AMLgentex: Mobilizing Data-Driven Research to Combat Money Laundering

Money laundering enables organized crime by moving illicit funds into the legitimate economy. Although trillions of dollars are laundered each year, detection rates remain low because launderers evade oversight, confirmed cases are rare, and institutions see only fragments of the global transaction network. Since access to real transaction data is tightly restricted, synthetic datasets are essential for developing and evaluating detection methods. However, existing datasets fall short: they often neglect partial observability, temporal dynamics, strategic behavior, uncertain labels, class imbalance, and network-level dependencies. We introduce AMLGentex, an open-source suite for generating realistic, configurable transaction data and benchmarking detection methods. AMLGentex enables systematic evaluation of anti-money laundering systems under conditions that mirror real-world challenges. By releasing multiple country-specific datasets and practical parameter guidance, we aim to empower researchers and practitioners and provide a common foundation for collaboration and progress in combating money laundering.

==> data/dist_change/no_sar_pattern_activity_over_time.csv <==
step,fan_in,fan_out,bipartite
0,0.0,0.0,0.0
1,5.0,60.0,10.0
2,10.0,60.0,14.0
3,15.0,60.0,22.0
4,17.0,60.0,29.0
5,22.0,60.0,30.0
6,24.0,60.0,34.0
7,28.0,60.0,36.0
8,34.0,60.0,40.0
9,38.0,60.0,41.0
10,41.0,60.0,42.0
11,43.0,60.0,45.0
12,44.0,60.0,46.0
13,46.0,60.0,47.0
14,49.0,60.0,48.0
15,49.0,60.0,51.0
16,49.0,60.0,52.0
17,51.0,60.0,52.0
18,52.0,60.0,53.0
19,52.0,60.0,53.0
20,52.0,60.0,53.0
21,52.0,60.0,53.0
22,52.0,60.0,54.0
23,52.0,60.0,54.0
24,53.0,60.0,56.0
25,53.0,60.0,56.0
26,55.0,60.0,56.0
27,55.0,60.0,56.0
28,55.0,60.0,56.0
29,55.0,60.0,56.0
30,55.0,60.0,56.0
31,55.0,60.0,57.0
32,56.0,60.0,58.0
33,56.0,60.0,58.0
34,56.0,60.0,58.0
35,57.0,60.0,58.0
36,58.0,60.0,58.0
37,58.0,60.0,58.0
38,58.0,60.0,58.0
39,58.0,60.0,58.0
40,58.0,60.0,58.0
41,58.0,60.0,59.0
42,58.0,60.0,59.0
43,58.0,60.0,59.0
44,58.0,60.0,59.0
45,58.0,60.0,59.0
46,58.0,60.0,59.0
47,58.0,60.0,59.0
48,58.0,60.0,59.0
49,58.0,60.0,59.0
50,58.0,60.0,59.0
51,58.0,60.0,59.0
52,58.0,60.0,59.0
53,58.0,60.0,59.0
54,58.0,60.0,60.0
55,58.0,60.0,60.0
56,58.0,60.0,60.0
57,58.0,60.0,60.0
58,59.0,60.0,60.0
59,59.0,60.0,60.0
60,59.0,60.0,60.0
61,59.0,60.0,60.0
62,58.0,60.0,60.0
63,58.0,60.0,60.0
64,58.0,60.0,60.0
65,57.0,60.0,60.0
66,57.0,60.0,60.0
67,56.0,60.0,60.0
68,56.0,60.0,60.0
69,56.0,60.0,60.0
70,56.0,60.0,60.0
71,56.0,60.0,60.0
72,56.0,60.0,60.0
73,56.0,60.0,60.0
74,56.0,60.0,60.0
75,56.0,60.0,60.0
76,56.0,60.0,60.0
77,55.0,60.0,60.0
78,53.0,60.0,60.0
79,53.0,60.0,60.0
80,53.0,60.0,60.0
81,52.0,60.0,60.0
82,52.0,60.0,59.0
83,52.0,60.0,59.0
84,51.0,60.0,59.0
85,51.0,60.0,59.0
86,51.0,60.0,59.0
87,50.0,60.0,59.0
88,49.0,60.0,58.0
89,46.0,60.0,58.0
90,45.0,52.0,57.0
91,44.0,52.0,57.0
92,42.0,44.0,57.0
93,41.0,44.0,57.0
94,39.0,44.0,57.0
95,39.0,44.0,56.0
96,37.0,44.0,55.0
97,37.0,44.0,52.0
98,37.0,21.0,51.0
99,37.0,21.0,51.0
100,33.0,16.0,51.0
101,32.0,10.0,50.0
102,31.0,0.0,49.0
103,30.0,0.0,48.0
104,28.0,0.0,44.0
105,26.0,0.0,41.0
106,23.0,0.0,37.0
107,23.0,0.0,34.0
108,16.0,0.0,30.0
109,13.0,0.0,28.0
110,11.0,0.0,19.0
111,5.0,0.0,15.0
112,0.0,0.0,0.0


==> data/dist_change/sar_pattern_activity_over_time.csv <==
step,fan_in,fan_out,bipartite,stack,scatter_gather,gather_scatter
0,0.0,0.0,0.0,0.0,0.0,0.0
1,6.0,30.0,10.0,0.0,0.0,0.0
2,9.0,30.0,13.0,0.0,0.0,0.0
3,18.0,30.0,15.0,0.0,0.0,0.0
4,21.0,30.0,21.0,0.0,0.0,0.0
5,23.0,30.0,22.0,0.0,0.0,0.0
6,24.0,30.0,23.0,0.0,0.0,0.0
7,26.0,30.0,24.0,0.0,0.0,0.0
8,27.0,30.0,25.0,0.0,0.0,0.0
9,27.0,30.0,26.0,0.0,0.0,0.0
10,27.0,30.0,26.0,0.0,0.0,0.0
11,28.0,30.0,28.0,0.0,0.0,0.0
12,28.0,30.0,28.0,0.0,0.0,0.0
13,28.0,30.0,28.0,0.0,0.0,0.0
14,28.0,30.0,28.0,0.0,0.0,0.0
15,28.0,30.0,28.0,0.0,0.0,0.0
16,28.0,30.0,28.0,0.0,0.0,0.0
17,29.0,30.0,29.0,0.0,0.0,0.0
18,30.0,30.0,30.0,0.0,0.0,0.0
19,30.0,30.0,30.0,0.0,0.0,0.0
20,30.0,30.0,30.0,0.0,0.0,0.0
21,30.0,30.0,30.0,0.0,0.0,0.0
22,30.0,30.0,30.0,0.0,0.0,0.0
23,30.0,30.0,30.0,0.0,0.0,0.0
24,30.0,30.0,30.0,0.0,0.0,0.0
25,30.0,30.0,30.0,0.0,0.0,0.0
26,30.0,30.0,30.0,0.0,0.0,0.0
27,30.0,30.0,30.0,0.0,0.0,0.0
28,30.0,30.0,30.0,0.0,0.0,0.0
29,30.0,30.0,30.0,0.0,0.0,0.0
30,30.0,30.0,30.0,0.0,0.0,0.0
31,30.0,30.0,30.0,0.0,0.0,0.0
32,30.0,30.0,30.0,0.0,0.0,0.0
33,30.0,30.0,30.0,0.0,0.0,0.0
34,30.0,30.0,30.0,0.0,0.0,0.0
35,30.0,30.0,30.0,0.0,0.0,0.0
36,30.0,30.0,30.0,0.0,0.0,0.0
37,30.0,30.0,30.0,0.0,0.0,0.0
38,30.0,30.0,30.0,0.0,0.0,0.0
39,30.0,30.0,30.0,0.0,0.0,0.0
40,30.0,30.0,30.0,0.0,0.0,0.0
41,29.0,30.0,30.0,0.0,0.0,0.0
42,29.0,30.0,30.0,0.0,0.0,0.0
43,29.0,30.0,29.0,0.0,0.0,0.0
44,27.0,30.0,29.0,0.0,0.0,0.0
45,25.0,30.0,29.0,0.0,0.0,0.0
46,25.0,27.0,27.0,0.0,0.0,0.0
47,24.0,18.0,26.0,0.0,0.0,0.0
48,20.0,18.0,26.0,0.0,0.0,0.0
49,19.0,18.0,26.0,0.0,0.0,0.0
50,17.0,12.0,25.0,0.0,0.0,0.0
51,17.0,7.0,24.0,0.0,0.0,0.0
52,17.0,0.0,21.0,0.0,0.0,0.0
53,14.0,0.0,18.0,0.0,0.0,0.0
54,11.0,0.0,16.0,0.0,0.0,0.0
55,9.0,0.0,15.0,0.0,0.0,0.0
56,5.0,0.0,10.0,0.0,0.0,0.0
57,0.0,0.0,0.0,7.0,5.0,5.0
58,0.0,0.0,0.0,12.0,9.0,10.0
59,0.0,0.0,0.0,16.0,13.0,19.0
60,0.0,0.0,0.0,19.0,18.0,20.0
61,0.0,0.0,0.0,23.0,20.0,21.0
62,0.0,0.0,0.0,28.0,23.0,23.0
63,0.0,0.0,0.0,28.0,26.0,26.0
64,0.0,0.0,0.0,28.0,27.0,26.0
65,0.0,0.0,0.0,28.0,28.0,27.0
66,0.0,0.0,0.0,29.0,28.0,27.0
67,0.0,0.0,0.0,29.0,28.0,30.0
68,0.0,0.0,0.0,29.0,29.0,30.0
69,0.0,0.0,0.0,29.0,29.0,30.0
70,0.0,0.0,0.0,29.0,30.0,30.0
71,0.0,0.0,0.0,29.0,30.0,30.0
72,0.0,0.0,0.0,30.0,30.0,30.0
73,0.0,0.0,0.0,30.0,30.0,30.0
74,0.0,0.0,0.0,30.0,30.0,30.0
75,0.0,0.0,0.0,30.0,30.0,30.0
76,0.0,0.0,0.0,30.0,30.0,30.0
77,0.0,0.0,0.0,30.0,30.0,30.0
78,0.0,0.0,0.0,30.0,30.0,30.0
79,0.0,0.0,0.0,30.0,30.0,30.0
80,0.0,0.0,0.0,30.0,30.0,30.0
81,0.0,0.0,0.0,30.0,30.0,30.0
82,0.0,0.0,0.0,30.0,30.0,30.0
83,0.0,0.0,0.0,30.0,30.0,30.0
84,0.0,0.0,0.0,30.0,30.0,30.0
85,0.0,0.0,0.0,30.0,30.0,30.0
86,0.0,0.0,0.0,30.0,30.0,30.0
87,0.0,0.0,0.0,30.0,30.0,30.0
88,0.0,0.0,0.0,30.0,30.0,30.0
89,0.0,0.0,0.0,30.0,30.0,30.0
90,0.0,0.0,0.0,30.0,30.0,30.0
91,0.0,0.0,0.0,30.0,30.0,30.0
92,0.0,0.0,0.0,30.0,30.0,30.0
93,0.0,0.0,0.0,30.0,30.0,30.0
94,0.0,0.0,0.0,30.0,30.0,30.0
95,0.0,0.0,0.0,30.0,30.0,30.0
96,0.0,0.0,0.0,30.0,30.0,30.0
97,0.0,0.0,0.0,30.0,30.0,30.0
98,0.0,0.0,0.0,30.0,30.0,30.0
99,0.0,0.0,0.0,30.0,30.0,30.0
100,0.0,0.0,0.0,29.0,30.0,30.0
101,0.0,0.0,0.0,29.0,30.0,30.0
102,0.0,0.0,0.0,28.0,30.0,30.0
103,0.0,0.0,0.0,28.0,29.0,27.0
104,0.0,0.0,0.0,28.0,29.0,26.0
105,0.0,0.0,0.0,27.0,28.0,25.0
106,0.0,0.0,0.0,25.0,26.0,21.0
107,0.0,0.0,0.0,24.0,24.0,19.0
108,0.0,0.0,0.0,24.0,19.0,14.0
109,0.0,0.0,0.0,20.0,16.0,12.0
110,0.0,0.0,0.0,16.0,9.0,9.0
111,0.0,0.0,0.0,12.0,2.0,5.0
112,0.0,0.0,0.0,0.0,0.0,0.0


==> data/mid/c0/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,4277,10,0.027164524160357705,0.02079002079002079
150.0,5313,10,0.033744474366139934,0.02079002079002079
250.0,10129,20,0.06433235099842488,0.04158004158004158
350.0,13790,44,0.08758447233372288,0.09147609147609148
450.0,18024,60,0.1144758904527209,0.12474012474012475
550.0,19684,43,0.12501905390986232,0.0893970893970894
650.0,20752,55,0.13180224582084243,0.11434511434511435
750.0,19437,55,0.12345028199786597,0.11434511434511435
850.0,15640,48,0.09933438341547686,0.0997920997920998
950.0,12378,47,0.07861643209186525,0.09771309771309772
1050.0,8493,36,0.0539416188201819,0.07484407484407485
1150.0,4971,23,0.0315723286418373,0.04781704781704782
1250.0,2623,14,0.016659468522940906,0.029106029106029108
1350.0,1098,9,0.00697373100960317,0.018711018711018712
1450.0,515,4,0.0032709211930288095,0.008316008316008316
1550.0,246,2,0.001562420608708907,0.004158004158004158
1650.0,78,0,0.0004954016564198974,0.0
1750.0,0,1,0.0,0.002079002079002079


==> data/mid/c0/balance_curves.csv <==
step,4430,1223,7280,2007(sar),4506(sar),6374(sar)
0,78417.71,36688.96,35168.66,56870.14,121454.07,119766.5
1,79957.52,35593.17,33421.94,56030.78,121736.9,119301.57
2,79488.59,35135.37,32835.9,55477.98,121259.88,118917.29
3,79284.58499999999,35011.82,32245.7,55382.9525,120902.64,118768.905
4,79080.58,34606.88,32086.853333333333,55287.925,120378.78,118620.51999999999
5,78769.56,33901.4,31928.006666666668,55192.89750000001,119881.46,118472.135
6,78257.89,33615.55,31769.16,55097.87,119245.71,118323.75
7,77685.59,33313.055,31676.466,54875.880000000005,119025.895,118160.25
8,77157.93,33010.56,31583.772,54653.89,118806.08,117714.01
9,76534.42,32842.74,31491.077999999998,54235.7,118557.60500000001,117637.36
10,76390.03,32674.92,31398.384,54103.41499999999,118309.13,117560.71
11,76245.64,32507.1,31305.69,53419.39,118172.935,117199.21
12,76101.25,32168.41,30751.91,52904.01,118036.74,116770.54
13,75986.29000000001,31829.72,30560.63,52390.87,117900.54500000001,116275.43
14,75871.33,31629.446666666667,29898.68,51964.57,117764.35,116532.97
15,75724.11333333333,31429.173333333336,29440.08,51496.56,117497.51,116023.89
16,75576.89666666667,31228.9,29207.396666666667,50917.06,117319.52666666666,115597.12
17,75429.68,30318.71,28974.713333333333,50639.11,117141.54333333333,114897.47
18,75245.875,29823.1,28742.03,50361.16,116963.56,114774.14333333334
19,75062.07,29707.296666666665,28502.879999999997,49913.66,116809.76666666666,114650.81666666667
20,74585.4,29591.493333333332,28263.73,49731.153333333335,116655.97333333333,114527.49
21,74403.17,29475.69,27737.34,49548.64666666667,116502.18,114014.1
22,74220.94,29294.3,26789.07,49366.14,116558.08333333333,113521.92
23,74038.71,29112.91,26307.15,49041.7,116613.98666666666,112888.9
24,91436.245,47142.325,25583.6,48717.26,117246.4,131382.715
25,108362.92,65707.91,41447.67,59110.64,145628.37,149876.53
26,95194.73,52667.26,34819.21,58203.39,131872.9,146538.76
27,95336.68,52289.645000000004,33811.31,58140.885,131343.24,146377.09
28,95478.63,51912.03,33120.54,58078.38,130813.58,146215.42
29,95620.58,51757.1,32833.19,58015.875,130357.0,146053.75
30,95464.02,51602.17,32545.84,57953.37,130131.845,145432.53
31,95307.46,51447.24,32037.85,57890.865,129906.69,144996.62
32,96248.96,51236.22,31574.76,57828.36,129419.42,144818.69
33,95891.35,51025.2,30980.83,57501.15,128922.51000000001,144640.76
34,95664.21,50366.75,30716.56,56987.74,128861.37,144474.62
35,95437.07,49897.57,30452.29,56508.83,128338.83499999999,144308.48
36,95794.28,49452.44,30300.54,56189.72,127816.3,144142.34
37,95555.31333333334,48887.41,30148.79,55870.61,127167.1,143530.76
38,95316.34666666666,48157.11,29997.04,54630.85,127025.8775,143225.425
39,95077.38,47795.92,29588.88,54088.87,126884.655,142920.09
40,94589.77,47256.6,29342.36,53825.75,126743.43250000001,142682.63
41,94978.35,46914.75,29095.84,53562.630000000005,126602.21,142445.17
42,95762.49,46572.9,28948.233333333334,53299.51,126669.11333333334,142335.71666666667
43,96027.18,46391.073333333334,28800.626666666667,53036.39,126736.01666666666,142226.26333333334
44,95469.07,46209.246666666666,28653.02,52725.770000000004,126104.53,142116.81
45,94910.96,46027.42,27941.15,52415.15,126207.14,141745.76
46,95130.46,45856.21,27849.542500000003,51950.49,126309.75,141374.71
47,95349.96,45685.0,27757.935,51708.66,125726.0,140803.67
48,95431.94750000001,45513.79,27666.3275,51466.83,125282.75,140295.18
49,95513.935,44904.23,27574.72,51172.455,125018.285,140092.52333333332
50,95595.9225,44444.7,27083.54,50878.08,124753.82,139889.86666666667
51,96218.82,43919.46,26595.68,54342.54,124116.57,139687.21
52,113345.895,44303.4,26099.36,57807.0,139096.445,139056.28
53,130472.97,68393.92,41587.18,61271.46,153501.93,175524.68
54,124138.875,67310.17,39377.69666666667,60858.33,139746.46,172435.07
55,117232.14,66346.55,37168.21333333333,59543.1,139200.29,172304.1325
56,117087.54,66111.52,34389.86,59010.98,139459.93,172173.195
57,116942.94,65876.49,34227.153333333335,58717.06,138927.92,172042.2575
58,116798.34,65437.89,34064.44666666666,58423.14,139519.59,171911.32
59,116372.71,65122.25,33901.74,57975.5,139383.39666666667,171665.61
60,116166.79500000001,64806.61,33663.715,57883.1975,139247.20333333334,171419.9
61,115960.88,64394.58,33425.69,57790.895000000004,139111.01,170788.67
62,115791.27,64039.05,33297.5875,57698.5925,138423.98,171068.06
63,115621.66,63427.46,33169.485,57606.29,138259.23,171243.935
64,115452.05,62987.85,33041.3825,57129.38,138094.48,170550.96
65,116498.17,62467.64,32913.28,57053.93833333333,137929.73,170632.58
66,115776.08,62111.665,32329.35,56978.496666666666,137404.23,170714.19999999998
67,115233.71,61755.69,31744.72,56903.055,137192.8,170795.82
68,114743.76,61559.74333333333,31534.864999999998,56827.613333333335,136981.37,170877.44
69,115567.02,61363.79666666667,30349.47,56752.17166666667,136682.075,170959.06
70,116753.41,61167.85,29883.11,56676.73,136382.78,171040.68
71,116294.94,60566.23,29430.47,56519.31333333334,136257.26333333334,170904.24333333332
72,116158.81666666667,60262.025,29236.35,56361.89666666667,136131.74666666667,170767.80666666667
73,116022.69333333334,59957.82,29042.23,56204.48,136730.62,170631.37
74,115886.57,59738.455,28553.86,55609.76,136283.09,169996.59
75,115778.9725,59519.09,27764.25,55523.098333333335,135686.45,169819.72
76,115671.375,65522.82,27507.25,55436.43666666667,135464.885,169642.85
77,115563.7775,71526.55,27250.25,55349.775,135243.32,169424.14
78,116039.42,77530.28,31216.2675,55263.113333333335,134930.36,169205.43
79,116816.27,83534.01,35182.285,55176.45166666667,134617.4,168963.22999999998
80,116440.03,89537.73999999999,39148.3025,55089.79,135491.14,169746.95
81,151235.09,96114.09,42612.34,65483.17,165450.89,203644.95
82,150069.06,82415.53,42154.54,64139.09,151004.67,203167.39
83,150306.2,81941.37,38558.41,63984.21666666666,150802.08500000002,203054.85
84,137205.0,81897.7525,35526.08,63829.34333333333,150599.5,202942.31
85,136634.12,81854.135,34311.17,63674.47,150145.48,202829.77000000002
86,137262.35,81810.51749999999,34172.35333333333,63519.596666666665,149484.93,202717.23
87,136774.12,81766.9,34033.53666666667,63364.72333333333,149006.64,202058.0
88,136915.465,81723.2825,33894.72,63209.85,149057.65,201582.21
89,137056.81,81679.665,33676.31,62816.155,148702.45,201115.34
90,136642.79,81636.04749999999,33457.9,62422.46,148170.45,200941.88666666666
91,136061.12,81592.43,32940.9,61843.15,147887.70500000002,200768.43333333335
92,135516.18,81093.04,32475.145,61196.020000000004,147604.96,200594.98
93,135326.25,80917.39,32009.39,60548.89,147349.44,200092.51
94,135136.32,80785.255,31768.239999999998,59872.1,147093.92,200524.31
95,134684.37,80653.12,31527.09,59547.29,146763.95,200410.69
96,134169.87,80520.985,31291.216666666667,59222.48,146681.69400000002,200297.07
97,133660.42,80388.85,31055.343333333334,58963.55,146599.43800000002,200183.44999999998
98,134582.76,80180.38500000001,30819.47,58704.62,146517.182,200069.83
99,134365.785,79971.92,30180.26,57774.83,146434.926,199956.21
100,134148.81,79505.85,30098.989999999998,57239.98,146352.67,199740.085
101,134452.95,78393.89,30017.719999999998,56697.48,145973.56,199523.96
102,134230.815,77048.45,29936.449999999997,56344.03,145768.55,199168.1
103,134008.68,76432.94,29855.18,56169.409999999996,145563.54,198917.29
104,133867.62,75975.28,29773.91,55994.79,145439.93666666668,198288.87
105,133726.56,75358.54,29692.64,55820.17,145316.33333333334,197850.87
106,133585.5,75209.22666666667,29448.949999999997,55626.63,145192.73,197595.95500000002
107,133359.38,75059.91333333333,27852.86,55433.09,144468.35,197341.04
108,133133.26,74910.6,26322.22,54956.92,159209.71000000002,198285.73
109,167928.32,111505.6,41664.2,65350.3,174428.1,235257.46
110,167358.07,99001.12,34673.28,65119.48,173139.07,234742.84
111,167358.07,98684.6,34068.07,64888.66,173512.31,231181.1


==> data/mid/c0/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,0,0,0.0,0.0
3.5,0,0,0.0,0.0
4.5,0,0,0.0,0.0
5.5,0,0,0.0,0.0
6.5,0,0,0.0,0.0
7.5,0,0,0.0,0.0
8.5,0,0,0.0,0.0
9.5,0,0,0.0,0.0
10.5,0,0,0.0,0.0
11.5,3,0,0.00036760200955765227,0.0
12.5,3,1,0.00036760200955765227,0.005780346820809248
13.5,8,0,0.0009802720254870727,0.0
14.5,9,0,0.0011028060286729568,0.0
15.5,8,0,0.0009802720254870727,0.0
16.5,6,0,0.0007352040191153045,0.0
17.5,4,0,0.0004901360127435363,0.0
18.5,3,0,0.00036760200955765227,0.0
19.5,4,0,0.0004901360127435363,0.0
20.5,3,0,0.00036760200955765227,0.0
21.5,0,0,0.0,0.0
22.5,0,0,0.0,0.0
23.5,0,0,0.0,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,0,0,0.0,0.0
28.5,0,0,0.0,0.0
29.5,0,0,0.0,0.0
30.5,0,0,0.0,0.0
31.5,0,0,0.0,0.0
32.5,0,0,0.0,0.0
33.5,0,0,0.0,0.0
34.5,0,0,0.0,0.0
35.5,1,0,0.00012253400318588408,0.0
36.5,0,0,0.0,0.0
37.5,0,0,0.0,0.0
38.5,0,0,0.0,0.0
39.5,1,0,0.00012253400318588408,0.0
40.5,1,0,0.00012253400318588408,0.0
41.5,1,0,0.00012253400318588408,0.0
42.5,1,0,0.00012253400318588408,0.0
43.5,1,0,0.00012253400318588408,0.0
44.5,2,0,0.00024506800637176816,0.0
45.5,3,0,0.00036760200955765227,0.0
46.5,7,0,0.0008577380223011886,0.0
47.5,10,1,0.0012253400318588408,0.005780346820809248
48.5,11,1,0.001347874035044725,0.005780346820809248
49.5,22,0,0.00269574807008945,0.0
50.5,42,1,0.005146428133807132,0.005780346820809248
51.5,46,1,0.005636564146550668,0.005780346820809248
52.5,90,3,0.011028060286729568,0.017341040462427744
53.5,112,3,0.013723808356819018,0.017341040462427744
54.5,137,2,0.01678715843646612,0.011560693641618497
55.5,204,5,0.024996936649920354,0.028901734104046242
56.5,234,1,0.028672956745496875,0.005780346820809248
57.5,344,9,0.04215169709594412,0.05202312138728324
58.5,414,9,0.05072907731895601,0.05202312138728324
59.5,463,13,0.05673324347506433,0.07514450867052024
60.5,538,9,0.06592329371400564,0.05202312138728324
61.5,566,12,0.0693542458032104,0.06936416184971098
62.5,572,10,0.07008944982232569,0.057803468208092484
63.5,551,9,0.06751623575542214,0.05202312138728324
64.5,574,7,0.07033451782869746,0.04046242774566474
65.5,551,8,0.06751623575542214,0.046242774566473986
66.5,531,12,0.06506555569170445,0.06936416184971098
67.5,496,9,0.06077686558019851,0.05202312138728324
68.5,396,7,0.048523465261610096,0.04046242774566474
69.5,322,11,0.03945594902585468,0.06358381502890173
70.5,234,3,0.028672956745496875,0.017341040462427744
71.5,206,8,0.02524200465629212,0.046242774566473986
72.5,134,5,0.01641955642690847,0.028901734104046242
73.5,110,5,0.013478740350447249,0.028901734104046242
74.5,66,4,0.00808724421026835,0.023121387283236993
75.5,42,1,0.005146428133807132,0.005780346820809248
76.5,29,1,0.0035534860923906383,0.005780346820809248
77.5,25,1,0.003063350079647102,0.005780346820809248
78.5,8,0,0.0009802720254870727,0.0
79.5,4,1,0.0004901360127435363,0.005780346820809248
80.5,4,0,0.0004901360127435363,0.0
81.5,2,0,0.00024506800637176816,0.0
82.5,0,0,0.0,0.0
83.5,2,0,0.00024506800637176816,0.0


==> data/mid/c0/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,2,0,0.0002449479485609308,0.0
2.5,2,0,0.0002449479485609308,0.0
3.5,23,0,0.0028169014084507044,0.0
4.5,60,0,0.007348438456827924,0.0
5.5,105,1,0.012859767299448868,0.005917159763313609
6.5,72,0,0.008818126148193509,0.0
7.5,124,1,0.01518677281077771,0.005917159763313609
8.5,545,2,0.06674831598285365,0.011834319526627219
9.5,747,8,0.09148805878750765,0.047337278106508875
10.5,593,8,0.07262706674831598,0.047337278106508875
11.5,459,11,0.05621555419473362,0.0650887573964497
12.5,487,8,0.05964482547458665,0.047337278106508875
13.5,534,10,0.06540110226576852,0.05917159763313609
14.5,463,7,0.05670545009185548,0.04142011834319527
15.5,389,9,0.047642375995101044,0.05325443786982249
16.5,338,9,0.0413962033067973,0.05325443786982249
17.5,285,8,0.03490508266993264,0.047337278106508875
18.5,312,11,0.03821187997550521,0.0650887573964497
19.5,249,5,0.030496019595835883,0.029585798816568046
20.5,225,9,0.027556644213104716,0.05325443786982249
21.5,170,6,0.020820575627679118,0.03550295857988166
22.5,176,6,0.02155541947336191,0.03550295857988166
23.5,164,2,0.020085731781996324,0.011834319526627219
24.5,147,2,0.018003674219228414,0.011834319526627219
25.5,127,2,0.015554194733619107,0.011834319526627219
26.5,88,6,0.010777709736680956,0.03550295857988166
27.5,89,3,0.01090018371096142,0.01775147928994083
28.5,80,8,0.009797917942437232,0.047337278106508875
29.5,80,2,0.009797917942437232,0.011834319526627219
30.5,75,3,0.009185548071034905,0.01775147928994083
31.5,66,3,0.008083282302510717,0.01775147928994083
32.5,44,1,0.005388854868340478,0.005917159763313609
33.5,42,0,0.005143906919779547,0.0
34.5,39,3,0.004776484996938151,0.01775147928994083
35.5,46,0,0.005633802816901409,0.0
36.5,48,1,0.00587875076546234,0.005917159763313609
37.5,26,1,0.0031843233312921003,0.005917159763313609
38.5,28,0,0.003429271279853031,0.0
39.5,31,1,0.0037966932026944275,0.005917159763313609
40.5,29,1,0.0035517452541334966,0.005917159763313609
41.5,19,0,0.0023270055113288426,0.0
42.5,20,1,0.002449479485609308,0.005917159763313609
43.5,23,0,0.0028169014084507044,0.0
44.5,23,1,0.0028169014084507044,0.005917159763313609
45.5,18,2,0.002204531537048377,0.011834319526627219
46.5,15,0,0.001837109614206981,0.0
47.5,12,0,0.001469687691365585,0.0
48.5,19,1,0.0023270055113288426,0.005917159763313609
49.5,14,0,0.0017146356399265156,0.0
50.5,13,0,0.0015921616656460501,0.0
51.5,17,0,0.0020820575627679117,0.0
52.5,12,0,0.001469687691365585,0.0
53.5,8,0,0.0009797917942437231,0.0
54.5,7,0,0.0008573178199632578,0.0
55.5,4,0,0.0004898958971218616,0.0
56.5,5,0,0.000612369871402327,0.0
57.5,5,0,0.000612369871402327,0.0
58.5,4,0,0.0004898958971218616,0.0
59.5,8,0,0.0009797917942437231,0.0
60.5,3,0,0.00036742192284139623,0.0
61.5,6,0,0.0007348438456827925,0.0
62.5,16,1,0.0019595835884874463,0.005917159763313609
63.5,11,0,0.0013472137170851195,0.0
64.5,9,0,0.0011022657685241886,0.0
65.5,8,0,0.0009797917942437231,0.0
66.5,8,0,0.0009797917942437231,0.0
67.5,9,0,0.0011022657685241886,0.0
68.5,11,0,0.0013472137170851195,0.0
69.5,6,0,0.0007348438456827925,0.0
70.5,4,0,0.0004898958971218616,0.0
71.5,7,0,0.0008573178199632578,0.0
72.5,5,0,0.000612369871402327,0.0
73.5,4,1,0.0004898958971218616,0.005917159763313609
74.5,7,0,0.0008573178199632578,0.0
75.5,4,0,0.0004898958971218616,0.0
76.5,6,0,0.0007348438456827925,0.0
77.5,1,0,0.0001224739742804654,0.0
78.5,4,0,0.0004898958971218616,0.0
79.5,2,0,0.0002449479485609308,0.0
80.5,3,0,0.00036742192284139623,0.0
81.5,1,0,0.0001224739742804654,0.0
82.5,4,0,0.0004898958971218616,0.0
83.5,2,0,0.0002449479485609308,0.0
84.5,1,0,0.0001224739742804654,0.0
85.5,5,0,0.000612369871402327,0.0
86.5,1,0,0.0001224739742804654,0.0
87.5,1,0,0.0001224739742804654,0.0
88.5,4,0,0.0004898958971218616,0.0
89.5,1,0,0.0001224739742804654,0.0
90.5,1,0,0.0001224739742804654,0.0
91.5,2,0,0.0002449479485609308,0.0
92.5,1,0,0.0001224739742804654,0.0
93.5,1,0,0.0001224739742804654,0.0
94.5,1,0,0.0001224739742804654,0.0
95.5,1,0,0.0001224739742804654,0.0
96.5,4,0,0.0004898958971218616,0.0
97.5,1,0,0.0001224739742804654,0.0
98.5,1,1,0.0001224739742804654,0.005917159763313609
99.5,0,0,0.0,0.0
100.5,2,0,0.0002449479485609308,0.0
101.5,2,0,0.0002449479485609308,0.0
102.5,0,0,0.0,0.0
103.5,1,0,0.0001224739742804654,0.0
104.5,0,0,0.0,0.0
105.5,0,0,0.0,0.0
106.5,3,0,0.00036742192284139623,0.0
107.5,1,0,0.0001224739742804654,0.0
108.5,3,0,0.00036742192284139623,0.0
109.5,1,0,0.0001224739742804654,0.0
110.5,0,0,0.0,0.0
111.5,2,0,0.0002449479485609308,0.0
112.5,1,0,0.0001224739742804654,0.0
113.5,2,0,0.0002449479485609308,0.0
114.5,2,0,0.0002449479485609308,0.0
115.5,3,0,0.00036742192284139623,0.0
116.5,4,0,0.0004898958971218616,0.0
117.5,8,0,0.0009797917942437231,0.0
118.5,9,1,0.0011022657685241886,0.005917159763313609
119.5,5,1,0.000612369871402327,0.005917159763313609
120.5,3,0,0.00036742192284139623,0.0
121.5,7,0,0.0008573178199632578,0.0
122.5,8,0,0.0009797917942437231,0.0
123.5,6,0,0.0007348438456827925,0.0
124.5,6,0,0.0007348438456827925,0.0
125.5,7,0,0.0008573178199632578,0.0
126.5,6,0,0.0007348438456827925,0.0
127.5,6,0,0.0007348438456827925,0.0
128.5,2,0,0.0002449479485609308,0.0
129.5,2,0,0.0002449479485609308,0.0
130.5,4,0,0.0004898958971218616,0.0
131.5,3,0,0.00036742192284139623,0.0
132.5,2,0,0.0002449479485609308,0.0
133.5,3,0,0.00036742192284139623,0.0
134.5,3,0,0.00036742192284139623,0.0
135.5,1,0,0.0001224739742804654,0.0
136.5,2,0,0.0002449479485609308,0.0
137.5,0,0,0.0,0.0
138.5,1,0,0.0001224739742804654,0.0
139.5,3,0,0.00036742192284139623,0.0
140.5,0,0,0.0,0.0
141.5,0,0,0.0,0.0
142.5,2,0,0.0002449479485609308,0.0
143.5,0,0,0.0,0.0
144.5,1,0,0.0001224739742804654,0.0
145.5,1,0,0.0001224739742804654,0.0
146.5,0,0,0.0,0.0
147.5,0,0,0.0,0.0
148.5,0,0,0.0,0.0
149.5,0,0,0.0,0.0
150.5,1,1,0.0001224739742804654,0.005917159763313609
151.5,0,0,0.0,0.0
152.5,0,0,0.0,0.0
153.5,0,0,0.0,0.0
154.5,1,0,0.0001224739742804654,0.0
155.5,1,0,0.0001224739742804654,0.0
156.5,0,0,0.0,0.0
157.5,1,0,0.0001224739742804654,0.0
158.5,0,0,0.0,0.0
159.5,1,0,0.0001224739742804654,0.0
160.5,0,0,0.0,0.0
161.5,0,0,0.0,0.0
162.5,0,0,0.0,0.0
163.5,0,0,0.0,0.0
164.5,1,0,0.0001224739742804654,0.0
165.5,0,0,0.0,0.0
166.5,0,0,0.0,0.0
167.5,0,0,0.0,0.0
168.5,0,0,0.0,0.0
169.5,0,0,0.0,0.0
170.5,0,0,0.0,0.0
171.5,0,0,0.0,0.0
172.5,0,0,0.0,0.0
173.5,0,0,0.0,0.0
174.5,0,0,0.0,0.0
175.5,0,0,0.0,0.0
176.5,0,0,0.0,0.0
177.5,1,0,0.0001224739742804654,0.0
178.5,0,0,0.0,0.0
179.5,0,0,0.0,0.0
180.5,0,0,0.0,0.0
181.5,0,0,0.0,0.0
182.5,0,0,0.0,0.0
183.5,0,0,0.0,0.0
184.5,0,0,0.0,0.0
185.5,0,0,0.0,0.0
186.5,0,0,0.0,0.0
187.5,0,0,0.0,0.0
188.5,0,0,0.0,0.0
189.5,0,0,0.0,0.0
190.5,0,0,0.0,0.0
191.5,0,0,0.0,0.0
192.5,0,0,0.0,0.0
193.5,0,0,0.0,0.0
194.5,0,0,0.0,0.0
195.5,0,0,0.0,0.0
196.5,0,0,0.0,0.0
197.5,0,0,0.0,0.0
198.5,0,0,0.0,0.0
199.5,1,0,0.0001224739742804654,0.0
200.5,0,0,0.0,0.0
201.5,0,0,0.0,0.0
202.5,0,0,0.0,0.0
203.5,0,0,0.0,0.0
204.5,0,0,0.0,0.0
205.5,0,0,0.0,0.0
206.5,0,0,0.0,0.0
207.5,0,0,0.0,0.0
208.5,0,0,0.0,0.0
209.5,0,0,0.0,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,0,0,0.0,0.0
213.5,0,0,0.0,0.0
214.5,0,0,0.0,0.0
215.5,0,0,0.0,0.0
216.5,0,0,0.0,0.0
217.5,0,0,0.0,0.0
218.5,0,0,0.0,0.0
219.5,0,0,0.0,0.0
220.5,0,0,0.0,0.0
221.5,0,0,0.0,0.0
222.5,0,0,0.0,0.0
223.5,0,0,0.0,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,0,0,0.0,0.0
228.5,1,0,0.0001224739742804654,0.0
229.5,0,0,0.0,0.0
230.5,0,0,0.0,0.0
231.5,0,0,0.0,0.0
232.5,0,0,0.0,0.0
233.5,0,0,0.0,0.0
234.5,0,0,0.0,0.0
235.5,0,0,0.0,0.0
236.5,0,0,0.0,0.0
237.5,0,0,0.0,0.0
238.5,0,0,0.0,0.0
239.5,0,0,0.0,0.0
240.5,0,0,0.0,0.0
241.5,0,0,0.0,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,0,0,0.0,0.0
245.5,0,0,0.0,0.0
246.5,0,0,0.0,0.0
247.5,0,0,0.0,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,0,0,0.0,0.0
251.5,0,0,0.0,0.0
252.5,0,0,0.0,0.0
253.5,1,0,0.0001224739742804654,0.0
254.5,0,0,0.0,0.0
255.5,0,0,0.0,0.0
256.5,0,0,0.0,0.0
257.5,0,0,0.0,0.0
258.5,0,0,0.0,0.0
259.5,0,0,0.0,0.0
260.5,0,0,0.0,0.0
261.5,0,0,0.0,0.0
262.5,0,0,0.0,0.0
263.5,0,0,0.0,0.0
264.5,0,0,0.0,0.0
265.5,0,0,0.0,0.0
266.5,0,0,0.0,0.0
267.5,0,0,0.0,0.0
268.5,0,0,0.0,0.0
269.5,0,0,0.0,0.0
270.5,0,0,0.0,0.0
271.5,0,0,0.0,0.0
272.5,0,0,0.0,0.0
273.5,0,0,0.0,0.0
274.5,0,0,0.0,0.0
275.5,0,0,0.0,0.0
276.5,0,0,0.0,0.0
277.5,0,0,0.0,0.0
278.5,0,0,0.0,0.0
279.5,0,0,0.0,0.0
280.5,0,0,0.0,0.0
281.5,0,0,0.0,0.0
282.5,0,0,0.0,0.0
283.5,0,0,0.0,0.0
284.5,0,0,0.0,0.0
285.5,0,0,0.0,0.0
286.5,0,0,0.0,0.0
287.5,0,0,0.0,0.0
288.5,1,0,0.0001224739742804654,0.0
289.5,0,0,0.0,0.0
290.5,0,0,0.0,0.0
291.5,0,0,0.0,0.0
292.5,0,0,0.0,0.0
293.5,1,0,0.0001224739742804654,0.0
294.5,0,0,0.0,0.0
295.5,0,0,0.0,0.0
296.5,0,0,0.0,0.0
297.5,0,0,0.0,0.0
298.5,0,0,0.0,0.0
299.5,0,0,0.0,0.0
300.5,0,0,0.0,0.0
301.5,0,0,0.0,0.0
302.5,0,0,0.0,0.0
303.5,0,0,0.0,0.0
304.5,0,0,0.0,0.0
305.5,0,0,0.0,0.0
306.5,0,0,0.0,0.0
307.5,0,0,0.0,0.0
308.5,0,0,0.0,0.0
309.5,0,0,0.0,0.0
310.5,0,0,0.0,0.0
311.5,0,0,0.0,0.0
312.5,0,0,0.0,0.0
313.5,0,0,0.0,0.0
314.5,0,0,0.0,0.0
315.5,0,0,0.0,0.0
316.5,0,0,0.0,0.0
317.5,0,0,0.0,0.0
318.5,0,0,0.0,0.0
319.5,0,0,0.0,0.0
320.5,0,0,0.0,0.0
321.5,0,0,0.0,0.0
322.5,0,0,0.0,0.0
323.5,0,0,0.0,0.0
324.5,0,0,0.0,0.0
325.5,0,0,0.0,0.0
326.5,0,0,0.0,0.0
327.5,0,0,0.0,0.0
328.5,0,0,0.0,0.0
329.5,0,0,0.0,0.0
330.5,0,0,0.0,0.0
331.5,0,0,0.0,0.0
332.5,0,0,0.0,0.0
333.5,0,0,0.0,0.0
334.5,0,0,0.0,0.0
335.5,0,0,0.0,0.0
336.5,0,0,0.0,0.0
337.5,0,0,0.0,0.0
338.5,0,0,0.0,0.0
339.5,0,0,0.0,0.0
340.5,0,0,0.0,0.0
341.5,0,0,0.0,0.0
342.5,0,0,0.0,0.0
343.5,0,0,0.0,0.0
344.5,0,0,0.0,0.0
345.5,0,0,0.0,0.0
346.5,0,0,0.0,0.0
347.5,0,0,0.0,0.0
348.5,0,0,0.0,0.0
349.5,0,0,0.0,0.0
350.5,0,0,0.0,0.0
351.5,0,0,0.0,0.0
352.5,0,0,0.0,0.0
353.5,0,0,0.0,0.0
354.5,0,0,0.0,0.0
355.5,0,0,0.0,0.0
356.5,0,0,0.0,0.0
357.5,0,0,0.0,0.0
358.5,0,0,0.0,0.0
359.5,0,0,0.0,0.0
360.5,0,0,0.0,0.0
361.5,1,0,0.0001224739742804654,0.0
362.5,0,0,0.0,0.0
363.5,0,0,0.0,0.0
364.5,0,0,0.0,0.0
365.5,0,0,0.0,0.0
366.5,0,0,0.0,0.0
367.5,0,0,0.0,0.0
368.5,0,0,0.0,0.0
369.5,0,0,0.0,0.0
370.5,0,0,0.0,0.0
371.5,0,0,0.0,0.0
372.5,0,0,0.0,0.0
373.5,0,0,0.0,0.0
374.5,0,0,0.0,0.0
375.5,0,0,0.0,0.0
376.5,0,0,0.0,0.0
377.5,0,0,0.0,0.0
378.5,0,0,0.0,0.0
379.5,0,0,0.0,0.0
380.5,0,0,0.0,0.0
381.5,0,0,0.0,0.0
382.5,0,0,0.0,0.0
383.5,0,0,0.0,0.0
384.5,0,0,0.0,0.0
385.5,0,0,0.0,0.0
386.5,0,0,0.0,0.0
387.5,0,0,0.0,0.0
388.5,0,0,0.0,0.0
389.5,0,0,0.0,0.0
390.5,0,0,0.0,0.0
391.5,0,0,0.0,0.0
392.5,0,0,0.0,0.0
393.5,0,0,0.0,0.0
394.5,0,0,0.0,0.0
395.5,0,0,0.0,0.0
396.5,0,0,0.0,0.0
397.5,0,0,0.0,0.0
398.5,0,0,0.0,0.0
399.5,0,0,0.0,0.0
400.5,0,0,0.0,0.0
401.5,0,0,0.0,0.0
402.5,0,0,0.0,0.0
403.5,0,0,0.0,0.0
404.5,0,0,0.0,0.0
405.5,0,0,0.0,0.0
406.5,0,0,0.0,0.0
407.5,0,0,0.0,0.0
408.5,0,0,0.0,0.0
409.5,0,0,0.0,0.0
410.5,0,0,0.0,0.0
411.5,0,0,0.0,0.0
412.5,0,0,0.0,0.0
413.5,0,0,0.0,0.0
414.5,0,0,0.0,0.0
415.5,0,0,0.0,0.0
416.5,0,0,0.0,0.0
417.5,0,0,0.0,0.0
418.5,0,0,0.0,0.0
419.5,0,0,0.0,0.0
420.5,0,0,0.0,0.0
421.5,0,0,0.0,0.0
422.5,0,0,0.0,0.0
423.5,0,0,0.0,0.0
424.5,0,0,0.0,0.0
425.5,0,0,0.0,0.0
426.5,0,0,0.0,0.0
427.5,0,0,0.0,0.0
428.5,0,0,0.0,0.0
429.5,0,0,0.0,0.0
430.5,0,0,0.0,0.0
431.5,1,0,0.0001224739742804654,0.0
432.5,0,0,0.0,0.0
433.5,0,0,0.0,0.0
434.5,0,0,0.0,0.0
435.5,0,0,0.0,0.0
436.5,0,0,0.0,0.0
437.5,0,0,0.0,0.0
438.5,0,0,0.0,0.0
439.5,0,0,0.0,0.0
440.5,0,0,0.0,0.0
441.5,0,0,0.0,0.0
442.5,0,0,0.0,0.0
443.5,0,0,0.0,0.0
444.5,0,0,0.0,0.0
445.5,0,0,0.0,0.0
446.5,0,0,0.0,0.0
447.5,0,0,0.0,0.0
448.5,0,0,0.0,0.0
449.5,0,0,0.0,0.0
450.5,0,0,0.0,0.0
451.5,0,0,0.0,0.0
452.5,0,0,0.0,0.0
453.5,1,0,0.0001224739742804654,0.0


==> data/mid/c0/pattern_hist.csv <==
pattern,count
periodical,72738
forward,25092
fan out,15758
fan in,15722
mutual,15625
single,12513
stack (sar),141
scatter gather (sar),77
gather scatter (sar),76
bipartite (sar),60
fan out (sar),57
cycle (sar),37
fan in (sar),33


==> data/mid/c0/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.10619564825172302,1.0,1.768710693431204,1,0.43866171003717475,1.0,0.18367251240983323
2,0.1009273626096056,2.0,0.4330548623689813,2,0.07063197026022305,2.0,0.0887888587311436
7,0.09284451340526106,3.0,0.1901359392693635,3,0.05018587360594796,3.0,0.05803556025746011
6,0.09125681088297911,4.0,0.10603006727889822,9,0.031598513011152414,4.0,0.04292129144065065
8,0.07844693826002237,5.0,0.06740534084317801,11,0.026022304832713755,5.0,0.03396602204106545
9,0.059538844585573555,6.0,0.04655328501008685,8,0.026022304832713755,6.0,0.02805488471559954
4,0.05625518709630859,7.0,0.03404420807261726,20,0.022304832713754646,7.0,0.02386725003256306
5,0.04427524988272652,8.0,0.02596062564837039,18,0.022304832713754646,8.0,0.02074851828551646
10,0.04275971565691192,9.0,0.02043956399206858,4,0.020446096654275093,9.0,0.01833767181711924
11,0.03157362970447083,10.0,0.01650366603774486,10,0.020446096654275093,10.0,0.016419464693409474
12,0.029985927182188864,11.0,0.013600350929437073,13,0.020446096654275093,11.0,0.014857683372384895
13,0.028759066142243713,12.0,0.011398204640102874,7,0.01858736059479554,12.0,0.013561970504185956
14,0.02374336953776206,13.0,0.009688727007260159,12,0.016728624535315983,13.0,0.01247005273547823
15,0.020784469382600222,14.0,0.008335455818807529,16,0.016728624535315983,14.0,0.011537632189152066
16,0.017139970410998448,15.0,0.0072460565996389946,15,0.016728624535315983,15.0,0.01073234689833174
18,0.015552267888716487,16.0,0.006356254422456212,5,0.016728624535315983,16.0,0.010030010668241086
17,0.01529967885108072,17.0,0.005620196704562965,28,0.016728624535315983,17.0,0.009412188738429802
1,0.014758416627575505,18.0,0.00500446602394646,17,0.01486988847583643,18.0,0.00886458692738558
19,0.01187168476888103,19.0,0.004484244944280433,14,0.013011152416356878,19.0,0.00837595289111167
20,0.010933496914805326,20.0,0.004040792454697295,19,0.011152416356877323,20.0,0.007937309246639806
21,0.008118933352578213,21.0,0.003659743508426131,21,0.011152416356877323,21.0,0.007541407308427082
22,0.008118933352578213,22.0,0.0033299386506741354,22,0.011152416356877323,22.0,0.007182330838264934
23,0.007541586980839317,23.0,0.0030426030260074233,26,0.011152416356877323,23.0,0.00685520388685308
24,0.007361166239670912,24.0,0.0027907605014235335,27,0.0055762081784386614,24.0,0.006555972188833831
25,0.0055208746797531846,25.0,0.0025688090149841823,6,0.0055762081784386614,25.0,0.00628123739452033
27,0.004835275863313246,26.0,0.002372208386731777,34,0.0055762081784386614,26.0,0.006028129828320524
28,0.004546602677443799,27.0,0.0021972478101260386,31,0.0055762081784386614,27.0,0.005794209725564661
26,0.004041424602172266,28.0,0.0020408706103278965,30,0.0055762081784386614,28.0,0.0055773897851885326
29,0.003283657489264966,29.0,0.0019005407050245303,23,0.0037174721189591076,29.0,0.005375873861855839
31,0.0031032367480965614,30.0,0.0017741398042814328,36,0.0037174721189591076,30.0,0.005188108008689646
30,0.0030310684516291994,31.0,0.001659887524110237,24,0.0037174721189591076,31.0,0.005012741064680571
33,0.002561974524591347,32.0,0.0015562787596195811,29,0.0037174721189591076,32.0,0.004848592686025913
32,0.002525890376357666,33.0,0.0014620341856728084,45,0.0037174721189591076,33.0,0.004694627232627452
36,0.002020712301086133,34.0,0.001376060833136917,25,0.0037174721189591076,34.0,0.004549932296796763
35,0.00191245985638509,35.0,0.0012974204641795456,150,0.0018587360594795538,35.0,0.0044137009399467225
34,0.0017320391152166853,36.0,0.0012253040326375302,48,0.0018587360594795538,36.0,0.004285216911768247
41,0.0016959549669830045,37.0,0.0011590109277560589,62,0.0018587360594795538,37.0,0.0041638422841024465
42,0.0016959549669830045,38.0,0.0010979320045874396,32,0.0018587360594795538,38.0,0.004049007051900123
60,0.0016598708187493235,39.0,0.0010415356319671127,119,0.0018587360594795538,39.0,0.00394020034597625
62,0.0013711976328798759,40.0,0.0009893561602976868,44,0.0018587360594795538,40.0,0.003836962973712619
40,0.0013711976328798759,41.0,0.0009409843413214719,42,0.0018587360594795538,41.0,0.0037388810595492933
43,0.0013351134846461949,42.0,0.0008960593313724409,39,0.0018587360594795538,42.0,0.0036455806008025083
115,0.0012990293364125139,43.0,0.0008542619860312477,37,0.0018587360594795538,43.0,0.0035567227888538377
61,0.001226861039945152,44.0,0.0008153092133272212,98,0.0018587360594795538,44.0,0.0034719999731701845
39,0.0011546927434777903,45.0,0.0007789491988079729,118,0.0018587360594795538,45.0,0.003391132167519428
44,0.0011186085952441093,46.0,0.0007449573520217657,40,0.0018587360594795538,46.0,0.0033138640153451654
37,0.0010825244470104283,47.0,0.0007131328525391566,73,0.0018587360594795538,47.0,0.003239962145476286
38,0.0010825244470104283,48.0,0.0006832956963155069,63,0.0018587360594795538,48.0,0.0031692128608815707
45,0.0008660195576083426,49.0,0.0006552841612797878,,,49.0,0.0031014201125850356
116,0.0007938512611409807,50.0,0.0006289526255297912,,,50.0,0.0030364037185619964
48,0.0007938512611409807,51.0,0.0006041696831874926,,,51.0,0.002973997793773774
51,0.0006855988164399379,52.0,0.000580816512413216,,,52.0,0.002914049362734635
59,0.0006855988164399379,53.0,0.0005587854577525744,,,53.0,0.002856417130346707
46,0.0006495146682062569,54.0,0.0005379787952538254,,,54.0,0.002800970390353502
50,0.000613430519972576,55.0,0.000518307653925651,,,55.0,0.0027475880537831602
49,0.0005412622235052142,56.0,0.000499691071327162,,,56.0,0.002696157782285097
114,0.0005412622235052142,57.0,0.000482055164567714,,,57.0,0.0026465752133945004
68,0.0005412622235052142,58.0,0.0004653324008825853,,,58.0,0.0025987432665575683
47,0.0005051780752715333,59.0,0.0004494609543523857,,,59.0,0.002552571520273149
118,0.0005051780752715333,60.0,0.00043438413733789703,,,60.0,0.0025079756519996196
117,0.00046909392703785226,61.0,0.000420049896879253,,,61.0,0.0024648769335773144
63,0.0004330097788041713,62.0,0.0004064103677165375,,,62.0,0.0024232017758575495
52,0.0004330097788041713,63.0,0.0003934214747747405,,,63.0,0.0023828813170349954
64,0.00039692563057049037,64.0,0.00038104257895755226,,,64.0,0.0023438510498719747
66,0.00039692563057049037,65.0,0.0003692361609427206,,,65.0,0.0023060504835987973
122,0.0003608414823368094,66.0,0.00035796753839206113,,,66.0,0.002269422836788194
53,0.0003608414823368094,67.0,0.00034720461260258096,,,67.0,0.002233914757946448
67,0.00032475733410312847,68.0,0.00033691764114877383,,,68.0,0.0021994760709492397
65,0.00032475733410312847,69.0,0.00032707903351421156,,,69.0,0.0021660595427851147
69,0.00032475733410312847,70.0,0.00031766316709489997,,,70.0,0.0021336206713610836
124,0.0002886731858694476,71.0,0.00030864622128732146,,,71.0,0.0021021174913793484
119,0.0002886731858694476,72.0,0.0003000060276588375,,,72.0,0.0020715103965166255
125,0.0002886731858694476,73.0,0.0002917219344440359,,,73.0,0.002041761976332462
121,0.0002886731858694476,74.0,0.000283774683823422,,,74.0,0.002012836866504047
74,0.0002886731858694476,75.0,0.00027614630062540733,,,75.0,0.001984701611135474
54,0.00025258903763576663,76.0,0.000268819991252915,,,76.0,0.001957324536021959
76,0.00025258903763576663,77.0,0.00026178005177553853,,,77.0,0.0019306756318665148
71,0.00025258903763576663,78.0,0.0002550117842499784,,,78.0,0.001904726446549978
56,0.00021650488940208566,79.0,0.0002485014204379036,,,79.0,0.0018794499856468695
113,0.00021650488940208566,80.0,0.00024223605218355818,,,80.0,0.0018548206204607863
57,0.00021650488940208566,81.0,0.00023620356779513997,,,81.0,0.0018308140029251673
123,0.00021650488940208566,82.0,0.0002303925938457536,,,82.0,0.001807406986779466
127,0.00021650488940208566,83.0,0.00022479244187290111,,,83.0,0.0017845775544879582
126,0.00021650488940208566,84.0,0.0002193930595111354,,,84.0,0.0017623047494194478
120,0.0001804207411684047,85.0,0.00021418498564163712,,,85.0,0.001740568612851725
58,0.0001804207411684047,86.0,0.00020915930918591683,,,86.0,0.0017193501254054587
72,0.0001804207411684047,87.0,0.00020430763120930548,,,87.0,0.0016986311525487483
70,0.0001804207411684047,88.0,0.00019962203003400078,,,88.0,0.0016783943938463697
85,0.0001804207411684047,89.0,0.00019509502909171965,,,89.0,0.0016586233356572309
112,0.0001804207411684047,90.0,0.00019071956727293666,,,90.0,0.0016393022070100441
101,0.0001804207411684047,91.0,0.00018648897155366289,,,91.0,0.0016204159384111082
88,0.0001443365929347238,92.0,0.00018239693170210065,,,92.0,0.0016019501233596118
78,0.0001443365929347238,93.0,0.00017843747688659178,,,93.0,0.0015838909823653027
82,0.0001443365929347238,94.0,0.00017460495402333903,,,94.0,0.001566225329280931
73,0.0001443365929347238,95.0,0.00017089400771764886,,,95.0,0.001548940539777762
55,0.0001443365929347238,96.0,0.00016729956166612532,,,96.0,0.0015320245218068487
96,0.0001443365929347238,97.0,0.0001638168013995202,,,97.0,0.0015154656879017953
75,0.0001443365929347238,98.0,0.00016044115825697048,,,98.0,0.0014992529291906053
134,0.0001443365929347238,99.0,0.00015716829449226766,,,99.0,0.0014833755909949501
130,0.0001443365929347238,100.0,0.00015399408942172896,,,100.0,0.0014678234499049996
108,0.00010825244470104283,101.0,0.00015091462653128403,,,101.0,0.0014525866922268588
111,0.00010825244470104283,102.0,0.0001479261814676462,,,102.0,0.0014376558937077815
98,0.00010825244470104283,103.0,0.00014502521084499247,,,103.0,0.0014230220004517377
133,0.00010825244470104283,104.0,0.0001422083418044989,,,104.0,0.0014086763109446786
80,0.00010825244470104283,105.0,0.00013947236226944122,,,105.0,0.0013946104591150178
106,0.00010825244470104283,106.0,0.0001368142118434258,,,106.0,0.001380816398360512
131,0.00010825244470104283,107.0,0.0001342309733037206,,,107.0,0.0013672863864778897
139,0.00010825244470104283,108.0,0.00013171986464565212,,,108.0,0.0013540129714363232
128,7.21682964673619e-05,109.0,0.0001292782316376637,,,109.0,0.0013409889779401893
132,7.21682964673619e-05,110.0,0.00012690354084993424,,,110.0,0.001328207494730552
77,7.21682964673619e-05,111.0,0.0001245933731224576,,,111.0,0.0013156618625784673
142,7.21682964673619e-05,112.0,0.00012234541744122145,,,112.0,0.001303345662926582
95,7.21682964673619e-05,113.0,0.00012015746519361874,,,113.0,0.0012912527071385924
100,7.21682964673619e-05,114.0,0.00011802740477649956,,,114.0,0.0012793770263189916
129,7.21682964673619e-05,115.0,0.00011595321653235218,,,115.0,0.0012677128616681542
103,7.21682964673619e-05,116.0,0.00011393296799099933,,,116.0,0.0012562546553402379
90,7.21682964673619e-05,117.0,0.00011196480939593519,,,117.0,0.0012449970417736142
79,7.21682964673619e-05,118.0,0.00011004696949601733,,,118.0,0.0012339348394656113
136,7.21682964673619e-05,119.0,0.00010817775158468654,,,119.0,0.0012230630431652532
107,7.21682964673619e-05,120.0,0.00010635552977022157,,,120.0,0.0012123768164594476
83,7.21682964673619e-05,121.0,0.00010457874546176278,,,121.0,0.0012018714847297116
91,7.21682964673619e-05,122.0,0.00010284590405696276,,,122.0,0.0011915425284580248
135,3.608414823368095e-05,123.0,0.00010115557181815644,,,123.0,0.0011813855768618127
228,3.608414823368095e-05,124.0,9.950637292489342e-05,,,124.0,0.0011713964018393512
361,3.608414823368095e-05,125.0,9.789698669155023e-05,,,125.0,0.0011615709122080918
454,3.608414823368095e-05,126.0,9.632614493954477e-05,,,126.0,0.0011519051482195256
253,3.608414823368095e-05,127.0,9.479262951441797e-05,,,127.0,0.0011423952763352388
177,3.608414823368095e-05,128.0,9.329526993873111e-05,,,128.0,0.001133037584249781
92,3.608414823368095e-05,129.0,9.183294119235837e-05,,,129.0,0.0011238284761468618
150,3.608414823368095e-05,130.0,9.040456161233716e-05,,,130.0,0.001114764468176226
138,3.608414823368095e-05,131.0,8.900909090497623e-05,,,131.0,0.001105842184139338
293,3.608414823368095e-05,132.0,8.764552826341959e-05,,,132.0,0.0010970583513727256
87,3.608414823368095e-05,133.0,8.63129105843239e-05,,,133.0,0.0010884097968185088
145,3.608414823368095e-05,134.0,8.501031077773291e-05,,,134.0,0.0010798934432722724
109,3.608414823368095e-05,135.0,8.373683616462675e-05,,,135.0,0.00107150630579902
157,3.608414823368095e-05,136.0,8.249162695698891e-05,,,136.0,0.0010632454883085036
431,3.608414823368095e-05,137.0,8.127385481557282e-05,,,137.0,0.0010551081802817283
154,3.608414823368095e-05,138.0,8.008272148086363e-05,,,138.0,0.0010470916536409111
159,3.608414823368095e-05,139.0,7.891745747302229e-05,,,139.0,0.0010391932597556238
164,3.608414823368095e-05,140.0,7.777732085687045e-05,,,140.0,0.0010314104265782607
81,3.608414823368095e-05,141.0,7.666159606822496e-05,,,141.0,0.0010237406559023693
93,3.608414823368095e-05,142.0,7.556959279812597e-05,,,142.0,0.0010161815207377464
155,3.608414823368095e-05,143.0,7.450064493171907e-05,,,143.0,0.0010087306627965449
94,3.608414823368095e-05,144.0,7.345410953875482e-05,,,144.0,0.001001385790084957
97,3.608414823368095e-05,145.0,7.242936591285733e-05,,,145.0,0.0009941446745953448
144,3.608414823368095e-05,146.0,7.142581465688908e-05,,,146.0,0.0009870051500939672
84,3.608414823368095e-05,147.0,7.044287681190283e-05,,,147.0,0.0009799651099997222
288,3.608414823368095e-05,148.0,6.947999302732384e-05,,,148.0,0.0009730225053495682
199,3.608414823368095e-05,149.0,6.853662277014845e-05,,,149.0,0.0009661753428465278
89,3.608414823368095e-05,150.0,6.761224357107702e-05,,,150.0,0.0009594216829863894
86,3.608414823368095e-05,151.0,6.670635030562436e-05,,,151.0,0.0009527596382594402
163,3.608414823368095e-05,152.0,6.58184545083658e-05,,,152.0,0.0009461873714237429
166,3.608414823368095e-05,153.0,6.494808371858574e-05,,,153.0,0.0009397030938466705
110,3.608414823368095e-05,154.0,6.409478085569683e-05,,,154.0,0.0009333050639115665
102,3.608414823368095e-05,155.0,6.325810362289263e-05,,,155.0,0.0009269915854865764
99,3.608414823368095e-05,156.0,6.243762393758503e-05,,,156.0,0.0009207610064528364
104,3.608414823368095e-05,157.0,6.163292738726144e-05,,,157.0,0.0009146117172893598
,,158.0,6.08436127094736e-05,,,158.0,0.0009085421497120866
,,159.0,6.006929129474361e-05,,,159.0,0.0009025507753647006
,,160.0,5.9309586711240414e-05,,,160.0,0.0008966361045589317
,,161.0,5.856413425014475e-05,,,161.0,0.0008907966850621748
,,162.0,5.783258049068008e-05,,,162.0,0.0008850311009303724
,,163.0,5.711458288384388e-05,,,163.0,0.0008793379713841988
,,164.0,5.640980935392653e-05,,,164.0,0.0008737159497266858
,,165.0,5.571793791695477e-05,,,165.0,0.0008681637223005248
,,166.0,5.5038656315243706e-05,,,166.0,0.0008626800074833524
,,167.0,5.437166166728508e-05,,,167.0,0.0008572635547194247
,,168.0,5.37166601322411e-05,,,168.0,0.0008519131435861478
,,169.0,5.30733665883519e-05,,,169.0,0.0008466275828940149
,,170.0,5.244150432460149e-05,,,170.0,0.000841405709818562
,,171.0,5.182080474502143e-05,,,171.0,0.0008362463890630261
,,172.0,5.121100708504396e-05,,,172.0,0.0008311485120504425
,,173.0,5.061185813934702e-05,,,173.0,0.0008261109961439899
,,174.0,5.002311200066239e-05,,,174.0,0.0008211327838944293
,,175.0,4.944452980904538e-05,,,175.0,0.0008162128423135549
,,176.0,4.887587951113007e-05,,,176.0,0.000811350162172609
,,177.0,4.831693562891855e-05,,,177.0,0.0008065437573246695
,,178.0,4.776747903767523e-05,,,178.0,0.0008017926640500609
,,179.0,4.7227296752518934e-05,,,179.0,0.0007970959404238813
,,180.0,4.669618172332588e-05,,,180.0,0.0007924526657047804
,,181.0,4.617393263757596e-05,,,181.0,0.0007878619397441608
,,182.0,4.5660353730792656e-05,,,182.0,0.0007833228824150107
,,183.0,4.515525460424461e-05,,,183.0,0.0007788346330596133
,,184.0,4.4658450049592576e-05,,,184.0,0.0007743963499554102
,,185.0,4.416975988018123e-05,,,185.0,0.0007700072097983255
,,186.0,4.368900876868979e-05,,,186.0,0.0007656664072028895
,,187.0,4.3216026090869104e-05,,,187.0,0.0007613731542185301
,,188.0,4.275064577510593e-05,,,188.0,0.0007571266798614252
,,189.0,4.229270615756757e-05,,,189.0,0.0007529262296613342
,,190.0,4.1842049842691596e-05,,,190.0,0.0007487710652228559
,,191.0,4.139852356879658e-05,,,191.0,0.0007446604638005775
,,192.0,4.096197807860023e-05,,,192.0,0.0007405937178876074
,,193.0,4.053226799444131e-05,,,193.0,0.0007365701348170016
,,194.0,4.0109251698011126e-05,,,194.0,0.0007325890363756146
,,195.0,3.96927912144094e-05,,,195.0,0.0007286497584299285
,,196.0,3.928275210034782e-05,,,196.0,0.0007247516505634255
,,197.0,3.8879003336332714e-05,,,197.0,0.000720894075725096
,,198.0,3.848141722266568e-05,,,198.0,0.0007170764098886802
,,199.0,3.8089869279108765e-05,,,199.0,0.0007132980417222679
,,200.0,3.770423814806734e-05,,,200.0,0.0007095583722678886
,,201.0,3.732440550115042e-05,,,201.0,0.0007058568146307428
,,202.0,3.695025594897464e-05,,,202.0,0.0007021927936777376
,,203.0,3.658167695408378e-05,,,203.0,0.0006985657457450042
,,204.0,3.621855874686165e-05,,,204.0,0.0006949751183540861
,,205.0,3.586079424432125e-05,,,205.0,0.0006914203699365009
,,206.0,3.550827897165847e-05,,,206.0,0.000687900969566388
,,207.0,3.5160910986463235e-05,,,207.0,0.0006844163967009686
,,208.0,3.4818590805485905e-05,,,208.0,0.0006809661409285514
,,209.0,3.4481221333860864e-05,,,209.0,0.0006775497017238304
,,210.0,3.4148707796693637e-05,,,210.0,0.0006741665882102313
,,211.0,3.382095767292184e-05,,,211.0,0.0006708163189290683
,,212.0,3.3497880631363934e-05,,,212.0,0.0006674984216152876
,,213.0,3.3179388468873573e-05,,,213.0,0.0006642124329795778
,,214.0,3.286539505052082e-05,,,214.0,0.0006609578984966387
,,215.0,3.255581625172445e-05,,,215.0,0.0006577343721994057
,,216.0,3.225056990226334e-05,,,216.0,0.0006545414164790366
,,217.0,3.1949575732097205e-05,,,217.0,0.0006513786018904721
,,218.0,3.165275531893047e-05,,,218.0,0.0006482455069633913
,,219.0,3.136003203745536e-05,,,219.0,0.0006451417180183875
,,220.0,3.1071331010213205e-05,,,220.0,0.0006420668289881983
,,221.0,3.078657906001501e-05,,,221.0,0.000639020441243827
,,222.0,3.050570466386546e-05,,,222.0,0.0006360021634254013
,,223.0,3.022863790833589e-05,,,223.0,0.0006330116112776202
,,224.0,2.9955310446334747e-05,,,224.0,0.0006300484074896423
,,225.0,2.9685655455225585e-05,,,225.0,0.0006271121815392797
,,226.0,2.941960759624489e-05,,,226.0,0.0006242025695413598
,,227.0,2.9157102975173895e-05,,,227.0,0.0006213192141001285
,,228.0,2.889807910422018e-05,,,228.0,0.0006184617641655675
,,229.0,2.8642474865066964e-05,,,229.0,0.0006156298748935074
,,230.0,2.8390230473049144e-05,,,230.0,0.0006128232075094189
,,231.0,2.814128744241724e-05,,,231.0,0.0006100414291757699
,,232.0,2.7895588552651486e-05,,,232.0,0.0006072842128628405
,,233.0,2.7653077815790098e-05,,,233.0,0.000604551237222892
,,234.0,2.741370044473691e-05,,,234.0,0.0006018421864675875
,,235.0,2.7177402822514993e-05,,,235.0,0.0005991567502485668
,,236.0,2.694413247243417e-05,,,236.0,0.0005964946235410838
,,237.0,2.6713838029141537e-05,,,237.0,0.0005938555065306109
,,238.0,2.6486469210525204e-05,,,238.0,0.0005912391045023265
,,239.0,2.6261976790442694e-05,,,239.0,0.0005886451277333991
,,240.0,2.604031257224649e-05,,,240.0,0.0005860732913879851
,,241.0,2.5821429363080157e-05,,,241.0,0.0005835233154148627
,,242.0,2.560528094891961e-05,,,242.0,0.0005809949244476231
,,243.0,2.5391822070334858e-05,,,243.0,0.0005784878477073464
,,244.0,2.5181008398948663e-05,,,244.0,0.0005760018189076901
,,245.0,2.4972796514569244e-05,,,245.0,0.0005735365761623203
,,246.0,2.4767143882975123e-05,,,246.0,0.0005710918618946185
,,247.0,2.4564008834330908e-05,,,247.0,0.0005686674227496003
,,248.0,2.436335054221367e-05,,,248.0,0.0005662630095079807
,,249.0,2.4165129003230237e-05,,,249.0,0.000563878377002328
,,250.0,2.396930501720646e-05,,,250.0,0.0005615132840352457
,,251.0,2.3775840167930224e-05,,,251.0,0.0005591674932995259
,,252.0,2.358469680443057e-05,,,252.0,0.0005568407713002185
,,253.0,2.3395838022775907e-05,,,253.0,0.0005545328882785647
,,254.0,2.320922764837505e-05,,,254.0,0.0005522436181377401
,,255.0,2.302483021876513e-05,,,255.0,0.0005499727383703606
,,256.0,2.2842610966871295e-05,,,256.0,0.0005477200299876998
,,257.0,2.266253580472335e-05,,,257.0,0.0005454852774505729
,,258.0,2.2484571307615236e-05,,,258.0,0.0005432682686018402
,,259.0,2.23086846986936e-05,,,259.0,0.0005410687946004876
,,260.0,2.2134843833962234e-05,,,260.0,0.0005388866498572399
,,261.0,2.1963017187689653e-05,,,261.0,0.0005367216319716662
,,262.0,2.1793173838207422e-05,,,262.0,0.0005345735416707371
,,263.0,2.162528345408735e-05,,,263.0,0.0005324421827487956
,,264.0,2.1459316280686092e-05,,,264.0,0.0005303273620089023
,,265.0,2.1295243127045947e-05,,,265.0,0.0005282288892055193
,,266.0,2.1133035353141227e-05,,,266.0,0.0005261465769884987
,,267.0,2.0972664857459772e-05,,,267.0,0.0005240802408483377
,,268.0,2.0814104064909573e-05,,,268.0,0.0005220296990626715
,,269.0,2.065732591504085e-05,,,269.0,0.000519994772643967
,,270.0,2.0502303850574216e-05,,,270.0,0.0005179752852883901
,,271.0,2.0349011806225866e-05,,,271.0,0.0005159710633258129
,,272.0,2.019742419782101e-05,,,272.0,0.0005139819356709329
,,273.0,2.0047515911687167e-05,,,273.0,0.0005120077337754757
,,274.0,1.9899262294319047e-05,,,274.0,0.0005100482915814514
,,275.0,1.9752639142307167e-05,,,275.0,0.0005081034454754409
,,276.0,1.9607622692522484e-05,,,276.0,0.0005061730342438822
,,277.0,1.9464189612549717e-05,,,277.0,0.0005042568990293342
,,278.0,1.9322316991362103e-05,,,278.0,0.0005023548832876908
,,279.0,1.9181982330230714e-05,,,279.0,0.0005004668327463245
,,280.0,1.9043163533861576e-05,,,280.0,0.0004985925953631317
,,281.0,1.8905838901754144e-05,,,281.0,0.0004967320212864615
,,282.0,1.8769987119774764e-05,,,282.0,0.0004948849628159028
,,283.0,1.863558725193913e-05,,,283.0,0.0004930512743639097
,,284.0,1.8502618732397745e-05,,,284.0,0.0004912308124182443
,,285.0,1.8371061357618734e-05,,,285.0,0.0004894234355052165
,,286.0,1.824089527876247e-05,,,286.0,0.00048762900415370104
,,287.0,1.8112100994242637e-05,,,287.0,0.0004858473808599127
,,288.0,1.7984659342468555e-05,,,288.0,0.0004840784300529218
,,289.0,1.7858551494763726e-05,,,289.0,0.0004823220180608908
,,290.0,1.7733758948455762e-05,,,290.0,0.00048057801307801546
,,291.0,1.7610263520132933e-05,,,291.0,0.00047884628513215275
,,292.0,1.7488047339062787e-05,,,292.0,0.00047712670605311953
,,293.0,1.736709284076841e-05,,,293.0,0.00047541914944164567
,,294.0,1.7247382760758e-05,,,294.0,0.0004737234906389656
,,295.0,1.7128900128403633e-05,,,295.0,0.0004720396066970337
,,296.0,1.7011628260965133e-05,,,296.0,0.0004703673763493476
,,297.0,1.6895550757755164e-05,,,297.0,0.00046870667998236636
,,298.0,1.6780651494441743e-05,,,298.0,0.0004670573996075087
,,299.0,1.6666914617484457e-05,,,299.0,0.0004654194188337169
,,300.0,1.655432453870086e-05,,,300.0,0.0004637926228405748
,,301.0,1.644286592995954e-05,,,301.0,0.00046217689835196504
,,302.0,1.6332523717996517e-05,,,302.0,0.0004605721336102549
,,303.0,1.6223283079351715e-05,,,303.0,0.0004589782183509963
,,304.0,1.611512943542231e-05,,,304.0,0.0004573950437781301
,,305.0,1.600804844762992e-05,,,305.0,0.00045582250253968146
,,306.0,1.590202601269862e-05,,,306.0,0.00045426048870393605
,,307.0,1.5797048258040926e-05,,,307.0,0.00045270889773608514
,,308.0,1.569310153724891e-05,,,308.0,0.0004511676264753299
,,309.0,1.5590172425687696e-05,,,309.0,0.00044963657311243306
,,310.0,1.548824771618878e-05,,,310.0,0.00044811563716770956
,,311.0,1.538731441484048e-05,,,311.0,0.00044660471946944417
,,312.0,1.52873597368731e-05,,,312.0,0.0004451037221327283
,,313.0,1.5188371102636396e-05,,,313.0,0.0004436125485387055
,,314.0,1.5090336133666887e-05,,,314.0,0.0004421311033142161
,,315.0,1.499324264884285e-05,,,315.0,0.00044065929231183434
,,316.0,1.489707866062469e-05,,,316.0,0.0004391970225902853
,,317.0,1.4801832371378543e-05,,,317.0,0.0004377442023952375
,,318.0,1.4707492169781047e-05,,,318.0,0.0004363007411404598
,,319.0,1.4614046627303182e-05,,,319.0,0.0004348665493893355
,,320.0,1.4521484494771275e-05,,,320.0,0.00043344153883672666
,,321.0,1.442979469900315e-05,,,321.0,0.0004320256222911788
,,322.0,1.433896633951766e-05,,,322.0,0.00043061871365746116
,,323.0,1.424898868531565e-05,,,323.0,0.0004292207279194334
,,324.0,1.415985117173072e-05,,,324.0,0.00042783158112323167
,,325.0,1.407154339734797e-05,,,325.0,0.0004264511903607684
,,326.0,1.3984055120989084e-05,,,326.0,0.00042507947375353757
,,327.0,1.3897376258762138e-05,,,327.0,0.00042371635043671993
,,328.0,1.3811496881174535e-05,,,328.0,0.00042236174054358116
,,329.0,1.3726407210307543e-05,,,329.0,0.0004210155651901565
,,330.0,1.3642097617050908e-05,,,330.0,0.0004196777464602172
,,331.0,1.355855861839615e-05,,,331.0,0.0004183482073905097
,,332.0,1.347578087478703e-05,,,332.0,0.00041702687195626644
,,333.0,1.3393755187525912e-05,,,333.0,0.00041571366505697684
,,334.0,1.3312472496234613e-05,,,334.0,0.0004144085125024185
,,335.0,1.323192387636845e-05,,,335.0,0.00041311134099893874
,,336.0,1.3152100536782232e-05,,,336.0,0.00041182207813598456
,,337.0,1.307299381734694e-05,,,337.0,0.00041054065237287294
,,338.0,1.2994595186615914e-05,,,338.0,0.0004092669930257993
,,339.0,1.291689623953935e-05,,,339.0,0.0004080010302550764
,,340.0,1.2839888695225987e-05,,,340.0,0.0004067426950526012
,,341.0,1.2763564394750885e-05,,,341.0,0.00040549191922954384
,,342.0,1.2687915299008162e-05,,,342.0,0.00040424863540425385
,,343.0,1.2612933486607714e-05,,,343.0,0.00040301277699038003
,,344.0,1.2538611151814829e-05,,,344.0,0.0004017842781851995
,,345.0,1.2464940602531731e-05,,,345.0,0.0004005630739581506
,,346.0,1.2391914258320076e-05,,,346.0,0.00039934910003956654
,,347.0,1.2319524648463435e-05,,,347.0,0.0003981422929096063
,,348.0,1.22477644100689e-05,,,348.0,0.0003969425897873759
,,349.0,1.2176626286206816e-05,,,349.0,0.0003957499286202407
,,350.0,1.2106103124087878e-05,,,350.0,0.0003945642480733202
,,351.0,1.2036187873276648e-05,,,351.0,0.0003933854875191652
,,352.0,1.1966873583940716e-05,,,352.0,0.00039221358702761183
,,353.0,1.1898153405134672e-05,,,353.0,0.00039104848735580953
,,354.0,1.183002058311811e-05,,,354.0,0.0003898901299384195
,,355.0,1.1762468459706892e-05,,,355.0,0.0003887384568779797
,,356.0,1.1695490470656921e-05,,,356.0,0.0003875934109354342
,,357.0,1.1629080144079698e-05,,,357.0,0.00038645493552082254
,,358.0,1.1563231098888941e-05,,,358.0,0.00038532297468412633
,,359.0,1.1497937043277587e-05,,,359.0,0.00038419747310627065
,,360.0,1.1433191773224493e-05,,,360.0,0.0003830783760902757
,,361.0,1.1368989171030164e-05,,,361.0,0.00038196562955255766
,,362.0,1.13053232038809e-05,,,362.0,0.00038085918001437433
,,363.0,1.1242187922440674e-05,,,363.0,0.00037975897459341314
,,364.0,1.117957745947021e-05,,,364.0,0.0003786649609955196
,,365.0,1.1117486028472587e-05,,,365.0,0.00037757708750656225
,,366.0,1.105590792236484e-05,,,366.0,0.0003764953029844323
,,367.0,1.0994837512174965e-05,,,367.0,0.00037541955685117486
,,368.0,1.0934269245763777e-05,,,368.0,0.00037434979908525007
,,369.0,1.0874197646571096e-05,,,369.0,0.0003732859802139201
,,370.0,1.081461731238571e-05,,,370.0,0.0003722280513057618
,,371.0,1.075552291413862e-05,,,371.0,0.00037117596396330047
,,372.0,1.069690919471906e-05,,,372.0,0.00037012967031576385
,,373.0,1.06387709678128e-05,,,373.0,0.00036908912301195334
,,374.0,1.0581103116762244e-05,,,374.0,0.00036805427521323066
,,375.0,1.0523900593447892e-05,,,375.0,0.0003670250805866179
,,376.0,1.0467158417190666e-05,,,376.0,0.000366001493298008
,,377.0,1.0410871673674683e-05,,,377.0,0.0003649834680054845
,,378.0,1.0355035513890036e-05,,,378.0,0.00036397095985274815
,,379.0,1.0299645153095161e-05,,,379.0,0.0003629639244626482
,,380.0,1.0244695869798367e-05,,,380.0,0.00036196231793081743
,,381.0,1.0190183004758146e-05,,,381.0,0.00036096609681940666
,,382.0,1.0136101960001834e-05,,,382.0,0.00035997521815092035
,,383.0,1.0082448197862287e-05,,,383.0,0.0003589896394021481
,,384.0,1.002921724003215e-05,,,384.0,0.0003580093184981925
,,385.0,9.976404666635378e-06,,,385.0,0.0003570342138065903
,,386.0,9.924006115315646e-06,,,386.0,0.0003560642841315263
,,387.0,9.872017280341295e-06,,,387.0,0.0003550994887081372
,,388.0,9.82043391172647e-06,,,388.0,0.00035413978719690413
,,389.0,9.769251814368129e-06,,,389.0,0.00035318513967813305
,,390.0,9.71846684719858e-06,,,390.0,0.00035223550664651994
,,391.0,9.668074922353237e-06,,,391.0,0.00035129084900580065
,,392.0,9.618072004353279e-06,,,392.0,0.00035035112806348293
,,393.0,9.568454109302916e-06,,,393.0,0.00034941630552565986
,,394.0,9.51921730410096e-06,,,394.0,0.0003484863434919026
,,395.0,9.470357705666403e-06,,,395.0,0.0003475612044502314
,,396.0,9.421871480177726e-06,,,396.0,0.00034664085127216376
,,397.0,9.373754842325664e-06,,,397.0,0.0003457252472078374
,,398.0,9.326004054579162e-06,,,398.0,0.00034481435588120795
,,399.0,9.278615426464227e-06,,,399.0,0.00034390814128531925
,,400.0,9.23158531385545e-06,,,400.0,0.0003430065677776448
,,401.0,9.184910118279938e-06,,,401.0,0.0003421096000755001
,,402.0,9.138586286233386e-06,,,402.0,0.0003412172032515235
,,403.0,9.092610308508087e-06,,,403.0,0.00034032934272922526
,,404.0,9.046978719532596e-06,,,404.0,0.0003394459842786027
,,405.0,9.001688096722866e-06,,,405.0,0.0003385670940118217
,,406.0,8.95673505984458e-06,,,406.0,0.0003376926383789616
,,407.0,8.91211627038651e-06,,,407.0,0.00033682258416382405
,,408.0,8.867828430944636e-06,,,408.0,0.0003359568984798033
,,409.0,8.82386828461685e-06,,,409.0,0.0003350955487658186
,,410.0,8.780232614408027e-06,,,410.0,0.00033423850278230515
,,411.0,8.736918242645253e-06,,,411.0,0.0003333857286072658
,,412.0,8.693922030403021e-06,,,412.0,0.0003325371946323789
,,413.0,8.651240876938205e-06,,,413.0,0.0003316928695591646
,,414.0,8.6088717191346e-06,,,414.0,0.00033085272239520634
,,415.0,8.566811530956881e-06,,,415.0,0.0003300167224504277
,,416.0,8.525057322913769e-06,,,416.0,0.0003291848393334234
,,417.0,8.483606141530225e-06,,,417.0,0.0003283570429478434
,,418.0,8.442455068828531e-06,,,418.0,0.00032753330348882925
,,419.0,8.401601221818051e-06,,,419.0,0.0003267135914395022
,,420.0,8.361041751993527e-06,,,420.0,0.0003258978775675018
,,421.0,8.320773844841744e-06,,,421.0,0.00032508613292157363
,,422.0,8.280794719356399e-06,,,422.0,0.0003242783288282069
,,423.0,8.241101627561033e-06,,,423.0,0.00032347443688831955
,,424.0,8.201691854039843e-06,,,424.0,0.0003226744289739904
,,425.0,8.162562715476277e-06,,,425.0,0.00032187827722523875
,,426.0,8.123711560199197e-06,,,426.0,0.0003210859540468485
,,427.0,8.085135767736534e-06,,,427.0,0.0003202974321052383
,,428.0,8.046832748376257e-06,,,428.0,0.0003195126843253752
,,429.0,8.008799942734515e-06,,,429.0,0.00031873168388773225
,,430.0,7.971034821330857e-06,,,430.0,0.00031795440422528867
,,431.0,7.933534884170347e-06,,,431.0,0.0003171808190205722
,,432.0,7.896297660332482e-06,,,432.0,0.00031641090220274284
,,433.0,7.859320707566783e-06,,,433.0,0.00031564462794471745
,,434.0,7.822601611894908e-06,,,434.0,0.0003148819706603341
,,435.0,7.78613798721922e-06,,,435.0,0.00031412290500155624
,,436.0,7.749927474937629e-06,,,436.0,0.0003133674058557153
,,437.0,7.713967743564628e-06,,,437.0,0.0003126154483427918
,,438.0,7.678256488358427e-06,,,438.0,0.0003118670078127337
,,439.0,7.642791430954027e-06,,,439.0,0.00031112205984281196
,,440.0,7.60757031900215e-06,,,440.0,0.000310380580235012
,,441.0,7.572590925813936e-06,,,441.0,0.0003096425450134617
,,442.0,7.537851050011269e-06,,,442.0,0.0003089079304218939
,,443.0,7.503348515182654e-06,,,443.0,0.0003081767129211436
,,444.0,7.469081169544526e-06,,,444.0,0.0003074488691866799
,,445.0,7.435046885607918e-06,,,445.0,0.00030672437610617076
,,446.0,7.401243559850363e-06,,,446.0,0.00030600321077708085
,,447.0,7.367669112392964e-06,,,447.0,0.0003052853505043027
,,448.0,7.33432148668251e-06,,,448.0,0.0003045707727978187
,,449.0,7.301198649178576e-06,,,449.0,0.0003038594553703953
,,450.0,7.268298589045502e-06,,,450.0,0.00030315137613530805
,,451.0,7.235619317849166e-06,,,451.0,0.0003024465132040974
,,452.0,7.203158869258465e-06,,,452.0,0.0003017448448843536
,,453.0,7.170915298751436e-06,,,453.0,0.00030104634967753277
,,454.0,7.138886683325902e-06,,,454.0,0.0003003510062768002
,,455.0,7.107071121214609e-06,,,455.0,0.00029965879356490385
,,456.0,7.075466731604723e-06,,,456.0,0.0002989696906120754
,,457.0,7.044071654361661e-06,,,457.0,0.0002982836766739589
,,458.0,7.0128840497571385e-06,,,458.0,0.00029760073118956725
,,459.0,6.981902098201388e-06,,,459.0,0.0002969208337792653
,,460.0,6.9511239999794595e-06,,,460.0,0.0002962439642427794
,,461.0,6.920547974991544e-06,,,461.0,0.0002955701025572336
,,462.0,6.890172262497237e-06,,,462.0,0.0002948992288752106
,,463.0,6.859995120863686e-06,,,463.0,0.00029423132352283926
,,464.0,6.830014827317543e-06,,,464.0,0.00029356636699790563
,,465.0,6.8002296777006755e-06,,,465.0,0.00029290433996799015
,,466.0,6.770637986229545e-06,,,466.0,0.0002922452232686274
,,467.0,6.74123808525821e-06,,,467.0,0.00029158899790149084
,,468.0,6.7120283250448856e-06,,,468.0,0.00029093564503260077
,,469.0,6.683007073521998e-06,,,469.0,0.0002902851459905549
,,470.0,6.654172716069675e-06,,,470.0,0.00028963748226478234
,,471.0,6.625523655292605e-06,,,471.0,0.0002889926355038195
,,472.0,6.597058310800239e-06,,,472.0,0.0002883505875136086
,,473.0,6.568775118990223e-06,,,473.0,0.00028771132025581726
,,474.0,6.54067253283507e-06,,,474.0,0.0002870748158461803
,,475.0,6.512749021671964e-06,,,475.0,0.00028644105655286197
,,476.0,6.485003070995676e-06,,,476.0,0.0002858100247948396
,,477.0,6.45743318225453e-06,,,477.0,0.00028518170314030707
,,478.0,6.430037872649353e-06,,,478.0,0.0002845560743050992
,,479.0,6.40281567493539e-06,,,479.0,0.00028393312115113534
,,480.0,6.375765137227109e-06,,,480.0,0.0002833128266848834
,,481.0,6.34888482280585e-06,,,481.0,0.00028269517405584213
,,482.0,6.322173309930288e-06,,,482.0,0.0002820801465550435
,,483.0,6.295629191649644e-06,,,483.0,0.00028146772761357305
,,484.0,6.269251075619609e-06,,,484.0,0.0002808579008011093
,,485.0,6.243037583920931e-06,,,485.0,0.0002802506498244809
,,486.0,6.2169873528806295e-06,,,486.0,0.00027964595852624196
,,487.0,6.191099032895776e-06,,,487.0,0.0002790438108832654
,,488.0,6.165371288259827e-06,,,488.0,0.0002784441910053529
,,489.0,6.139802796991436e-06,,,489.0,0.00027784708313386287
,,490.0,6.114392250665727e-06,,,490.0,0.000277252471640355
,,491.0,6.089138354247982e-06,,,491.0,0.00027666034102525136
,,492.0,6.064039825929695e-06,,,492.0,0.0002760706759165145
,,493.0,6.039095396966969e-06,,,493.0,0.00027548346106834093
,,494.0,6.0143038115212096e-06,,,494.0,0.00027489868135987145
,,495.0,5.9896638265020715e-06,,,495.0,0.0002743163217939167
,,496.0,5.96517421141264e-06,,,496.0,0.0002737363674956983
,,497.0,5.940833748196789e-06,,,497.0,0.00027315880371160586
,,498.0,5.9166412310887e-06,,,498.0,0.00027258361580796806
,,499.0,5.892595466464492e-06,,,499.0,0.00027201078926983964
,,500.0,5.868695272695945e-06,,,500.0,0.00027144030969980244
,,501.0,5.844939480006261e-06,,,501.0,0.00027087216281678123
,,502.0,5.821326930327854e-06,,,502.0,0.0002703063344548735
,,503.0,5.797856477162119e-06,,,503.0,0.0002697428105621938
,,504.0,5.77452698544116e-06,,,504.0,0.0002691815771997314
,,505.0,5.7513373313914346e-06,,,505.0,0.00026862262054022195
,,506.0,5.728286402399298e-06,,,506.0,0.0002680659268670327
,,507.0,5.7053730968784065e-06,,,507.0,0.00026751148257306084
,,508.0,5.682596324138948e-06,,,508.0,0.00026695927415964474
,,509.0,5.659955004258691e-06,,,509.0,0.0002664092882354888
,,510.0,5.637448067955793e-06,,,510.0,0.0002658615115156005
,,511.0,5.615074456463372e-06,,,511.0,0.0002653159308202399
,,512.0,5.592833121405784e-06,,,512.0,0.00026477253307388227
,,513.0,5.570723024676609e-06,,,513.0,0.00026423130530419216
,,514.0,5.548743138318292e-06,,,514.0,0.0002636922346410101
,,515.0,5.526892444403429e-06,,,515.0,0.0002631553083153509
,,516.0,5.505169934917678e-06,,,516.0,0.0002626205136584137
,,517.0,5.4835746116442395e-06,,,517.0,0.0002620878381006038
,,518.0,5.46210548604993e-06,,,518.0,0.00026155726917056587
,,519.0,5.440761579172771e-06,,,519.0,0.00026102879449422807
,,520.0,5.419541921511118e-06,,,520.0,0.00026050240179385786
,,521.0,5.398445552914268e-06,,,521.0,0.00025997807888712834
,,522.0,5.37747152247455e-06,,,522.0,0.0002594558136861955
,,523.0,5.3566188884208555e-06,,,523.0,0.00025893559419678624
,,524.0,5.335886718013606e-06,,,524.0,0.0002584174085172971
,,525.0,5.3152740874411156e-06,,,525.0,0.00025790124483790255
,,526.0,5.294780081717341e-06,,,526.0,0.0002573870914396749
,,527.0,5.274403794581e-06,,,527.0,0.0002568749366937128
,,528.0,5.254144328396021e-06,,,528.0,0.0002563647690602809
,,529.0,5.234000794053325e-06,,,529.0,0.0002558565770879589
,,530.0,5.213972310873902e-06,,,530.0,0.0002553503494128
,,531.0,5.1940580065131684e-06,,,531.0,0.0002548460747574996
,,532.0,5.174257016866596e-06,,,532.0,0.00025434374193057294
,,533.0,5.154568485976574e-06,,,533.0,0.0002538433398255421
,,534.0,5.134991565940503e-06,,,534.0,0.0002533448574201328
,,535.0,5.1155254168200925e-06,,,535.0,0.00025284828377547915
,,536.0,5.096169206551848e-06,,,536.0,0.00025235360803533874
,,537.0,5.076922110858725e-06,,,537.0,0.00025186081942531527
,,538.0,5.0577833131629454e-06,,,538.0,0.0002513699072520911
,,539.0,5.038752004499938e-06,,,539.0,0.00025088086090266717
,,540.0,5.0198273834334095e-06,,,540.0,0.0002503936698436129
,,541.0,5.001008655971511e-06,,,541.0,0.00024990832362032294
,,542.0,4.982295035484094e-06,,,542.0,0.00024942481185628347
,,543.0,4.963685742621031e-06,,,543.0,0.00024894312425234583
,,544.0,4.9451800052316e-06,,,544.0,0.00024846325058600874
,,545.0,4.926777058284904e-06,,,545.0,0.00024798518071070827
,,546.0,4.908476143791308e-06,,,546.0,0.0002475089045551155
,,547.0,4.890276510724895e-06,,,547.0,0.0002470344121224426
,,548.0,4.872177414946907e-06,,,548.0,0.00024656169348975554
,,549.0,4.85417811913017e-06,,,549.0,0.00024609073880729553
,,550.0,4.836277892684488e-06,,,550.0,0.00024562153829780684
,,551.0,4.818476011682975e-06,,,551.0,0.00024515408225587277
,,552.0,4.800771758789342e-06,,,552.0,0.00024468836104725867
,,553.0,4.783164423186089e-06,,,553.0,0.000244224365108262
,,554.0,4.765653300503624e-06,,,554.0,0.00024376208494506947
,,555.0,4.7482376927502675e-06,,,555.0,0.00024330151113312155
,,556.0,4.7309169082431465e-06,,,556.0,0.0002428426343164835
,,557.0,4.713690261539957e-06,,,557.0,0.00024238544520722345
,,558.0,4.6965570733715905e-06,,,558.0,0.00024192993458479705
,,559.0,4.6795166705756e-06,,,559.0,0.00024147609329543888
,,560.0,4.662568386030507e-06,,,560.0,0.0002410239122515607
,,561.0,4.645711558590926e-06,,,561.0,0.0002405733824311555
,,562.0,4.6289455330235015e-06,,,562.0,0.0002401244948772087
,,563.0,4.612269659943648e-06,,,563.0,0.0002396772406971151
,,564.0,4.595683295753069e-06,,,564.0,0.00023923161106210265
,,565.0,4.579185802578062e-06,,,565.0,0.00023878759720666185
,,566.0,4.562776548208585e-06,,,566.0,0.00023834519042798154
,,567.0,4.546454906038075e-06,,,567.0,0.00023790438208539058
,,568.0,4.530220255004016e-06,,,568.0,0.0002374651635998057
,,569.0,4.514071979529239e-06,,,569.0,0.00023702752645318498
,,570.0,4.4980094694639414e-06,,,570.0,0.00023659146218798705
,,571.0,4.4820321200284265e-06,,,571.0,0.00023615696240663646
,,572.0,4.4661393317565384e-06,,,572.0,0.00023572401877099423
,,573.0,4.4503305104397985e-06,,,573.0,0.00023529262300183419
,,574.0,4.434605067072219e-06,,,574.0,0.00023486276687832494
,,575.0,4.41896241779579e-06,,,575.0,0.00023443444223751706
,,576.0,4.403401983846642e-06,,,576.0,0.00023400764097383577
,,577.0,4.3879231915018474e-06,,,577.0,0.00023358235503857902
,,578.0,4.372525472026882e-06,,,578.0,0.00023315857643942058
,,579.0,4.357208261623719e-06,,,579.0,0.00023273629723991876
,,580.0,4.341971001379548e-06,,,580.0,0.0002323155095590296
,,581.0,4.32681313721612e-06,,,581.0,0.00023189620557062594
,,582.0,4.3117341198397005e-06,,,582.0,0.00023147837750302065
,,583.0,4.2967334046916265e-06,,,583.0,0.0002310620176384954
,,584.0,4.281810451899456e-06,,,584.0,0.00023064711831283417
,,585.0,4.26696472622871e-06,,,585.0,0.00023023367191486144
,,586.0,4.2521956970351846e-06,,,586.0,0.0002298216708859852
,,587.0,4.237502838217839e-06,,,587.0,0.00022941110771974486
,,588.0,4.222885628172245e-06,,,588.0,0.00022900197496136349
,,589.0,4.208343549744593e-06,,,589.0,0.0002285942652073049
,,590.0,4.193876090186246e-06,,,590.0,0.00022818797110483522
,,591.0,4.179482741108825e-06,,,591.0,0.0002277830853515889
,,592.0,4.165162998439842e-06,,,592.0,0.00022737960069513918
,,593.0,4.15091636237885e-06,,,593.0,0.00022697750993257293
,,594.0,4.136742337354105e-06,,,594.0,0.00022657680591006975
,,595.0,4.122640431979757e-06,,,595.0,0.00022617748152248566
,,596.0,4.108610159013529e-06,,,596.0,0.00022577952971294048
,,597.0,4.094651035314902e-06,,,597.0,0.00022538294347241
,,598.0,4.080762581803791e-06,,,598.0,0.00022498771583932172
,,599.0,4.066944323419702e-06,,,599.0,0.00022459383989915493
,,600.0,4.053195789081372e-06,,,600.0,0.000224201308784045
,,601.0,4.039516511646875e-06,,,601.0,0.00022381011567239136
,,602.0,4.025906027874199e-06,,,602.0,0.00022342025378846943
,,603.0,4.012363878382278e-06,,,603.0,0.00022303171640204665
,,604.0,3.998889607612479e-06,,,604.0,0.00022264449682800222
,,605.0,3.985482763790539e-06,,,605.0,0.00022225858842595068
,,606.0,3.972142898888934e-06,,,606.0,0.00022187398459986904
,,607.0,3.958869568589698e-06,,,607.0,0.00022149067879772812
,,608.0,3.9456623322476524e-06,,,608.0,0.00022110866451112706
,,609.0,3.9325207528540844e-06,,,609.0,0.00022072793527493163
,,610.0,3.919444397000815e-06,,,610.0,0.00022034848466691626
,,611.0,3.906432834844704e-06,,,611.0,0.00021997030630740942
,,612.0,3.893485640072553e-06,,,612.0,0.0002195933938589426
,,613.0,3.880602389866403e-06,,,613.0,0.00021921774102590276
,,614.0,3.867782664869243e-06,,,614.0,0.0002188433415541882
,,615.0,3.855026049151105e-06,,,615.0,0.00021847018923086764
,,616.0,3.842332130175539e-06,,,616.0,0.00021809827788384312
,,617.0,3.829700498766481e-06,,,617.0,0.00021772760138151552
,,618.0,3.817130749075485e-06,,,618.0,0.000217358153632454
,,619.0,3.804622478549339e-06,,,619.0,0.00021698992858506825
,,620.0,3.7921752878980414e-06,,,620.0,0.00021662292022728416
,,621.0,3.7797887810631388e-06,,,621.0,0.0002162571225862225
,,622.0,3.7674625651864247e-06,,,622.0,0.0002158925297278809
,,623.0,3.7551962505789896e-06,,,623.0,0.00021552913575681858
,,624.0,3.742989450690619e-06,,,624.0,0.0002151669348158447
,,625.0,3.730841782079535e-06,,,625.0,0.00021480592108570905
,,626.0,3.7187528643824824e-06,,,626.0,0.00021444608878479633
,,627.0,3.7067223202851385e-06,,,627.0,0.000214087432168823
,,628.0,3.6947497754928696e-06,,,628.0,0.00021372994553053732
,,629.0,3.6828348587017983e-06,,,629.0,0.00021337362319942175
,,630.0,3.6709772015702068e-06,,,630.0,0.00021301845954139903
,,631.0,3.659176438690247e-06,,,631.0,0.0002126644489585404
,,632.0,3.647432207559976e-06,,,632.0,0.00021231158588877675
,,633.0,3.635744148555692e-06,,,633.0,0.00021195986480561295
,,634.0,3.624111904904583e-06,,,634.0,0.00021160928021784424
,,635.0,3.612535122657676e-06,,,635.0,0.00021125982666927578
,,636.0,3.601013450663087e-06,,,636.0,0.00021091149873844484
,,637.0,3.5895465405395574e-06,,,637.0,0.00021056429103834536
,,638.0,3.578134046650301e-06,,,638.0,0.00021021819821615548
,,639.0,3.566775626077112e-06,,,639.0,0.00020987321495296722
,,640.0,3.555470938594781e-06,,,640.0,0.00020952933596351929
,,641.0,3.544219646645777e-06,,,641.0,0.0002091865559959318
,,642.0,3.5330214153152137e-06,,,642.0,0.00020884486983144385
,,643.0,3.521875912306083e-06,,,643.0,0.00020850427228415354
,,644.0,3.5107828079147654e-06,,,644.0,0.0002081647582007604
,,645.0,3.4997417750068044e-06,,,645.0,0.0002078263224603101
,,646.0,3.4887524889929386e-06,,,646.0,0.0002074889599739417
,,647.0,3.477814627805406e-06,,,647.0,0.00020715266568463738
,,648.0,3.466927871874494e-06,,,648.0,0.00020681743456697408
,,649.0,3.456091904105349e-06,,,649.0,0.00020648326162687805
,,650.0,3.445306409855036e-06,,,650.0,0.00020615014190138108
,,651.0,3.434571076909842e-06,,,651.0,0.00020581807045837934
,,652.0,3.4238855954628314e-06,,,652.0,0.0002054870423963946
,,653.0,3.413249658091635e-06,,,653.0,0.00020515705284433717
,,654.0,3.4026629597364812e-06,,,654.0,0.00020482809696127153
,,655.0,3.3921251976784653e-06,,,655.0,0.00020450016993618373
,,656.0,3.3816360715180437e-06,,,656.0,0.00020417326698775136
,,657.0,3.371195283153769e-06,,,657.0,0.0002038473833641151
,,658.0,3.360802536761241e-06,,,658.0,0.00020352251434265298
,,659.0,3.35045753877229e-06,,,659.0,0.00020319865522975606
,,660.0,3.3401599978543795e-06,,,660.0,0.00020287580136060682
,,661.0,3.329909624890224e-06,,,661.0,0.00020255394809895908
,,662.0,3.319706132957629e-06,,,662.0,0.00020223309083692008
,,663.0,3.3095492373095427e-06,,,663.0,0.00020191322499473475
,,664.0,3.299438655354313e-06,,,664.0,0.0002015943460205716
,,665.0,3.289374106636165e-06,,,665.0,0.00020127644939031081
,,666.0,3.279355312815871e-06,,,666.0,0.0002009595306073343
,,667.0,3.2693819976516345e-06,,,667.0,0.00020064358520231718
,,668.0,3.2594538869801693e-06,,,668.0,0.0002003286087330219
,,669.0,3.2495707086979795e-06,,,669.0,0.00020001459678409367
,,670.0,3.2397321927428356e-06,,,670.0,0.00019970154496685787
,,671.0,3.2299380710754447e-06,,,671.0,0.00019938944891911926
,,672.0,3.220188077661311e-06,,,672.0,0.00019907830430496325
,,673.0,3.2104819484527876e-06,,,673.0,0.00019876810681455855
,,674.0,3.200819421371314e-06,,,674.0,0.00019845885216396192
,,675.0,3.1912002362898378e-06,,,675.0,0.0001981505360949245
,,676.0,3.1816241350154217e-06,,,676.0,0.00019784315437469996
,,677.0,3.1720908612720283e-06,,,677.0,0.00019753670279585417
,,678.0,3.162600160683485e-06,,,678.0,0.00019723117717607703
,,679.0,3.153151780756624e-06,,,679.0,0.00019692657335799527
,,680.0,3.143745470864597e-06,,,680.0,0.0001966228872089877
,,681.0,3.1343809822303615e-06,,,681.0,0.0001963201146210014
,,682.0,3.1250580679103385e-06,,,682.0,0.0001960182515103701
,,683.0,3.1157764827782373e-06,,,683.0,0.00019571729381763367
,,684.0,3.106535983509045e-06,,,684.0,0.00019541723750735978
,,685.0,3.097336328563185e-06,,,685.0,0.0001951180785679665
,,686.0,3.0881772781708308e-06,,,686.0,0.00019481981301154689
,,687.0,3.0790585943163857e-06,,,687.0,0.00019452243687369513
,,688.0,3.0699800407231195e-06,,,688.0,0.00019422594621333397
,,689.0,3.06094138283796e-06,,,689.0,0.0001939303371125437
,,690.0,3.051942387816443e-06,,,690.0,0.00019363560567639294
,,691.0,3.04298282450781e-06,,,691.0,0.0001933417480327705
,,692.0,3.0340624634402638e-06,,,692.0,0.00019304876033221898
,,693.0,3.025181076806367e-06,,,693.0,0.0001927566387477697
,,694.0,3.0163384384485926e-06,,,694.0,0.0001924653794747791
,,695.0,3.00753432384502e-06,,,695.0,0.00019217497873076666
,,696.0,2.998768510095174e-06,,,696.0,0.00019188543275525398
,,697.0,2.9900407759060076e-06,,,697.0,0.00019159673780960558
,,698.0,2.9813509015780242e-06,,,698.0,0.00019130889017687075
,,699.0,2.972698668991543e-06,,,699.0,0.00019102188616162714
,,700.0,2.9640838615930987e-06,,,700.0,0.0001907357220898252
,,701.0,2.9555062643819777e-06,,,701.0,0.00019045039430863462
,,702.0,2.946965663896892e-06,,,702.0,0.00019016589918629143
,,703.0,2.9384618482027822e-06,,,703.0,0.00018988223311194684
,,704.0,2.929994606877756e-06,,,704.0,0.00018959939249551717
,,705.0,2.921563731000154e-06,,,705.0,0.00018931737376753536
,,706.0,2.9131690131357456e-06,,,706.0,0.00018903617337900328
,,707.0,2.904810247325051e-06,,,707.0,0.00018875578780124577
,,708.0,2.8964872290707928e-06,,,708.0,0.00018847621352576557
,,709.0,2.8881997553254637e-06,,,709.0,0.00018819744706409972
,,710.0,2.8799476244790286e-06,,,710.0,0.00018791948494767716
,,711.0,2.8717306363467365e-06,,,711.0,0.00018764232372767736
,,712.0,2.863548592157062e-06,,,712.0,0.00018736595997489032
,,713.0,2.8554012945397604e-06,,,713.0,0.00018709039027957783
,,714.0,2.8472885475140417e-06,,,714.0,0.0001868156112513356
,,715.0,2.839210156476861e-06,,,715.0,0.00018654161951895692
,,716.0,2.8311659281913233e-06,,,716.0,0.00018626841173029709
,,717.0,2.8231556707752035e-06,,,717.0,0.00018599598455213944
,,718.0,2.815179193689575e-06,,,718.0,0.0001857243346700621
,,719.0,2.8072363077275556e-06,,,719.0,0.0001854534587883061
,,720.0,2.7993268250031554e-06,,,720.0,0.00018518335362964434
,,721.0,2.7914505589402395e-06,,,721.0,0.0001849140159352521
,,722.0,2.7836073242615966e-06,,,722.0,0.00018464544246457812
,,723.0,2.775796936978112e-06,,,723.0,0.00018437762999521718
,,724.0,2.7680192143780478e-06,,,724.0,0.0001841105753227834
,,725.0,2.7602739750164246e-06,,,725.0,0.00018384427526078496
,,726.0,2.7525610387045104e-06,,,726.0,0.00018357872664049942
,,727.0,2.7448802264994037e-06,,,727.0,0.00018331392631085056
,,728.0,2.737231360693725e-06,,,728.0,0.00018304987113828593
,,729.0,2.729614264805404e-06,,,729.0,0.00018278655800665534
,,730.0,2.7220287635675635e-06,,,730.0,0.00018252398381709078
,,731.0,2.7144746829185025e-06,,,731.0,0.00018226214548788683
,,732.0,2.7069518499917763e-06,,,732.0,0.00018200103995438246
,,733.0,2.6994600931063705e-06,,,733.0,0.00018174066416884352
,,734.0,2.6919992417569674e-06,,,734.0,0.00018148101510034637
,,735.0,2.68456912660431e-06,,,735.0,0.00018122208973466242
,,736.0,2.6771695794656515e-06,,,736.0,0.0001809638850741435
,,737.0,2.6698004333053025e-06,,,737.0,0.00018070639813760854
,,738.0,2.662461522225264e-06,,,738.0,0.0001804496259602306
,,739.0,2.6551526814559504e-06,,,739.0,0.00018019356559342538
,,740.0,2.6478737473470013e-06,,,740.0,0.0001799382141047404
,,741.0,2.6406245573581783e-06,,,741.0,0.0001796835685777449
,,742.0,2.6334049500503523e-06,,,742.0,0.00017942962611192096
,,743.0,2.6262147650765705e-06,,,743.0,0.00017917638382255546
,,744.0,2.6190538431732127e-06,,,744.0,0.00017892383884063272
,,745.0,2.6119220261512267e-06,,,745.0,0.00017867198831272808
,,746.0,2.6048191568874496e-06,,,746.0,0.00017842082940090252
,,747.0,2.5977450793160105e-06,,,747.0,0.0001781703592825979
,,748.0,2.59069963841981e-06,,,748.0,0.00017792057515053324
,,749.0,2.5836826802220863e-06,,,749.0,0.00017767147421260165
,,750.0,2.5766940517780522e-06,,,750.0,0.00017742305369176825
,,751.0,2.569733601166618e-06,,,751.0,0.00017717531082596884
,,752.0,2.5628011774821885e-06,,,752.0,0.00017692824286800937
,,753.0,2.555896630826533e-06,,,753.0,0.0001766818470854662
,,754.0,2.5490198123007377e-06,,,754.0,0.00017643612076058746
,,755.0,2.542170573997229e-06,,,755.0,0.0001761910611901945
,,756.0,2.5353487689918713e-06,,,756.0,0.000175946665685585
,,757.0,2.5285542513361382e-06,,,757.0,0.00017570293157243615
,,758.0,2.521786876049358e-06,,,758.0,0.000175459856190709
,,759.0,2.515046499111027e-06,,,759.0,0.0001752174368945534
,,760.0,2.5083329774531985e-06,,,760.0,0.0001749756710522138
,,761.0,2.5016461689529397e-06,,,761.0,0.00017473455604593565
,,762.0,2.4949859324248582e-06,,,762.0,0.00017449408927187277
,,763.0,2.4883521276136977e-06,,,763.0,0.00017425426813999528
,,764.0,2.481744615187e-06,,,764.0,0.00017401509007399814
,,765.0,2.475163256727838e-06,,,765.0,0.00017377655251121083
,,766.0,2.4686079147276137e-06,,,766.0,0.0001735386529025073
,,767.0,2.462078452578918e-06,,,767.0,0.00017330138871221696
,,768.0,2.4555747345684666e-06,,,768.0,0.00017306475741803607
,,769.0,2.4490966258700844e-06,,,769.0,0.00017282875651094016
,,770.0,2.4426439925377715e-06,,,770.0,0.00017259338349509675
,,771.0,2.4362167014988177e-06,,,771.0,0.00017235863588777926
,,772.0,2.4298146205469907e-06,,,772.0,0.000172124511219281
,,773.0,2.4234376183357764e-06,,,773.0,0.00017189100703283032
,,774.0,2.4170855643716893e-06,,,774.0,0.0001716581208845062
,,775.0,2.4107583290076383e-06,,,775.0,0.0001714258503431545
,,776.0,2.404455783436354e-06,,,776.0,0.000171194192990305
,,777.0,2.3981777996838747e-06,,,777.0,0.00017096314642008883
,,778.0,2.3919242506030934e-06,,,778.0,0.00017073270823915687
,,779.0,2.3856950098673608e-06,,,779.0,0.00017050287606659847
,,780.0,2.379489951964147e-06,,,780.0,0.00017027364753386098
,,781.0,2.3733089521887576e-06,,,781.0,0.00017004502028467
,,782.0,2.3671518866381133e-06,,,782.0,0.00016981699197494987
,,783.0,2.361018632204575e-06,,,783.0,0.00016958956027274524
,,784.0,2.354909066569834e-06,,,784.0,0.00016936272285814283
,,785.0,2.3488230681988504e-06,,,785.0,0.0001691364774231942
,,786.0,2.3427605163338493e-06,,,786.0,0.00016891082167183873
,,787.0,2.3367212909883663e-06,,,787.0,0.00016868575331982738
,,788.0,2.3307052729413543e-06,,,788.0,0.00016846127009464702
,,789.0,2.3247123437313324e-06,,,789.0,0.0001682373697354455
,,790.0,2.3187423856505936e-06,,,790.0,0.0001680140499929569
,,791.0,2.3127952817394634e-06,,,791.0,0.00016779130862942766
,,792.0,2.3068709157806073e-06,,,792.0,0.00016756914341854322
,,793.0,2.300969172293389e-06,,,793.0,0.00016734755214535527
,,794.0,2.29508993652828e-06,,,794.0,0.00016712653260620927
,,795.0,2.2892330944613175e-06,,,795.0,0.00016690608260867297
,,796.0,2.2833985327886124e-06,,,796.0,0.00016668619997146502
,,797.0,2.2775861389209018e-06,,,797.0,0.00016646688252438448
,,798.0,2.271795800978156e-06,,,798.0,0.0001662481281082407
,,799.0,2.2660274077842276e-06,,,799.0,0.0001660299345747837
,,800.0,2.260280848861549e-06,,,800.0,0.00016581229978663518
,,801.0,2.2545560144258775e-06,,,801.0,0.00016559522161721993
,,802.0,2.2488527953810858e-06,,,802.0,0.00016537869795069785
,,803.0,2.243171083313997e-06,,,803.0,0.00016516272668189657
,,804.0,2.2375107704892666e-06,,,804.0,0.0001649473057162443
,,805.0,2.2318717498443086e-06,,,805.0,0.0001647324329697034
,,806.0,2.2262539149842634e-06,,,806.0,0.00016451810636870445
,,807.0,2.220657160177015e-06,,,807.0,0.00016430432385008075
,,808.0,2.2150813803482436e-06,,,808.0,0.00016409108336100324
,,809.0,2.209526471076531e-06,,,809.0,0.0001638783828589161
,,810.0,2.2039923285884983e-06,,,810.0,0.00016366622031147263
,,811.0,2.198478849753994e-06,,,811.0,0.00016345459369647173
,,812.0,2.1929859320813184e-06,,,812.0,0.00016324350100179486
,,813.0,2.1875134737124914e-06,,,813.0,0.00016303294022534335
,,814.0,2.182061373418561e-06,,,814.0,0.00016282290937497636
,,815.0,2.176629530594954e-06,,,815.0,0.00016261340646844908
,,816.0,2.1712178452568614e-06,,,816.0,0.00016240442953335162
,,817.0,2.16582621803467e-06,,,817.0,0.00016219597660704807
,,818.0,2.1604545501694278e-06,,,818.0,0.00016198804573661638
,,819.0,2.155102743508353e-06,,,819.0,0.00016178063497878837
,,820.0,2.149770700500378e-06,,,820.0,0.00016157374239989027
,,821.0,2.144458324191732e-06,,,821.0,0.00016136736607578377
,,822.0,2.139165518221563e-06,,,822.0,0.0001611615040918075
,,823.0,2.1338921868175967e-06,,,823.0,0.0001609561545427188
,,824.0,2.1286382347918316e-06,,,824.0,0.00016075131553263596
,,825.0,2.1234035675362695e-06,,,825.0,0.0001605469851749812
,,826.0,2.118188091018686e-06,,,826.0,0.00016034316159242354
,,827.0,2.1129917117784347e-06,,,827.0,0.00016013984291682245
,,828.0,2.1078143369222853e-06,,,828.0,0.00015993702728917181
,,829.0,2.102655874120301e-06,,,829.0,0.00015973471285954432
,,830.0,2.0975162316017482e-06,,,830.0,0.00015953289778703616
,,831.0,2.092395318151039e-06,,,831.0,0.00015933158023971229
,,832.0,2.0872930431037134e-06,,,832.0,0.00015913075839455205
,,833.0,2.082209316342451e-06,,,833.0,0.00015893043043739498
,,834.0,2.077144048293116e-06,,,834.0,0.00015873059456288725
,,835.0,2.072097149920838e-06,,,835.0,0.0001585312489744286
,,836.0,2.067068532726126e-06,,,836.0,0.00015833239188411908
,,837.0,2.062058108741011e-06,,,837.0,0.00015813402151270705
,,838.0,2.057065790525226e-06,,,838.0,0.00015793613608953665
,,839.0,2.052091491162415e-06,,,839.0,0.0001577387338524964
,,840.0,2.0471351242563725e-06,,,840.0,0.00015754181304796758
,,841.0,2.042196603927319e-06,,,841.0,0.00015734537193077348
,,842.0,2.0372758448082037e-06,,,842.0,0.00015714940876412865
,,843.0,2.032372762041038e-06,,,843.0,0.00015695392181958867
,,844.0,2.0274872712732623e-06,,,844.0,0.00015675890937700022
,,845.0,2.0226192886541415e-06,,,845.0,0.0001565643697244517
,,846.0,2.0177687308311878e-06,,,846.0,0.00015637030115822384
,,847.0,2.012935514946618e-06,,,847.0,0.00015617670198274098
,,848.0,2.008119558633838e-06,,,848.0,0.00015598357051052264
,,849.0,2.0033207800139552e-06,,,849.0,0.00015579090506213518
,,850.0,1.9985390976923205e-06,,,850.0,0.00015559870396614426
,,851.0,1.9937744307551e-06,,,851.0,0.0001554069655590672
,,852.0,1.989026698765873e-06,,,852.0,0.00015521568818532602
,,853.0,1.98429582176226e-06,,,853.0,0.00015502487019720043
,,854.0,1.979581720252578e-06,,,854.0,0.00015483450995478157
,,855.0,1.974884315212521e-06,,,855.0,0.00015464460582592584
,,856.0,1.9702035280818707e-06,,,856.0,0.0001544551561862091
,,857.0,1.9655392807612343e-06,,,857.0,0.00015426615941888113
,,858.0,1.9608914956088052e-06,,,858.0,0.0001540776139148206
,,859.0,1.9562600954371533e-06,,,859.0,0.00015388951807249006
,,860.0,1.9516450035100425e-06,,,860.0,0.00015370187029789165
,,861.0,1.9470461435392715e-06,,,861.0,0.00015351466900452267
,,862.0,1.9424634396815414e-06,,,862.0,0.00015332791261333178
,,863.0,1.9378968165353502e-06,,,863.0,0.00015314159955267547
,,864.0,1.933346199137908e-06,,,864.0,0.00015295572825827465
,,865.0,1.9288115129620845e-06,,,865.0,0.00015277029717317172
,,866.0,1.9242926839133744e-06,,,866.0,0.00015258530474768794
,,867.0,1.9197896383268913e-06,,,867.0,0.000152400749439381
,,868.0,1.9153023029643853e-06,,,868.0,0.00015221662971300287
,,869.0,1.9108306050112837e-06,,,869.0,0.00015203294404045814
,,870.0,1.9063744720737548e-06,,,870.0,0.00015184969090076237
,,871.0,1.9019338321758e-06,,,871.0,0.00015166686878000102
,,872.0,1.8975086137563638e-06,,,872.0,0.00015148447617128837
,,873.0,1.8930987456664692e-06,,,873.0,0.00015130251157472697
,,874.0,1.8887041571663771e-06,,,874.0,0.00015112097349736722
,,875.0,1.8843247779227684e-06,,,875.0,0.0001509398604531674
,,876.0,1.879960538005946e-06,,,876.0,0.00015075917096295363
,,877.0,1.8756113678870632e-06,,,877.0,0.0001505789035543806
,,878.0,1.8712771984353706e-06,,,878.0,0.0001503990567618921
,,879.0,1.8669579609154883e-06,,,879.0,0.00015021962912668209
,,880.0,1.862653586984697e-06,,,880.0,0.00015004061919665602
,,881.0,1.858364008690252e-06,,,881.0,0.00014986202552639237
,,882.0,1.85408915846672e-06,,,882.0,0.00014968384667710436
,,883.0,1.8498289691333346e-06,,,883.0,0.00014950608121660217
,,884.0,1.8455833738913727e-06,,,884.0,0.000149328727719255
,,885.0,1.841352306321556e-06,,,885.0,0.00014915178476595403
,,886.0,1.8371357003814664e-06,,,886.0,0.0001489752509440749
,,887.0,1.8329334904029888e-06,,,887.0,0.00014879912484744103
,,888.0,1.8287456110897678e-06,,,888.0,0.00014862340507628687
,,889.0,1.8245719975146907e-06,,,889.0,0.00014844809023722153
,,890.0,1.8204125851173844e-06,,,890.0,0.00014827317894319252
,,891.0,1.8162673097017359e-06,,,891.0,0.00014809866981345
,,892.0,1.8121361074334316e-06,,,892.0,0.00014792456147351104
,,893.0,1.808018914837516e-06,,,893.0,0.00014775085255512406
,,894.0,1.8039156687959673e-06,,,894.0,0.00014757754169623388
,,895.0,1.7998263065452953e-06,,,895.0,0.00014740462754094652
,,896.0,1.7957507656741582e-06,,,896.0,0.00014723210873949472
,,897.0,1.7916889841209931e-06,,,897.0,0.00014705998394820327
,,898.0,1.787640900171672e-06,,,898.0,0.00014688825182945488
,,899.0,1.7836064524571704e-06,,,899.0,0.00014671691105165607
,,900.0,1.7795855799512578e-06,,,900.0,0.00014654596028920342
,,901.0,1.7755782219682038e-06,,,901.0,0.00014637539822245007
,,902.0,1.7715843181605043e-06,,,902.0,0.00014620522353767231
,,903.0,1.7676038085166226e-06,,,903.0,0.00014603543492703637
,,904.0,1.7636366333587514e-06,,,904.0,0.00014586603108856575
,,905.0,1.7596827333405886e-06,,,905.0,0.0001456970107261084
,,906.0,1.7557420494451331e-06,,,906.0,0.00014552837254930422
,,907.0,1.7518145229824975e-06,,,907.0,0.000145360115273553
,,908.0,1.7479000955877353e-06,,,908.0,0.0001451922376199822
,,909.0,1.743998709218688e-06,,,909.0,0.00014502473831541526
,,910.0,1.740110306153846e-06,,,910.0,0.00014485761609233996
,,911.0,1.7362348289902282e-06,,,911.0,0.00014469086968887707
,,912.0,1.7323722206412776e-06,,,912.0,0.00014452449784874903
,,913.0,1.7285224243347716e-06,,,913.0,0.00014435849932124917
,,914.0,1.7246853836107497e-06,,,914.0,0.00014419287286121082
,,915.0,1.720861042319457e-06,,,915.0,0.00014402761722897677
,,916.0,1.7170493446193027e-06,,,916.0,0.00014386273119036889
,,917.0,1.713250234974836e-06,,,917.0,0.00014369821351665793
,,918.0,1.7094636581547347e-06,,,918.0,0.00014353406298453375
,,919.0,1.7056895592298114e-06,,,919.0,0.0001433702783760752
,,920.0,1.7019278835710353e-06,,,920.0,0.00014320685847872092
,,921.0,1.6981785768475663e-06,,,921.0,0.0001430438020852397
,,922.0,1.694441585024807e-06,,,922.0,0.0001428811079937014
,,923.0,1.6907168543624688e-06,,,923.0,0.0001427187750074479
,,924.0,1.6870043314126501e-06,,,924.0,0.00014255680193506442
,,925.0,1.6833039630179348e-06,,,925.0,0.00014239518759035077
,,926.0,1.6796156963094977e-06,,,926.0,0.00014223393079229292
,,927.0,1.675939478705232e-06,,,927.0,0.00014207303036503483
,,928.0,1.6722752579078846e-06,,,928.0,0.00014191248513785042
,,929.0,1.6686229819032093e-06,,,929.0,0.0001417522939451155
,,930.0,1.6649825989581333e-06,,,930.0,0.00014159245562628034
,,931.0,1.6613540576189352e-06,,,931.0,0.00014143296902584192
,,932.0,1.6577373067094412e-06,,,932.0,0.00014127383299331674
,,933.0,1.6541322953292295e-06,,,933.0,0.0001411150463832136
,,934.0,1.6505389728518532e-06,,,934.0,0.00014095660805500662
,,935.0,1.6469572889230738e-06,,,935.0,0.0001407985168731084
,,936.0,1.6433871934591065e-06,,,936.0,0.00014064077170684348
,,937.0,1.6398286366448844e-06,,,937.0,0.0001404833714304218
,,938.0,1.6362815689323285e-06,,,938.0,0.00014032631492291232
,,939.0,1.6327459410386359e-06,,,939.0,0.00014016960106821714
,,940.0,1.6292217039445784e-06,,,940.0,0.00014001322875504526
,,941.0,1.6257088088928148e-06,,,941.0,0.00013985719687688707
,,942.0,1.6222072073862147e-06,,,942.0,0.00013970150433198839
,,943.0,1.6187168511861968e-06,,,943.0,0.00013954615002332538
,,944.0,1.6152376923110762e-06,,,944.0,0.00013939113285857895
,,945.0,1.611769683034428e-06,,,945.0,0.0001392364517501098
,,946.0,1.6083127758834602e-06,,,946.0,0.0001390821056149333
,,947.0,1.6048669236373991e-06,,,947.0,0.00013892809337469488
,,948.0,1.6014320793258886e-06,,,948.0,0.00013877441395564514
,,949.0,1.5980081962273977e-06,,,949.0,0.00013862106628861553
,,950.0,1.5945952278676441e-06,,,950.0,0.00013846804930899386
,,951.0,1.5911931280180263e-06,,,951.0,0.00013831536195670034
,,952.0,1.5878018506940677e-06,,,952.0,0.0001381630031761632
,,953.0,1.5844213501538745e-06,,,953.0,0.00013801097191629513
,,954.0,1.5810515808966008e-06,,,954.0,0.0001378592671304694
,,955.0,1.5776924976609298e-06,,,955.0,0.00013770788777649627
,,956.0,1.5743440554235622e-06,,,956.0,0.00013755683281659964
,,957.0,1.5710062093977174e-06,,,957.0,0.00013740610121739362
,,958.0,1.5676789150316467e-06,,,958.0,0.00013725569194985963
,,959.0,1.5643621280071545e-06,,,959.0,0.00013710560398932312
,,960.0,1.561055804238133e-06,,,960.0,0.00013695583631543096
,,961.0,1.557759899869108e-06,,,961.0,0.00013680638791212864
,,962.0,1.5544743712737907e-06,,,962.0,0.0001366572577676377
,,963.0,1.5511991750536463e-06,,,963.0,0.0001365084448744334
,,964.0,1.5479342680364695e-06,,,964.0,0.00013635994822922226
,,965.0,1.5446796072749698e-06,,,965.0,0.0001362117668329201
,,966.0,1.5414351500453694e-06,,,966.0,0.00013606389969063
,,967.0,1.5382008538460095e-06,,,967.0,0.00013591634581162045
,,968.0,1.5349766763959678e-06,,,968.0,0.00013576910420930348
,,969.0,1.531762575633686e-06,,,969.0,0.00013562217390121332
,,970.0,1.5285585097156054e-06,,,970.0,0.0001354755539089847
,,971.0,1.525364437014815e-06,,,971.0,0.00013532924325833178
,,972.0,1.5221803161197077e-06,,,972.0,0.00013518324097902662
,,973.0,1.5190061058326476e-06,,,973.0,0.00013503754610487854
,,974.0,1.5158417651686442e-06,,,974.0,0.00013489215767371283
,,975.0,1.5126872533540394e-06,,,975.0,0.00013474707472735026
,,976.0,1.5095425298252025e-06,,,976.0,0.00013460229631158608
,,977.0,1.5064075542272333e-06,,,977.0,0.00013445782147616982
,,978.0,1.5032822864126772e-06,,,978.0,0.0001343136492747846
,,979.0,1.5001666864402476e-06,,,979.0,0.00013416977876502706
,,980.0,1.4970607145735582e-06,,,980.0,0.00013402620900838705
,,981.0,1.4939643312798634e-06,,,981.0,0.0001338829390702277
,,982.0,1.490877497228809e-06,,,982.0,0.00013373996801976538
,,983.0,1.487800173291192e-06,,,983.0,0.00013359729493005006
,,984.0,1.4847323205377275e-06,,,984.0,0.00013345491887794552
,,985.0,1.481673900237826e-06,,,985.0,0.00013331283894410983
,,986.0,1.4786248738583784e-06,,,986.0,0.00013317105421297608
,,987.0,1.4755852030625507e-06,,,987.0,0.00013302956377273274
,,988.0,1.4725548497085866e-06,,,988.0,0.00013288836671530478
,,989.0,1.4695337758486183e-06,,,989.0,0.00013274746213633444
,,990.0,1.4665219437274867e-06,,,990.0,0.00013260684913516237
,,991.0,1.4635193157815689e-06,,,991.0,0.00013246652681480868
,,992.0,1.4605258546376144e-06,,,992.0,0.00013232649428195425
,,993.0,1.457541523111591e-06,,,993.0,0.00013218675064692218
,,994.0,1.4545662842075352e-06,,,994.0,0.00013204729502365922
,,995.0,1.4516001011164154e-06,,,995.0,0.00013190812652971742
,,996.0,1.4486429372149988e-06,,,996.0,0.00013176924428623586
,,997.0,1.4456947560647296e-06,,,997.0,0.0001316306474179224
,,998.0,1.442755521410613e-06,,,998.0,0.00013149233505303578
,,999.0,1.4398251971801082e-06,,,999.0,0.00013135430632336758
,,1000.0,1.4369037474820281e-06,,,1000.0,0.00013121656036422437


==> data/mid/c0/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,482062,10352,0.9438334681027276,0.9473780543607577
4500.0,2687,65,0.00526090114713881,0.005948567767914341
7500.0,4142,123,0.008109658560271288,0.011256520545437906
10500.0,5008,118,0.009805207646025738,0.010798938409444495
13500.0,5197,98,0.01017525242340171,0.008968609865470852
16500.0,4047,79,0.0079236572171458,0.0072297977486958905
19500.0,2632,34,0.0051532161590135276,0.0031115585247551937
22500.0,1748,26,0.003422424713508984,0.0023794271071657363
25500.0,1096,20,0.002145868127005633,0.0018303285439736432
28500.0,670,4,0.0013117989462534435,0.00036606570879472864
31500.0,439,0,0.0008595219961272562,0.0
34500.0,293,8,0.0005736673003765059,0.0007321314175894573
37500.0,221,0,0.00043269786137613585,0.0
40500.0,145,0,0.00028389678687574523,0.0
43500.0,106,0,0.00020753834075054478,0.0
46500.0,64,0,0.00012530616800032892,0.0
49500.0,63,0,0.00012334825912532378,0.0
52500.0,14,0,2.7410724250071953e-05,0.0
55500.0,11,0,2.1536997625056534e-05,0.0
58500.0,35,0,6.852681062517988e-05,0.0
61500.0,34,0,6.656890175017474e-05,0.0
64500.0,4,0,7.831635500020558e-06,0.0
67500.0,8,0,1.5663271000041115e-05,0.0
70500.0,0,0,0.0,0.0
73500.0,0,0,0.0,0.0
76500.0,4,0,7.831635500020558e-06,0.0
79500.0,0,0,0.0,0.0
82500.0,4,0,7.831635500020558e-06,0.0
85500.0,8,0,1.5663271000041115e-05,0.0
88500.0,0,0,0.0,0.0
91500.0,3,0,5.873726625015418e-06,0.0
94500.0,0,0,0.0,0.0
97500.0,0,0,0.0,0.0
100500.0,0,0,0.0,0.0
103500.0,0,0,0.0,0.0
106500.0,0,0,0.0,0.0
109500.0,0,0,0.0,0.0
112500.0,0,0,0.0,0.0
115500.0,0,0,0.0,0.0
118500.0,0,0,0.0,0.0
121500.0,0,0,0.0,0.0
124500.0,0,0,0.0,0.0
127500.0,4,0,7.831635500020558e-06,0.0


==> data/mid/c1/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,3559,5,0.022295028565701112,0.011312217194570135
150.0,5997,7,0.03756765560789817,0.01583710407239819
250.0,9537,20,0.05974366041896362,0.04524886877828054
350.0,13749,28,0.08612934749924828,0.06334841628959276
450.0,18097,46,0.11336699408639872,0.10407239819004525
550.0,21006,48,0.13159015736193244,0.1085972850678733
650.0,20973,52,0.13138343189335472,0.11764705882352941
750.0,19931,42,0.12485591861280947,0.09502262443438914
850.0,17293,50,0.10833040994286859,0.11312217194570136
950.0,11889,58,0.07447754836123083,0.13122171945701358
1050.0,8077,32,0.0505976245364338,0.07239819004524888
1150.0,4563,30,0.028584494336975044,0.06787330316742081
1250.0,2796,10,0.017515285155858474,0.02262443438914027
1350.0,1443,7,0.009039540944171595,0.01583710407239819
1450.0,466,5,0.0029192141926430793,0.011312217194570135
1550.0,181,0,0.0011338578731081488,0.0
1650.0,75,1,0.00046983061040392903,0.0022624434389140274
1750.0,0,0,0.0,0.0
1850.0,0,1,0.0,0.0022624434389140274


==> data/mid/c1/balance_curves.csv <==
step,9606,14354,9663,14213(sar),8790(sar),14998(sar)
0,74424.04,163917.79,143046.9,142406.29,124976.5,148518.53
1,73719.82,162931.73,141632.51,141476.07,125499.8,148544.23
2,73401.64000000001,163977.92,141183.87,141463.09,125164.47,148038.09
3,73083.46,164501.01,140523.26,141016.42,124970.225,147470.17
4,72824.975,165024.1,140062.71,140716.82,124775.98,146546.84
5,72566.49,165547.2,139475.42,140423.72,124114.96,146764.2
6,72360.59333333334,165518.06,139209.41,140130.62,123772.835,147233.67
7,72154.69666666667,166041.15,138943.4,139914.26,123430.71,146869.42
8,71948.8,165623.0,138077.89,139697.9,122792.17,146505.17
9,71669.25,166669.2,137811.05,139258.73,122504.98,146275.14500000002
10,71261.25,167192.29,137544.21,139145.70750000002,122176.17,146045.12
11,70986.935,167129.35,137270.03999999998,139032.685,121766.31,145737.25
12,70712.62,167023.2,136995.87,138919.6625,121150.4,145386.885
13,70374.0,166967.98,136406.59,138806.64,120533.67499999999,145036.52000000002
14,69876.625,167491.07,135998.03,138350.6,119916.95,144686.155
15,68864.98,167691.96,135132.53,137980.93,119311.54,144674.03
16,67600.63,168130.75,134653.2,137710.745,118721.37,144473.10499999998
17,67061.07,169176.93,134228.53,137440.56,118164.88,144272.18
18,66806.20250000001,169402.35,133824.405,137307.69,117566.45,143854.87
19,66551.335,170504.95,133420.28,137174.82,117385.525,143215.67
20,66296.4675,171028.04,133131.77333333335,137041.95,117204.6,143085.355
21,65592.41,171016.4,132843.26666666666,136744.885,116642.71,142955.04
22,64305.16,171539.5,132554.76,136447.82,116075.07,142488.18
23,64023.165,171557.06,139381.1366666667,136028.29,115614.08,142351.26333333334
24,63741.17,172080.15,146207.51333333334,147696.75,115132.53,142214.34666666665
25,102967.86,172603.25,153505.25,157697.5,133739.39,142488.18
26,81802.36,179694.57,142642.95,143054.71,125552.43,141513.6
27,81541.0,179645.53,142109.14500000002,143693.09,124993.5,141523.23666666666
28,81279.64,180168.62,141575.34,143315.28,124878.52,141532.87333333335
29,81122.48333333334,180691.71,140158.15,142940.6,124763.54000000001,140640.59
30,80965.32666666666,180622.59,139876.995,143725.92,124648.56,140402.45
31,80808.17,180557.68,139595.84,142821.81,124533.58,140164.31
32,80529.13,181080.79,139153.14,142432.64,124242.13,139775.81
33,80250.09,180983.43,137815.54,142332.4825,123950.68,139368.03
34,80010.98999999999,181506.53,137399.28,142232.325,123691.875,137733.14
35,79771.89,182029.62,136827.14,142132.1675,123433.07,137736.245
36,79358.96,182552.71,135486.73,142032.01,123446.6,137374.51
37,79231.32500000001,182575.14,135097.35,141815.035,123460.13,137332.13
38,79103.69,182075.65,134661.29,141598.06,123473.66,137289.75
39,78976.055,183421.59,134345.865,141082.56,123487.19,137132.71333333335
40,78848.42,183320.12,134030.44,140622.78,123500.72,136975.67666666667
41,78416.92,183843.21,133715.015,140081.34,123514.25,136818.64
42,78327.6825,184366.31,133399.59,140500.09,122986.68,136634.81
43,78238.445,184889.4,132534.07,140918.84,123117.39,135549.06
44,78149.2075,186232.28,132425.36000000002,140772.78666666665,122717.53,134928.84
45,78059.97,185753.21,132316.65000000002,140626.73333333334,123265.86499999999,134636.435
46,77793.39,186799.4,132207.94,140480.68,122999.58,134344.03
47,77526.81,186745.82,132099.23,139831.87,123481.25,134337.77000000002
48,77273.315,187268.93,131909.16,139204.6,123264.435,133882.76
49,77019.82,187348.32,131719.09,138898.12,123047.62,133862.39250000002
50,76853.80666666667,187871.43,130499.82,138591.64,122515.87,133842.02500000002
51,76687.79333333333,188394.53,129561.42,138681.34,122155.34,133821.6575
52,76521.78,188917.62,140036.66,138311.96,127532.26,133801.29
53,115489.75,208414.34,150511.9,161648.89,140762.18,133368.85
54,93751.67,208937.43,150027.5,147038.31,132574.31,133243.70666666667
55,92463.41,208833.78,139636.56,146428.45,132190.29,133118.56333333335
56,92050.845,196909.71,139067.56,146115.32,131600.26,132993.42
57,91638.28,196303.68,137849.31,145813.25,131280.98500000002,132091.51
58,91524.4725,197349.89,137601.27000000002,145511.18,130961.71,131668.31
59,91410.66500000001,197872.98,137353.23,144941.37,130643.705,131566.9775
60,91296.8575,198396.07,137208.89500000002,144760.36,130325.7,131465.64500000002
61,91183.05,199662.57,137064.56,144579.35,130178.33499999999,131364.3125
62,90442.28,200708.78,136920.225,144398.34,130030.97,131262.98
63,90327.08,201231.87,136775.89,144178.09,129883.60500000001,130927.38
64,89681.53,200837.59,135910.37,143957.84,129736.24,130591.78
65,89218.99,200397.35,135649.44,143766.785,129236.46,130409.14
66,89014.39,201443.56,135388.51,143575.73,128765.12,130226.5
67,88810.69,201966.65,134846.4,143347.58000000002,128127.53,130020.76666666666
68,88606.99,202031.03,134206.87,143119.43,127852.95,129815.03333333334
69,88354.53,202554.12,133918.37,142439.42,127578.37,129609.3
70,88102.07,202638.92,133629.87,142734.17,127035.47,129183.49
71,87523.91,203162.01,133341.37,143028.92,126798.465,128855.2
72,87172.71,203685.1,132795.21,142496.26,126561.46,127498.46
73,86868.82,203153.5,132637.87666666665,141901.18,126998.10333333333,127281.11
74,86564.93,204199.68,132480.54333333333,141781.75333333333,127434.74666666667,126749.09
75,86387.8125,203827.53,132323.21,141662.32666666666,127384.51,126848.23666666666
76,86210.695,204350.62,132122.72666666665,141542.9,126951.34,126947.38333333333
77,86033.5775,204873.71,131922.24333333335,141674.825,126839.38333333333,127046.53
78,86149.9,206234.23,130856.26,141806.75,126727.42666666667,126821.38500000001
79,86784.45,206757.32,130286.61,141563.615,126615.47,126596.24
80,86147.77,207280.42,140761.85,141320.48,125913.05,126596.24
81,125374.46,226111.1,150868.87,150142.4,144519.9,126045.95
82,114521.715,225628.29,140477.93,149528.51,143942.89,125542.27
83,102964.75,226674.48,139843.71,149025.67,143594.7,124971.39
84,102747.55,213451.21,139073.41499999998,148901.04333333333,135195.95,125376.89
85,102530.35,214497.4,139168.64,148776.4166666667,135037.52666666667,124474.97
86,102111.0,215020.5,137720.9,148651.79,134879.10333333333,124128.35
87,101783.675,215543.59,137510.68333333332,148489.0025,134720.68,123650.31
88,99993.07,215590.89,137300.46666666667,148326.21500000003,134137.1,123198.34
89,99830.86333333334,215255.5,137090.25,148163.42750000002,134283.35,122310.52
90,99668.65666666666,215655.42,136717.73,148000.64,133848.06,122128.51666666666
91,99506.45,216178.53,136284.97,147468.37,133741.2,121946.51333333334
92,99322.485,215608.42,135852.21,147204.41,133634.34,121764.51
93,99138.52,216654.6,135683.37333333332,146940.45,133527.47999999998,123693.73
94,98674.53,215100.29,135514.53666666668,146834.84833333333,133420.62,123525.325
95,99864.79,216146.5,135345.7,146729.24666666667,133313.76,123356.92
96,99734.295,216669.59,134798.32,146623.64500000002,133206.9,122948.75
97,99603.79999999999,217192.68,134294.97666666668,146518.04333333333,132999.2,122648.11
98,99473.305,217174.48,133791.63333333333,146412.44166666665,132791.5,122347.47
99,99342.81,217697.57,134153.79,146306.84,132547.505,122046.83
100,98975.72,218027.53,133902.45166666666,145849.46,132303.51,121708.59
101,98444.24,217450.18,133651.11333333334,146306.54,132052.18,121588.014
102,96947.83,217015.17,133399.77500000002,145902.18,131498.14,121467.438
103,96752.82666666668,217654.68,133148.43666666668,146125.75,131893.31,121346.86200000001
104,96557.82333333333,217559.84,132897.09833333333,145495.64,131594.995,121226.28600000001
105,96362.82,217566.57,132645.76,145168.115,131296.68,121604.39
106,95924.36,217462.48,131780.26,144840.59,130901.39,121449.60500000001
107,95556.1,217985.57,131265.5,144554.995,130786.96,121294.82
108,115169.445,215956.85,130661.58,144269.4,130289.88,121294.82
109,134251.31,217003.04,151612.07,152503.28,148896.73,121294.82
110,133781.89,224677.45,151061.23,152158.74,148896.73,121294.82
111,133608.18,225200.54,140132.17,151158.45,148896.73,121294.82


==> data/mid/c1/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,0,0,0.0,0.0
3.5,1,0,0.00012250398137939484,0.0
4.5,2,0,0.0002450079627587897,0.0
5.5,0,0,0.0,0.0
6.5,0,0,0.0,0.0
7.5,0,0,0.0,0.0
8.5,0,0,0.0,0.0
9.5,1,0,0.00012250398137939484,0.0
10.5,0,0,0.0,0.0
11.5,6,0,0.000735023888276369,0.0
12.5,6,0,0.000735023888276369,0.0
13.5,9,0,0.0011025358324145535,0.0
14.5,5,0,0.0006125199068969741,0.0
15.5,6,1,0.000735023888276369,0.005847953216374269
16.5,10,0,0.0012250398137939483,0.0
17.5,5,0,0.0006125199068969741,0.0
18.5,3,0,0.0003675119441381845,0.0
19.5,4,0,0.0004900159255175794,0.0
20.5,2,0,0.0002450079627587897,0.0
21.5,0,0,0.0,0.0
22.5,0,0,0.0,0.0
23.5,0,0,0.0,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,0,0,0.0,0.0
28.5,0,0,0.0,0.0
29.5,0,0,0.0,0.0
30.5,1,0,0.00012250398137939484,0.0
31.5,0,0,0.0,0.0
32.5,0,0,0.0,0.0
33.5,0,0,0.0,0.0
34.5,0,0,0.0,0.0
35.5,1,0,0.00012250398137939484,0.0
36.5,0,0,0.0,0.0
37.5,0,0,0.0,0.0
38.5,0,0,0.0,0.0
39.5,1,0,0.00012250398137939484,0.0
40.5,1,0,0.00012250398137939484,0.0
41.5,4,0,0.0004900159255175794,0.0
42.5,0,0,0.0,0.0
43.5,3,0,0.0003675119441381845,0.0
44.5,0,0,0.0,0.0
45.5,0,0,0.0,0.0
46.5,7,0,0.0008575278696557638,0.0
47.5,9,1,0.0011025358324145535,0.005847953216374269
48.5,10,0,0.0012250398137939483,0.0
49.5,19,2,0.0023275756462085018,0.011695906432748537
50.5,38,0,0.0046551512924170035,0.0
51.5,52,4,0.006370207031728531,0.023391812865497075
52.5,62,3,0.007595246845522479,0.017543859649122806
53.5,123,1,0.015067989709665565,0.005847953216374269
54.5,142,2,0.017395565355874065,0.011695906432748537
55.5,214,2,0.026215852015190493,0.011695906432748537
56.5,276,2,0.03381109886071297,0.011695906432748537
57.5,342,3,0.04189636163175303,0.017543859649122806
58.5,385,4,0.04716403283106701,0.023391812865497075
59.5,441,8,0.05402425578831312,0.04678362573099415
60.5,533,12,0.06529462207521744,0.07017543859649122
61.5,575,14,0.07043978929315203,0.08187134502923976
62.5,606,6,0.07423741271591326,0.03508771929824561
63.5,567,7,0.06945975744211687,0.04093567251461988
64.5,553,14,0.06774470170280535,0.08187134502923976
65.5,565,16,0.06921474947935807,0.0935672514619883
66.5,516,13,0.06321205439176773,0.07602339181286549
67.5,434,8,0.053166727918657355,0.04678362573099415
68.5,376,17,0.04606149699865245,0.09941520467836257
69.5,330,7,0.04042631385520029,0.04093567251461988
70.5,274,9,0.03356609089795418,0.05263157894736842
71.5,199,3,0.02437829229449957,0.017543859649122806
72.5,139,5,0.017028053411735883,0.029239766081871343
73.5,114,4,0.01396545387725101,0.023391812865497075
74.5,67,0,0.008207766752419453,0.0
75.5,45,1,0.005512679162072767,0.005847953216374269
76.5,34,1,0.004165135366899424,0.005847953216374269
77.5,21,1,0.0025725836089672913,0.005847953216374269
78.5,12,0,0.001470047776552738,0.0
79.5,7,0,0.0008575278696557638,0.0
80.5,2,0,0.0002450079627587897,0.0
81.5,3,0,0.0003675119441381845,0.0


==> data/mid/c1/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,5,0,0.0006119951040391676,0.0
2.5,5,0,0.0006119951040391676,0.0
3.5,16,0,0.0019583843329253367,0.0
4.5,90,0,0.011015911872705019,0.0
5.5,76,0,0.009302325581395349,0.0
6.5,69,1,0.008445532435740514,0.006172839506172839
7.5,120,1,0.014687882496940025,0.006172839506172839
8.5,535,3,0.06548347613219094,0.018518518518518517
9.5,716,1,0.08763769889840882,0.006172839506172839
10.5,625,5,0.07649938800489596,0.030864197530864196
11.5,481,6,0.05887392900856793,0.037037037037037035
12.5,488,9,0.059730722154222766,0.05555555555555555
13.5,470,10,0.05752753977968176,0.06172839506172839
14.5,438,15,0.05361077111383109,0.09259259259259259
15.5,428,6,0.05238678090575275,0.037037037037037035
16.5,332,4,0.040636474908200736,0.024691358024691357
17.5,309,9,0.037821297429620565,0.05555555555555555
18.5,273,11,0.03341493268053856,0.06790123456790123
19.5,270,4,0.033047735618115054,0.024691358024691357
20.5,241,4,0.029498164014687883,0.024691358024691357
21.5,192,8,0.02350061199510404,0.04938271604938271
22.5,159,4,0.01946144430844553,0.024691358024691357
23.5,173,5,0.0211750305997552,0.030864197530864196
24.5,113,3,0.01383108935128519,0.018518518518518517
25.5,119,6,0.014565483476132192,0.037037037037037035
26.5,100,3,0.012239902080783354,0.018518518518518517
27.5,91,1,0.011138310893512852,0.006172839506172839
28.5,81,1,0.009914320685434517,0.006172839506172839
29.5,79,3,0.009669522643818849,0.018518518518518517
30.5,82,7,0.01003671970624235,0.043209876543209874
31.5,58,3,0.007099143206854345,0.018518518518518517
32.5,36,4,0.004406364749082008,0.024691358024691357
33.5,47,4,0.005752753977968176,0.024691358024691357
34.5,52,0,0.006364749082007344,0.0
35.5,42,1,0.005140758873929009,0.006172839506172839
36.5,27,2,0.0033047735618115053,0.012345679012345678
37.5,31,0,0.0037943696450428396,0.0
38.5,43,2,0.005263157894736842,0.012345679012345678
39.5,32,2,0.003916768665850673,0.012345679012345678
40.5,19,3,0.002325581395348837,0.018518518518518517
41.5,12,0,0.0014687882496940024,0.0
42.5,15,0,0.0018359853121175031,0.0
43.5,27,0,0.0033047735618115053,0.0
44.5,23,1,0.0028151774785801715,0.006172839506172839
45.5,21,0,0.0025703794369645043,0.0
46.5,21,0,0.0025703794369645043,0.0
47.5,19,0,0.002325581395348837,0.0
48.5,20,1,0.0024479804161566705,0.006172839506172839
49.5,20,1,0.0024479804161566705,0.006172839506172839
50.5,12,0,0.0014687882496940024,0.0
51.5,13,0,0.001591187270501836,0.0
52.5,12,0,0.0014687882496940024,0.0
53.5,7,1,0.0008567931456548348,0.006172839506172839
54.5,11,0,0.0013463892288861688,0.0
55.5,6,0,0.0007343941248470012,0.0
56.5,7,0,0.0008567931456548348,0.0
57.5,8,0,0.0009791921664626683,0.0
58.5,5,0,0.0006119951040391676,0.0
59.5,5,0,0.0006119951040391676,0.0
60.5,5,0,0.0006119951040391676,0.0
61.5,10,0,0.0012239902080783353,0.0
62.5,10,0,0.0012239902080783353,0.0
63.5,18,0,0.002203182374541004,0.0
64.5,15,0,0.0018359853121175031,0.0
65.5,9,0,0.001101591187270502,0.0
66.5,15,0,0.0018359853121175031,0.0
67.5,12,0,0.0014687882496940024,0.0
68.5,9,0,0.001101591187270502,0.0
69.5,7,0,0.0008567931456548348,0.0
70.5,7,0,0.0008567931456548348,0.0
71.5,8,0,0.0009791921664626683,0.0
72.5,10,0,0.0012239902080783353,0.0
73.5,4,0,0.0004895960832313342,0.0
74.5,2,0,0.0002447980416156671,0.0
75.5,6,1,0.0007343941248470012,0.006172839506172839
76.5,8,0,0.0009791921664626683,0.0
77.5,6,0,0.0007343941248470012,0.0
78.5,6,0,0.0007343941248470012,0.0
79.5,4,0,0.0004895960832313342,0.0
80.5,3,0,0.0003671970624235006,0.0
81.5,2,0,0.0002447980416156671,0.0
82.5,1,0,0.00012239902080783354,0.0
83.5,5,0,0.0006119951040391676,0.0
84.5,1,0,0.00012239902080783354,0.0
85.5,3,0,0.0003671970624235006,0.0
86.5,4,1,0.0004895960832313342,0.006172839506172839
87.5,2,0,0.0002447980416156671,0.0
88.5,5,0,0.0006119951040391676,0.0
89.5,0,1,0.0,0.006172839506172839
90.5,0,0,0.0,0.0
91.5,0,0,0.0,0.0
92.5,2,0,0.0002447980416156671,0.0
93.5,1,0,0.00012239902080783354,0.0
94.5,1,0,0.00012239902080783354,0.0
95.5,2,0,0.0002447980416156671,0.0
96.5,0,0,0.0,0.0
97.5,1,0,0.00012239902080783354,0.0
98.5,0,0,0.0,0.0
99.5,1,0,0.00012239902080783354,0.0
100.5,1,0,0.00012239902080783354,0.0
101.5,1,0,0.00012239902080783354,0.0
102.5,2,0,0.0002447980416156671,0.0
103.5,2,0,0.0002447980416156671,0.0
104.5,1,1,0.00012239902080783354,0.006172839506172839
105.5,1,0,0.00012239902080783354,0.0
106.5,0,0,0.0,0.0
107.5,1,0,0.00012239902080783354,0.0
108.5,1,0,0.00012239902080783354,0.0
109.5,1,0,0.00012239902080783354,0.0
110.5,2,0,0.0002447980416156671,0.0
111.5,2,0,0.0002447980416156671,0.0
112.5,1,0,0.00012239902080783354,0.0
113.5,2,0,0.0002447980416156671,0.0
114.5,1,0,0.00012239902080783354,0.0
115.5,2,0,0.0002447980416156671,0.0
116.5,1,0,0.00012239902080783354,0.0
117.5,7,0,0.0008567931456548348,0.0
118.5,5,0,0.0006119951040391676,0.0
119.5,10,0,0.0012239902080783353,0.0
120.5,6,1,0.0007343941248470012,0.006172839506172839
121.5,8,0,0.0009791921664626683,0.0
122.5,5,0,0.0006119951040391676,0.0
123.5,7,0,0.0008567931456548348,0.0
124.5,5,0,0.0006119951040391676,0.0
125.5,4,0,0.0004895960832313342,0.0
126.5,4,0,0.0004895960832313342,0.0
127.5,3,0,0.0003671970624235006,0.0
128.5,3,1,0.0003671970624235006,0.006172839506172839
129.5,3,0,0.0003671970624235006,0.0
130.5,1,0,0.00012239902080783354,0.0
131.5,1,0,0.00012239902080783354,0.0
132.5,3,0,0.0003671970624235006,0.0
133.5,2,0,0.0002447980416156671,0.0
134.5,0,0,0.0,0.0
135.5,1,0,0.00012239902080783354,0.0
136.5,1,0,0.00012239902080783354,0.0
137.5,3,0,0.0003671970624235006,0.0
138.5,0,0,0.0,0.0
139.5,0,0,0.0,0.0
140.5,0,0,0.0,0.0
141.5,2,0,0.0002447980416156671,0.0
142.5,1,0,0.00012239902080783354,0.0
143.5,1,0,0.00012239902080783354,0.0
144.5,3,0,0.0003671970624235006,0.0
145.5,0,0,0.0,0.0
146.5,1,0,0.00012239902080783354,0.0
147.5,1,0,0.00012239902080783354,0.0
148.5,0,0,0.0,0.0
149.5,0,0,0.0,0.0
150.5,0,1,0.0,0.006172839506172839
151.5,1,0,0.00012239902080783354,0.0
152.5,2,0,0.0002447980416156671,0.0
153.5,0,0,0.0,0.0
154.5,0,0,0.0,0.0
155.5,0,0,0.0,0.0
156.5,2,0,0.0002447980416156671,0.0
157.5,2,0,0.0002447980416156671,0.0
158.5,0,0,0.0,0.0
159.5,0,0,0.0,0.0
160.5,0,0,0.0,0.0
161.5,0,0,0.0,0.0
162.5,0,0,0.0,0.0
163.5,0,0,0.0,0.0
164.5,0,0,0.0,0.0
165.5,0,0,0.0,0.0
166.5,0,0,0.0,0.0
167.5,1,0,0.00012239902080783354,0.0
168.5,1,0,0.00012239902080783354,0.0
169.5,1,0,0.00012239902080783354,0.0
170.5,1,0,0.00012239902080783354,0.0
171.5,1,0,0.00012239902080783354,0.0
172.5,0,0,0.0,0.0
173.5,0,0,0.0,0.0
174.5,0,0,0.0,0.0
175.5,0,0,0.0,0.0
176.5,0,0,0.0,0.0
177.5,0,0,0.0,0.0
178.5,0,0,0.0,0.0
179.5,0,0,0.0,0.0
180.5,0,0,0.0,0.0
181.5,0,0,0.0,0.0
182.5,0,0,0.0,0.0
183.5,0,0,0.0,0.0
184.5,0,0,0.0,0.0
185.5,0,0,0.0,0.0
186.5,0,0,0.0,0.0
187.5,1,0,0.00012239902080783354,0.0
188.5,1,0,0.00012239902080783354,0.0
189.5,0,0,0.0,0.0
190.5,0,0,0.0,0.0
191.5,0,0,0.0,0.0
192.5,0,0,0.0,0.0
193.5,0,0,0.0,0.0
194.5,0,0,0.0,0.0
195.5,0,0,0.0,0.0
196.5,0,0,0.0,0.0
197.5,0,0,0.0,0.0
198.5,1,0,0.00012239902080783354,0.0
199.5,0,0,0.0,0.0
200.5,0,0,0.0,0.0
201.5,0,0,0.0,0.0
202.5,0,0,0.0,0.0
203.5,0,0,0.0,0.0
204.5,0,0,0.0,0.0
205.5,0,0,0.0,0.0
206.5,0,0,0.0,0.0
207.5,0,0,0.0,0.0
208.5,0,0,0.0,0.0
209.5,1,0,0.00012239902080783354,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,0,0,0.0,0.0
213.5,0,0,0.0,0.0
214.5,0,0,0.0,0.0
215.5,0,0,0.0,0.0
216.5,1,0,0.00012239902080783354,0.0
217.5,0,0,0.0,0.0
218.5,0,0,0.0,0.0
219.5,0,0,0.0,0.0
220.5,0,0,0.0,0.0
221.5,0,0,0.0,0.0
222.5,0,0,0.0,0.0
223.5,0,0,0.0,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,0,0,0.0,0.0
228.5,0,0,0.0,0.0
229.5,0,0,0.0,0.0
230.5,0,0,0.0,0.0
231.5,0,0,0.0,0.0
232.5,0,0,0.0,0.0
233.5,0,0,0.0,0.0
234.5,0,0,0.0,0.0
235.5,0,0,0.0,0.0
236.5,1,0,0.00012239902080783354,0.0
237.5,0,0,0.0,0.0
238.5,1,0,0.00012239902080783354,0.0
239.5,0,0,0.0,0.0
240.5,0,0,0.0,0.0
241.5,0,0,0.0,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,1,0,0.00012239902080783354,0.0
245.5,0,0,0.0,0.0
246.5,0,0,0.0,0.0
247.5,0,0,0.0,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,0,0,0.0,0.0
251.5,0,0,0.0,0.0
252.5,0,0,0.0,0.0
253.5,0,0,0.0,0.0
254.5,0,0,0.0,0.0
255.5,0,0,0.0,0.0
256.5,0,0,0.0,0.0
257.5,0,0,0.0,0.0
258.5,0,0,0.0,0.0
259.5,0,0,0.0,0.0
260.5,0,0,0.0,0.0
261.5,0,0,0.0,0.0
262.5,0,0,0.0,0.0
263.5,0,0,0.0,0.0
264.5,0,0,0.0,0.0
265.5,0,0,0.0,0.0
266.5,1,0,0.00012239902080783354,0.0
267.5,0,0,0.0,0.0
268.5,0,0,0.0,0.0
269.5,0,0,0.0,0.0
270.5,0,0,0.0,0.0
271.5,0,0,0.0,0.0
272.5,0,0,0.0,0.0
273.5,0,0,0.0,0.0
274.5,1,0,0.00012239902080783354,0.0
275.5,0,0,0.0,0.0
276.5,0,0,0.0,0.0
277.5,0,0,0.0,0.0
278.5,0,0,0.0,0.0
279.5,0,0,0.0,0.0
280.5,0,0,0.0,0.0
281.5,0,0,0.0,0.0
282.5,0,0,0.0,0.0
283.5,0,0,0.0,0.0
284.5,0,0,0.0,0.0
285.5,0,0,0.0,0.0
286.5,0,0,0.0,0.0
287.5,0,0,0.0,0.0
288.5,0,0,0.0,0.0
289.5,0,0,0.0,0.0
290.5,0,0,0.0,0.0
291.5,0,0,0.0,0.0
292.5,0,0,0.0,0.0
293.5,0,0,0.0,0.0
294.5,1,0,0.00012239902080783354,0.0
295.5,0,0,0.0,0.0
296.5,0,0,0.0,0.0
297.5,0,0,0.0,0.0
298.5,0,0,0.0,0.0
299.5,0,0,0.0,0.0
300.5,0,0,0.0,0.0
301.5,0,0,0.0,0.0
302.5,0,0,0.0,0.0
303.5,0,0,0.0,0.0
304.5,0,0,0.0,0.0
305.5,0,0,0.0,0.0
306.5,0,0,0.0,0.0
307.5,0,0,0.0,0.0
308.5,0,0,0.0,0.0
309.5,0,0,0.0,0.0
310.5,0,0,0.0,0.0
311.5,0,0,0.0,0.0
312.5,0,0,0.0,0.0
313.5,0,0,0.0,0.0
314.5,0,0,0.0,0.0
315.5,0,0,0.0,0.0
316.5,1,0,0.00012239902080783354,0.0
317.5,0,0,0.0,0.0
318.5,0,0,0.0,0.0
319.5,0,0,0.0,0.0
320.5,0,0,0.0,0.0
321.5,0,0,0.0,0.0
322.5,0,0,0.0,0.0
323.5,0,0,0.0,0.0
324.5,0,0,0.0,0.0
325.5,0,0,0.0,0.0
326.5,0,0,0.0,0.0
327.5,0,0,0.0,0.0
328.5,0,0,0.0,0.0
329.5,0,0,0.0,0.0
330.5,0,0,0.0,0.0
331.5,0,0,0.0,0.0
332.5,0,0,0.0,0.0
333.5,0,0,0.0,0.0
334.5,0,0,0.0,0.0
335.5,0,0,0.0,0.0
336.5,0,0,0.0,0.0
337.5,0,0,0.0,0.0
338.5,0,0,0.0,0.0
339.5,0,0,0.0,0.0
340.5,0,0,0.0,0.0
341.5,0,0,0.0,0.0
342.5,0,0,0.0,0.0
343.5,0,0,0.0,0.0
344.5,0,0,0.0,0.0
345.5,0,0,0.0,0.0
346.5,0,0,0.0,0.0
347.5,0,0,0.0,0.0
348.5,0,0,0.0,0.0
349.5,0,0,0.0,0.0
350.5,0,0,0.0,0.0
351.5,0,0,0.0,0.0
352.5,0,0,0.0,0.0
353.5,0,0,0.0,0.0
354.5,0,0,0.0,0.0
355.5,0,0,0.0,0.0
356.5,0,0,0.0,0.0
357.5,0,0,0.0,0.0
358.5,0,0,0.0,0.0
359.5,0,0,0.0,0.0
360.5,0,0,0.0,0.0
361.5,0,0,0.0,0.0
362.5,0,0,0.0,0.0
363.5,0,0,0.0,0.0
364.5,0,0,0.0,0.0
365.5,0,0,0.0,0.0
366.5,0,0,0.0,0.0
367.5,0,0,0.0,0.0
368.5,0,0,0.0,0.0
369.5,0,0,0.0,0.0
370.5,0,0,0.0,0.0
371.5,0,0,0.0,0.0
372.5,0,0,0.0,0.0
373.5,0,0,0.0,0.0
374.5,0,0,0.0,0.0
375.5,0,0,0.0,0.0
376.5,0,0,0.0,0.0
377.5,0,0,0.0,0.0
378.5,0,0,0.0,0.0
379.5,0,0,0.0,0.0
380.5,0,0,0.0,0.0
381.5,0,0,0.0,0.0
382.5,0,0,0.0,0.0
383.5,0,0,0.0,0.0
384.5,0,0,0.0,0.0
385.5,0,0,0.0,0.0
386.5,0,0,0.0,0.0
387.5,0,0,0.0,0.0
388.5,0,0,0.0,0.0
389.5,0,0,0.0,0.0
390.5,0,0,0.0,0.0
391.5,0,0,0.0,0.0
392.5,0,0,0.0,0.0
393.5,0,0,0.0,0.0
394.5,0,0,0.0,0.0
395.5,0,0,0.0,0.0
396.5,0,0,0.0,0.0
397.5,0,0,0.0,0.0
398.5,0,0,0.0,0.0
399.5,0,0,0.0,0.0
400.5,0,0,0.0,0.0
401.5,0,0,0.0,0.0
402.5,0,0,0.0,0.0
403.5,0,0,0.0,0.0
404.5,0,0,0.0,0.0
405.5,0,0,0.0,0.0
406.5,0,0,0.0,0.0
407.5,0,0,0.0,0.0
408.5,0,0,0.0,0.0
409.5,0,0,0.0,0.0
410.5,0,0,0.0,0.0
411.5,0,0,0.0,0.0
412.5,0,0,0.0,0.0
413.5,0,0,0.0,0.0
414.5,0,0,0.0,0.0
415.5,0,0,0.0,0.0
416.5,0,0,0.0,0.0
417.5,0,0,0.0,0.0
418.5,0,0,0.0,0.0
419.5,0,0,0.0,0.0
420.5,0,0,0.0,0.0
421.5,0,0,0.0,0.0
422.5,0,0,0.0,0.0
423.5,0,0,0.0,0.0
424.5,0,0,0.0,0.0
425.5,0,0,0.0,0.0
426.5,0,0,0.0,0.0
427.5,0,0,0.0,0.0
428.5,0,0,0.0,0.0
429.5,0,0,0.0,0.0
430.5,0,0,0.0,0.0
431.5,0,0,0.0,0.0
432.5,0,0,0.0,0.0
433.5,0,0,0.0,0.0
434.5,0,0,0.0,0.0
435.5,0,0,0.0,0.0
436.5,0,0,0.0,0.0
437.5,0,0,0.0,0.0
438.5,0,0,0.0,0.0
439.5,0,0,0.0,0.0
440.5,0,0,0.0,0.0
441.5,0,0,0.0,0.0
442.5,0,0,0.0,0.0
443.5,0,0,0.0,0.0
444.5,0,0,0.0,0.0
445.5,0,0,0.0,0.0
446.5,0,0,0.0,0.0
447.5,0,0,0.0,0.0
448.5,0,0,0.0,0.0
449.5,0,0,0.0,0.0
450.5,0,0,0.0,0.0
451.5,0,0,0.0,0.0
452.5,0,0,0.0,0.0
453.5,0,0,0.0,0.0
454.5,0,0,0.0,0.0
455.5,0,0,0.0,0.0
456.5,0,0,0.0,0.0
457.5,0,0,0.0,0.0
458.5,0,0,0.0,0.0
459.5,0,0,0.0,0.0
460.5,0,0,0.0,0.0
461.5,0,0,0.0,0.0
462.5,0,0,0.0,0.0
463.5,0,0,0.0,0.0
464.5,0,0,0.0,0.0
465.5,0,0,0.0,0.0
466.5,0,0,0.0,0.0
467.5,0,0,0.0,0.0
468.5,0,0,0.0,0.0
469.5,0,0,0.0,0.0
470.5,0,0,0.0,0.0
471.5,1,0,0.00012239902080783354,0.0


==> data/mid/c1/pattern_hist.csv <==
pattern,count
periodical,73729
forward,25340
fan in,16123
fan out,16014
mutual,15762
single,12664
stack (sar),135
scatter gather (sar),82
bipartite (sar),75
cycle (sar),44
fan out (sar),37
fan in (sar),36
gather scatter (sar),33


==> data/mid/c1/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.1036301025898558,1.0,2.0067136102078953,1,0.4580152671755725,1.0,0.14921546550763887
2,0.10262572637922376,2.0,0.48474280787644836,2,0.08015267175572519,2.0,0.07614713138793548
7,0.09555922232584833,3.0,0.21115662280309244,14,0.030534351145038167,3.0,0.0513748696398009
6,0.0898558002726164,4.0,0.11709473070429809,3,0.02480916030534351,4.0,0.038859146395349146
8,0.07690652127125332,5.0,0.07411670106554355,8,0.022900763358778626,5.0,0.031292383967498366
9,0.059258196427290334,6.0,0.05100710620519237,18,0.022900763358778626,6.0,0.02621744961349
4,0.05516895042685989,7.0,0.03718949993202923,13,0.022900763358778626,7.0,0.022574399552595204
5,0.04465887079417462,8.0,0.02828546547967929,4,0.02099236641221374,8.0,0.01983046808266794
10,0.044120812109907454,9.0,0.022218974908426642,12,0.019083969465648856,9.0,0.017688362406183808
11,0.03292919147715044,10.0,0.01790366976248735,10,0.01717557251908397,10.0,0.015969023487668165
12,0.03031063921371691,11.0,0.01472671752012548,7,0.01717557251908397,11.0,0.014558119842413404
13,0.02647248726594447,12.0,0.012321303726542035,5,0.01717557251908397,12.0,0.013379200162551511
14,0.023208264581390345,13.0,0.010457074931075365,11,0.01717557251908397,13.0,0.012379191853589025
15,0.022132147212856015,14.0,0.008983515399940504,17,0.01717557251908397,14.0,0.011520091184162267
16,0.01721787789654925,15.0,0.007798936634852034,21,0.015267175572519083,15.0,0.010773964626116609
17,0.01578305473850348,16.0,0.006832652097920247,19,0.013358778625954198,16.0,0.010119817362348895
18,0.014384102159408853,17.0,0.006034301520736842,30,0.013358778625954198,17.0,0.00954156263396748
1,0.01327211421192338,18.0,0.00536722740627212,15,0.013358778625954198,18.0,0.009026665242766968
19,0.012985149580314227,19.0,0.004804237545171882,9,0.013358778625954198,19.0,0.00856521167281394
20,0.011227491211708157,20.0,0.004324819998136991,16,0.011450381679389313,20.0,0.00814925802439858
21,0.009003515316737213,21.0,0.003913268524933948,25,0.011450381679389313,21.0,0.007772363476304583
23,0.008608938948274625,22.0,0.0035573937233471724,20,0.009541984732824428,22.0,0.0074292504508844835
22,0.007209986369179999,23.0,0.003247619812809311,23,0.009541984732824428,23.0,0.0071155530562252
25,0.0052729751058182076,24.0,0.0029763406869422514,33,0.007633587786259542,24.0,0.006827628149517401
24,0.005129492790013631,25.0,0.0027374535902360475,32,0.007633587786259542,25.0,0.006562411550558875
27,0.004770787000502188,26.0,0.0025260165867608494,6,0.007633587786259542,26.0,0.006317307293481901
28,0.004519692947844178,27.0,0.002337993662844576,22,0.007633587786259542,27.0,0.006090101382371297
26,0.004412081210990746,28.0,0.0021700627620287725,31,0.0057251908396946565,28.0,0.005878893947199417
29,0.00344357557930985,29.0,0.0020194696127699753,24,0.0057251908396946565,29.0,0.005682045374951535
30,0.0032283521056029846,30.0,0.0018839152849703437,26,0.0057251908396946565,30.0,0.005498133167113774
31,0.0029413874739938305,31.0,0.0017614688709073406,40,0.0057251908396946565,31.0,0.0053259171104343235
32,0.002869646316091542,32.0,0.0016504990778657426,29,0.0057251908396946565,32.0,0.005164310949210843
33,0.0026185522634335316,33.0,0.0015496201952817125,39,0.003816793893129771,33.0,0.005012359185156304
34,0.002367458210775522,34.0,0.0014576490874709624,38,0.003816793893129771,34.0,0.0048692179531332975
41,0.0019011406844106464,35.0,0.0013735707154314378,36,0.003816793893129771,35.0,0.0047341391606580425
35,0.0017935289475572136,36.0,0.0012965103092903404,104,0.0019083969465648854,36.0,0.004606457258954158
38,0.0017576583686060693,37.0,0.0012257107656481578,35,0.0019083969465648854,37.0,0.0044855781495856855
42,0.0016500466317526364,38.0,0.0011605141787575798,128,0.0019083969465648854,38.0,0.004370969834771266
60,0.0015424348948992036,39.0,0.0011003466641241336,150,0.0019083969465648854,39.0,0.004262154499606231
36,0.0013989525790946266,40.0,0.0010447058208968602,75,0.0019083969465648854,40.0,0.004158701776568183
61,0.0013630820001434823,41.0,0.000993150321782332,44,0.0019083969465648854,41.0,0.0040602229912276135
39,0.0012913408422411939,42.0,0.0009452912279567823,53,0.0019083969465648854,42.0,0.003966366226258614
43,0.0012554702632900496,43.0,0.0009007847100995183,49,0.0019083969465648854,43.0,0.0038768120710517755
37,0.0012195996843389052,44.0,0.0008593259214496043,28,0.0019083969465648854,44.0,0.0037912699482777054
40,0.0011119879474854725,45.0,0.0008206438192742721,89,0.0019083969465648854,45.0,0.003709474928000883
115,0.0010402467895831839,46.0,0.000784496770724188,86,0.0019083969465648854,46.0,0.003631184955439275
116,0.0009685056316808953,47.0,0.0007506688102704231,120,0.0019083969465648854,47.0,0.003556178431002381
44,0.0008967644737786068,48.0,0.0007189664406750271,27,0.0019083969465648854,48.0,0.003484252091433864
45,0.0008608938948274625,49.0,0.0006892158891826707,48,0.0019083969465648854,49.0,0.003415219149211596
48,0.0008250233158763182,50.0,0.000661260746432578,34,0.0019083969465648854,50.0,0.0033489076541903776
63,0.0008250233158763182,51.0,0.0006349599283189949,116,0.0019083969465648854,51.0,0.0032851590471027928
62,0.0008250233158763182,52.0,0.0006101859113229822,,,52.0,0.003223826879192379
49,0.000789152736925174,53.0,0.000586823200200722,,,53.0,0.0031647756761232176
46,0.000789152736925174,54.0,0.0005647669937351996,,,54.0,0.0031078799275369618
59,0.000789152736925174,55.0,0.0005439220198455544,,,55.0,0.0030530231863287348
66,0.0007174115790228855,56.0,0.0005242015159427603,,,56.0,0.0030000972639810937
64,0.0007174115790228855,57.0,0.0005055263342122933,,,57.0,0.002949001510205992
47,0.0007174115790228855,58.0,0.00048782415464549783,,,58.0,0.0028996421667598234
117,0.0005380586842671641,59.0,0.0004710287912522748,,,59.0,0.0028519317866661656
119,0.0005021881053160198,60.0,0.00045507957906523337,,,60.0,0.0028057887112455204
51,0.0005021881053160198,61.0,0.0004399208313673888,,,61.0,0.0027611365983447617
50,0.0004663175263648755,62.0,0.00042550135810466826,,,62.0,0.002717903996008607
54,0.0004663175263648755,63.0,0.0004117740377318146,,,63.0,0.0026760239565640455
52,0.00043044694741373125,64.0,0.0003986954358271592,,,64.0,0.0026354336867151357
67,0.00043044694741373125,65.0,0.00038622546473196425,,,65.0,0.0025960742297855477
68,0.000394576368462587,66.0,0.00037432707925127724,,,66.0,0.0025578901767128355
123,0.000394576368462587,67.0,0.0003629660041182449,,,67.0,0.00252082940280248
71,0.000394576368462587,68.0,0.0003521104894913305,,,68.0,0.0024848428276005624
72,0.00035870578951144273,69.0,0.0003417310912393628,,,69.0,0.0024498841955490343
56,0.00035870578951144273,70.0,0.0003318004731856667,,,70.0,0.0024159098753536628
53,0.00032283521056029847,71.0,0.0003222932288403596,,,71.0,0.002382878676227081
65,0.00032283521056029847,72.0,0.00031318572045816356,,,72.0,0.0023507516793729024
76,0.00028696463160915415,73.0,0.00030445593352521614,,,73.0,0.0023194920832552575
57,0.00028696463160915415,74.0,0.00029608334500862084,,,74.0,0.00228906506135497
58,0.00028696463160915415,75.0,0.0002880488039020976,,,75.0,0.00225943763125161
121,0.00028696463160915415,76.0,0.0002803344227745082,,,76.0,0.002230578533992451
55,0.0002510940526580099,77.0,0.00027292347917896496,,,77.0,0.0022024581228169025
69,0.0002510940526580099,78.0,0.000265800325911856,,,78.0,0.002175048260400201
114,0.0002510940526580099,79.0,0.00025895030922611057,,,79.0,0.002148322223864527
122,0.0002510940526580099,80.0,0.00025235969420367346,,,80.0,0.0021222546168806248
126,0.0002510940526580099,81.0,0.00024601559658039455,,,81.0,0.0020968212882496373
70,0.0002510940526580099,82.0,0.00023990592039403697,,,82.0,0.002071999256414194
75,0.0002510940526580099,83.0,0.00023401930089427713,,,83.0,0.002047766639400706
120,0.00021522347370686563,84.0,0.00022834505221364128,,,84.0,0.0020241025897420983
73,0.00021522347370686563,85.0,0.0002228731193513324,,,85.0,0.0020009872339724743
78,0.00021522347370686563,86.0,0.00021759403406875594,,,86.0,0.0019784016163230823
77,0.00021522347370686563,87.0,0.00021249887433703074,,,87.0,0.0019563276462829155
118,0.00017935289475572136,88.0,0.00020757922701353617,,,88.0,0.0019347480497177722
113,0.00017935289475572136,89.0,0.0002028271534571912,,,89.0,0.0019136463232690233
83,0.00017935289475572136,90.0,0.00019823515782117565,,,90.0,0.001893006691778041
88,0.00017935289475572136,91.0,0.0001937961577876389,,,91.0,0.001872814068504475
124,0.00017935289475572136,92.0,0.0001895034575319656,,,92.0,0.0018530540179266732
102,0.00014348231580457708,93.0,0.00018535072272472252,,,93.0,0.0018337127209306662
79,0.00014348231580457708,94.0,0.00018133195739777723,,,94.0,0.0018147769422105762
132,0.00014348231580457708,95.0,0.00017744148251751574,,,95.0,0.0017962339997181565
85,0.00014348231580457708,96.0,0.00017367391612281064,,,96.0,0.001778071736012652
125,0.00014348231580457708,97.0,0.0001700241548985986,,,97.0,0.001760278491374405
86,0.00014348231580457708,98.0,0.00016648735706778752,,,98.0,0.0017428430785567288
127,0.00010761173685343281,99.0,0.0001630589264948753,,,99.0,0.0017257547590606884
101,0.00010761173685343281,100.0,0.00015973449790426044,,,100.0,0.0017090032208266152
111,0.00010761173685343281,101.0,0.0001565099231248717,,,101.0,0.0016925785572445616
112,0.00010761173685343281,102.0,0.00015338125828054294,,,102.0,0.001676471247393555
128,0.00010761173685343281,103.0,0.0001503447518526034,,,103.0,0.0016606721374264751
137,0.00010761173685343281,104.0,0.0001473968335475179,,,104.0,0.0016451724230237574
80,0.00010761173685343281,105.0,0.00014453410390817155,,,105.0,0.0016299636328449634
144,0.00010761173685343281,106.0,0.0001417533246126094,,,106.0,0.0016150376129125837
129,0.00010761173685343281,107.0,0.000139051409408771,,,107.0,0.0016003865118673372
103,0.00010761173685343281,108.0,0.00013642541563804858,,,108.0,0.00158600276703871
74,7.174115790228854e-05,109.0,0.00013387253630439761,,,109.0,0.0015718790912785927
156,7.174115790228854e-05,110.0,0.00013139009264926844,,,110.0,0.0015580084605096526
87,7.174115790228854e-05,111.0,0.00012897552719585346,,,111.0,0.0015443841019435521
107,7.174115790228854e-05,112.0,0.00012662639722907913,,,112.0,0.001530999482927318
92,7.174115790228854e-05,113.0,0.00012434036868044725,,,113.0,0.0015178483003791066
133,7.174115790228854e-05,114.0,0.0001221152103892731,,,114.0,0.0015049244707773268
157,7.174115790228854e-05,115.0,0.00011994878871409429,,,115.0,0.0014922221206695669
104,7.174115790228854e-05,116.0,0.00011783906247006278,,,116.0,0.0014797355776700958
109,7.174115790228854e-05,117.0,0.00011578407816999347,,,117.0,0.0014674593619168196
110,7.174115790228854e-05,118.0,0.00011378196554844834,,,118.0,0.0014553881779605518
141,7.174115790228854e-05,119.0,0.00011183093334979551,,,119.0,0.001443516907061271
81,7.174115790228854e-05,120.0,0.00010992926536261426,,,120.0,0.0014318405998677208
152,7.174115790228854e-05,121.0,0.00010807531668412933,,,121.0,0.0014203544694582678
95,7.174115790228854e-05,122.0,0.00010626751019956308,,,122.0,0.0014090538847223732
143,3.587057895114427e-05,123.0,0.00010450433326240102,,,123.0,0.0013979343640633714
105,3.587057895114427e-05,124.0,0.00010278433456258399,,,124.0,0.0013869915694044947
84,3.587057895114427e-05,125.0,0.0001011061211705763,,,125.0,0.0013762213004812282
236,3.587057895114427e-05,126.0,9.946835574612133e-05,,,126.0,0.0013656194894041567
171,3.587057895114427e-05,127.0,9.786975390128955e-05,,,127.0,0.0013551821954774514
146,3.587057895114427e-05,128.0,9.630908170815628e-05,,,128.0,0.0013449056002590768
167,3.587057895114427e-05,129.0,9.47851533421212e-05,,,129.0,0.0013347860028496527
188,3.587057895114427e-05,130.0,9.329682885250503e-05,,,130.0,0.0013248198153977104
94,3.587057895114427e-05,131.0,9.184301205263409e-05,,,131.0,0.0013150035588098278
135,3.587057895114427e-05,132.0,9.042264852215534e-05,,,132.0,0.0013053338586548225
93,3.587057895114427e-05,133.0,8.903472371481654e-05,,,133.0,0.0012958074412518304
238,3.587057895114427e-05,134.0,8.7678261165401e-05,,,134.0,0.0012864211299327055
294,3.587057895114427e-05,135.0,8.635232078992796e-05,,,135.0,0.0012771718414697375
136,3.587057895114427e-05,136.0,8.505599727361966e-05,,,136.0,0.0012680565826602111
99,3.587057895114427e-05,137.0,8.378841854149837e-05,,,137.0,0.0012590724470598323
82,3.587057895114427e-05,138.0,8.254874430681217e-05,,,138.0,0.0012502166118574934
266,3.587057895114427e-05,139.0,8.133616469279916e-05,,,139.0,0.001241486334884295
169,3.587057895114427e-05,140.0,8.014989892358956e-05,,,140.0,0.0012328789517501348
108,3.587057895114427e-05,141.0,7.898919408031346e-05,,,141.0,0.0012243918731015592
147,3.587057895114427e-05,142.0,7.785332391873163e-05,,,142.0,0.0012160225819949227
100,3.587057895114427e-05,143.0,7.6741587744939e-05,,,143.0,0.001207768631379237
216,3.587057895114427e-05,144.0,7.565330934590645e-05,,,144.0,0.0011996276416833926
97,3.587057895114427e-05,145.0,7.458783597182797e-05,,,145.0,0.0011915972985027427
131,3.587057895114427e-05,146.0,7.354453736742685e-05,,,146.0,0.001183675350380302
316,3.587057895114427e-05,147.0,7.252280484955002e-05,,,147.0,0.0011758596066780709
170,3.587057895114427e-05,148.0,7.152205042854171e-05,,,148.0,0.0011681479355342438
209,3.587057895114427e-05,149.0,7.05417059710398e-05,,,149.0,0.0011605382619022814
142,3.587057895114427e-05,150.0,6.958122240197974e-05,,,150.0,0.0011530285656680423
187,3.587057895114427e-05,151.0,6.864006894372343e-05,,,151.0,0.0011456168798413713
168,3.587057895114427e-05,152.0,6.771773239035353e-05,,,152.0,0.0011383012888187274
151,3.587057895114427e-05,153.0,6.681371641528976e-05,,,153.0,0.0011310799267136176
274,3.587057895114427e-05,154.0,6.592754091049137e-05,,,154.0,0.0011239509757517642
130,3.587057895114427e-05,155.0,6.505874135561101e-05,,,155.0,0.001116912664728096
198,3.587057895114427e-05,156.0,6.42068682155596e-05,,,156.0,0.0011099632675228008
472,3.587057895114427e-05,157.0,6.337148636503073e-05,,,157.0,0.0011031011016738154
244,3.587057895114427e-05,158.0,6.255217453861546e-05,,,158.0,0.0010963245270032632
96,3.587057895114427e-05,159.0,6.174852480521634e-05,,,159.0,0.001089631944295476
134,3.587057895114427e-05,160.0,6.096014206554228e-05,,,160.0,0.0010830217940243504
,,161.0,6.0186643571533924e-05,,,161.0,0.001076492555127903
,,162.0,5.942765846663355e-05,,,162.0,0.0010700427438279938
,,163.0,5.868282734587337e-05,,,163.0,0.0010636709124932874
,,164.0,5.7951801834812524e-05,,,164.0,0.0010573756485436094
,,165.0,5.7234244186406434e-05,,,165.0,0.0010511555733939567
,,166.0,5.652982689494145e-05,,,166.0,0.0010450093414364878
,,167.0,5.5838232326214984e-05,,,167.0,0.0010389356390589149
,,168.0,5.515915236318518e-05,,,168.0,0.0010329331836977822
,,169.0,5.4492288066355484e-05,,,169.0,0.0010270007229251968
,,170.0,5.383734934819878e-05,,,170.0,0.0010211370335676316
,,171.0,5.319405466096204e-05,,,171.0,0.0010153409208555045
,,172.0,5.256213069722735e-05,,,172.0,0.0010096112176022757
,,173.0,5.194131210263747e-05,,,173.0,0.0010039467834118809
,,174.0,5.133134120022502e-05,,,174.0,0.0009983465039133596
,,175.0,5.073196772581301e-05,,,175.0,0.0009928092900216027
,,176.0,5.0142948573981985e-05,,,176.0,0.0009873340772231752
,,177.0,4.9564047554124594e-05,,,177.0,0.0009819198248862346
,,178.0,4.899503515613287e-05,,,178.0,0.0009765655155935973
,,179.0,4.8435688325286166e-05,,,179.0,0.0009712701544980525
,,180.0,4.788579024592968e-05,,,180.0,0.0009660327686990607
,,181.0,4.734513013355358e-05,,,181.0,0.0009608524066400171
,,182.0,4.681350303490242e-05,,,182.0,0.0009557281375252863
,,183.0,4.629070963576259e-05,,,183.0,0.00095065905075626
,,184.0,4.577655607609277e-05,,,184.0,0.000945644255385716
,,185.0,4.527085377217899e-05,,,185.0,0.0009406828795897859
,,186.0,4.477341924551098e-05,,,186.0,0.0009357740701568758
,,187.0,4.428407395809142e-05,,,187.0,0.0009309169919929052
,,188.0,4.38026441539033e-05,,,188.0,0.0009261108276422602
,,189.0,4.3328960706273997e-05,,,189.0,0.0009213547768238806
,,190.0,4.286285897088689e-05,,,190.0,0.0009166480559819263
,,191.0,4.240417864420305e-05,,,191.0,0.0009119898978504904
,,192.0,4.195276362706695e-05,,,192.0,0.0009073795510318507
,,193.0,4.150846189328059e-05,,,193.0,0.0009028162795877663
,,194.0,4.107112536294025e-05,,,194.0,0.0008982993626433562
,,195.0,4.064060978034004e-05,,,195.0,0.000893828094003106
,,196.0,4.0216774596255074e-05,,,196.0,0.0008894017817785728
,,197.0,3.979948285442576e-05,,,197.0,0.0008850197480273747
,,198.0,3.9388601082072966e-05,,,198.0,0.0008806813284030655
,,199.0,3.898399918428141e-05,,,199.0,0.0008763858718155176
,,200.0,3.8585550342095955e-05,,,200.0,0.0008721327401014414
,,201.0,3.81931309141825e-05,,,201.0,0.0008679213077046941
,,202.0,3.7806620341911943e-05,,,202.0,0.0008637509613660377
,,203.0,3.7425901057731604e-05,,,203.0,0.0008596210998220227
,,204.0,3.705085839669489e-05,,,204.0,0.0008555311335126844
,,205.0,3.668138051102549e-05,,,205.0,0.0008514804842977544
,,206.0,3.6317358287597715e-05,,,206.0,0.0008474685851810968
,,207.0,3.595868526822005e-05,,,207.0,0.0008434948800430931
,,208.0,3.5605257572613536e-05,,,208.0,0.0008395588233807101
,,209.0,3.52569738239816e-05,,,209.0,0.0008356598800549935
,,210.0,3.491373507707212e-05,,,210.0,0.0008317975250457405
,,211.0,3.4575444748636967e-05,,,211.0,0.0008279712432131153
,,212.0,3.4242008550198244e-05,,,212.0,0.0008241805290659794
,,213.0,3.3913334423034165e-05,,,213.0,0.0008204248865367143
,,214.0,3.358933247530133e-05,,,214.0,0.0008167038287623291
,,215.0,3.326991492121372e-05,,,215.0,0.0008130168778716452
,,216.0,3.29549960222017e-05,,,216.0,0.000809363564778366
,,217.0,3.264449202997806e-05,,,217.0,0.0008057434289798383
,,218.0,3.233832113144062e-05,,,218.0,0.0008021560183613278
,,219.0,3.2036403395344116e-05,,,219.0,0.0007986008890056283
,,220.0,3.17386607206769e-05,,,220.0,0.000795077605007841
,,221.0,3.1445016786680344e-05,,,221.0,0.0007915857382951558
,,222.0,3.115539700445156e-05,,,222.0,0.0007881248684514813
,,223.0,3.0869728470072606e-05,,,223.0,0.0007846945825467696
,,224.0,3.058793991921112e-05,,,224.0,0.0007812944749708907
,,225.0,3.0309961683140162e-05,,,225.0,0.0007779241472719162
,,226.0,3.003572564612671e-05,,,226.0,0.0007745832079986741
,,227.0,2.976516520414033e-05,,,227.0,0.0007712712725474461
,,228.0,2.9498215224835662e-05,,,228.0,0.0007679879630126798
,,229.0,2.9234812008763917e-05,,,229.0,0.0007647329080415928
,,230.0,2.897489325177057e-05,,,230.0,0.0007615057426925507
,,231.0,2.871839800853792e-05,,,231.0,0.0007583061082971078
,,232.0,2.8465266657232986e-05,,,232.0,0.0007551336523255964
,,233.0,2.8215440865222523e-05,,,233.0,0.0007519880282561618
,,234.0,2.7968863555818623e-05,,,234.0,0.0007488688954471381
,,235.0,2.7725478876019672e-05,,,235.0,0.0007457759190126678
,,236.0,2.7485232165212706e-05,,,236.0,0.0007427087697014672
,,237.0,2.7248069924804686e-05,,,237.0,0.0007396671237786477
,,238.0,2.70139397887513e-05,,,238.0,0.0007366506629104989
,,239.0,2.67827904949531e-05,,,239.0,0.0007336590740521548
,,240.0,2.6554571857490046e-05,,,240.0,0.0007306920493380495
,,241.0,2.6329234739666366e-05,,,241.0,0.0007277492859750917
,,242.0,2.6106731027838968e-05,,,242.0,0.0007248304861384709
,,243.0,2.5887013606003475e-05,,,243.0,0.0007219353568700272
,,244.0,2.567003633111286e-05,,,244.0,0.0007190636099791052
,,245.0,2.54557540091048e-05,,,245.0,0.0007162149619458264
,,246.0,2.524412237161448e-05,,,246.0,0.0007133891338267085
,,247.0,2.5035098053350653e-05,,,247.0,0.0007105858511625651
,,248.0,2.4828638570113393e-05,,,248.0,0.0007078048438886255
,,249.0,2.4624702297432923e-05,,,249.0,0.0007050458462468066
,,250.0,2.4423248449809486e-05,,,250.0,0.0007023085967000833
,,251.0,2.4224237060535082e-05,,,251.0,0.0006995928378488928
,,252.0,2.402762896207849e-05,,,252.0,0.000696898316349522
,,253.0,2.3833385767015683e-05,,,253.0,0.0006942247828344196
,,254.0,2.3641469849488454e-05,,,254.0,0.0006915719918343823
,,255.0,2.3451844327174504e-05,,,255.0,0.0006889397017025619
,,256.0,2.326447304375306e-05,,,256.0,0.0006863276745402467
,,257.0,2.3079320551850428e-05,,,257.0,0.000683735676124365
,,258.0,2.289635209645063e-05,,,258.0,0.000681163475836668
,,259.0,2.2715533598756626e-05,,,259.0,0.0006786108465945451
,,260.0,2.2536831640488265e-05,,,260.0,0.0006760775647834267
,,261.0,2.236021344860344e-05,,,261.0,0.0006735634101907356
,,262.0,2.2185646880429565e-05,,,262.0,0.0006710681659413414
,,263.0,2.201310040919277e-05,,,263.0,0.0006685916184344821
,,264.0,2.184254310993276e-05,,,264.0,0.0006661335572821107
,,265.0,2.167394464579159e-05,,,265.0,0.0006636937752486328
,,266.0,2.1507275254665116e-05,,,266.0,0.0006612720681919949
,,267.0,2.1342505736206206e-05,,,267.0,0.0006588682350060916
,,268.0,2.117960743916911e-05,,,268.0,0.0006564820775644558
,,269.0,2.1018552249084883e-05,,,269.0,0.0006541134006651976
,,270.0,2.0859312576257925e-05,,,270.0,0.0006517620119771625
,,271.0,2.0701861344074215e-05,,,271.0,0.0006494277219872743
,,272.0,2.054617197761193e-05,,,272.0,0.0006471103439490352
,,273.0,2.039221839254562e-05,,,273.0,0.0006448096938321513
,,274.0,2.0239974984335302e-05,,,274.0,0.000642525590273257
,,275.0,2.00894166176922e-05,,,275.0,0.0006402578545277079
,,276.0,1.9940518616312955e-05,,,276.0,0.000638006310422417
,,277.0,1.979325675287467e-05,,,277.0,0.0006357707843097087
,,278.0,1.9647607239283166e-05,,,278.0,0.0006335511050221621
,,279.0,1.9503546717167136e-05,,,279.0,0.0006313471038284219
,,280.0,1.9361052248611226e-05,,,280.0,0.0006291586143899516
,,281.0,1.9220101307121128e-05,,,281.0,0.0006269854727187052
,,282.0,1.9080671768814133e-05,,,282.0,0.0006248275171356945
,,283.0,1.8942741903828698e-05,,,283.0,0.0006226845882304323
,,284.0,1.880629036794687e-05,,,284.0,0.0006205565288212272
,,285.0,1.867129619442354e-05,,,285.0,0.0006184431839163096
,,286.0,1.8537738786016733e-05,,,286.0,0.0006163444006757705
,,287.0,1.8405597907213283e-05,,,287.0,0.0006142600283742918
,,288.0,1.8274853676644465e-05,,,288.0,0.0006121899183646487
,,289.0,1.8145486559686316e-05,,,289.0,0.0006101339240419666
,,290.0,1.8017477361239456e-05,,,290.0,0.0006080919008087148
,,291.0,1.7890807218683555e-05,,,291.0,0.0006060637060404158
,,292.0,1.7765457595001567e-05,,,292.0,0.0006040491990520593
,,293.0,1.7641410272069088e-05,,,293.0,0.0006020482410651977
,,294.0,1.7518647344104344e-05,,,294.0,0.0006000606951757116
,,295.0,1.7397151211274428e-05,,,295.0,0.0005980864263222271
,,296.0,1.7276904573453535e-05,,,296.0,0.00059612530125517
,,297.0,1.715789042412909e-05,,,297.0,0.0005941771885064423
,,298.0,1.7040092044451772e-05,,,298.0,0.0005922419583597067
,,299.0,1.6923492997425575e-05,,,299.0,0.0005903194828212636
,,300.0,1.6808077122234182e-05,,,300.0,0.0005884096355915095
,,301.0,1.6693828528699933e-05,,,301.0,0.0005865122920369578
,,302.0,1.6580731591871966e-05,,,302.0,0.0005846273291628187
,,303.0,1.6468770946740006e-05,,,303.0,0.0005827546255861129
,,304.0,1.6357931483070546e-05,,,304.0,0.0005808940615093183
,,305.0,1.624819834036219e-05,,,305.0,0.0005790455186945306
,,306.0,1.6139556902916986e-05,,,306.0,0.0005772088804381277
,,307.0,1.6031992795024745e-05,,,307.0,0.0005753840315459278
,,308.0,1.5925491876257407e-05,,,308.0,0.000573570858308829
,,309.0,1.5820040236870572e-05,,,309.0,0.0005717692484789186
,,310.0,1.5715624193309424e-05,,,310.0,0.0005699790912460442
,,311.0,1.5612230283816344e-05,,,311.0,0.0005682002772148333
,,312.0,1.5509845264137628e-05,,,312.0,0.0005664326983821526
,,313.0,1.540845610332669e-05,,,313.0,0.0005646762481149987
,,314.0,1.5308049979641383e-05,,,314.0,0.0005629308211288075
,,315.0,1.5208614276532939e-05,,,315.0,0.000561196313466176
,,316.0,1.5110136578724261e-05,,,316.0,0.0005594726224759857
,,317.0,1.501260466837529e-05,,,317.0,0.0005577596467929186
,,318.0,1.4916006521333216e-05,,,318.0,0.0005560572863173595
,,319.0,1.4820330303465442e-05,,,319.0,0.0005543654421956719
,,320.0,1.4725564367073176e-05,,,320.0,0.0005526840168008452
,,321.0,1.4631697247383686e-05,,,321.0,0.0005510129137134984
,,322.0,1.4538717659119184e-05,,,322.0,0.0005493520377032391
,,323.0,1.4446614493140523e-05,,,323.0,0.0005477012947103648
,,324.0,1.435537681316375e-05,,,324.0,0.0005460605918279025
,,325.0,1.42649938525478e-05,,,325.0,0.0005444298372839786
,,326.0,1.4175455011151528e-05,,,326.0,0.0005428089404245107
,,327.0,1.40867498522584e-05,,,327.0,0.0005411978116962163
,,328.0,1.399886809956715e-05,,,328.0,0.00053959636262993
,,329.0,1.3911799634246846e-05,,,329.0,0.0005380045058242246
,,330.0,1.3825534492054739e-05,,,330.0,0.0005364221549293269
,,331.0,1.3740062860515422e-05,,,331.0,0.0005348492246313255
,,332.0,1.3655375076159768e-05,,,332.0,0.0005332856306366613
,,333.0,1.357146162182225e-05,,,333.0,0.0005317312896568966
,,334.0,1.3488313123995188e-05,,,334.0,0.000530186119393756
,,335.0,1.3405920350238606e-05,,,335.0,0.0005286500385244352
,,336.0,1.3324274206644346e-05,,,336.0,0.000527122966687169
,,337.0,1.3243365735353124e-05,,,337.0,0.0005256048244670564
,,338.0,1.3163186112123328e-05,,,338.0,0.0005240955333821359
,,339.0,1.3083726643950258e-05,,,339.0,0.000522595015869705
,,340.0,1.3004978766734671e-05,,,340.0,0.000521103195272882
,,341.0,1.2926934042999454e-05,,,341.0,0.0005196199958274008
,,342.0,1.2849584159653279e-05,,,342.0,0.0005181453426486377
,,343.0,1.2772920925800153e-05,,,343.0,0.0005166791617188636
,,344.0,1.2696936270593795e-05,,,344.0,0.0005152213798747176
,,345.0,1.2621622241135777e-05,,,345.0,0.0005137719247948973
,,346.0,1.2546971000416438e-05,,,346.0,0.0005123307249880614
,,347.0,1.2472974825297548e-05,,,347.0,0.0005108977097809406
,,348.0,1.2399626104535799e-05,,,348.0,0.0005094728093066523
,,349.0,1.232691733684614e-05,,,349.0,0.0005080559544932157
,,350.0,1.225484112900407e-05,,,350.0,0.0005066470770522625
,,351.0,1.2183390193985983e-05,,,351.0,0.0005052461094679393
,,352.0,1.2112557349146715e-05,,,352.0,0.0005038529849859986
,,353.0,1.2042335514433404e-05,,,353.0,0.000502467637603075
,,354.0,1.1972717710634901e-05,,,354.0,0.0005010900020561405
,,355.0,1.1903697057665857e-05,,,355.0,0.000499720013812139
,,356.0,1.1835266772884771e-05,,,356.0,0.0004983576090577938
,,357.0,1.1767420169445182e-05,,,357.0,0.0004970027246895855
,,358.0,1.1700150654679278e-05,,,358.0,0.000495655298303897
,,359.0,1.1633451728513221e-05,,,359.0,0.0004943152681873229
,,360.0,1.1567316981913431e-05,,,360.0,0.0004929825733071392
,,361.0,1.1501740095363182e-05,,,361.0,0.0004916571533019309
,,362.0,1.1436714837368832e-05,,,362.0,0.0004903389484723738
,,363.0,1.1372235062994977e-05,,,363.0,0.0004890278997721684
,,364.0,1.1308294712427996e-05,,,364.0,0.0004877239487991222
,,365.0,1.124488780956725e-05,,,365.0,0.0004864270377863778
,,366.0,1.1182008460643387e-05,,,366.0,0.0004851371095937845
,,367.0,1.1119650852863178e-05,,,367.0,0.00048385410769940975
,,368.0,1.1057809253080232e-05,,,368.0,0.00048257797619118907
,,369.0,1.0996478006491103e-05,,,369.0,0.00048130865975870997
,,370.0,1.0935651535356195e-05,,,370.0,0.00048004610368512985
,,371.0,1.0875324337744933e-05,,,371.0,0.00047879025383922247
,,372.0,1.0815490986304677e-05,,,372.0,0.0004775410566675536
,,373.0,1.0756146127052883e-05,,,373.0,0.0004762984591867806
,,374.0,1.0697284478191994e-05,,,374.0,0.0004750624089760756
,,375.0,1.063890082894657e-05,,,375.0,0.0004738328541696692
,,376.0,1.0580990038422194e-05,,,376.0,0.000472609743449513
,,377.0,1.0523547034485695e-05,,,377.0,0.00047139302603805725
,,378.0,1.0466566812666211e-05,,,378.0,0.00047018265169114363
,,379.0,1.0410044435076675e-05,,,379.0,0.0004689785706910096
,,380.0,1.0353975029355276e-05,,,380.0,0.00046778073383940265
,,381.0,1.0298353787626479e-05,,,381.0,0.0004665890924508025
,,382.0,1.0243175965481195e-05,,,382.0,0.0004654035983457493
,,383.0,1.0188436880975693e-05,,,383.0,0.0004642242038442755
,,384.0,1.0134131913648868e-05,,,384.0,0.00046305086175944056
,,385.0,1.0080256503557479e-05,,,385.0,0.000461883525390965
,,386.0,1.0026806150328978e-05,,,386.0,0.00046072214851896394
,,387.0,9.973776412231571e-06,,,387.0,0.0004595666853977763
,,388.0,9.921162905261158e-06,,,388.0,0.0004584170907498899
,,389.0,9.86896130224479e-06,,,389.0,0.0004572733197599587
,,390.0,9.817167331960307e-06,,,390.0,0.0004561353280689132
,,391.0,9.765776778271846e-06,,,391.0,0.0004550030717681591
,,392.0,9.714785479280843e-06,,,392.0,0.00045387650739386534
,,393.0,9.66418932649228e-06,,,393.0,0.0004527555919213389
,,394.0,9.613984263995798e-06,,,394.0,0.000451640282759484
,,395.0,9.564166287661426e-06,,,395.0,0.0004505305377453466
,,396.0,9.514731444349595e-06,,,396.0,0.00044942631513873927
,,397.0,9.465675831135184e-06,,,397.0,0.00044832757361694853
,,398.0,9.416995594545251e-06,,,398.0,0.0004472342722695205
,,399.0,9.368686929810257e-06,,,399.0,0.00044614637059312516
,,400.0,9.320746080128447e-06,,,400.0,0.00044506382848649733
,,401.0,9.273169335943145e-06,,,401.0,0.0004439866062454523
,,402.0,9.22595303423271e-06,,,402.0,0.00044291466455797607
,,403.0,9.17909355781291e-06,,,403.0,0.00044184796449938865
,,404.0,9.132587334651419e-06,,,404.0,0.0004407864675275777
,,405.0,9.086430837194269e-06,,,405.0,0.00043973013547830386
,,406.0,9.04062058170396e-06,,,406.0,0.00043867893056057355
,,407.0,8.995153127609022e-06,,,407.0,0.00043763281535208123
,,408.0,8.950025076864803e-06,,,408.0,0.0004365917527947174
,,409.0,8.905233073325266e-06,,,409.0,0.0004355557061901423
,,410.0,8.860773802125562e-06,,,410.0,0.0004345246391954242
,,411.0,8.816643989075188e-06,,,411.0,0.0004334985158187411
,,412.0,8.772840400061514e-06,,,412.0,0.00043247730041514454
,,413.0,8.729359840463478e-06,,,413.0,0.00043146095768238494
,,414.0,8.686199154575248e-06,,,414.0,0.00043044945265679677
,,415.0,8.643355225039666e-06,,,415.0,0.0004294427507092433
,,416.0,8.600824972291283e-06,,,416.0,0.00042844081754111915
,,417.0,8.558605354008787e-06,,,417.0,0.0004274436191804105
,,418.0,8.516693364576672e-06,,,418.0,0.00042645112197781137
,,419.0,8.475086034555932e-06,,,419.0,0.000425463292602895
,,420.0,8.433780430163645e-06,,,420.0,0.00042448009804034025
,,421.0,8.392773652761251e-06,,,421.0,0.00042350150558621104
,,422.0,8.352062838351373e-06,,,422.0,0.0004225274828442884
,,423.0,8.311645157083009e-06,,,423.0,0.00042155799772245465
,,424.0,8.27151781276494e-06,,,424.0,0.00042059301842912837
,,425.0,8.231678042387215e-06,,,425.0,0.0004196325134697491
,,426.0,8.192123115650511e-06,,,426.0,0.00041867645164331204
,,427.0,8.15285033450329e-06,,,427.0,0.0004177248020389502
,,428.0,8.113857032686547e-06,,,428.0,0.0004167775340325653
,,429.0,8.075140575286039e-06,,,429.0,0.000415834617283505
,,430.0,8.03669835829184e-06,,,430.0,0.0004148960217312858
,,431.0,7.998527808165106e-06,,,431.0,0.0004139617175923627
,,432.0,7.960626381411876e-06,,,432.0,0.00041303167535694193
,,433.0,7.922991564163823e-06,,,433.0,0.00041210586578583887
,,434.0,7.885620871765812e-06,,,434.0,0.00041118425990737827
,,435.0,7.848511848370104e-06,,,435.0,0.000410266829014338
,,436.0,7.811662066537138e-06,,,436.0,0.0004093535446609335
,,437.0,7.775069126842755e-06,,,437.0,0.00040844437865984436
,,438.0,7.7387306574917e-06,,,438.0,0.0004075393030792812
,,439.0,7.702644313937358e-06,,,439.0,0.0004066382902400921
,,440.0,7.666807778507552e-06,,,440.0,0.00040574131271290867
,,441.0,7.631218760036328e-06,,,441.0,0.0004048483433153306
,,442.0,7.595874993501606e-06,,,442.0,0.0004039593551091482
,,443.0,7.56077423966858e-06,,,443.0,0.0004030743213976026
,,444.0,7.5259142847387855e-06,,,444.0,0.0004021932157226827
,,445.0,7.491292940004709e-06,,,445.0,0.0004013160118624579
,,446.0,7.456908041509858e-06,,,446.0,0.0004004426838284476
,,447.0,7.422757449714186e-06,,,447.0,0.00039957320586302445
,,448.0,7.388839049164766e-06,,,448.0,0.0003987075524368539
,,449.0,7.355150748171642e-06,,,449.0,0.000397845698246366
,,450.0,7.321690478488745e-06,,,450.0,0.00039698761821126203
,,451.0,7.288456194999789e-06,,,451.0,0.00039613328747205366
,,452.0,7.255445875409067e-06,,,452.0,0.0003952826813876346
,,453.0,7.222657519937045e-06,,,453.0,0.0003944357755328844
,,454.0,7.190089151020686e-06,,,454.0,0.0003935925456963037
,,455.0,7.157738813018406e-06,,,455.0,0.0003927529678776804
,,456.0,7.125604571919586e-06,,,456.0,0.0003919170182857867
,,457.0,7.0936845150585615e-06,,,457.0,0.0003910846733361057
,,458.0,7.06197675083301e-06,,,458.0,0.0003902559096485883
,,459.0,7.030479408426658e-06,,,459.0,0.0003894307040454386
,,460.0,6.9991906375362266e-06,,,460.0,0.00038860903354892876
,,461.0,6.9681086081025614e-06,,,461.0,0.0003877908753792414
,,462.0,6.9372315100458495e-06,,,462.0,0.00038697620695234066
,,463.0,6.9065575530048625e-06,,,463.0,0.00038616500587786986
,,464.0,6.876084966080165e-06,,,464.0,0.000385357249957077
,,465.0,6.845811997581207e-06,,,465.0,0.0003845529171807666
,,466.0,6.815736914777236e-06,,,466.0,0.0003837519857272775
,,467.0,6.785858003651969e-06,,,467.0,0.000382954433960487
,,468.0,6.7561735686619525e-06,,,468.0,0.0003821602404278401
,,469.0,6.726681932498552e-06,,,469.0,0.00038136938385840394
,,470.0,6.697381435853509e-06,,,470.0,0.00038058184316094726
,,471.0,6.668270437188e-06,,,471.0,0.0003797975974220433
,,472.0,6.639347312505142e-06,,,472.0,0.0003790166259041982
,,473.0,6.610610455125888e-06,,,473.0,0.0003782389080440012
,,474.0,6.582058275468242e-06,,,474.0,0.00037746442345029993
,,475.0,6.553689200829761e-06,,,475.0,0.0003766931519023971
,,476.0,6.5255016751732655e-06,,,476.0,0.000375925073348271
,,477.0,6.497494158915714e-06,,,477.0,0.0003751601679028175
,,478.0,6.469665128720189e-06,,,478.0,0.00037439841584611445
,,479.0,6.442013077290942e-06,,,479.0,0.0003736397976217073
,,480.0,6.414536513171447e-06,,,480.0,0.00037288429383491677
,,481.0,6.3872339605454045e-06,,,481.0,0.0003721318852511664
,,482.0,6.360103959040656e-06,,,482.0,0.0003713825527943322
,,483.0,6.333145063535961e-06,,,483.0,0.00037063627754511117
,,484.0,6.306355843970579e-06,,,484.0,0.0003698930407394114
,,485.0,6.279734885156621e-06,,,485.0,0.00036915282376676116
,,486.0,6.253280786594116e-06,,,486.0,0.00036841560816873757
,,487.0,6.226992162288756e-06,,,487.0,0.0003676813756374147
,,488.0,6.200867640572268e-06,,,488.0,0.0003669501080138308
,,489.0,6.17490586392537e-06,,,489.0,0.00036622178728647393
,,490.0,6.149105488803282e-06,,,490.0,0.0003654963955897861
,,491.0,6.123465185463723e-06,,,491.0,0.00036477391520268624
,,492.0,6.097983637797387e-06,,,492.0,0.0003640543285471096
,,493.0,6.072659543160833e-06,,,493.0,0.0003633376181865667
,,494.0,6.047491612211748e-06,,,494.0,0.0003626237668247182
,,495.0,6.022478568746571e-06,,,495.0,0.0003619127573039679
,,496.0,5.997619149540414e-06,,,496.0,0.00036120457260407186
,,497.0,5.972912104189244e-06,,,497.0,0.00036049919584076544
,,498.0,5.94835619495431e-06,,,498.0,0.0003597966102644052
,,499.0,5.923950196608758e-06,,,499.0,0.0003590967992586287
,,500.0,5.899692896286404e-06,,,500.0,0.0003583997463390286
,,501.0,5.875583093332643e-06,,,501.0,0.0003577054351518444
,,502.0,5.851619599157437e-06,,,502.0,0.00035701384947266814
,,503.0,5.827801237090368e-06,,,503.0,0.00035632497320516656
,,504.0,5.804126842237716e-06,,,504.0,0.0003556387903798176
,,505.0,5.780595261341532e-06,,,505.0,0.00035495528515266245
,,506.0,5.7572053526406615e-06,,,506.0,0.0003542744418040721
,,507.0,5.733955985733718e-06,,,507.0,0.0003535962447375281
,,508.0,5.710846041443936e-06,,,508.0,0.00035292067847841847
,,509.0,5.687874411685901e-06,,,509.0,0.0003522477276728465
,,510.0,5.665039999334131e-06,,,510.0,0.000351577377086455
,,511.0,5.642341718093448e-06,,,511.0,0.0003509096116032628
,,512.0,5.619778492371153e-06,,,512.0,0.0003502444162245161
,,513.0,5.5973492571509405e-06,,,513.0,0.00034958177606755203
,,514.0,5.575052957868547e-06,,,514.0,0.00034892167636467654
,,515.0,5.5528885502891025e-06,,,515.0,0.0003482641024620543
,,516.0,5.5308550003861506e-06,,,516.0,0.0003476090398186121
,,517.0,5.508951284222319e-06,,,517.0,0.00034695647400495474
,,518.0,5.487176387831612e-06,,,518.0,0.0003463063907022933
,,519.0,5.465529307103301e-06,,,519.0,0.0003456587757013857
,,520.0,5.444009047667386e-06,,,520.0,0.0003450136149014899
,,521.0,5.4226146247816065e-06,,,521.0,0.0003443708943093282
,,522.0,5.401345063219978e-06,,,522.0,0.00034373060003806453
,,523.0,5.380199397162822e-06,,,523.0,0.00034309271830629235
,,524.0,5.359176670088287e-06,,,524.0,0.0003424572354370347
,,525.0,5.338275934665314e-06,,,525.0,0.0003418241378567557
,,526.0,5.317496252648038e-06,,,526.0,0.00034119341209438243
,,527.0,5.2968366947716e-06,,,527.0,0.0003405650447803392
,,528.0,5.276296340649356e-06,,,528.0,0.00033993902264559155
,,529.0,5.2558742786714405e-06,,,529.0,0.0003393153325207018
,,530.0,5.23556960590469e-06,,,530.0,0.00033869396133489476
,,531.0,5.215381427993888e-06,,,531.0,0.00033807489611513436
,,532.0,5.195308859064321e-06,,,532.0,0.0003374581239852103
,,533.0,5.175351021625614e-06,,,533.0,0.000336843632164835
,,534.0,5.1555070464768494e-06,,,534.0,0.00033623140796875094
,,535.0,5.135776072612916e-06,,,535.0,0.00033562143880584765
,,536.0,5.116157247132102e-06,,,536.0,0.00033501371217828856
,,537.0,5.0966497251449006e-06,,,537.0,0.0003344082156806475
,,538.0,5.077252669683994e-06,,,538.0,0.00033380493699905527
,,539.0,5.057965251615436e-06,,,539.0,0.00033320386391035494
,,540.0,5.038786649550973e-06,,,540.0,0.00033260498428126713
,,541.0,5.019716049761516e-06,,,541.0,0.00033200828606756385
,,542.0,5.00075264609174e-06,,,542.0,0.0003314137573132524
,,543.0,4.98189563987578e-06,,,543.0,0.000330821386149767
,,544.0,4.963144239854033e-06,,,544.0,0.0003302311607951705
,,545.0,4.944497662091017e-06,,,545.0,0.0003296430695533637
,,546.0,4.925955129894311e-06,,,546.0,0.0003290571008133045
,,547.0,4.907515873734518e-06,,,547.0,0.0003284732430482347
,,548.0,4.889179131166271e-06,,,548.0,0.00032789148481491545
,,549.0,4.870944146750244e-06,,,549.0,0.0003273118147528712
,,550.0,4.85281017197617e-06,,,550.0,0.00032673422158364127
,,551.0,4.834776465186834e-06,,,551.0,0.00032615869411004093
,,552.0,4.816842291503037e-06,,,552.0,0.00032558522121542855
,,553.0,4.799006922749528e-06,,,553.0,0.00032501379186298206
,,554.0,4.781269637381856e-06,,,554.0,0.0003244443950949829
,,555.0,4.763629720414174e-06,,,555.0,0.00032387702003210735
,,556.0,4.746086463347935e-06,,,556.0,0.0003233116558727255
,,557.0,4.728639164101506e-06,,,557.0,0.0003227482918922086
,,558.0,4.711287126940665e-06,,,558.0,0.00032218691744224226
,,559.0,4.694029662409972e-06,,,559.0,0.00032162752195014847
,,560.0,4.676866087265004e-06,,,560.0,0.000321070094918214
,,561.0,4.659795724405442e-06,,,561.0,0.0003205146259230261
,,562.0,4.642817902808997e-06,,,562.0,0.00031996110461481584
,,563.0,4.625931957466157e-06,,,563.0,0.00031940952071680707
,,564.0,4.6091372293157585e-06,,,564.0,0.000318859864024574
,,565.0,4.592433065181352e-06,,,565.0,0.0003183121244054039
,,566.0,4.575818817708368e-06,,,566.0,0.000317766291797668
,,567.0,4.5592938453020495e-06,,,567.0,0.0003172223562101979
,,568.0,4.542857512066175e-06,,,568.0,0.00031668030772166907
,,569.0,4.526509187742517e-06,,,569.0,0.0003161401364799905
,,570.0,4.510248247651069e-06,,,570.0,0.0003156018327017017
,,571.0,4.494074072630996e-06,,,571.0,0.00031506538667137407
,,572.0,4.477986048982316e-06,,,572.0,0.0003145307887410209
,,573.0,4.4619835684083016e-06,,,573.0,0.00031399802932951143
,,574.0,4.446066027958584e-06,,,574.0,0.00031346709892199234
,,575.0,4.430232829972955e-06,,,575.0,0.0003129379880693149
,,576.0,4.414483382025861e-06,,,576.0,0.0003124106873874675
,,577.0,4.398817096871563e-06,,,577.0,0.0003118851875570148
,,578.0,4.3832333923899806e-06,,,578.0,0.0003113614793225427
,,579.0,4.3677316915331806e-06,,,579.0,0.0003108395534921082
,,580.0,4.3523114222725235e-06,,,580.0,0.0003103194009366954
,,581.0,4.3369720175464444e-06,,,581.0,0.0003098010125896779
,,582.0,4.321712915208879e-06,,,582.0,0.00030928437944628516
,,583.0,4.306533557978293e-06,,,583.0,0.00030876949256307526
,,584.0,4.2914333933873435e-06,,,584.0,0.00030825634305741334
,,585.0,4.276411873733136e-06,,,585.0,0.0003077449221069544
,,586.0,4.2614684560280865e-06,,,586.0,0.00030723522094913236
,,587.0,4.246602601951367e-06,,,587.0,0.00030672723088065343
,,588.0,4.231813777800933e-06,,,588.0,0.00030622094325699536
,,589.0,4.217101454446135e-06,,,589.0,0.00030571634949191125
,,590.0,4.2024651072808776e-06,,,590.0,0.00030521344105693894
,,591.0,4.187904216177354e-06,,,591.0,0.0003047122094809144
,,592.0,4.173418265440321e-06,,,592.0,0.0003042126463494913
,,593.0,4.15900674376192e-06,,,593.0,0.0003037147433046643
,,594.0,4.144669144177033e-06,,,594.0,0.0003032184920442977
,,595.0,4.1304049640191684e-06,,,595.0,0.00030272388432165884
,,596.0,4.116213704876871e-06,,,596.0,0.0003022309119449558
,,597.0,4.1020948725506325e-06,,,597.0,0.00030173956677688024
,,598.0,4.088047977010332e-06,,,598.0,0.00030124984073415424
,,599.0,4.074072532353155e-06,,,599.0,0.000300761725787082
,,600.0,4.060168056762021e-06,,,600.0,0.0003002752139591063
,,601.0,4.046334072464495e-06,,,601.0,0.00029979029732636836
,,602.0,4.032570105692169e-06,,,602.0,0.0002993069680172734
,,603.0,4.018875686640536e-06,,,603.0,0.0002988252182120592
,,604.0,4.005250349429323e-06,,,604.0,0.0002983450401423701
,,605.0,3.991693632063277e-06,,,605.0,0.0002978664260908343
,,606.0,3.978205076393424e-06,,,606.0,0.00029738936839064563
,,607.0,3.964784228078766e-06,,,607.0,0.0002969138594251497
,,608.0,3.951430636548425e-06,,,608.0,0.00029643989162743374
,,609.0,3.938143854964222e-06,,,609.0,0.00029596745747992076
,,610.0,3.924923440183696e-06,,,610.0,0.0002954965495139673
,,611.0,3.911768952723539e-06,,,611.0,0.0002950271603094654
,,612.0,3.89867995672346e-06,,,612.0,0.0002945592824944487
,,613.0,3.885656019910458e-06,,,613.0,0.00029409290874470153
,,614.0,3.872696713563511e-06,,,614.0,0.00029362803178337296
,,615.0,3.859801612478664e-06,,,615.0,0.00029316464438059354
,,616.0,3.84697029493452e-06,,,616.0,0.00029270273935309615
,,617.0,3.8342023426581225e-06,,,617.0,0.00029224230956384094
,,618.0,3.821497340791227e-06,,,618.0,0.00029178334792164326
,,619.0,3.8088548778569574e-06,,,619.0,0.00029132584738080544
,,620.0,3.796274545726844e-06,,,620.0,0.0002908698009407523
,,621.0,3.783755939588227e-06,,,621.0,0.00029041520164566965
,,622.0,3.771298657912038e-06,,,622.0,0.0002899620425841469
,,623.0,3.7589023024209396e-06,,,623.0,0.00028951031688882257
,,624.0,3.7465664780578303e-06,,,624.0,0.00028906001773603367
,,625.0,3.7342907929546985e-06,,,625.0,0.00028861113834546776
,,626.0,3.7220748584018303e-06,,,626.0,0.00028816367197981915
,,627.0,3.709918288817363e-06,,,627.0,0.00028771761194444764
,,628.0,3.6978207017171786e-06,,,628.0,0.0002872729515870409
,,629.0,3.6857817176851366e-06,,,629.0,0.00028682968429728025
,,630.0,3.6738009603436383e-06,,,630.0,0.0002863878035065089
,,631.0,3.661878056324519e-06,,,631.0,0.00028594730268740405
,,632.0,3.650012635240267e-06,,,632.0,0.0002855081753536516
,,633.0,3.638204329655558e-06,,,633.0,0.0002850704150596244
,,634.0,3.626452775059114e-06,,,634.0,0.0002846340154000631
,,635.0,3.614757609835865e-06,,,635.0,0.00028419897000976
,,636.0,3.603118475239427e-06,,,636.0,0.00028376527256324634
,,637.0,3.5915350153648776e-06,,,637.0,0.00028333291677448203
,,638.0,3.5800068771218367e-06,,,638.0,0.00028290189639654836
,,639.0,3.568533710207843e-06,,,639.0,0.000282472205221344
,,640.0,3.5571151670820227e-06,,,640.0,0.0002820438370792832
,,641.0,3.5457509029390482e-06,,,641.0,0.0002816167858389974
,,642.0,3.53444057568338e-06,,,642.0,0.0002811910454070389
,,643.0,3.5231838459037983e-06,,,643.0,0.00028076660972758835
,,644.0,3.511980376848201e-06,,,644.0,0.0002803434727821637
,,645.0,3.50082983439869e-06,,,645.0,0.00027992162858933285
,,646.0,3.4897318870469175e-06,,,646.0,0.0002795010712044285
,,647.0,3.4786862058697115e-06,,,647.0,0.00027908179471926564
,,648.0,3.4676924645049575e-06,,,648.0,0.0002786637932618615
,,649.0,3.456750339127744e-06,,,649.0,0.0002782470609961588
,,650.0,3.4458595084267737e-06,,,650.0,0.0002778315921217505
,,651.0,3.4350196535810165e-06,,,651.0,0.000277417380873608
,,652.0,3.424230458236629e-06,,,652.0,0.00027700442152181113
,,653.0,3.413491608484113e-06,,,653.0,0.00027659270837128094
,,654.0,3.402802792835722e-06,,,654.0,0.00027618223576151516
,,655.0,3.3921637022031157e-06,,,655.0,0.00027577299806632547
,,656.0,3.381574029875248e-06,,,656.0,0.0002753649896935777
,,657.0,3.3710334714964964e-06,,,657.0,0.000274958205084934
,,658.0,3.360541725045021e-06,,,658.0,0.0002745526387155979
,,659.0,3.3500984908113624e-06,,,659.0,0.00027414828509406087
,,660.0,3.339703471377259e-06,,,660.0,0.000273745138761852
,,661.0,3.329356371594697e-06,,,661.0,0.0002733431942932892
,,662.0,3.3190568985651788e-06,,,662.0,0.00027294244629523333
,,663.0,3.3088047616192156e-06,,,663.0,0.0002725428894068441
,,664.0,3.2985996722960348e-06,,,664.0,0.0002721445182993381
,,665.0,3.288441344323501e-06,,,665.0,0.0002717473276757496
,,666.0,3.278329493598255e-06,,,666.0,0.0002713513122706926
,,667.0,3.2682638381660557e-06,,,667.0,0.0002709564668501259
,,668.0,3.258244098202335e-06,,,668.0,0.00027056278621111966
,,669.0,3.248269995992954e-06,,,669.0,0.000270170265181624
,,670.0,3.2383412559151605e-06,,,670.0,0.0002697788986202407
,,671.0,3.2284576044187536e-06,,,671.0,0.00026938868141599504
,,672.0,3.2186187700074354e-06,,,672.0,0.00026899960848811175
,,673.0,3.208824483220365e-06,,,673.0,0.00026861167478579135
,,674.0,3.1990744766139034e-06,,,674.0,0.0002682248752879894
,,675.0,3.189368484743549e-06,,,675.0,0.0002678392050031971
,,676.0,3.1797062441460624e-06,,,676.0,0.00026745465896922443
,,677.0,3.170087493321771e-06,,,677.0,0.00026707123225298477
,,678.0,3.1605119727170696e-06,,,678.0,0.0002666889199502813
,,679.0,3.1509794247070894e-06,,,679.0,0.00026630771718559593
,,680.0,3.1414895935785546e-06,,,680.0,0.00026592761911187933
,,681.0,3.1320422255128153e-06,,,681.0,0.0002655486209103432
,,682.0,3.122637068569053e-06,,,682.0,0.0002651707177902546
,,683.0,3.1132738726676623e-06,,,683.0,0.0002647939049887313
,,684.0,3.1039523895738e-06,,,684.0,0.00026441817777053954
,,685.0,3.094672372881107e-06,,,685.0,0.0002640435314278937
,,686.0,3.0854335779955977e-06,,,686.0,0.000263669961280257
,,687.0,3.0762357621197105e-06,,,687.0,0.0002632974626741447
,,688.0,3.067078684236524e-06,,,688.0,0.00026292603098292843
,,689.0,3.057962105094136e-06,,,689.0,0.0002625556616066423
,,690.0,3.0488857871902003e-06,,,690.0,0.0002621863499717913
,,691.0,3.03984949475662e-06,,,691.0,0.0002618180915311605
,,692.0,3.0308529937444006e-06,,,692.0,0.00026145088176362635
,,693.0,3.0218960518086513e-06,,,693.0,0.00026108471617396965
,,694.0,3.0129784382937444e-06,,,694.0,0.00026071959029268997
,,695.0,3.0040999242186204e-06,,,695.0,0.0002603554996758215
,,696.0,2.9952602822622457e-06,,,696.0,0.0002599924399047511
,,697.0,2.986459286749214e-06,,,697.0,0.00025963040658603703
,,698.0,2.9776967136354947e-06,,,698.0,0.0002592693953512302
,,699.0,2.9689723404943254e-06,,,699.0,0.00025890940185669596
,,700.0,2.960285946502245e-06,,,700.0,0.0002585504217834382
,,701.0,2.9516373124252682e-06,,,701.0,0.0002581924508369247
,,702.0,2.9430262206051973e-06,,,702.0,0.0002578354847469134
,,703.0,2.934452454946073e-06,,,703.0,0.00025747951926728143
,,704.0,2.9259158009007593e-06,,,704.0,0.00025712455017585416
,,705.0,2.9174160454576658e-06,,,705.0,0.00025677057327423664
,,706.0,2.9089529771275958e-06,,,706.0,0.0002564175843876462
,,707.0,2.9005263859307307e-06,,,707.0,0.0002560655793647463
,,708.0,2.8921360633837443e-06,,,708.0,0.0002557145540774821
,,709.0,2.8837818024870415e-06,,,709.0,0.0002553645044209171
,,710.0,2.8754633977121268e-06,,,710.0,0.0002550154263130711
,,711.0,2.867180644989096e-06,,,711.0,0.00025466731569476035
,,712.0,2.8589333416942523e-06,,,712.0,0.00025432016852943774
,,713.0,2.8507212866378446e-06,,,713.0,0.0002539739808030352
,,714.0,2.842544280051929e-06,,,714.0,0.0002536287485238074
,,715.0,2.8344021235783436e-06,,,715.0,0.00025328446772217636
,,716.0,2.826294620256812e-06,,,716.0,0.0002529411344505776
,,717.0,2.8182215745131496e-06,,,717.0,0.00025259874478330744
,,718.0,2.810182792147603e-06,,,718.0,0.0002522572948163719
,,719.0,2.8021780803232855e-06,,,719.0,0.00025191678066733663
,,720.0,2.794207247554741e-06,,,720.0,0.0002515771984751775
,,721.0,2.786270103696607e-06,,,721.0,0.0002512385444001337
,,722.0,2.778366459932401e-06,,,722.0,0.000250900814623561
,,723.0,2.770496128763404e-06,,,723.0,0.00025056400534778677
,,724.0,2.762658923997661e-06,,,724.0,0.0002502281127959656
,,725.0,2.754854660739082e-06,,,725.0,0.000249893133211937
,,726.0,2.7470831553766547e-06,,,726.0,0.0002495590628600834
,,727.0,2.739344225573758e-06,,,727.0,0.00024922589802518996
,,728.0,2.731637690257578e-06,,,728.0,0.0002488936350123052
,,729.0,2.72396336960863e-06,,,729.0,0.00024856227014660254
,,730.0,2.7163210850503784e-06,,,730.0,0.00024823179977324374
,,731.0,2.708710659238959e-06,,,731.0,0.00024790222025724277
,,732.0,2.701131916052996e-06,,,732.0,0.00024757352798333084
,,733.0,2.693584680583525e-06,,,733.0,0.0002472457193558229
,,734.0,2.686068779124002e-06,,,734.0,0.00024691879079848507
,,735.0,2.678584039160419e-06,,,735.0,0.0002465927387544028
,,736.0,2.6711302893615037e-06,,,736.0,0.0002462675596858509
,,737.0,2.663707359569023e-06,,,737.0,0.00024594325007416335
,,738.0,2.656315080788171e-06,,,738.0,0.0002456198064196058
,,739.0,2.6489532851780516e-06,,,739.0,0.00024529722524124764
,,740.0,2.641621806042256e-06,,,740.0,0.00024497550307683586
,,741.0,2.6343204778195204e-06,,,741.0,0.00024465463648266987
,,742.0,2.6270491360744812e-06,,,742.0,0.00024433462203347694
,,743.0,2.619807617488513e-06,,,743.0,0.00024401545632228935
,,744.0,2.6125957598506546e-06,,,744.0,0.00024369713596032166
,,745.0,2.605413402048621e-06,,,745.0,0.0002433796575768496
,,746.0,2.5982603840599022e-06,,,746.0,0.00024306301781908986
,,747.0,2.5911365469429407e-06,,,747.0,0.00024274721335208033
,,748.0,2.584041732828395e-06,,,748.0,0.0002424322408585621
,,749.0,2.5769757849104917e-06,,,749.0,0.00024211809703886166
,,750.0,2.569938547438444e-06,,,750.0,0.00024180477861077455
,,751.0,2.5629298657079657e-06,,,751.0,0.00024149228230944958
,,752.0,2.555949586052856e-06,,,752.0,0.00024118060488727427
,,753.0,2.548997555836667e-06,,,753.0,0.00024086974311376096
,,754.0,2.5420736234444444e-06,,,754.0,0.000240559693775434
,,755.0,2.5351776382745504e-06,,,755.0,0.00024025045367571758
,,756.0,2.5283094507305623e-06,,,756.0,0.0002399420196348249
,,757.0,2.521468912213241e-06,,,757.0,0.00023963438848964756
,,758.0,2.5146558751125816e-06,,,758.0,0.0002393275570936466
,,759.0,2.5078701927999324e-06,,,759.0,0.00023902152231674366
,,760.0,2.5011117196201894e-06,,,760.0,0.00023871628104521348
,,761.0,2.494380310884063e-06,,,761.0,0.00023841183018157697
,,762.0,2.487675822860413e-06,,,762.0,0.00023810816664449544
,,763.0,2.480998112768661e-06,,,763.0,0.0002378052873686653
,,764.0,2.474347038771267e-06,,,764.0,0.00023750318930471366
,,765.0,2.467722459966274e-06,,,765.0,0.00023720186941909508
,,766.0,2.461124236379931e-06,,,766.0,0.0002369013246939885
,,767.0,2.45455222895937e-06,,,767.0,0.00023660155212719574
,,768.0,2.4480062995653617e-06,,,768.0,0.00023630254873204
,,769.0,2.4414863109651313e-06,,,769.0,0.00023600431153726598
,,770.0,2.4349921268252418e-06,,,770.0,0.00023570683758693977
,,771.0,2.428523611704543e-06,,,771.0,0.00023541012394035057
,,772.0,2.4220806310471833e-06,,,772.0,0.00023511416767191246
,,773.0,2.415663051175686e-06,,,773.0,0.00023481896587106705
,,774.0,2.40927073928409e-06,,,774.0,0.00023452451564218713
,,775.0,2.402903563431149e-06,,,775.0,0.00023423081410448094
,,776.0,2.396561392533597e-06,,,776.0,0.00023393785839189696
,,777.0,2.3902440963594735e-06,,,777.0,0.00023364564565302976
,,778.0,2.383951545521504e-06,,,778.0,0.00023335417305102632
,,779.0,2.3776836114705514e-06,,,779.0,0.00023306343776349338
,,780.0,2.3714401664891133e-06,,,780.0,0.00023277343698240493
,,781.0,2.3652210836848894e-06,,,781.0,0.00023248416791401115
,,782.0,2.3590262369843993e-06,,,782.0,0.0002321956277787475
,,783.0,2.3528555011266626e-06,,,783.0,0.00023190781381114456
,,784.0,2.3467087516569312e-06,,,784.0,0.0002316207232597389
,,785.0,2.340585864920483e-06,,,785.0,0.0002313343533869842
,,786.0,2.3344867180564655e-06,,,786.0,0.00023104870146916336
,,787.0,2.3284111889917993e-06,,,787.0,0.000230763764796301
,,788.0,2.3223591564351353e-06,,,788.0,0.00023047954067207708
,,789.0,2.316330499870863e-06,,,789.0,0.00023019602641374047
,,790.0,2.3103250995531746e-06,,,790.0,0.00022991321935202395
,,791.0,2.304342836500182e-06,,,791.0,0.0002296311168310592
,,792.0,2.2983835924880854e-06,,,792.0,0.00022934971620829282
,,793.0,2.2924472500453937e-06,,,793.0,0.00022906901485440298
,,794.0,2.2865336924471964e-06,,,794.0,0.00022878901015321642
,,795.0,2.2806428037094864e-06,,,795.0,0.00022850969950162617
,,796.0,2.2747744685835336e-06,,,796.0,0.00022823108030951028
,,797.0,2.2689285725503053e-06,,,797.0,0.00022795314999965056
,,798.0,2.2631050018149412e-06,,,798.0,0.00022767590600765225
,,799.0,2.257303643301272e-06,,,799.0,0.0002273993457818643
,,800.0,2.251524384646388e-06,,,800.0,0.00022712346678330025
,,801.0,2.245767114195257e-06,,,801.0,0.0002268482664855594
,,802.0,2.240031720995388e-06,,,802.0,0.00022657374237474912
,,803.0,2.2343180947915406e-06,,,803.0,0.00022629989194940717
,,804.0,2.228626126020485e-06,,,804.0,0.00022602671272042504
,,805.0,2.2229557058058005e-06,,,805.0,0.00022575420221097143
,,806.0,2.2173067259527283e-06,,,806.0,0.0002254823579564169
,,807.0,2.2116790789430632e-06,,,807.0,0.00022521117750425826
,,808.0,2.2060726579300898e-06,,,808.0,0.00022494065841404445
,,809.0,2.200487356733568e-06,,,809.0,0.00022467079825730206
,,810.0,2.194923069834755e-06,,,810.0,0.0002244015946174621
,,811.0,2.1893796923714767e-06,,,811.0,0.000224133045089787
,,812.0,2.183857120133238e-06,,,812.0,0.00022386514728129804
,,813.0,2.1783552495563778e-06,,,813.0,0.00022359789881070362
,,814.0,2.1728739777192635e-06,,,814.0,0.0002233312973083279
,,815.0,2.1674132023375304e-06,,,815.0,0.00022306534041603972
,,816.0,2.1619728217593576e-06,,,816.0,0.00022280002578718263
,,817.0,2.156552734960789e-06,,,817.0,0.00022253535108650475
,,818.0,2.151152841541095e-06,,,818.0,0.00022227131399008967
,,819.0,2.145773041718167e-06,,,819.0,0.00022200791218528762
,,820.0,2.1404132363239596e-06,,,820.0,0.0002217451433706471
,,821.0,2.13507332679997e-06,,,821.0,0.0002214830052558472
,,822.0,2.12975321519275e-06,,,822.0,0.00022122149556163016
,,823.0,2.124452804149469e-06,,,823.0,0.0002209606120197346
,,824.0,2.1191719969134992e-06,,,824.0,0.00022070035237282935
,,825.0,2.113910697320051e-06,,,825.0,0.00022044071437444723
,,826.0,2.108668809791841e-06,,,826.0,0.00022018169578892012
,,827.0,2.1034462393347963e-06,,,827.0,0.00021992329439131362
,,828.0,2.0982428915337963e-06,,,828.0,0.00021966550796736296
,,829.0,2.0930586725484495e-06,,,829.0,0.00021940833431340892
,,830.0,2.0878934891089097e-06,,,830.0,0.0002191517712363341
,,831.0,2.082747248511723e-06,,,831.0,0.00021889581655350023
,,832.0,2.077619858615712e-06,,,832.0,0.00021864046809268528
,,833.0,2.0725112278378975e-06,,,833.0,0.0002183857236920214
,,834.0,2.0674212651494486e-06,,,834.0,0.00021813158119993333
,,835.0,2.0623498800716728e-06,,,835.0,0.0002178780384750769
,,836.0,2.057296982672037e-06,,,836.0,0.00021762509338627833
,,837.0,2.0522624835602214e-06,,,837.0,0.00021737274381247387
,,838.0,2.0472462938842102e-06,,,838.0,0.00021712098764264972
,,839.0,2.0422483253264096e-06,,,839.0,0.0002168698227757826
,,840.0,2.037268490099804e-06,,,840.0,0.00021661924712078052
,,841.0,2.03230670094414e-06,,,841.0,0.00021636925859642422
,,842.0,2.0273628711221455e-06,,,842.0,0.00021611985513130875
,,843.0,2.0224369144157773e-06,,,843.0,0.00021587103466378564
,,844.0,2.017528745122503e-06,,,844.0,0.0002156227951419055
,,845.0,2.0126382780516137e-06,,,845.0,0.000215375134523361
,,846.0,2.007765428520563e-06,,,846.0,0.00021512805077543003
,,847.0,2.002910112351343e-06,,,847.0,0.00021488154187491963
,,848.0,1.998072245866886e-06,,,848.0,0.00021463560580811
,,849.0,1.9932517458874968e-06,,,849.0,0.00021439024057069917
,,850.0,1.9884485297273168e-06,,,850.0,0.00021414544416774791
,,851.0,1.9836625151908118e-06,,,851.0,0.0002139012146136249
,,852.0,1.9788936205692976e-06,,,852.0,0.0002136575499319526
,,853.0,1.9741417646374856e-06,,,853.0,0.00021341444815555313
,,854.0,1.9694068666500625e-06,,,854.0,0.00021317190732639502
,,855.0,1.964688846338296e-06,,,855.0,0.0002129299254955397
,,856.0,1.959987623906668e-06,,,856.0,0.00021268850072308896
,,857.0,1.9553031200295365e-06,,,857.0,0.00021244763107813243
,,858.0,1.950635255847826e-06,,,858.0,0.0002122073146386954
,,859.0,1.9459839529657415e-06,,,859.0,0.0002119675494916873
,,860.0,1.9413491334475135e-06,,,860.0,0.0002117283337328502
,,861.0,1.936730719814167e-06,,,861.0,0.00021148966546670792
,,862.0,1.932128635040317e-06,,,862.0,0.0002112515428065154
,,863.0,1.9275428025509918e-06,,,863.0,0.0002110139638742082
,,864.0,1.922973146218481e-06,,,864.0,0.00021077692680035288
,,865.0,1.918419590359209e-06,,,865.0,0.00021054042972409718
,,866.0,1.9138820597306356e-06,,,866.0,0.0002103044707931209
,,867.0,1.9093604795281773e-06,,,867.0,0.00021006904816358684
,,868.0,1.9048547753821613e-06,,,868.0,0.00020983416000009233
,,869.0,1.9003648733547965e-06,,,869.0,0.0002095998044756209
,,870.0,1.8958906999371727e-06,,,870.0,0.00020936597977149453
,,871.0,1.8914321820462845e-06,,,871.0,0.00020913268407732588
,,872.0,1.8869892470220779e-06,,,872.0,0.0002088999155909711
,,873.0,1.8825618226245208e-06,,,873.0,0.00020866767251848293
,,874.0,1.8781498370306983e-06,,,874.0,0.0002084359530740641
,,875.0,1.8737532188319298e-06,,,875.0,0.00020820475548002086
,,876.0,1.8693718970309104e-06,,,876.0,0.00020797407796671721
,,877.0,1.8650058010388753e-06,,,877.0,0.0002077439187725292
,,878.0,1.8606548606727858e-06,,,878.0,0.00020751427614379937
,,879.0,1.8563190061525386e-06,,,879.0,0.00020728514833479196
,,880.0,1.8519981680981992e-06,,,880.0,0.00020705653360764806
,,881.0,1.8476922775272532e-06,,,881.0,0.00020682843023234112
,,882.0,1.843401265851884e-06,,,882.0,0.0002066008364866328
,,883.0,1.839125064876269e-06,,,883.0,0.0002063737506560293
,,884.0,1.8348636067939002e-06,,,884.0,0.00020614717103373755
,,885.0,1.8306168241849223e-06,,,885.0,0.00020592109592062227
,,886.0,1.8263846500134964e-06,,,886.0,0.00020569552362516272
,,887.0,1.822167017625181e-06,,,887.0,0.0002054704524634102
,,888.0,1.8179638607443367e-06,,,888.0,0.00020524588075894557
,,889.0,1.813775113471548e-06,,,889.0,0.0002050218068428372
,,890.0,1.8096007102810693e-06,,,890.0,0.00020479822905359923
,,891.0,1.8054405860182889e-06,,,891.0,0.00020457514573714986
,,892.0,1.8012946758972125e-06,,,892.0,0.00020435255524677018
,,893.0,1.7971629154979687e-06,,,893.0,0.00020413045594306332
,,894.0,1.7930452407643327e-06,,,894.0,0.00020390884619391337
,,895.0,1.788941588001269e-06,,,895.0,0.0002036877243744454
,,896.0,1.7848518938724957e-06,,,896.0,0.00020346708886698501
,,897.0,1.7807760953980642e-06,,,897.0,0.00020324693806101843
,,898.0,1.776714129951962e-06,,,898.0,0.00020302727035315297
,,899.0,1.772665935259732e-06,,,899.0,0.00020280808414707767
,,900.0,1.7686314493961102e-06,,,900.0,0.0002025893778535241
,,901.0,1.764610610782683e-06,,,901.0,0.00020237114989022755
,,902.0,1.7606033581855619e-06,,,902.0,0.00020215339868188842
,,903.0,1.756609630713077e-06,,,903.0,0.00020193612266013392
,,904.0,1.7526293678134886e-06,,,904.0,0.00020171932026347999
,,905.0,1.7486625092727157e-06,,,905.0,0.0002015029899372933
,,906.0,1.7447089952120826e-06,,,906.0,0.00020128713013375395
,,907.0,1.7407687660860834e-06,,,907.0,0.0002010717393118179
,,908.0,1.7368417626801638e-06,,,908.0,0.00020085681593717992
,,909.0,1.732927926108519e-06,,,909.0,0.00020064235848223688
,,910.0,1.72902719781191e-06,,,910.0,0.0002004283654260509
,,911.0,1.7251395195554968e-06,,,911.0,0.00020021483525431327
,,912.0,1.7212648334266867e-06,,,912.0,0.000200001766459308
,,913.0,1.717403081833001e-06,,,913.0,0.00019978915753987624
,,914.0,1.7135542074999576e-06,,,914.0,0.00019957700700138034
,,915.0,1.7097181534689693e-06,,,915.0,0.00019936531335566874
,,916.0,1.7058948630952592e-06,,,916.0,0.00019915407512104046
,,917.0,1.702084280045791e-06,,,917.0,0.00019894329082221026
,,918.0,1.698286348297216e-06,,,918.0,0.00019873295899027396
,,919.0,1.6945010121338368e-06,,,919.0,0.00019852307816267388
,,920.0,1.6907282161455836e-06,,,920.0,0.0001983136468831645
,,921.0,1.6869679052260096e-06,,,921.0,0.0001981046637017785
,,922.0,1.6832200245702984e-06,,,922.0,0.0001978961271747928
,,923.0,1.6794845196732896e-06,,,923.0,0.0001976880358646951
,,924.0,1.6757613363275168e-06,,,924.0,0.00019748038834015012
,,925.0,1.672050420621263e-06,,,925.0,0.0001972731831759669
,,926.0,1.6683517189366282e-06,,,926.0,0.00019706641895306536
,,927.0,1.664665177947614e-06,,,927.0,0.0001968600942584439
,,928.0,1.6609907446182218e-06,,,928.0,0.00019665420768514658
,,929.0,1.657328366200565e-06,,,929.0,0.0001964487578322309
,,930.0,1.653677990232996e-06,,,930.0,0.00019624374330473558
,,931.0,1.6500395645382478e-06,,,931.0,0.00019603916271364875
,,932.0,1.646413037221588e-06,,,932.0,0.0001958350146758761
,,933.0,1.6427983566689893e-06,,,933.0,0.00019563129781420942
,,934.0,1.6391954715453117e-06,,,934.0,0.00019542801075729524
,,935.0,1.6356043307924987e-06,,,935.0,0.00019522515213960372
,,936.0,1.6320248836277882e-06,,,936.0,0.00019502272060139772
,,937.0,1.6284570795419355e-06,,,937.0,0.00019482071478870209
,,938.0,1.624900868297451e-06,,,938.0,0.0001946191333532731
,,939.0,1.6213561999268494e-06,,,939.0,0.0001944179749525681
,,940.0,1.6178230247309137e-06,,,940.0,0.0001942172382497155
,,941.0,1.6143012932769718e-06,,,941.0,0.0001940169219134846
,,942.0,1.6107909563971845e-06,,,942.0,0.00019381702461825594
,,943.0,1.607291965186849e-06,,,943.0,0.00019361754504399175
,,944.0,1.6038042710027121e-06,,,944.0,0.00019341848187620655
,,945.0,1.6003278254612981e-06,,,945.0,0.00019321983380593788
,,946.0,1.5968625804372495e-06,,,946.0,0.00019302159952971727
,,947.0,1.593408488061677e-06,,,947.0,0.00019282377774954162
,,948.0,1.589965500720525e-06,,,948.0,0.00019262636717284415
,,949.0,1.586533571052948e-06,,,949.0,0.00019242936651246636
,,950.0,1.5831126519496986e-06,,,950.0,0.00019223277448662942
,,951.0,1.5797026965515291e-06,,,951.0,0.00019203658981890615
,,952.0,1.5763036582476013e-06,,,952.0,0.00019184081123819322
,,953.0,1.5729154906739133e-06,,,953.0,0.00019164543747868303
,,954.0,1.5695381477117334e-06,,,954.0,0.00019145046727983648
,,955.0,1.5661715834860475e-06,,,955.0,0.0001912558993863554
,,956.0,1.5628157523640186e-06,,,956.0,0.00019106173254815527
,,957.0,1.5594706089534554e-06,,,957.0,0.0001908679655203382
,,958.0,1.556136108101294e-06,,,958.0,0.00019067459706316591
,,959.0,1.552812204892091e-06,,,959.0,0.00019048162594203325
,,960.0,1.5494988546465263e-06,,,960.0,0.00019028905092744128
,,961.0,1.5461960129199176e-06,,,961.0,0.00019009687079497107
,,962.0,1.5429036355007452e-06,,,962.0,0.00018990508432525745
,,963.0,1.539621678409189e-06,,,963.0,0.0001897136903039628
,,964.0,1.5363500978956748e-06,,,964.0,0.0001895226875217513
,,965.0,1.5330888504394314e-06,,,965.0,0.00018933207477426296
,,966.0,1.5298378927470587e-06,,,966.0,0.00018914185086208824
,,967.0,1.5265971817511069e-06,,,967.0,0.00018895201459074237
,,968.0,1.5233666746086636e-06,,,968.0,0.00018876256477064034
,,969.0,1.520146328699954e-06,,,969.0,0.0001885735002170715
,,970.0,1.5169361016269492e-06,,,970.0,0.0001883848197501747
,,971.0,1.5137359512119866e-06,,,971.0,0.00018819652219491343
,,972.0,1.5105458354963976e-06,,,972.0,0.0001880086063810513
,,973.0,1.5073657127391475e-06,,,973.0,0.0001878210711431273
,,974.0,1.5041955414154853e-06,,,974.0,0.00018763391532043147
,,975.0,1.501035280215601e-06,,,975.0,0.00018744713775698088
,,976.0,1.4978848880432943e-06,,,976.0,0.0001872607373014953
,,977.0,1.4947443240146544e-06,,,977.0,0.0001870747128073733
,,978.0,1.4916135474567449e-06,,,978.0,0.00018688906313266883
,,979.0,1.4884925179063025e-06,,,979.0,0.00018670378714006705
,,980.0,1.4853811951084436e-06,,,980.0,0.00018651888369686118
,,981.0,1.4822795390153785e-06,,,981.0,0.00018633435167492905
,,982.0,1.4791875097851382e-06,,,982.0,0.00018615018995071
,,983.0,1.4761050677803064e-06,,,983.0,0.00018596639740518157
,,984.0,1.4730321735667642e-06,,,984.0,0.0001857829729238369
,,985.0,1.4699687879124413e-06,,,985.0,0.00018559991539666165
,,986.0,1.4669148717860778e-06,,,986.0,0.00018541722371811156
,,987.0,1.4638703863559927e-06,,,987.0,0.0001852348967870898
,,988.0,1.4608352929888641e-06,,,988.0,0.00018505293350692462
,,989.0,1.4578095532485153e-06,,,989.0,0.00018487133278534727
,,990.0,1.4547931288947117e-06,,,990.0,0.00018469009353446963
,,991.0,1.4517859818819645e-06,,,991.0,0.00018450921467076244
,,992.0,1.4487880743583436e-06,,,992.0,0.0001843286951150334
,,993.0,1.4457993686643006e-06,,,993.0,0.00018414853379240538
,,994.0,1.4428198273314965e-06,,,994.0,0.00018396872963229497
,,995.0,1.4398494130816412e-06,,,995.0,0.00018378928156839104
,,996.0,1.4368880888253387e-06,,,996.0,0.00018361018853863315
,,997.0,1.4339358176609432e-06,,,997.0,0.0001834314494851908
,,998.0,1.4309925628734191e-06,,,998.0,0.00018325306335444192
,,999.0,1.4280582879332142e-06,,,999.0,0.00018307502909695232
,,1000.0,1.425132956495137e-06,,,1000.0,0.0001828973456674545


==> data/mid/c1/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,481952,10274,0.9441190413690698,0.9463019250253293
4500.0,2510,90,0.004916960182417264,0.008289582757667864
7500.0,4196,138,0.008219746982240175,0.012710693561757391
10500.0,5206,96,0.010198284744886165,0.008842221608179055
13500.0,5125,101,0.010039609934218516,0.009302753983605047
16500.0,3929,86,0.0076967077915208884,0.00792115685732707
19500.0,2650,38,0.0051912129415959156,0.0035000460532375426
22500.0,1576,19,0.0030873024890396843,0.0017500230266187713
25500.0,1027,8,0.0020118398834033983,0.0007368518006815879
28500.0,669,4,0.0013105363992179878,0.00036842590034079397
31500.0,545,3,0.001067626812516896,0.00027631942525559546
34500.0,347,0,0.0006797550531070878,0.0
37500.0,235,0,0.00046035284576416614,0.0
40500.0,112,0,0.00021940220734292172,0.0
43500.0,118,0,0.00023115589702200684,0.0
46500.0,98,0,0.00019197693142505653,0.0
49500.0,31,0,6.072739667527298e-05,0.0
52500.0,40,0,7.835793119390062e-05,0.0
55500.0,30,0,5.876844839542546e-05,0.0
58500.0,12,0,2.3507379358170186e-05,0.0
61500.0,19,0,3.7220017317102795e-05,0.0
64500.0,7,0,1.3712637958932607e-05,0.0
67500.0,7,0,1.3712637958932607e-05,0.0
70500.0,3,0,5.8768448395425465e-06,0.0
73500.0,8,0,1.5671586238780125e-05,0.0
76500.0,0,0,0.0,0.0
79500.0,7,0,1.3712637958932607e-05,0.0
82500.0,4,0,7.835793119390063e-06,0.0
85500.0,0,0,0.0,0.0
88500.0,7,0,1.3712637958932607e-05,0.0
91500.0,0,0,0.0,0.0
94500.0,0,0,0.0,0.0
97500.0,4,0,7.835793119390063e-06,0.0
100500.0,0,0,0.0,0.0
103500.0,0,0,0.0,0.0
106500.0,0,0,0.0,0.0
109500.0,4,0,7.835793119390063e-06,0.0


==> data/mid/c10/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,3699,9,0.023467982920840763,0.01882845188284519
150.0,5788,17,0.036721461245154456,0.03556485355648536
250.0,9334,23,0.0592187490086855,0.04811715481171548
350.0,12708,33,0.08062479777184223,0.06903765690376569
450.0,17224,37,0.109276165944461,0.07740585774058577
550.0,20594,55,0.13065683705644623,0.11506276150627615
650.0,20536,61,0.13028886111445956,0.12761506276150628
750.0,19789,59,0.1255495847581827,0.12343096234309624
850.0,16999,55,0.10784867306606437,0.11506276150627615
950.0,12768,50,0.08100546253941467,0.10460251046025104
1050.0,8527,41,0.05409880788483622,0.08577405857740586
1150.0,4628,17,0.029361942405420668,0.03556485355648536
1250.0,3036,10,0.019261637239165328,0.02092050209205021
1350.0,1203,4,0.007632328589827368,0.008368200836820083
1450.0,444,6,0.0028169192800360362,0.012552301255230125
1550.0,192,0,0.0012181272562317995,0.0
1650.0,150,0,0.0009516619189310933,0.0
1750.0,0,0,0.0,0.0
1850.0,0,1,0.0,0.0020920502092050207


==> data/mid/c10/balance_curves.csv <==
step,87406,86043,87386,84789(sar),88748(sar),89258(sar)
0,132481.56,112531.61,99027.25,190217.5,149017.2,104577.69
1,131902.07,111571.02,97795.8,190571.89,147360.09,103847.64
2,131953.26,111076.03,97197.99,189768.85,145924.17,103541.175
3,131226.43,110576.14,97087.645,189326.31,145269.54,103234.71
4,130990.62999999999,111240.92,96977.3,188868.26,144809.9,102770.84
5,130754.83,110431.07,96866.955,188458.96,144480.01666666666,102253.1
6,130519.03,109929.84,96756.61,188242.065,144150.13333333333,101567.18
7,130099.14,109519.27,95012.47,188025.17,144224.21,101034.87
8,129706.2,109422.61,94511.71,187858.46000000002,143856.265,100424.42
9,129289.59,109325.95000000001,94284.91,187691.75,143488.32,99823.6
10,128813.42,109229.29000000001,94058.11,187175.25,143268.945,99303.75
11,128354.57,109132.63,94658.89,187307.57666666666,143049.57,98234.36
12,128241.495,108871.145,94191.65,187439.90333333335,142644.81,97066.78
13,128128.42,108609.66,93658.87,187572.23,142174.48,96624.82
14,128014.14666666667,108431.38,93184.6,187161.45,141786.68,96151.94
15,127899.87333333334,108253.1,92882.33,186979.44,141470.9,95643.85
16,127785.6,107867.41,92640.87,186797.43,140896.67,94480.77
17,127671.32666666666,108346.02,92399.41,186383.09,139988.32,93855.12
18,127557.05333333333,107854.93,92028.0,185951.59,139582.98,93282.34
19,127442.78,107603.215,91552.96,186120.97666666665,139023.03,92896.35666666666
20,127169.775,107351.5,91398.42333333334,186290.36333333334,138530.96,92510.37333333334
21,126896.77,107125.445,91243.88666666667,186459.75,138412.32749999998,92854.44
22,126261.04,106899.39,91089.35,191086.4175,138293.695,92289.645
23,126136.045,118315.12666666666,99579.03,195713.08500000002,138175.0625,91724.85
24,126434.59,129730.86333333334,108068.71,200339.7525,138056.43,94707.01000000001
25,143813.5,141595.39,116983.57,205530.68,161930.98,97689.17
26,132646.56,123684.39,100888.39,194739.93,153727.82,92817.15
27,132482.54,123001.88500000001,100314.5,194242.23,153198.12,92285.67
28,132318.52,122984.15,99888.03,193546.89,152877.55,91741.57
29,132154.5,122016.39,99350.03,193112.93,152556.98,91200.67
30,132012.41,121823.18,98868.73,192523.28,152438.9175,90894.3
31,131870.32,121629.97,98455.09,192099.26,152320.855,89281.47
32,131728.23,120920.11,98181.33499999999,191455.75,152202.7925,88723.1
33,131314.76,120522.12,97907.58,191236.375,152084.73,88165.46
34,131124.83500000002,120175.185,96416.29,191017.0,151633.59,87884.6
35,130934.91,119828.25,96277.07333333333,190940.4125,151508.78,87603.74
36,131137.39,119627.82,96137.85666666666,190863.825,150551.01,87226.41
37,131339.87,119427.39,95998.64,190787.2375,150089.51,86897.905
38,131024.83499999999,119342.91333333333,95495.33,190710.65,149619.7,86569.4
39,130709.8,119258.43666666668,95080.12,190499.92666666667,149358.71500000003,86240.895
40,131387.29,119173.96,94633.32,190289.20333333334,149097.73,85912.39
41,130769.31,119088.65000000001,94201.52,190078.48,148966.0075,84886.53
42,130378.79,119003.34,93842.405,189603.32,148834.285,84549.51999999999
43,130287.78666666667,118918.03,93483.29,189006.67,148702.5625,84212.51
44,130196.78333333333,118832.72,93236.4,188514.85,148570.84,83826.33
45,130105.78,118401.4,92989.51,188396.93,148296.66999999998,83330.74
46,130014.77666666667,117765.71,92437.99,188279.01,148022.5,83018.71
47,129923.77333333333,117352.78,91765.07,188161.09,147927.325,82740.10500000001
48,129832.77,117160.28,91388.03,187922.505,147832.15,82461.5
49,131357.334,116967.78,90851.08,187683.92,147736.975,82218.15
50,132881.898,116775.28,90418.03,188376.4,147641.80000000002,81974.8
51,134406.462,128340.61333333333,89970.09,187866.57,147546.625,81731.45
52,135931.026,139905.94666666666,89424.21,187330.68,147451.45,81209.96
53,148192.15,134945.32,99648.42,206401.62,171831.28,87174.28
54,136368.56,134356.95,99497.58,195652.53,163628.12,86718.77
55,135716.71,133899.68,99346.73999999999,195016.15,163778.04499999998,84572.5
56,135385.78,133382.01,99195.9,194699.95500000002,163927.97,81696.17
57,135252.64333333334,132067.82,99037.3,194383.76,164077.89500000002,82431.59
58,135119.50666666665,131486.45,98878.7,194241.07,164227.82,82143.14
59,134986.37,131184.8,98720.1,194051.92,164016.635,81713.83
60,134800.4,129763.07,98182.11,193862.77,163805.45,81081.055
61,134614.43,129600.90000000001,97755.83,193673.62,163575.51,81178.32
62,134457.735,129438.73,97351.85,193273.98,163064.82,80048.03
63,134301.03999999998,129276.56,96783.46,193062.21500000003,162750.28,79865.515
64,134144.345,128758.95,96564.01500000001,192850.45,162365.06,79683.0
65,133987.65,127888.55,96344.57,192336.2,161808.29,79500.485
66,133725.785,127611.81,96183.34333333334,192846.39,161584.11,79317.97
67,133463.92,127335.07,96022.11666666667,192188.0,161359.93,78768.39
68,133267.13333333333,126788.77,95860.89,191949.85499999998,161171.285,78243.89
69,133070.34666666668,127114.84,95321.31,191711.71,160982.64,77828.3
70,132873.56,126850.445,95026.565,191188.21,160851.05200000003,77541.505
71,132450.03,126586.05,94731.82,190656.6,160719.464,76524.67
72,132390.09,126116.35,94555.72333333334,190434.39,160587.87600000002,76335.745
73,132795.06,125667.7,94379.62666666666,190212.18,160456.288,76146.82
74,132289.79,125331.785,94203.53,190033.68666666668,160324.7,75552.49
75,131696.21,124995.87,93841.4,189855.19333333333,159768.35,75214.29
76,131086.9,124710.825,93558.04999999999,189676.7,159600.655,74484.24
77,131952.39,124425.78,93274.7,189121.35,158427.0,75677.104
78,131724.91,124211.04333333333,92743.07,188767.92,158230.07666666666,76869.96800000001
79,131497.43,123996.30666666667,101374.47666666667,188450.365,158033.15333333335,78062.832
80,140677.125,123781.57,110005.88333333333,188132.81,157836.23,79255.696
81,149856.82,158477.57,118131.27,206620.17,182821.9,80085.15
82,146101.44666666668,152968.91333333333,117653.85,195759.76,178422.095,78642.76999999999
83,142346.07333333333,147460.25666666668,101514.91,195379.17,174022.29,77200.39
84,139120.26,141951.6,100893.2,195686.295,173758.71500000003,75758.01
85,138285.1,140283.42,100591.87,195993.42,173495.14,75268.3
86,137984.375,139507.21,100053.16,195571.85,172439.79,74917.08
87,137683.65,139316.91333333333,100376.77,195488.61000000002,172128.14,73713.75
88,137417.595,139126.61666666667,99962.775,195405.37,171625.67,72538.88
89,137151.54,138936.32,99548.78,195322.13,171421.82,71985.67
90,136474.04,138698.3,99055.98,195238.89,171217.97,71558.59
91,136141.04,138460.28,98574.8,194733.62,169895.18,70287.37
92,135897.16,137088.5,98296.33499999999,194276.92,169614.305,70060.91500000001
93,135653.28,136473.46,98017.87,193778.37,169333.43,69834.46
94,135219.81,136244.83000000002,97488.17,193569.885,168847.29,68806.89
95,134934.44,136016.2,97393.46399999999,193361.4,168639.69,68601.33
96,134649.07,135500.84,97298.758,192671.45,168432.09,67665.71
97,134473.08000000002,135324.48666666666,97204.052,192889.33000000002,168318.35,67382.36
98,134297.09,135148.13333333333,97109.346,193107.21,168204.61,67099.01
99,134533.33,134971.78,97014.64,192914.95500000002,168090.87,66457.31999999999
100,134769.57,134744.29499999998,96300.46,192722.7,167692.07,65815.63
101,135005.81,134516.81,95758.29000000001,192438.2,167446.175,64443.89
102,134444.82,133968.59,95216.12,192153.7,167200.28,64313.95
103,134333.255,133400.96,94742.46,192339.76,167030.21,64184.01
104,134221.69,132905.35,99058.16333333333,192064.90000000002,166860.14,64054.07
105,134110.125,132661.975,103373.86666666667,191790.04,166690.07,63689.04
106,133998.56,132418.6,107689.57,191260.48,166491.00333333333,63324.01
107,140110.34666666668,132058.35,112005.27333333333,190726.79,166291.93666666668,62761.09
108,146222.13333333333,131642.76,116320.97666666665,190216.85,166092.87,63293.4
109,151928.96,149410.39,120636.68,198516.81,182875.39,65865.17
110,151914.4,149055.64,112801.68,198321.115,182296.89,65500.145000000004
111,151914.4,148434.93,104361.26,198125.42,182296.89,65135.12


==> data/mid/c10/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,1,1,0.00012214486380847684,0.006711409395973154
3.5,0,0,0.0,0.0
4.5,0,0,0.0,0.0
5.5,0,0,0.0,0.0
6.5,0,0,0.0,0.0
7.5,0,0,0.0,0.0
8.5,1,0,0.00012214486380847684,0.0
9.5,0,0,0.0,0.0
10.5,1,0,0.00012214486380847684,0.0
11.5,3,0,0.00036643459142543056,0.0
12.5,5,0,0.0006107243190423843,0.0
13.5,4,0,0.0004885794552339074,0.0
14.5,16,0,0.0019543178209356295,0.0
15.5,8,0,0.0009771589104678147,0.0
16.5,10,0,0.0012214486380847686,0.0
17.5,6,0,0.0007328691828508611,0.0
18.5,3,0,0.00036643459142543056,0.0
19.5,6,0,0.0007328691828508611,0.0
20.5,2,0,0.0002442897276169537,0.0
21.5,0,0,0.0,0.0
22.5,0,0,0.0,0.0
23.5,0,0,0.0,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,0,0,0.0,0.0
28.5,0,0,0.0,0.0
29.5,0,0,0.0,0.0
30.5,0,0,0.0,0.0
31.5,0,0,0.0,0.0
32.5,1,0,0.00012214486380847684,0.0
33.5,0,0,0.0,0.0
34.5,0,0,0.0,0.0
35.5,0,0,0.0,0.0
36.5,0,0,0.0,0.0
37.5,0,0,0.0,0.0
38.5,0,0,0.0,0.0
39.5,0,0,0.0,0.0
40.5,0,0,0.0,0.0
41.5,0,0,0.0,0.0
42.5,2,1,0.0002442897276169537,0.006711409395973154
43.5,0,0,0.0,0.0
44.5,3,0,0.00036643459142543056,0.0
45.5,4,0,0.0004885794552339074,0.0
46.5,4,1,0.0004885794552339074,0.006711409395973154
47.5,7,0,0.0008550140466593379,0.0
48.5,15,0,0.001832172957127153,0.0
49.5,19,0,0.0023207524123610604,0.0
50.5,35,0,0.00427507023329669,0.0
51.5,60,4,0.007328691828508612,0.026845637583892617
52.5,82,1,0.010015878832295102,0.006711409395973154
53.5,108,3,0.0131916452913155,0.020134228187919462
54.5,155,3,0.01893245389031391,0.020134228187919462
55.5,205,3,0.025039697080737756,0.020134228187919462
56.5,256,6,0.03126908513497007,0.040268456375838924
57.5,301,9,0.03676560400635153,0.06040268456375839
58.5,387,5,0.04727006229388054,0.03355704697986577
59.5,454,9,0.05545376816904849,0.06040268456375839
60.5,517,9,0.06314889458898253,0.06040268456375839
61.5,572,11,0.06986686209844876,0.0738255033557047
62.5,624,9,0.07621839501648955,0.06040268456375839
63.5,608,6,0.07426407719555393,0.040268456375838924
64.5,590,14,0.07206546964700135,0.09395973154362416
65.5,564,13,0.06888970318798095,0.087248322147651
66.5,542,8,0.06620251618419445,0.053691275167785234
67.5,413,7,0.05044582875290094,0.04697986577181208
68.5,394,5,0.048125076340539884,0.03355704697986577
69.5,335,1,0.04091852937583974,0.006711409395973154
70.5,241,3,0.02943691217784292,0.020134228187919462
71.5,190,5,0.0232075241236106,0.03355704697986577
72.5,136,4,0.01661170147795285,0.026845637583892617
73.5,104,5,0.012703065836081592,0.03355704697986577
74.5,66,1,0.008061561011359472,0.006711409395973154
75.5,52,1,0.006351532918040796,0.006711409395973154
76.5,29,1,0.003542201050445829,0.006711409395973154
77.5,22,0,0.002687187003786491,0.0
78.5,9,0,0.0010993037742762918,0.0
79.5,3,0,0.00036643459142543056,0.0
80.5,5,0,0.0006107243190423843,0.0
81.5,6,0,0.0007328691828508611,0.0
82.5,1,0,0.00012214486380847684,0.0


==> data/mid/c10/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,1,0,0.00012202562538133008,0.0
2.5,4,0,0.0004881025015253203,0.0
3.5,19,0,0.0023184868822452714,0.0
4.5,83,0,0.010128126906650397,0.0
5.5,100,2,0.012202562538133009,0.014285714285714285
6.5,90,2,0.010982306284319707,0.014285714285714285
7.5,164,1,0.020012202562538134,0.007142857142857143
8.5,514,1,0.06272117144600366,0.007142857142857143
9.5,741,2,0.09042098840756559,0.014285714285714285
10.5,614,8,0.07492373398413667,0.05714285714285714
11.5,433,6,0.052837095790115925,0.04285714285714286
12.5,467,7,0.05698596705308115,0.05
13.5,508,6,0.06198901769371568,0.04285714285714286
14.5,485,8,0.059182428309945086,0.05714285714285714
15.5,381,6,0.046491763270286764,0.04285714285714286
16.5,333,6,0.040634533251982914,0.04285714285714286
17.5,260,8,0.03172666259914582,0.05714285714285714
18.5,286,14,0.0348993288590604,0.1
19.5,248,4,0.03026235509456986,0.02857142857142857
20.5,249,5,0.03038438071995119,0.03571428571428571
21.5,196,6,0.023917022574740696,0.04285714285714286
22.5,158,9,0.019280048810250153,0.06428571428571428
23.5,160,5,0.019524100061012812,0.03571428571428571
24.5,122,1,0.014887126296522269,0.007142857142857143
25.5,136,3,0.01659548505186089,0.02142857142857143
26.5,133,5,0.0162294081757169,0.03571428571428571
27.5,85,1,0.010372178157413058,0.007142857142857143
28.5,73,2,0.008907870652837095,0.014285714285714285
29.5,84,3,0.010250152532031726,0.02142857142857143
30.5,66,1,0.008053691275167786,0.007142857142857143
31.5,64,2,0.007809640024405125,0.014285714285714285
32.5,54,2,0.006589383770591825,0.014285714285714285
33.5,51,2,0.006223306894447834,0.014285714285714285
34.5,56,0,0.006833435021354485,0.0
35.5,43,0,0.005247101891397194,0.0
36.5,41,1,0.0050030506406345335,0.007142857142857143
37.5,28,2,0.0034167175106772424,0.014285714285714285
38.5,31,1,0.0037827943868212325,0.007142857142857143
39.5,31,1,0.0037827943868212325,0.007142857142857143
40.5,26,1,0.0031726662599145822,0.007142857142857143
41.5,25,0,0.003050640634533252,0.0
42.5,16,0,0.0019524100061012813,0.0
43.5,27,0,0.0032946918852959123,0.0
44.5,28,0,0.0034167175106772424,0.0
45.5,14,0,0.0017083587553386212,0.0
46.5,18,0,0.0021964612568639414,0.0
47.5,16,1,0.0019524100061012813,0.007142857142857143
48.5,28,0,0.0034167175106772424,0.0
49.5,5,0,0.0006101281269066504,0.0
50.5,15,0,0.0018303843807199512,0.0
51.5,14,0,0.0017083587553386212,0.0
52.5,5,1,0.0006101281269066504,0.007142857142857143
53.5,6,0,0.0007321537522879804,0.0
54.5,11,1,0.0013422818791946308,0.007142857142857143
55.5,11,0,0.0013422818791946308,0.0
56.5,6,0,0.0007321537522879804,0.0
57.5,6,0,0.0007321537522879804,0.0
58.5,9,0,0.0010982306284319707,0.0
59.5,7,0,0.0008541793776693106,0.0
60.5,6,0,0.0007321537522879804,0.0
61.5,10,0,0.0012202562538133007,0.0
62.5,16,0,0.0019524100061012813,0.0
63.5,8,1,0.0009762050030506406,0.007142857142857143
64.5,11,0,0.0013422818791946308,0.0
65.5,4,0,0.0004881025015253203,0.0
66.5,6,0,0.0007321537522879804,0.0
67.5,8,2,0.0009762050030506406,0.014285714285714285
68.5,8,0,0.0009762050030506406,0.0
69.5,2,0,0.00024405125076266016,0.0
70.5,9,0,0.0010982306284319707,0.0
71.5,4,0,0.0004881025015253203,0.0
72.5,8,0,0.0009762050030506406,0.0
73.5,8,0,0.0009762050030506406,0.0
74.5,2,0,0.00024405125076266016,0.0
75.5,8,0,0.0009762050030506406,0.0
76.5,2,0,0.00024405125076266016,0.0
77.5,5,0,0.0006101281269066504,0.0
78.5,5,0,0.0006101281269066504,0.0
79.5,5,0,0.0006101281269066504,0.0
80.5,8,0,0.0009762050030506406,0.0
81.5,4,0,0.0004881025015253203,0.0
82.5,4,0,0.0004881025015253203,0.0
83.5,2,0,0.00024405125076266016,0.0
84.5,2,0,0.00024405125076266016,0.0
85.5,3,0,0.0003660768761439902,0.0
86.5,3,0,0.0003660768761439902,0.0
87.5,3,0,0.0003660768761439902,0.0
88.5,0,0,0.0,0.0
89.5,3,0,0.0003660768761439902,0.0
90.5,2,0,0.00024405125076266016,0.0
91.5,2,0,0.00024405125076266016,0.0
92.5,1,0,0.00012202562538133008,0.0
93.5,1,0,0.00012202562538133008,0.0
94.5,2,0,0.00024405125076266016,0.0
95.5,1,0,0.00012202562538133008,0.0
96.5,3,0,0.0003660768761439902,0.0
97.5,2,0,0.00024405125076266016,0.0
98.5,1,0,0.00012202562538133008,0.0
99.5,1,0,0.00012202562538133008,0.0
100.5,1,0,0.00012202562538133008,0.0
101.5,2,0,0.00024405125076266016,0.0
102.5,0,0,0.0,0.0
103.5,2,0,0.00024405125076266016,0.0
104.5,0,0,0.0,0.0
105.5,0,0,0.0,0.0
106.5,0,0,0.0,0.0
107.5,1,0,0.00012202562538133008,0.0
108.5,1,0,0.00012202562538133008,0.0
109.5,1,0,0.00012202562538133008,0.0
110.5,1,0,0.00012202562538133008,0.0
111.5,1,0,0.00012202562538133008,0.0
112.5,1,0,0.00012202562538133008,0.0
113.5,2,0,0.00024405125076266016,0.0
114.5,1,0,0.00012202562538133008,0.0
115.5,0,0,0.0,0.0
116.5,5,0,0.0006101281269066504,0.0
117.5,9,0,0.0010982306284319707,0.0
118.5,9,0,0.0010982306284319707,0.0
119.5,5,0,0.0006101281269066504,0.0
120.5,1,0,0.00012202562538133008,0.0
121.5,12,0,0.0014643075045759609,0.0
122.5,3,0,0.0003660768761439902,0.0
123.5,5,0,0.0006101281269066504,0.0
124.5,5,0,0.0006101281269066504,0.0
125.5,4,0,0.0004881025015253203,0.0
126.5,0,0,0.0,0.0
127.5,6,0,0.0007321537522879804,0.0
128.5,6,0,0.0007321537522879804,0.0
129.5,4,0,0.0004881025015253203,0.0
130.5,4,0,0.0004881025015253203,0.0
131.5,5,0,0.0006101281269066504,0.0
132.5,2,0,0.00024405125076266016,0.0
133.5,0,0,0.0,0.0
134.5,0,0,0.0,0.0
135.5,0,0,0.0,0.0
136.5,1,0,0.00012202562538133008,0.0
137.5,1,0,0.00012202562538133008,0.0
138.5,0,0,0.0,0.0
139.5,0,0,0.0,0.0
140.5,0,0,0.0,0.0
141.5,1,0,0.00012202562538133008,0.0
142.5,1,0,0.00012202562538133008,0.0
143.5,2,0,0.00024405125076266016,0.0
144.5,0,0,0.0,0.0
145.5,0,0,0.0,0.0
146.5,1,0,0.00012202562538133008,0.0
147.5,0,0,0.0,0.0
148.5,0,0,0.0,0.0
149.5,0,0,0.0,0.0
150.5,1,0,0.00012202562538133008,0.0
151.5,1,0,0.00012202562538133008,0.0
152.5,2,0,0.00024405125076266016,0.0
153.5,1,0,0.00012202562538133008,0.0
154.5,0,0,0.0,0.0
155.5,1,0,0.00012202562538133008,0.0
156.5,0,0,0.0,0.0
157.5,0,0,0.0,0.0
158.5,0,0,0.0,0.0
159.5,0,0,0.0,0.0
160.5,0,0,0.0,0.0
161.5,0,0,0.0,0.0
162.5,1,0,0.00012202562538133008,0.0
163.5,0,0,0.0,0.0
164.5,1,0,0.00012202562538133008,0.0
165.5,0,0,0.0,0.0
166.5,0,0,0.0,0.0
167.5,0,0,0.0,0.0
168.5,0,0,0.0,0.0
169.5,0,0,0.0,0.0
170.5,0,0,0.0,0.0
171.5,0,0,0.0,0.0
172.5,0,0,0.0,0.0
173.5,0,0,0.0,0.0
174.5,1,0,0.00012202562538133008,0.0
175.5,0,0,0.0,0.0
176.5,1,0,0.00012202562538133008,0.0
177.5,0,0,0.0,0.0
178.5,0,0,0.0,0.0
179.5,1,0,0.00012202562538133008,0.0
180.5,0,0,0.0,0.0
181.5,0,0,0.0,0.0
182.5,1,0,0.00012202562538133008,0.0
183.5,0,0,0.0,0.0
184.5,0,0,0.0,0.0
185.5,0,0,0.0,0.0
186.5,1,0,0.00012202562538133008,0.0
187.5,0,0,0.0,0.0
188.5,0,0,0.0,0.0
189.5,1,0,0.00012202562538133008,0.0
190.5,0,0,0.0,0.0
191.5,0,0,0.0,0.0
192.5,0,0,0.0,0.0
193.5,0,0,0.0,0.0
194.5,0,0,0.0,0.0
195.5,1,0,0.00012202562538133008,0.0
196.5,0,0,0.0,0.0
197.5,0,0,0.0,0.0
198.5,0,0,0.0,0.0
199.5,0,0,0.0,0.0
200.5,0,0,0.0,0.0
201.5,0,0,0.0,0.0
202.5,0,0,0.0,0.0
203.5,0,0,0.0,0.0
204.5,0,0,0.0,0.0
205.5,0,0,0.0,0.0
206.5,0,0,0.0,0.0
207.5,0,0,0.0,0.0
208.5,0,0,0.0,0.0
209.5,0,0,0.0,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,0,0,0.0,0.0
213.5,0,0,0.0,0.0
214.5,0,0,0.0,0.0
215.5,0,0,0.0,0.0
216.5,0,0,0.0,0.0
217.5,0,0,0.0,0.0
218.5,0,0,0.0,0.0
219.5,0,0,0.0,0.0
220.5,0,0,0.0,0.0
221.5,0,0,0.0,0.0
222.5,0,0,0.0,0.0
223.5,0,0,0.0,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,1,0,0.00012202562538133008,0.0
228.5,0,0,0.0,0.0
229.5,0,0,0.0,0.0
230.5,0,0,0.0,0.0
231.5,0,0,0.0,0.0
232.5,0,0,0.0,0.0
233.5,0,0,0.0,0.0
234.5,0,0,0.0,0.0
235.5,0,0,0.0,0.0
236.5,0,0,0.0,0.0
237.5,0,0,0.0,0.0
238.5,0,0,0.0,0.0
239.5,0,0,0.0,0.0
240.5,0,0,0.0,0.0
241.5,1,0,0.00012202562538133008,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,0,0,0.0,0.0
245.5,0,0,0.0,0.0
246.5,1,0,0.00012202562538133008,0.0
247.5,0,0,0.0,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,0,0,0.0,0.0
251.5,1,0,0.00012202562538133008,0.0
252.5,0,0,0.0,0.0
253.5,0,0,0.0,0.0
254.5,0,0,0.0,0.0
255.5,0,0,0.0,0.0
256.5,0,0,0.0,0.0
257.5,0,0,0.0,0.0
258.5,0,0,0.0,0.0
259.5,0,0,0.0,0.0
260.5,0,0,0.0,0.0
261.5,0,0,0.0,0.0
262.5,0,0,0.0,0.0
263.5,0,0,0.0,0.0
264.5,0,0,0.0,0.0
265.5,0,0,0.0,0.0
266.5,0,0,0.0,0.0
267.5,1,0,0.00012202562538133008,0.0
268.5,0,0,0.0,0.0
269.5,0,0,0.0,0.0
270.5,0,0,0.0,0.0
271.5,0,0,0.0,0.0
272.5,0,0,0.0,0.0
273.5,0,0,0.0,0.0
274.5,0,0,0.0,0.0
275.5,0,0,0.0,0.0
276.5,0,0,0.0,0.0
277.5,0,0,0.0,0.0
278.5,0,0,0.0,0.0
279.5,0,0,0.0,0.0
280.5,0,0,0.0,0.0
281.5,0,0,0.0,0.0
282.5,0,0,0.0,0.0
283.5,0,0,0.0,0.0
284.5,0,0,0.0,0.0
285.5,0,0,0.0,0.0
286.5,0,0,0.0,0.0
287.5,0,0,0.0,0.0
288.5,0,0,0.0,0.0
289.5,0,0,0.0,0.0
290.5,0,0,0.0,0.0
291.5,0,0,0.0,0.0
292.5,0,0,0.0,0.0
293.5,0,0,0.0,0.0
294.5,0,0,0.0,0.0
295.5,0,0,0.0,0.0
296.5,0,0,0.0,0.0
297.5,0,0,0.0,0.0
298.5,0,0,0.0,0.0
299.5,0,0,0.0,0.0
300.5,0,0,0.0,0.0
301.5,0,0,0.0,0.0
302.5,0,0,0.0,0.0
303.5,0,0,0.0,0.0
304.5,0,0,0.0,0.0
305.5,0,0,0.0,0.0
306.5,0,0,0.0,0.0
307.5,0,0,0.0,0.0
308.5,0,0,0.0,0.0
309.5,0,0,0.0,0.0
310.5,0,0,0.0,0.0
311.5,0,0,0.0,0.0
312.5,0,0,0.0,0.0
313.5,0,0,0.0,0.0
314.5,0,0,0.0,0.0
315.5,0,0,0.0,0.0
316.5,0,0,0.0,0.0
317.5,0,0,0.0,0.0
318.5,0,0,0.0,0.0
319.5,0,0,0.0,0.0
320.5,0,0,0.0,0.0
321.5,0,0,0.0,0.0
322.5,0,0,0.0,0.0
323.5,0,0,0.0,0.0
324.5,0,0,0.0,0.0
325.5,0,0,0.0,0.0
326.5,0,0,0.0,0.0
327.5,0,0,0.0,0.0
328.5,0,0,0.0,0.0
329.5,0,0,0.0,0.0
330.5,0,0,0.0,0.0
331.5,0,0,0.0,0.0
332.5,0,0,0.0,0.0
333.5,0,0,0.0,0.0
334.5,0,0,0.0,0.0
335.5,0,0,0.0,0.0
336.5,0,0,0.0,0.0
337.5,0,0,0.0,0.0
338.5,0,0,0.0,0.0
339.5,0,0,0.0,0.0
340.5,0,0,0.0,0.0
341.5,0,0,0.0,0.0
342.5,0,0,0.0,0.0
343.5,0,0,0.0,0.0
344.5,0,0,0.0,0.0
345.5,0,0,0.0,0.0
346.5,0,0,0.0,0.0
347.5,0,0,0.0,0.0
348.5,0,0,0.0,0.0
349.5,0,0,0.0,0.0
350.5,0,0,0.0,0.0
351.5,0,0,0.0,0.0
352.5,0,0,0.0,0.0
353.5,0,0,0.0,0.0
354.5,0,0,0.0,0.0
355.5,0,0,0.0,0.0
356.5,0,0,0.0,0.0
357.5,0,0,0.0,0.0
358.5,0,0,0.0,0.0
359.5,0,0,0.0,0.0
360.5,0,0,0.0,0.0
361.5,0,0,0.0,0.0
362.5,0,0,0.0,0.0
363.5,0,0,0.0,0.0
364.5,0,0,0.0,0.0
365.5,0,0,0.0,0.0
366.5,0,0,0.0,0.0
367.5,0,0,0.0,0.0
368.5,0,0,0.0,0.0
369.5,0,0,0.0,0.0
370.5,0,0,0.0,0.0
371.5,0,0,0.0,0.0
372.5,0,0,0.0,0.0
373.5,1,0,0.00012202562538133008,0.0


==> data/mid/c10/pattern_hist.csv <==
pattern,count
periodical,72832
forward,25137
fan in,15720
mutual,15710
fan out,15584
single,12636
stack (sar),133
bipartite (sar),78
gather scatter (sar),71
scatter gather (sar),60
fan out (sar),56
fan in (sar),49
cycle (sar),31


==> data/mid/c10/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.10532779483474806,1.0,2.2027299097666617,1,0.5188679245283019,1.0,0.175047131984345
7,0.09694780567094094,2.0,0.5203167694021378,2,0.06981132075471698,2.0,0.08265743289167393
2,0.0958641863825176,3.0,0.22370498891665774,10,0.026415094339622643,3.0,0.053291553147607036
6,0.09358858587682861,4.0,0.12290637146238056,18,0.026415094339622643,4.0,0.03903092347067194
8,0.07679248690626693,5.0,0.07723678300148526,9,0.024528301886792454,5.0,0.030654986197730594
9,0.05931009571970381,6.0,0.05284236465676653,3,0.024528301886792454,6.0,0.025164325333735547
4,0.05591475528264403,7.0,0.03833631592287277,7,0.022641509433962263,7.0,0.021296762443141888
5,0.0456564926855698,8.0,0.029032268484073608,8,0.018867924528301886,8.0,0.018430441566821304
10,0.04301968575040636,9.0,0.022719045963970765,12,0.018867924528301886,9.0,0.01622414263341495
11,0.032291854795015354,10.0,0.018244448959520366,14,0.018867924528301886,10.0,0.014475315509086538
12,0.029185479501535126,11.0,0.014960916410620003,17,0.016981132075471698,11.0,0.013056276562025515
13,0.028174101499006683,12.0,0.012482133349109071,22,0.016981132075471698,12.0,0.011882619891901565
14,0.024381433989525015,13.0,0.010566228661719426,11,0.01509433962264151,13.0,0.010896356095215933
15,0.02004695683583168,14.0,0.00905559413495316,20,0.01509433962264151,14.0,0.010056352780526303
16,0.017988080187827344,15.0,0.007844018283265546,13,0.013207547169811321,15.0,0.009332639773507529
18,0.014231533321293118,16.0,0.006857843115068462,4,0.013207547169811321,16.0,0.008702873161667643
17,0.013978688820661007,17.0,0.006044705657299449,19,0.011320754716981131,17.0,0.008150061163832899
1,0.013292396604659563,18.0,0.00536656834206431,21,0.011320754716981131,18.0,0.007661056572274353
20,0.012281018602131119,19.0,0.004795269310478754,15,0.011320754716981131,19.0,0.007225530690147938
19,0.011558605743182229,20.0,0.0043096035969046355,16,0.011320754716981131,20.0,0.0068352586341439365
21,0.009319125880440671,21.0,0.0038933620915603817,5,0.009433962264150943,21.0,0.006483611212277151
23,0.007802058876648004,22.0,0.003533985560169672,26,0.009433962264150943,22.0,0.006165187007104322
22,0.007043525374751671,23.0,0.003221622945435182,23,0.009433962264150943,23.0,0.005875541572780384
25,0.006104388658118114,24.0,0.0029484610304052698,29,0.005660377358490566,24.0,0.005610985139590653
26,0.005815423514538559,25.0,0.0027082397265175643,31,0.005660377358490566,25.0,0.0053684294517153015
24,0.005634820299801336,26.0,0.002495896540766777,6,0.005660377358490566,26.0,0.005145270376578592
27,0.004587321654325447,27.0,0.0023073023628691273,25,0.005660377358490566,27.0,0.004939296917474288
28,0.00404551201011378,28.0,0.0021390627441086954,37,0.0037735849056603774,28.0,0.004748619961198171
29,0.003864908795376558,29.0,0.001988366770166275,32,0.0037735849056603774,29.0,0.004571615948115778
32,0.0036843055806393354,30.0,0.0018528709462670239,67,0.0037735849056603774,30.0,0.0044068819467996505
33,0.0030702546505327797,31.0,0.0017306091318332743,33,0.0037735849056603774,31.0,0.004253199531283858
31,0.0028535307928481126,32.0,0.0016199220607473865,28,0.0037735849056603774,32.0,0.004109505515289606
30,0.002781289506953224,33.0,0.0015194017319060807,64,0.0018867924528301887,33.0,0.003974868073686951
34,0.0025284450063211127,34.0,0.0014278471934518954,39,0.0018867924528301887,34.0,0.0038484671304000783
41,0.0023478417915838903,35.0,0.0013442291317163654,54,0.0018867924528301887,35.0,0.003729578150467775
35,0.0018421527903196677,36.0,0.001267661318865227,62,0.0018867924528301887,36.0,0.003617558667334908
60,0.0016976702185298898,37.0,0.0011973774436643215,63,0.0018867924528301887,37.0,0.003511837022404719
42,0.0016615495755824454,38.0,0.0011327121972506502,38,0.0018867924528301887,38.0,0.0034119029049904516
36,0.0016254289326350009,39.0,0.0010730857447299148,24,0.0018867924528301887,39.0,0.0033172993660666433
61,0.001408705074950334,40.0,0.0010179909080105009,52,0.0018867924528301887,40.0,0.003227616045143291
40,0.001336463789055445,41.0,0.0009669825326777755,30,0.0018867924528301887,41.0,0.0031424834009207933
43,0.001336463789055445,42.0,0.000919668624197345,47,0.0018867924528301887,42.0,0.00306156777662848
44,0.001336463789055445,43.0,0.0008757029251906291,27,0.0018867924528301887,43.0,0.0029845671627023516
37,0.0013003431461080007,44.0,0.000834778672422927,36,0.0018867924528301887,44.0,0.0029112075446624313
38,0.0012281018602131118,45.0,0.000796623324239449,40,0.0018867924528301887,45.0,0.0028412397441726005
39,0.0011919812172656674,46.0,0.0007609940900008946,,,46.0,0.002774436677418792
62,0.0010474986454758895,47.0,0.0007276741252348351,,,47.0,0.0027105909679758823
48,0.0010474986454758895,48.0,0.0006964692817064807,,,48.0,0.0026495128619037998
115,0.0009391367166335561,49.0,0.000667205321915292,,,49.0,0.002591028401426088
116,0.0008668954307386672,50.0,0.0006397255237785464,,,50.0,0.002534977820593647
117,0.0008668954307386672,51.0,0.0006138886143394109,,,51.0,0.0024812141321315247
46,0.0007946541448437782,52.0,0.0005895669819053344,,,52.0,0.002429601879450377
47,0.0006862922160014448,53.0,0.000566645124601594,,,53.0,0.002380016031768856
59,0.0006501715730540004,54.0,0.0005450183003186063,,,54.0,0.0023323410035915107
51,0.0006140509301065559,55.0,0.0005245913487563368,,,55.0,0.0022864697825408548
45,0.0006140509301065559,56.0,0.0005052776609734276,,,56.0,0.002242303151850008
50,0.000541809644211667,57.0,0.00048699827572899036,,,57.0,0.002199748995762591
121,0.00046956835831677806,58.0,0.00046968108511727326,,,58.0,0.002158721677723237
64,0.0004334477153693336,59.0,0.0004532601346639345,,,59.0,0.0021191414826269846
114,0.0003973270724218891,60.0,0.00043767500527691394,,,60.0,0.0020809341155712197
55,0.0003973270724218891,61.0,0.00042287026630487653,,,61.0,0.0020440302505543794
54,0.0003973270724218891,62.0,0.0004087949905164338,,,62.0,0.0020083651234196484
70,0.00036120642947444465,63.0,0.0003954023231260854,,,63.0,0.001973878164072918
72,0.00036120642947444465,64.0,0.00038264909810055664,,,64.0,0.0019405126636316058
118,0.00036120642947444465,65.0,0.0003704954959165866,,,65.0,0.0019082154727006618
58,0.00036120642947444465,66.0,0.00035890473773660754,,,66.0,0.0018769367274376128
75,0.0003250857865270002,67.0,0.0003478428116454458,,,67.0,0.0018466296004709172
67,0.0003250857865270002,68.0,0.0003372782271683501,,,68.0,0.0018172500740846556
80,0.0002889651435795557,69.0,0.00032718179478416926,,,69.0,0.001788756733385403
52,0.0002889651435795557,70.0,0.0003175264275705009,,,70.0,0.0017611105774307328
63,0.0002889651435795557,71.0,0.00030828696248103124,,,71.0,0.0017342748465286606
73,0.0002889651435795557,72.0,0.0002994399990681921,,,72.0,0.0017082148641182574
68,0.0002889651435795557,73.0,0.00029096375373427675,,,73.0,0.0016828978918175584
56,0.00025284450063211124,74.0,0.0002828379278276595,,,74.0,0.001658292996379253
123,0.00025284450063211124,75.0,0.0002750435881031107,,,75.0,0.0016343709274302819
57,0.00025284450063211124,76.0,0.00026756305824089346,,,76.0,0.0016111040049909381
53,0.00025284450063211124,77.0,0.0002603798202721897,,,77.0,0.001588466015874434
65,0.00025284450063211124,78.0,0.0002534784248916393,,,78.0,0.0015664321181610022
77,0.0002167238576846668,79.0,0.0002468444097541329,,,79.0,0.0015449787530230265
66,0.0002167238576846668,80.0,0.00024046422495478898,,,80.0,0.0015240835632507315
128,0.0002167238576846668,81.0,0.00023432516498025544,,,81.0,0.00150372531789286
79,0.0002167238576846668,82.0,0.0002284153064977881,,,82.0,0.0014838838424844345
112,0.0002167238576846668,83.0,0.00022272345141742403,,,83.0,0.0014645399543850907
127,0.0002167238576846668,84.0,0.0002172390747232199,,,84.0,0.0014456754027972996
119,0.00018060321473722233,85.0,0.00021195227662303116,,,85.0,0.0014272728130747187
78,0.00018060321473722233,86.0,0.00020685373861358106,,,86.0,0.001409315634967536
124,0.00018060321473722233,87.0,0.0002019346830993983,,,87.0,0.001391788094484452
113,0.00018060321473722233,88.0,0.00019718683624126847,,,88.0,0.001374675149080365
131,0.00018060321473722233,89.0,0.0001926023937427402,,,89.0,0.0013579624459052252
49,0.00018060321473722233,90.0,0.00018817398931245726,,,90.0,0.0013416362828732712
129,0.00014448257178977786,91.0,0.00018389466556610143,,,91.0,0.0013256835723332414
81,0.00014448257178977786,92.0,0.00017975784715491038,,,92.0,0.0013100918071394171
122,0.00014448257178977786,93.0,0.0001757573159284155,,,93.0,0.0012948490289407422
69,0.00014448257178977786,94.0,0.00017188718795752125,,,94.0,0.0012799437985209691
85,0.00014448257178977786,95.0,0.00016814189226057376,,,95.0,0.00126536516803699
82,0.00014448257178977786,96.0,0.00016451615108986802,,,96.0,0.001251102655015372
71,0.00014448257178977786,97.0,0.00016100496164931334,,,97.0,0.0012371462179787765
125,0.00014448257178977786,98.0,0.00015760357912589159,,,98.0,0.001223486233584517
130,0.00014448257178977786,99.0,0.0001543075009282487,,,99.0,0.0012101134751671273
74,0.00014448257178977786,100.0,0.0001511124520353946,,,100.0,0.0011970190925855361
96,0.0001083619288423334,101.0,0.00014801437136716228,,,101.0,0.0011841945932834057
89,0.0001083619288423334,102.0,0.00014500939909590339,,,102.0,0.001171631824478429
86,0.0001083619288423334,103.0,0.00014209386482595698,,,103.0,0.001159322956402989
87,0.0001083619288423334,104.0,0.00013926427657381195,,,104.0,0.0011472604665246086
111,0.0001083619288423334,105.0,0.00013651731048765426,,,105.0,0.001135437124680127
120,0.0001083619288423334,106.0,0.00013384980125021566,,,106.0,0.001123845979062577
103,0.0001083619288423334,107.0,0.0001312587331135771,,,107.0,0.001112480343004342
107,0.0001083619288423334,108.0,0.0001287412315188754,,,108.0,0.0011013337825043952
100,7.224128589488893e-05,109.0,0.0001262945552577627,,,109.0,0.0010904001044512862
134,7.224128589488893e-05,110.0,0.0001239160891360129,,,110.0,0.0010796733454971046
109,7.224128589488893e-05,111.0,0.00012160333710289416,,,111.0,0.0010691477615408895
132,7.224128589488893e-05,112.0,0.00011935391581286164,,,112.0,0.0010588178177829658
143,7.224128589488893e-05,113.0,0.00011716554858879995,,,113.0,0.0010486781793144348
91,7.224128589488893e-05,114.0,0.00011503605975848489,,,114.0,0.0010387237022085841
90,7.224128589488893e-05,115.0,0.00011296336933815985,,,115.0,0.001028949425083315
84,7.224128589488893e-05,116.0,0.00011094548803915678,,,116.0,0.0010193505611058409
108,7.224128589488893e-05,117.0,0.00010898051257535169,,,117.0,0.0010099224904128905
138,7.224128589488893e-05,118.0,0.0001070666212509454,,,118.0,0.0010006607529214914
76,7.224128589488893e-05,119.0,0.00010520206980961891,,,119.0,0.0009915610415070879
98,7.224128589488893e-05,120.0,0.00010338518752753995,,,120.0,0.000982619195527327
97,7.224128589488893e-05,121.0,0.00010161437353400693,,,121.0,0.000973831194671285
83,7.224128589488893e-05,122.0,9.98880933447182e-05,,,122.0,0.0009651931531152432
94,7.224128589488893e-05,123.0,9.820487559375737e-05,,,123.0,0.000956701313967375
101,7.224128589488893e-05,124.0,9.656330895140036e-05,,,124.0,0.0009483520439848422
152,7.224128589488893e-05,125.0,9.496203921578256e-05,,,125.0,0.0009401418285478731
102,3.6120642947444464e-05,126.0,9.339976656732221e-05,,,126.0,0.0009320672668763822
104,3.6120642947444464e-05,127.0,9.187524297558773e-05,,,127.0,0.0009241250674756094
165,3.6120642947444464e-05,128.0,9.038726974902435e-05,,,128.0,0.0009163120437981112
177,3.6120642947444464e-05,129.0,8.89346952186282e-05,,,129.0,0.000908625110110228
135,3.6120642947444464e-05,130.0,8.751641254727512e-05,,,130.0,0.0009010612775518935
186,3.6120642947444464e-05,131.0,8.613135765698466e-05,,,131.0,0.000893617650379333
150,3.6120642947444464e-05,132.0,8.477850726692826e-05,,,132.0,0.0008862914223808446
246,3.6120642947444464e-05,133.0,8.345687703547979e-05,,,133.0,0.0008790798734564455
142,3.6120642947444464e-05,134.0,8.216551980005892e-05,,,134.0,0.0008719803663527281
164,3.6120642947444464e-05,135.0,8.090352390893664e-05,,,135.0,0.0008649903435447831
141,3.6120642947444464e-05,136.0,7.96700116395597e-05,,,136.0,0.0008581073242575352
93,3.6120642947444464e-05,137.0,7.846413769831077e-05,,,137.0,0.000851328901619285
162,3.6120642947444464e-05,138.0,7.728508779695362e-05,,,138.0,0.0008446527399406743
174,3.6120642947444464e-05,139.0,7.613207730132221e-05,,,139.0,0.0008380765721126857
95,3.6120642947444464e-05,140.0,7.500434994809977e-05,,,140.0,0.0008315981971176574
146,3.6120642947444464e-05,141.0,7.390117662579947e-05,,,141.0,0.0008252154776476376
182,3.6120642947444464e-05,142.0,7.28218542163076e-05,,,142.0,0.0008189263378247248
176,3.6120642947444464e-05,143.0,7.176570449357874e-05,,,143.0,0.0008127287610183463
92,3.6120642947444464e-05,144.0,7.073207307628804e-05,,,144.0,0.0008066207877547084
137,3.6120642947444464e-05,145.0,6.9720328431444e-05,,,145.0,0.0008006005137139158
179,3.6120642947444464e-05,146.0,6.872986092615202e-05,,,146.0,0.0007946660878105098
155,3.6120642947444464e-05,147.0,6.77600819248904e-05,,,147.0,0.000788815710353407
189,3.6120642947444464e-05,148.0,6.681042292982357e-05,,,148.0,0.0007830476312814404
267,3.6120642947444464e-05,149.0,6.588033476182593e-05,,,149.0,0.0007773601484709086
136,3.6120642947444464e-05,150.0,6.496928678003134e-05,,,150.0,0.0007717516061117367
195,3.6120642947444464e-05,151.0,6.407676613785353e-05,,,151.0,0.0007662203931490285
251,3.6120642947444464e-05,152.0,6.320227707354517e-05,,,152.0,0.000760764941786966
151,3.6120642947444464e-05,153.0,6.234534023347776e-05,,,153.0,0.0007553837260521719
153,3.6120642947444464e-05,154.0,6.150549202643124e-05,,,154.0,0.000750075260413796
110,3.6120642947444464e-05,155.0,6.0682284007282094e-05,,,155.0,0.0007448380984577419
374,3.6120642947444464e-05,156.0,5.987528228857226e-05,,,156.0,0.0007396708316125696
227,3.6120642947444464e-05,157.0,5.908406697852858e-05,,,157.0,0.0007345720879247478
241,3.6120642947444464e-05,158.0,5.830823164418442e-05,,,158.0,0.000729540530881042
99,3.6120642947444464e-05,159.0,5.754738279833215e-05,,,159.0,0.0007245748582759415
,,160.0,5.68011394091065e-05,,,160.0,0.0007196738011221293
,,161.0,5.606913243106691e-05,,,161.0,0.000714836122602105
,,162.0,5.5351004356709796e-05,,,162.0,0.0007100606170591594
,,163.0,5.4646408787401165e-05,,,163.0,0.0007053461090259927
,,164.0,5.395501002277578e-05,,,164.0,0.000700691452289351
,,165.0,5.327648266770132e-05,,,165.0,0.0006960955289891345
,,166.0,5.261051125595516e-05,,,166.0,0.0006915572487505088
,,167.0,5.195678988980768e-05,,,167.0,0.000687075547847618
,,168.0,5.1315021894749284e-05,,,168.0,0.0006826493883975679
,,169.0,5.0684919488639374e-05,,,169.0,0.0006782777575834138
,,170.0,5.0066203464593696e-05,,,170.0,0.0006739596669049401
,,171.0,4.945860288696302e-05,,,171.0,0.0006696941514560855
,,172.0,4.886185479978981e-05,,,172.0,0.0006654802692279132
,,173.0,4.827570394716185e-05,,,173.0,0.0006613171004360836
,,174.0,4.769990250491201e-05,,,174.0,0.0006572037468718303
,,175.0,4.7134209823141724e-05,,,175.0,0.0006531393312754883
,,176.0,4.6578392179072786e-05,,,176.0,0.0006491229967316697
,,177.0,4.60322225397572e-05,,,177.0,0.000645153906085217
,,178.0,4.5495480334198994e-05,,,178.0,0.0006412312413771111
,,179.0,4.496795123446425e-05,,,179.0,0.0006373542032995419
,,180.0,4.444942694537702e-05,,,180.0,0.0006335220106693898
,,181.0,4.393970500241897e-05,,,181.0,0.0006297338999193957
,,182.0,4.343858857746946e-05,,,182.0,0.0006259891246063336
,,183.0,4.294588629204088e-05,,,183.0,0.0006222869549355264
,,184.0,4.2461412037681046e-05,,,184.0,0.0006186266773010757
,,185.0,4.1984984803230395e-05,,,185.0,0.0006150075938412057
,,186.0,4.1516428508636994e-05,,,186.0,0.000611429022008144
,,187.0,4.105557184504692e-05,,,187.0,0.000607890294151991
,,188.0,4.060224812090082e-05,,,188.0,0.0006043907571180485
,,189.0,4.015629511378072e-05,,,189.0,0.0006009297718571046
,,190.0,3.97175549277631e-05,,,190.0,0.0005975067130481931
,,191.0,3.928587385604593e-05,,,191.0,0.0005941209687333625
,,192.0,3.886110224862833e-05,,,192.0,0.0005907719399640134
,,193.0,3.844309438483187e-05,,,193.0,0.00058745904045838
,,194.0,3.8031708350462286e-05,,,194.0,0.0005841816962697469
,,195.0,3.762680591941996e-05,,,195.0,0.0005809393454650146
,,196.0,3.722825243957616e-05,,,196.0,0.000577731437813237
,,197.0,3.68359167227405e-05,,,197.0,0.0005745574344837736
,,198.0,3.644967093855317e-05,,,198.0,0.0005714168077537123
,,199.0,3.6069390512142896e-05,,,199.0,0.0005683090407242341
,,200.0,3.5694954025398876e-05,,,200.0,0.0005652336270456013
,,201.0,3.5326243121711857e-05,,,201.0,0.0005621900706504653
,,202.0,3.496314241404585e-05,,,202.0,0.0005591778854952057
,,203.0,3.4605539396208246e-05,,,203.0,0.0005561965953090156
,,204.0,3.4253324357192e-05,,,204.0,0.0005532457333504687
,,205.0,3.3906390298469064e-05,,,205.0,0.000550324842171306
,,206.0,3.356463285411959e-05,,,206.0,0.000547433473387197
,,207.0,3.322795021368649e-05,,,207.0,0.0005445711874552359
,,208.0,3.289624304764972e-05,,,208.0,0.0005417375534579412
,,209.0,3.256941443541926e-05,,,209.0,0.0005389321488935423
,,210.0,3.224736979575012e-05,,,210.0,0.0005361545594723386
,,211.0,3.193001681948684e-05,,,211.0,0.0005334043789189271
,,212.0,3.161726540454883e-05,,,212.0,0.0005306812087801036
,,213.0,3.130902759307189e-05,,,213.0,0.0005279846582382495
,,214.0,3.1005217510624596e-05,,,214.0,0.00052531434393002
,,215.0,3.0705751307421676e-05,,,215.0,0.0005226698897701616
,,216.0,3.0410547101460054e-05,,,216.0,0.0005200509267802905
,,217.0,3.0119524923505942e-05,,,217.0,0.0005174570929224681
,,218.0,2.983260666386463e-05,,,218.0,0.0005148880329374205
,,219.0,2.95497160208673e-05,,,219.0,0.0005123433981872494
,,220.0,2.9270778451011977e-05,,,220.0,0.0005098228465024911
,,221.0,2.899572112069828e-05,,,221.0,0.0005073260420333849
,,222.0,2.8724472859498022e-05,,,222.0,0.0005048526551052145
,,223.0,2.8456964114906257e-05,,,223.0,0.0005024023620775955
,,224.0,2.8193126908519358e-05,,,224.0,0.0004999748452075825
,,225.0,2.793289479358909e-05,,,225.0,0.0004975697925164757
,,226.0,2.7676202813903544e-05,,,226.0,0.0004951868976602134
,,227.0,2.7422987463947812e-05,,,227.0,0.0004928258598032345
,,228.0,2.7173186650299158e-05,,,228.0,0.0004904863834957074
,,229.0,2.6926739654213203e-05,,,229.0,0.00048816817855401747
,,230.0,2.6683587095359383e-05,,,230.0,0.00048587095994441607
,,231.0,2.644367089666561e-05,,,231.0,0.000483594447669732
,,232.0,2.6206934250233453e-05,,,232.0,0.0004813383666590525
,,233.0,2.5973321584286988e-05,,,233.0,0.000479102446660284
,,234.0,2.574277853111951e-05,,,234.0,0.00047688642213550455
,,235.0,2.5515251896004017e-05,,,235.0,0.00047469003215902533
,,236.0,2.529068962703442e-05,,,236.0,0.000472513020318078
,,237.0,2.506904078586593e-05,,,237.0,0.00047035513461605115
,,238.0,2.485025551932402e-05,,,238.0,0.00046821612737819857
,,239.0,2.463428503185281e-05,,,239.0,0.0004660957551597479
,,240.0,2.4421081558774557e-05,,,240.0,0.0004639937786563364
,,241.0,2.4210598340333135e-05,,,241.0,0.000461909962616708
,,242.0,2.400278959649544e-05,,,242.0,0.00045984407575760375
,,243.0,2.37976105024855e-05,,,243.0,0.0004577958906807821
,,244.0,2.3595017165027087e-05,,,244.0,0.000455765183792108
,,245.0,2.3394966599271567e-05,,,245.0,0.00045375173522264954
,,246.0,2.3197416706388445e-05,,,246.0,0.00045175532875172623
,,247.0,2.3002326251797023e-05,,,247.0,0.00044977575173185084
,,248.0,2.2809654844018317e-05,,,248.0,0.00044781279501551286
,,249.0,2.261936291412712e-05,,,249.0,0.0004458662528837495
,,250.0,2.243141169578489e-05,,,250.0,0.00044393592297645444
,,251.0,2.2245763205834768e-05,,,251.0,0.0004420216062243756
,,252.0,2.206238022544075e-05,,,252.0,0.0004401231067827528
,,253.0,2.188122628175367e-05,,,253.0,0.0004382402319665523
,,254.0,2.170226563008727e-05,,,254.0,0.0004363727921872507
,,255.0,2.1525463236588213e-05,,,255.0,0.00043452060089112693
,,256.0,2.135078476138451e-05,,,256.0,0.0004326834744990202
,,257.0,2.1178196542197274e-05,,,257.0,0.0004308612323475136
,,258.0,2.100766557840142e-05,,,258.0,0.0004290536966315041
,,259.0,2.083915951552126e-05,,,259.0,0.00042726069234812046
,,260.0,2.0672646630147507e-05,,,260.0,0.0004254820472419539
,,261.0,2.050809581526271e-05,,,261.0,0.00042371759175156436
,,262.0,2.034547656596251e-05,,,262.0,0.00042196715895722854
,,263.0,2.0184758965560567e-05,,,263.0,0.000420230584529896
,,264.0,2.0025913672065488e-05,,,264.0,0.00041850770668132195
,,265.0,1.986891190501838e-05,,,265.0,0.00041679836611534325
,,266.0,1.9713725432680153e-05,,,266.0,0.0004151024059802693
,,267.0,1.9560326559557918e-05,,,267.0,0.0004134196718223572
,,268.0,1.9408688114260377e-05,,,268.0,0.0004117500115403423
,,269.0,1.9258783437672277e-05,,,269.0,0.00041009327534099685
,,270.0,1.911058637143841e-05,,,270.0,0.00040844931569569026
,,271.0,1.896407124674794e-05,,,271.0,0.0004068179872979231
,,272.0,1.8819212873410184e-05,,,272.0,0.00040519914702181185
,,273.0,1.867598652921321e-05,,,273.0,0.0004035926538814971
,,274.0,1.8534367949556887e-05,,,274.0,0.0004019983689914544
,,275.0,1.839433331735245e-05,,,275.0,0.0004004161555276809
,,276.0,1.8255859253180645e-05,,,276.0,0.00039884587868973897
,,277.0,1.8118922805701074e-05,,,277.0,0.0003972874056636321
,,278.0,1.798350144230531e-05,,,278.0,0.00039574060558549316
,,279.0,1.784957304000684e-05,,,279.0,0.0003942053495060645
,,280.0,1.7717115876560985e-05,,,280.0,0.0003926815103559493
,,281.0,1.7586108621808146e-05,,,281.0,0.0003911689629116149
,,282.0,1.745653032923407e-05,,,282.0,0.00038966758376212936
,,283.0,1.732836042774086e-05,,,283.0,0.00038817725127661304
,,284.0,1.720157871362286e-05,,,284.0,0.000386697845572387
,,285.0,1.707616534274147e-05,,,285.0,0.0003852292484838011
,,286.0,1.695210082289342e-05,,,286.0,0.0003837713435317249
,,287.0,1.6829366006366966e-05,,,287.0,0.0003823240158936853
,,288.0,1.6707942082680812e-05,,,288.0,0.00038088715237463456
,,289.0,1.6587810571500585e-05,,,289.0,0.0003794606413783331
,,290.0,1.6468953315728027e-05,,,290.0,0.00037804437287933376
,,291.0,1.635135247475799e-05,,,291.0,0.00037663823839554977
,,292.0,1.623499051789871e-05,,,292.0,0.0003752421309613955
,,293.0,1.6119850217950825e-05,,,293.0,0.00037385594510148403
,,294.0,1.600591464494072e-05,,,294.0,0.00037247957680486884
,,295.0,1.58931671600041e-05,,,295.0,0.0003711129234998167
,,296.0,1.578159140941558e-05,,,296.0,0.0003697558840290992
,,297.0,1.5671171318760417e-05,,,297.0,0.00036840835862578914
,,298.0,1.5561891087244464e-05,,,298.0,0.0003670702488895522
,,299.0,1.5453735182138663e-05,,,299.0,0.0003657414577634201
,,300.0,1.534668833335445e-05,,,300.0,0.00036442188951103457
,,301.0,1.5240735528146534e-05,,,301.0,0.00036311144969435147
,,302.0,1.5135862005939722e-05,,,302.0,0.0003618100451517936
,,303.0,1.5032053253276366e-05,,,303.0,0.0003605175839768424
,,304.0,1.4929294998881363e-05,,,304.0,0.0003592339754970575
,,305.0,1.4827573208841512e-05,,,305.0,0.00035795913025351455
,,306.0,1.4726874081896228e-05,,,306.0,0.00035669295998065273
,,307.0,1.4627184044836724e-05,,,307.0,0.00035543537758651964
,,308.0,1.4528489748010774e-05,,,308.0,0.00035418629713340847
,,309.0,1.443077806093032e-05,,,309.0,0.0003529456338188744
,,310.0,1.4334036067979258e-05,,,310.0,0.0003517133039571245
,,311.0,1.423825106421878e-05,,,311.0,0.0003504892249607711
,,312.0,1.4143410551287768e-05,,,312.0,0.0003492733153229412
,,313.0,1.404950223339578e-05,,,313.0,0.00034806549459973286
,,314.0,1.3956514013406257e-05,,,314.0,0.0003468656833930123
,,315.0,1.3864433989007632e-05,,,315.0,0.0003456738033335424
,,316.0,1.3773250448970097e-05,,,316.0,0.00034448977706443603
,,317.0,1.3682951869485868e-05,,,317.0,0.00034331352822492716
,,318.0,1.3593526910590788e-05,,,318.0,0.00034214498143445205
,,319.0,1.3504964412665253e-05,,,319.0,0.00034098406227703397
,,320.0,1.3417253393012446e-05,,,320.0,0.000339830697285965
,,321.0,1.3330383042511913e-05,,,321.0,0.0003386848139287773
,,322.0,1.3244342722346642e-05,,,322.0,0.00033754634059249934
,,323.0,1.3159121960801759e-05,,,323.0,0.00033641520656918863
,,324.0,1.3074710450133089e-05,,,324.0,0.00033529134204173677
,,325.0,1.299109804350384e-05,,,325.0,0.0003341746780699398
,,326.0,1.290827475198771e-05,,,326.0,0.0003330651465768286
,,327.0,1.2826230741636803e-05,,,327.0,0.0003319626803352531
,,328.0,1.2744956330612745e-05,,,328.0,0.00033086721295471613
,,329.0,1.2664441986379444e-05,,,329.0,0.00032977867886844944
,,330.0,1.2584678322956e-05,,,330.0,0.000328697013320729
,,331.0,1.2505656098228298e-05,,,331.0,0.00032762215235442277
,,332.0,1.2427366211317831e-05,,,332.0,0.00032655403279876675
,,333.0,1.2349799700006443e-05,,,333.0,0.00032549259225736417
,,334.0,1.22729477382155e-05,,,334.0,0.00032443776909640344
,,335.0,1.2196801633538353e-05,,,335.0,0.0003233895024330898
,,336.0,1.212135282482467e-05,,,336.0,0.0003223477321242863
,,337.0,1.2046592879815466e-05,,,337.0,0.00032131239875536
,,338.0,1.1972513492827606e-05,,,338.0,0.00032028344362922866
,,339.0,1.1899106482486603e-05,,,339.0,0.00031926080875560424
,,340.0,1.1826363789506562e-05,,,340.0,0.0003182444368404284
,,341.0,1.1754277474516155e-05,,,341.0,0.00031723427127549654
,,342.0,1.1682839715929538e-05,,,342.0,0.0003162302561282666
,,343.0,1.1612042807861172e-05,,,343.0,0.00031523233613184846
,,344.0,1.1541879158083497e-05,,,344.0,0.00031424045667517004
,,345.0,1.1472341286026439e-05,,,345.0,0.00031325456379331705
,,346.0,1.1403421820817847e-05,,,346.0,0.00031227460415804263
,,347.0,1.133511349936382e-05,,,347.0,0.0003113005250684428
,,348.0,1.1267409164468045e-05,,,348.0,0.00031033227444179565
,,349.0,1.1200301762989248e-05,,,349.0,0.0003093698008045594
,,350.0,1.1133784344035874e-05,,,350.0,0.00030841305328352755
,,351.0,1.1067850057197109e-05,,,351.0,0.0003074619815971366
,,352.0,1.1002492150809471e-05,,,352.0,0.00030651653604692473
,,353.0,1.0937703970258093e-05,,,353.0,0.00030557666750913683
,,354.0,1.0873478956311958e-05,,,354.0,0.00030464232742647454
,,355.0,1.0809810643492275e-05,,,355.0,0.000303713467799987
,,356.0,1.0746692658473287e-05,,,356.0,0.00030279004118110035
,,357.0,1.068411871851473e-05,,,357.0,0.0003018720006637833
,,358.0,1.0622082629925267e-05,,,358.0,0.00030095929987684526
,,359.0,1.0560578286556188e-05,,,359.0,0.0003000518929763654
,,360.0,1.0499599668324685e-05,,,360.0,0.0002991497346382494
,,361.0,1.043914083976607e-05,,,361.0,0.0002982527800509116
,,362.0,1.037919594861426e-05,,,362.0,0.0002973609849080803
,,363.0,1.0319759224409921e-05,,,363.0,0.0002964743054017232
,,364.0,1.0260824977135645e-05,,,364.0,0.0002955926982150912
,,365.0,1.0202387595877579e-05,,,365.0,0.0002947161205158789
,,366.0,1.0144441547512898e-05,,,366.0,0.0002938445299494969
,,367.0,1.0086981375422581e-05,,,367.0,0.0002929778846324578
,,368.0,1.0030001698228918e-05,,,368.0,0.00029211614314586987
,,369.0,9.973497208557195e-06,,,369.0,0.0002912592645290385
,,370.0,9.91746267182108e-06,,,370.0,0.0002904072082731732
,,371.0,9.861892925031132e-06,,,371.0,0.0002895599343151971
,,372.0,9.80678287562596e-06,,,372.0,0.00028871740303165814
,,373.0,9.75212750032556e-06,,,373.0,0.0002878795752327392
,,374.0,9.69792184400632e-06,,,374.0,0.0002870464121563662
,,375.0,9.64416101859724e-06,,,375.0,0.0002862178754624108
,,376.0,9.590840201996915e-06,,,376.0,0.00028539392722698784
,,377.0,9.53795463701083e-06,,,377.0,0.00028457452993684425
,,378.0,9.485499630308541e-06,,,378.0,0.0002837596464838385
,,379.0,9.433470551400309e-06,,,379.0,0.00028294924015950806
,,380.0,9.381862831632772e-06,,,380.0,0.00028214327464972495
,,381.0,9.330671963203285e-06,,,381.0,0.00028134171402943514
,,382.0,9.279893498192465e-06,,,382.0,0.0002805445227574831
,,383.0,9.229523047614648e-06,,,383.0,0.0002797516656715175
,,384.0,9.179556280485784e-06,,,384.0,0.00027896310798297816
,,385.0,9.129988922908495e-06,,,385.0,0.00027817881527216203
,,386.0,9.080816757173866e-06,,,386.0,0.0002773987534833669
,,387.0,9.032035620879672e-06,,,387.0,0.0002766228889201112
,,388.0,8.983641406064654e-06,,,388.0,0.0002758511882404294
,,389.0,8.935630058358558e-06,,,389.0,0.00027508361845224023
,,390.0,8.887997576147562e-06,,,390.0,0.0002743201469087874
,,391.0,8.840740009754825e-06,,,391.0,0.0002735607413041516
,,392.0,8.793853460635789e-06,,,392.0,0.0002728053696688313
,,393.0,8.747334080587993e-06,,,393.0,0.00027205400036539276
,,394.0,8.701178070975046e-06,,,394.0,0.000271306602084187
,,395.0,8.655381681964498e-06,,,395.0,0.00027056314383913226
,,396.0,8.60994121177934e-06,,,396.0,0.00026982359496356163
,,397.0,8.564853005962822e-06,,,397.0,0.0002690879251061344
,,398.0,8.520113456656327e-06,,,398.0,0.00026835610422680956
,,399.0,8.47571900189006e-06,,,399.0,0.0002676281025928808
,,400.0,8.43166612488628e-06,,,400.0,0.00026690389077507206
,,401.0,8.387951353374808e-06,,,401.0,0.0002661834396436916
,,402.0,8.344571258920578e-06,,,402.0,0.0002654667203648452
,,403.0,8.301522456263003e-06,,,403.0,0.00026475370439670574
,,404.0,8.258801602666889e-06,,,404.0,0.0002640443634858394
,,405.0,8.216405397284693e-06,,,405.0,0.00026333866966358663
,,406.0,8.174330580529895e-06,,,406.0,0.0002626365952424977
,,407.0,8.132573933461238e-06,,,407.0,0.00026193811281282145
,,408.0,8.091132277177672e-06,,,408.0,0.00026124319523904605
,,409.0,8.050002472223732e-06,,,409.0,0.0002605518156564917
,,410.0,8.009181418005195e-06,,,410.0,0.00025986394746795364
,,411.0,7.968666052214778e-06,,,411.0,0.0002591795643403944
,,412.0,7.9284533502677e-06,,,412.0,0.00025849864020168584
,,413.0,7.888540324746915e-06,,,413.0,0.00025782114923739836
,,414.0,7.848924024857811e-06,,,414.0,0.0002571470658876376
,,415.0,7.809601535892208e-06,,,415.0,0.00025647636484392715
,,416.0,7.770569978701476e-06,,,416.0,0.0002558090210461379
,,417.0,7.73182650917858e-06,,,417.0,0.0002551450096794605
,,418.0,7.693368317748886e-06,,,418.0,0.0002544843061714233
,,419.0,7.655192628869572e-06,,,419.0,0.000253826886188953
,,420.0,7.617296700537463e-06,,,420.0,0.0002531727256354777
,,421.0,7.579677823805141e-06,,,421.0,0.0002525218006480723
,,422.0,7.5423333223051505e-06,,,422.0,0.0002518740875946446
,,423.0,7.505260551782175e-06,,,423.0,0.0002512295630711619
,,424.0,7.468456899633007e-06,,,424.0,0.0002505882038989178
,,425.0,7.431919784454185e-06,,,425.0,0.0002499499871218375
,,426.0,7.39564665559712e-06,,,426.0,0.00024931489000382215
,,427.0,7.359634992730619e-06,,,427.0,0.0002486828900261305
,,428.0,7.323882305410618e-06,,,428.0,0.0002480539648847982
,,429.0,7.288386132657012e-06,,,429.0,0.00024742809248809347
,,430.0,7.253144042537448e-06,,,430.0,0.00024680525095400866
,,431.0,7.2181536317579545e-06,,,431.0,0.00024618541860778765
,,432.0,7.1834125252602595e-06,,,432.0,0.0002455685739794873
,,433.0,7.148918375825697e-06,,,433.0,0.0002449546958015739
,,434.0,7.114668863685565e-06,,,434.0,0.000244343763006553
,,435.0,7.0806616961378205e-06,,,435.0,0.00024373575472463226
,,436.0,7.046894607169991e-06,,,436.0,0.00024313065028141705
,,437.0,7.01336535708819e-06,,,437.0,0.00024252842919563822
,,438.0,6.98007173215212e-06,,,438.0,0.00024192907117691104
,,439.0,6.947011544215966e-06,,,439.0,0.0002413325561235257
,,440.0,6.914182630375053e-06,,,440.0,0.00024073886412026793
,,441.0,6.88158285261817e-06,,,441.0,0.00024014797543626997
,,442.0,6.849210097485463e-06,,,442.0,0.00023955987052289075
,,443.0,6.817062275731787e-06,,,443.0,0.00023897453001162577
,,444.0,6.785137321995429e-06,,,444.0,0.00023839193471204487
,,445.0,6.753433194472074e-06,,,445.0,0.00023781206560975882
,,446.0,6.721947874593974e-06,,,446.0,0.00023723490386441315
,,447.0,6.69067936671417e-06,,,447.0,0.0002366604308077098
,,448.0,6.659625697795704e-06,,,448.0,0.0002360886279414551
,,449.0,6.628784917105732e-06,,,449.0,0.00023551947693563444
,,450.0,6.598155095914447e-06,,,450.0,0.00023495295962651304
,,451.0,6.567734327198712e-06,,,451.0,0.00023438905801476226
,,452.0,6.537520725350345e-06,,,452.0,0.00023382775426361094
,,453.0,6.507512425888949e-06,,,453.0,0.00023326903069702183
,,454.0,6.477707585179222e-06,,,454.0,0.00023271286979789242
,,455.0,6.448104380152658e-06,,,455.0,0.0002321592542062795
,,456.0,6.418701008033566e-06,,,456.0,0.00023160816671764783
,,457.0,6.389495686069328e-06,,,457.0,0.0002310595902811419
,,458.0,6.360486651264835e-06,,,458.0,0.00023051350799788075
,,459.0,6.331672160120993e-06,,,459.0,0.00022996990311927493
,,460.0,6.303050488377266e-06,,,460.0,0.00022942875904536655
,,461.0,6.274619930758171e-06,,,461.0,0.0002288900593231905
,,462.0,6.246378800723644e-06,,,462.0,0.00022835378764515763
,,463.0,6.218325430223227e-06,,,463.0,0.00022781992784745884
,,464.0,6.190458169454e-06,,,464.0,0.00022728846390849053
,,465.0,6.162775386622197e-06,,,465.0,0.00022675937994730034
,,466.0,6.135275467708437e-06,,,466.0,0.00022623266022205312
,,467.0,6.107956816236512e-06,,,467.0,0.00022570828912851724
,,468.0,6.080817853045678e-06,,,468.0,0.00022518625119857002
,,469.0,6.053857016066364e-06,,,469.0,0.00022466653109872318
,,470.0,6.027072760099274e-06,,,470.0,0.00022414911362866676
,,471.0,6.000463556597793e-06,,,471.0,0.00022363398371983244
,,472.0,5.974027893453662e-06,,,472.0,0.0002231211264339747
,,473.0,5.9477642747858575e-06,,,473.0,0.0002226105269617709
,,474.0,5.921671220732614e-06,,,474.0,0.00022210217062143878
,,475.0,5.895747267246557e-06,,,475.0,0.00022159604285737207
,,476.0,5.8699909658928675e-06,,,476.0,0.00022109212923879327
,,477.0,5.8444008836504495e-06,,,477.0,0.0002205904154584236
,,478.0,5.8189756027160324e-06,,,478.0,0.00022009088733117014
,,479.0,5.793713720311172e-06,,,479.0,0.0002195935307928294
,,480.0,5.768613848492091e-06,,,480.0,0.00021909833189880722
,,481.0,5.743674613962323e-06,,,481.0,0.0002186052768228553
,,482.0,5.718894657888098e-06,,,482.0,0.00021811435185582325
,,483.0,5.694272635716436e-06,,,483.0,0.00021762554340442637
,,484.0,5.669807216995901e-06,,,484.0,0.00021713883799002922
,,485.0,5.645497085199965e-06,,,485.0,0.0002166542222474443
,,486.0,5.621340937552944e-06,,,486.0,0.00021617168292374544
,,487.0,5.597337484858469e-06,,,487.0,0.00021569120687709662
,,488.0,5.57348545133043e-06,,,488.0,0.00021521278107559485
,,489.0,5.549783574426382e-06,,,489.0,0.00021473639259612787
,,490.0,5.52623060468334e-06,,,490.0,0.00021426202862324546
,,491.0,5.502825305555954e-06,,,491.0,0.00021378967644804548
,,492.0,5.4795664532569985e-06,,,492.0,0.00021331932346707296
,,493.0,5.45645283660016e-06,,,493.0,0.00021285095718123336
,,494.0,5.43348325684507e-06,,,494.0,0.00021238456519471875
,,495.0,5.410656527544562e-06,,,495.0,0.00021192013521394742
,,496.0,5.387971474394085e-06,,,496.0,0.00021145765504651659
,,497.0,5.3654269350832925e-06,,,497.0,0.00021099711260016765
,,498.0,5.343021759149707e-06,,,498.0,0.0002105384958817641
,,499.0,5.320754807834489e-06,,,499.0,0.00021008179299628245
,,500.0,5.298624953940219e-06,,,500.0,0.00020962699214581435
,,501.0,5.2766310816907105e-06,,,501.0,0.00020917408162858203
,,502.0,5.2547720865927814e-06,,,502.0,0.0002087230498379648
,,503.0,5.233046875299983e-06,,,503.0,0.00020827388526153774
,,504.0,5.211454365478231e-06,,,504.0,0.00020782657648012168
,,505.0,5.189993485673325e-06,,,505.0,0.00020738111216684517
,,506.0,5.168663175180323e-06,,,506.0,0.00020693748108621695
,,507.0,5.147462383914722e-06,,,507.0,0.00020649567209321036
,,508.0,5.126390072285458e-06,,,508.0,0.00020605567413235797
,,509.0,5.105445211069649e-06,,,509.0,0.00020561747623685765
,,510.0,5.084626781289087e-06,,,510.0,0.00020518106752768884
,,511.0,5.06393377408844e-06,,,511.0,0.00020474643721273965
,,512.0,5.043365190615126e-06,,,512.0,0.00020431357458594408
,,513.0,5.022920041900861e-06,,,513.0,0.00020388246902642974
,,514.0,5.002597348744816e-06,,,514.0,0.00020345310999767536
,,515.0,4.9823961415984044e-06,,,515.0,0.00020302548704667853
,,516.0,4.962315460451625e-06,,,516.0,0.00020259958980313299
,,517.0,4.942354354720975e-06,,,517.0,0.00020217540797861584
,,518.0,4.922511883138886e-06,,,518.0,0.0002017529313657841
,,519.0,4.902787113644677e-06,,,519.0,0.00020133214983758082
,,520.0,4.883179123276976e-06,,,520.0,0.00020091305334645035
,,521.0,4.863686998067617e-06,,,521.0,0.00020049563192356295
,,522.0,4.8443098329369654e-06,,,522.0,0.0002000798756780481
,,523.0,4.8250467315906655e-06,,,523.0,0.00019966577479623733
,,524.0,4.805896806417775e-06,,,524.0,0.00019925331954091503
,,525.0,4.786859178390281e-06,,,525.0,0.00019884250025057875
,,526.0,4.767932976963958e-06,,,526.0,0.0001984333073387073
,,527.0,4.749117339980566e-06,,,527.0,0.000198025731293038
,,528.0,4.730411413571354e-06,,,528.0,0.00019761976267485183
,,529.0,4.7118143520618486e-06,,,529.0,0.00019721539211826672
,,530.0,4.693325317877928e-06,,,530.0,0.00019681261032953928
,,531.0,4.674943481453135e-06,,,531.0,0.00019641140808637439
,,532.0,4.656668021137224e-06,,,532.0,0.00019601177623724256
,,533.0,4.63849812310593e-06,,,533.0,0.0001956137057007053
,,534.0,4.620432981271921e-06,,,534.0,0.00019521718746474796
,,535.0,4.602471797196941e-06,,,535.0,0.00019482221258612024
,,536.0,4.5846137800051e-06,,,536.0,0.00019442877218968428
,,537.0,4.566858146297316e-06,,,537.0,0.00019403685746777004
,,538.0,4.549204120066877e-06,,,538.0,0.0001936464596795379
,,539.0,4.531650932616111e-06,,,539.0,0.00019325757015034852
,,540.0,4.5141978224741545e-06,,,540.0,0.00019287018027114
,,541.0,4.496844035315785e-06,,,541.0,0.00019248428149781156
,,542.0,4.479588823881324e-06,,,542.0,0.00019209986535061462
,,543.0,4.462431447897578e-06,,,543.0,0.0001917169234135504
,,544.0,4.445371173999805e-06,,,544.0,0.0001913354473337746
,,545.0,4.428407275654701e-06,,,545.0,0.00019095542882100792
,,546.0,4.4115390330843785e-06,,,546.0,0.00019057685964695448
,,547.0,4.394765733191336e-06,,,547.0,0.00019019973164472527
,,548.0,4.3780866694843846e-06,,,548.0,0.00018982403670826902
,,549.0,4.361501142005537e-06,,,549.0,0.0001894497667918089
,,550.0,4.345008457257835e-06,,,550.0,0.00018907691390928561
,,551.0,4.3286079281341085e-06,,,551.0,0.00018870547013380662
,,552.0,4.3122988738466355e-06,,,552.0,0.0001883354275971012
,,553.0,4.296080619857717e-06,,,553.0,0.00018796677848898204
,,554.0,4.279952497811126e-06,,,554.0,0.00018759951505681213
,,555.0,4.2639138454644376e-06,,,555.0,0.0001872336296049779
,,556.0,4.247964006622217e-06,,,556.0,0.00018686911449436797
,,557.0,4.232102331070058e-06,,,557.0,0.00018650596214185756
,,558.0,4.216328174509458e-06,,,558.0,0.00018614416501979867
,,559.0,4.200640898493515e-06,,,559.0,0.00018578371565551574
,,560.0,4.185039870363437e-06,,,560.0,0.00018542460663080655
,,561.0,4.169524463185855e-06,,,561.0,0.00018506683058144895
,,562.0,4.154094055690925e-06,,,562.0,0.0001847103801967126
,,563.0,4.138748032211201e-06,,,563.0,0.00018435524821887629
,,564.0,4.12348578262129e-06,,,564.0,0.00018400142744274997
,,565.0,4.10830670227824e-06,,,565.0,0.00018364891071520254
,,566.0,4.093210191962696e-06,,,566.0,0.0001832976909346942
,,567.0,4.078195657820778e-06,,,567.0,0.0001829477610508141
,,568.0,4.063262511306682e-06,,,568.0,0.00018259911406382284
,,569.0,4.048410169126e-06,,,569.0,0.00018225174302420008
,,570.0,4.0336380531797434e-06,,,570.0,0.00018190564103219643
,,571.0,4.018945590509055e-06,,,571.0,0.00018156080123739072
,,572.0,4.00433221324061e-06,,,572.0,0.0001812172168382516
,,573.0,3.989797358532686e-06,,,573.0,0.00018087488108170413
,,574.0,3.975340468521907e-06,,,574.0,0.0001805337872627004
,,575.0,3.960960990270628e-06,,,575.0,0.0001801939287237953
,,576.0,3.946658375714983e-06,,,576.0,0.0001798552988547266
,,577.0,3.932432081613556e-06,,,577.0,0.00017951789109199893
,,578.0,3.918281569496688e-06,,,578.0,0.00017918169891847308
,,579.0,3.904206305616399e-06,,,579.0,0.00017884671586295876
,,580.0,3.890205760896925e-06,,,580.0,0.0001785129354998122
,,581.0,3.876279410885857e-06,,,581.0,0.00017818035144853757
,,582.0,3.862426735705867e-06,,,582.0,0.00017784895737339287
,,583.0,3.8486472200070326e-06,,,583.0,0.00017751874698299967
,,584.0,3.834940352919725e-06,,,584.0,0.00017718971402995727
,,585.0,3.82130562800808e-06,,,585.0,0.00017686185231046027
,,586.0,3.8077425432240176e-06,,,586.0,0.0001765351556639209
,,587.0,3.7942506008618287e-06,,,587.0,0.00017620961797259457
,,588.0,3.7808293075132994e-06,,,588.0,0.0001758852331612096
,,589.0,3.7674781740233774e-06,,,589.0,0.00017556199519660093
,,590.0,3.7541967154463703e-06,,,590.0,0.00017523989808734719
,,591.0,3.7409844510026676e-06,,,591.0,0.0001749189358834118
,,592.0,3.7278409040359797e-06,,,592.0,0.00017459910267578782
,,593.0,3.714765601971089e-06,,,593.0,0.0001742803925961462
,,594.0,3.7017580762721024e-06,,,594.0,0.00017396279981648772
,,595.0,3.688817862401198e-06,,,595.0,0.00017364631854879852
,,596.0,3.6759444997778685e-06,,,596.0,0.0001733309430447093
,,597.0,3.6631375317386403e-06,,,597.0,0.00017301666759515758
,,598.0,3.6503965054972733e-06,,,598.0,0.00017270348653005392
,,599.0,3.6377209721054295e-06,,,599.0,0.00017239139421795094
,,600.0,3.6251104864138065e-06,,,600.0,0.0001720803850657163
,,601.0,3.612564607033726e-06,,,601.0,0.00017177045351820857
,,602.0,3.6000828962991765e-06,,,602.0,0.00017146159405795645
,,603.0,3.5876649202293018e-06,,,603.0,0.00017115380120484144
,,604.0,3.5753102484913246e-06,,,604.0,0.0001708470695157834
,,605.0,3.5630184543639076e-06,,,605.0,0.0001705413935844294
,,606.0,3.550789114700943e-06,,,606.0,0.0001702367680408459
,,607.0,3.5386218098957616e-06,,,607.0,0.00016993318755121367
,,608.0,3.5265161238457575e-06,,,608.0,0.0001696306468175259
,,609.0,3.5144716439174283e-06,,,609.0,0.00016932914057728944
,,610.0,3.5024879609118164e-06,,,610.0,0.00016902866360322887
,,611.0,3.4905646690303527e-06,,,611.0,0.0001687292107029935
,,612.0,3.4787013658410953e-06,,,612.0,0.00016843077671886749
,,613.0,3.466897652245355e-06,,,613.0,0.00016813335652748256
,,614.0,3.4551531324447116e-06,,,614.0,0.00016783694503953384
,,615.0,3.4434674139084013e-06,,,615.0,0.00016754153719949818
,,616.0,3.4318401073410873e-06,,,616.0,0.0001672471279853557
,,617.0,3.420270826650992e-06,,,617.0,0.00016695371240831353
,,618.0,3.4087591889184015e-06,,,618.0,0.00016666128551253283
,,619.0,3.397304814364524e-06,,,619.0,0.00016636984237485802
,,620.0,3.3859073263207063e-06,,,620.0,0.00016607937810454907
,,621.0,3.3745663511980036e-06,,,621.0,0.00016578988784301602
,,622.0,3.363281518457089e-06,,,622.0,0.00016550136676355643
,,623.0,3.352052460578511e-06,,,623.0,0.00016521381007109518
,,624.0,3.3408788130332848e-06,,,624.0,0.0001649272130019269
,,625.0,3.329760214253817e-06,,,625.0,0.00016464157082346094
,,626.0,3.3186963056051616e-06,,,626.0,0.00016435687883396868
,,627.0,3.307686731356595e-06,,,627.0,0.0001640731323623334
,,628.0,3.296731138653518e-06,,,628.0,0.00016379032676780257
,,629.0,3.285829177489666e-06,,,629.0,0.00016350845743974253
,,630.0,3.274980500679642e-06,,,630.0,0.0001632275197973955
,,631.0,3.264184763831743e-06,,,631.0,0.00016294750928963887
,,632.0,3.253441625321108e-06,,,632.0,0.00016266842139474704
,,633.0,3.2427507462631473e-06,,,633.0,0.00016239025162015532
,,634.0,3.232111790487288e-06,,,634.0,0.0001621129955022262
,,635.0,3.2215244245109956e-06,,,635.0,0.0001618366486060178
,,636.0,3.210988317514092e-06,,,636.0,0.00016156120652505452
,,637.0,3.2005031413133602e-06,,,637.0,0.0001612866648811001
,,638.0,3.190068570337427e-06,,,638.0,0.00016101301932393248
,,639.0,3.1796842816019243e-06,,,639.0,0.0001607402655311211
,,640.0,3.169349954684929e-06,,,640.0,0.00016046839920780617
,,641.0,3.159065271702667e-06,,,641.0,0.0001601974160864801
,,642.0,3.1488299172854927e-06,,,642.0,0.00015992731192677095
,,643.0,3.138643578554126e-06,,,643.0,0.00015965808251522794
,,644.0,3.1285059450961552e-06,,,644.0,0.00015938972366510908
,,645.0,3.118416708942796e-06,,,645.0,0.00015912223121617063
,,646.0,3.108375564545904e-06,,,646.0,0.00015885560103445865
,,647.0,3.0983822087552405e-06,,,647.0,0.0001585898290121025
,,648.0,3.0884363407959853e-06,,,648.0,0.00015832491106711034
,,649.0,3.078537662246495e-06,,,649.0,0.00015806084314316638
,,650.0,3.0686858770163027e-06,,,650.0,0.00015779762120943014
,,651.0,3.058880691324361e-06,,,651.0,0.0001575352412603376
,,652.0,3.049121813677512e-06,,,652.0,0.0001572736993154042
,,653.0,3.039408954849201e-06,,,653.0,0.00015701299141902963
,,654.0,3.0297418278584147e-06,,,654.0,0.00015675311364030437
,,655.0,3.0201201479488463e-06,,,655.0,0.00015649406207281826
,,656.0,3.0105436325682898e-06,,,656.0,0.0001562358328344706
,,657.0,3.0010120013482516e-06,,,657.0,0.00015597842206728206
,,658.0,2.9915249760837826e-06,,,658.0,0.00015572182593720857
,,659.0,2.9820822807135303e-06,,,659.0,0.00015546604063395648
,,660.0,2.9726836412999994e-06,,,660.0,0.00015521106237079987
,,661.0,2.9633287860100285e-06,,,661.0,0.00015495688738439924
,,662.0,2.95401744509547e-06,,,662.0,0.000154703511934622
,,663.0,2.9447493508740842e-06,,,663.0,0.00015445093230436464
,,664.0,2.935524237710628e-06,,,664.0,0.00015419914479937628
,,665.0,2.9263418419981494e-06,,,665.0,0.0001539481457480843
,,666.0,2.9172019021394853e-06,,,666.0,0.00015369793150142103
,,667.0,2.9081041585289435e-06,,,667.0,0.0001534484984326524
,,668.0,2.899048353534193e-06,,,668.0,0.000153199842937208
,,669.0,2.890034231478333e-06,,,669.0,0.00015295196143251272
,,670.0,2.881061538622161e-06,,,670.0,0.00015270485035781987
,,671.0,2.872130023146622e-06,,,671.0,0.00015245850617404588
,,672.0,2.863239435135446e-06,,,672.0,0.0001522129253636065
,,673.0,2.8543895265579644e-06,,,673.0,0.00015196810443025434
,,674.0,2.845580051252112e-06,,,674.0,0.0001517240398989181
,,675.0,2.8368107649076006e-06,,,675.0,0.00015148072831554303
,,676.0,2.8280814250492756e-06,,,676.0,0.00015123816624693304
,,677.0,2.8193917910206414e-06,,,677.0,0.000150996350280594
,,678.0,2.81074162396756e-06,,,678.0,0.00015075527702457863
,,679.0,2.802130686822123e-06,,,679.0,0.00015051494310733263
,,680.0,2.7935587442866847e-06,,,680.0,0.00015027534517754243
,,681.0,2.7850255628180684e-06,,,681.0,0.00015003647990398397
,,682.0,2.7765309106119298e-06,,,682.0,0.00014979834397537304
,,683.0,2.7680745575872896e-06,,,683.0,0.00014956093410021696
,,684.0,2.7596562753712185e-06,,,684.0,0.00014932424700666748
,,685.0,2.7512758372836855e-06,,,685.0,0.00014908827944237502
,,686.0,2.742933018322562e-06,,,686.0,0.00014885302817434427
,,687.0,2.7346275951487787e-06,,,687.0,0.00014861848998879093
,,688.0,2.726359346071636e-06,,,688.0,0.0001483846616909999
,,689.0,2.7181280510342647e-06,,,689.0,0.0001481515401051845
,,690.0,2.709933491599237e-06,,,690.0,0.00014791912207434723
,,691.0,2.7017754509343254e-06,,,691.0,0.00014768740446014135
,,692.0,2.6936537137984017e-06,,,692.0,0.00014745638414273408
,,693.0,2.685568066527489e-06,,,693.0,0.0001472260580206708
,,694.0,2.6775182970209505e-06,,,694.0,0.00014699642301074033
,,695.0,2.669504194727816e-06,,,695.0,0.00014676747604784173
,,696.0,2.661525550633254e-06,,,696.0,0.00014653921408485192
,,697.0,2.65358215724518e-06,,,697.0,0.0001463116340924946
,,698.0,2.6456738085809937e-06,,,698.0,0.00014608473305921036
,,699.0,2.6378003001544605e-06,,,699.0,0.00014585850799102784
,,700.0,2.629961428962716e-06,,,700.0,0.000145632955911436
,,701.0,2.622156993473411e-06,,,701.0,0.00014540807386125763
,,702.0,2.614386793611978e-06,,,702.0,0.00014518385889852374
,,703.0,2.606650630749031e-06,,,703.0,0.0001449603080983492
,,704.0,2.598948307687889e-06,,,704.0,0.00014473741855280952
,,705.0,2.5912796286522267e-06,,,705.0,0.00014451518737081839
,,706.0,2.583644399273849e-06,,,706.0,0.00014429361167800657
,,707.0,2.5760424265805855e-06,,,707.0,0.00014407268861660173
,,708.0,2.5684735189843085e-06,,,708.0,0.00014385241534530934
,,709.0,2.5609374862690695e-06,,,709.0,0.00014363278903919448
,,710.0,2.5534341395793543e-06,,,710.0,0.0001434138068895647
,,711.0,2.5459632914084547e-06,,,711.0,0.00014319546610385412
,,712.0,2.5385247555869558e-06,,,712.0,0.00014297776390550807
,,713.0,2.531118347271338e-06,,,713.0,0.00014276069753386915
,,714.0,2.5237438829326915e-06,,,714.0,0.00014254426424406398
,,715.0,2.5164011803455426e-06,,,715.0,0.000142328461306891
,,716.0,2.509090058576789e-06,,,716.0,0.0001421132860087093
,,717.0,2.501810337974749e-06,,,717.0,0.00014189873565132827
,,718.0,2.4945618401583133e-06,,,718.0,0.00014168480755189823
,,719.0,2.487344388006204e-06,,,719.0,0.00014147149904280207
,,720.0,2.4801578056463456e-06,,,720.0,0.00014125880747154756
,,721.0,2.4730019184453304e-06,,,721.0,0.00014104673020066098
,,722.0,2.465876552997995e-06,,,722.0,0.00014083526460758117
,,723.0,2.4587815371170967e-06,,,723.0,0.0001406244080845549
,,724.0,2.451716699823088e-06,,,724.0,0.00014041415803853273
,,725.0,2.4446818713339953e-06,,,725.0,0.00014020451189106608
,,726.0,2.437676883055392e-06,,,726.0,0.00013999546707820502
,,727.0,2.4307015675704735e-06,,,727.0,0.00013978702105039675
,,728.0,2.4237557586302253e-06,,,728.0,0.00013957917127238533
,,729.0,2.416839291143687e-06,,,729.0,0.00013937191522311185
,,730.0,2.409952001168313e-06,,,730.0,0.0001391652503956156
,,731.0,2.4030937259004243e-06,,,731.0,0.00013895917429693615
,,732.0,2.396264303665752e-06,,,732.0,0.00013875368444801598
,,733.0,2.3894635739100743e-06,,,733.0,0.0001385487783836043
,,734.0,2.3826913771899446e-06,,,734.0,0.00013834445365216126
,,735.0,2.3759475551635034e-06,,,735.0,0.00013814070781576322
,,736.0,2.3692319505813845e-06,,,736.0,0.00013793753845000881
,,737.0,2.362544407277706e-06,,,737.0,0.00013773494314392549
,,738.0,2.3558847701611482e-06,,,738.0,0.00013753291949987722
,,739.0,2.3492528852061142e-06,,,739.0,0.00013733146513347278
,,740.0,2.3426485994439817e-06,,,740.0,0.00013713057767347463
,,741.0,2.3360717609544304e-06,,,741.0,0.00013693025476170886
,,742.0,2.3295222188568562e-06,,,742.0,0.0001367304940529756
,,743.0,2.322999823301871e-06,,,743.0,0.00013653129321496033
,,744.0,2.316504425462872e-06,,,744.0,0.0001363326499281459
,,745.0,2.3100358775277057e-06,,,745.0,0.00013613456188572514
,,746.0,2.3035940326903977e-06,,,746.0,0.0001359370267935143
,,747.0,2.297178745142969e-06,,,747.0,0.00013574004236986724
,,748.0,2.290789870067329e-06,,,748.0,0.00013554360634559012
,,749.0,2.28442726362724e-06,,,749.0,0.000135347716463857
,,750.0,2.2780907829603635e-06,,,750.0,0.000135152370480126
,,751.0,2.271780286170379e-06,,,751.0,0.00013495756616205615
,,752.0,2.265495632319174e-06,,,752.0,0.00013476330128942495
,,753.0,2.259236681419115e-06,,,753.0,0.00013456957365404665
,,754.0,2.2530032944253822e-06,,,754.0,0.00013437638105969098
,,755.0,2.246795333228383e-06,,,755.0,0.0001341837213220027
,,756.0,2.2406126606462306e-06,,,756.0,0.00013399159226842197
,,757.0,2.234455140417301e-06,,,757.0,0.0001337999917381048
,,758.0,2.2283226371928476e-06,,,758.0,0.00013360891758184486
,,759.0,2.222215016529699e-06,,,759.0,0.0001334183676619953
,,760.0,2.2161321448830123e-06,,,760.0,0.0001332283398523916
,,761.0,2.2100738895991e-06,,,761.0,0.0001330388320382748
,,762.0,2.204040118908324e-06,,,762.0,0.0001328498421162154
,,763.0,2.1980307019180514e-06,,,763.0,0.00013266136799403806
,,764.0,2.1920455086056805e-06,,,764.0,0.00013247340759074659
,,765.0,2.1860844098117263e-06,,,765.0,0.00013228595883644966
,,766.0,2.180147277232976e-06,,,766.0,0.0001320990196722873
,,767.0,2.174233983415699e-06,,,767.0,0.00013191258805035755
,,768.0,2.16834440174893e-06,,,768.0,0.0001317266619336442
,,769.0,2.1624784064578046e-06,,,769.0,0.00013154123929594462
,,770.0,2.1566358725969616e-06,,,770.0,0.00013135631812179866
,,771.0,2.1508166760440044e-06,,,771.0,0.0001311718964064175
,,772.0,2.1450206934930204e-06,,,772.0,0.00013098797215561358
,,773.0,2.1392478024481653e-06,,,773.0,0.0001308045433857311
,,774.0,2.133497881217298e-06,,,774.0,0.00013062160812357638
,,775.0,2.1277708089056804e-06,,,775.0,0.00013043916440634974
,,776.0,2.1220664654097325e-06,,,776.0,0.00013025721028157711
,,777.0,2.1163847314108427e-06,,,777.0,0.00013007574380704263
,,778.0,2.1107254883692357e-06,,,778.0,0.0001298947630507216
,,779.0,2.105088618517898e-06,,,779.0,0.000129714266090714
,,780.0,2.099474004856554e-06,,,780.0,0.00012953425101517856
,,781.0,2.0938815311457032e-06,,,781.0,0.00012935471592226714
,,782.0,2.088311081900702e-06,,,782.0,0.00012917565892006007
,,783.0,2.082762542385911e-06,,,783.0,0.0001289970781265014
,,784.0,2.0772357986088823e-06,,,784.0,0.00012881897166933521
,,785.0,2.0717307373146113e-06,,,785.0,0.000128641337686042
,,786.0,2.0662472459798295e-06,,,786.0,0.00012846417432377583
,,787.0,2.0607852128073583e-06,,,787.0,0.0001282874797393017
,,788.0,2.055344526720505e-06,,,788.0,0.00012811125209893389
,,789.0,2.0499250773575147e-06,,,789.0,0.00012793548957847395
,,790.0,2.0445267550660692e-06,,,790.0,0.0001277601903631502
,,791.0,2.0391494508978385e-06,,,791.0,0.0001275853526475568
,,792.0,2.033793056603075e-06,,,792.0,0.00012741097463559372
,,793.0,2.0284574646252615e-06,,,793.0,0.0001272370545404072
,,794.0,2.023142568095805e-06,,,794.0,0.00012706359058433056
,,795.0,2.017848260828776e-06,,,795.0,0.00012689058099882528
,,796.0,2.0125744373156993e-06,,,796.0,0.00012671802402442297
,,797.0,2.0073209927203835e-06,,,797.0,0.00012654591791066736
,,798.0,2.0020878228738046e-06,,,798.0,0.00012637426091605697
,,799.0,1.9968748242690283e-06,,,799.0,0.00012620305130798816
,,800.0,1.9916818940561834e-06,,,800.0,0.00012603228736269854
,,801.0,1.9865089300374727e-06,,,801.0,0.00012586196736521097
,,802.0,1.9813558306622327e-06,,,802.0,0.00012569208960927785
,,803.0,1.9762224950220366e-06,,,803.0,0.00012552265239732576
,,804.0,1.9711088228458383e-06,,,804.0,0.0001253536540404008
,,805.0,1.9660147144951608e-06,,,805.0,0.00012518509285811412
,,806.0,1.9609400709593246e-06,,,806.0,0.0001250169671785878
,,807.0,1.955884793850723e-06,,,807.0,0.00012484927533840142
,,808.0,1.9508487854001314e-06,,,808.0,0.00012468201568253875
,,809.0,1.945831948452064e-06,,,809.0,0.00012451518656433495
,,810.0,1.9408341864601687e-06,,,810.0,0.0001243487863454243
,,811.0,1.9358554034826606e-06,,,811.0,0.000124182813395688
,,812.0,1.930895504177799e-06,,,812.0,0.00012401726609320268
,,813.0,1.9259543937993987e-06,,,813.0,0.0001238521428241892
,,814.0,1.9210319781923867e-06,,,814.0,0.00012368744198296166
,,815.0,1.916128163788391e-06,,,815.0,0.00012352316197187705
,,816.0,1.9112428576013726e-06,,,816.0,0.0001233593012012851
,,817.0,1.906375967223293e-06,,,817.0,0.00012319585808947858
,,818.0,1.9015274008198188e-06,,,818.0,0.000123032831062644
,,819.0,1.8966970671260654e-06,,,819.0,0.00012287021855481248
,,820.0,1.8918848754423754e-06,,,820.0,0.0001227080190078113
,,821.0,1.8870907356301348e-06,,,821.0,0.0001225462308712155
,,822.0,1.8823145581076238e-06,,,822.0,0.0001223848526023001
,,823.0,1.8775562538459056e-06,,,823.0,0.0001222238826659925
,,824.0,1.872815734364748e-06,,,824.0,0.00012206331953482514
,,825.0,1.8680929117285809e-06,,,825.0,0.00012190316168888895
,,826.0,1.8633876985424895e-06,,,826.0,0.00012174340761578659
,,827.0,1.8587000079482403e-06,,,827.0,0.00012158405581058637
,,828.0,1.854029753620341e-06,,,828.0,0.00012142510477577643
,,829.0,1.8493768497621365e-06,,,829.0,0.00012126655302121927
,,830.0,1.8447412111019345e-06,,,830.0,0.00012110839906410661
,,831.0,1.8401227528891668e-06,,,831.0,0.00012095064142891442
,,832.0,1.8355213908905829e-06,,,832.0,0.00012079327864735865
,,833.0,1.8309370413864737e-06,,,833.0,0.00012063630925835086
,,834.0,1.8263696211669314e-06,,,834.0,0.00012047973180795452
,,835.0,1.8218190475281371e-06,,,835.0,0.00012032354484934136
,,836.0,1.8172852382686814e-06,,,836.0,0.00012016774694274827
,,837.0,1.8127681116859174e-06,,,837.0,0.00012001233665543426
,,838.0,1.8082675865723415e-06,,,838.0,0.000119857312561638
,,839.0,1.803783582212008e-06,,,839.0,0.00011970267324253552
,,840.0,1.7993160183769718e-06,,,840.0,0.00011954841728619814
,,841.0,1.7948648153237607e-06,,,841.0,0.00011939454328755094
,,842.0,1.7904298937898804e-06,,,842.0,0.00011924104984833127
,,843.0,1.7860111749903446e-06,,,843.0,0.00011908793557704775
,,844.0,1.781608580614237e-06,,,844.0,0.00011893519908893948
,,845.0,1.7772220328213026e-06,,,845.0,0.00011878283900593558
,,846.0,1.772851454238564e-06,,,846.0,0.00011863085395661494
,,847.0,1.7684967679569703e-06,,,847.0,0.00011847924257616636
,,848.0,1.7641578975280713e-06,,,848.0,0.00011832800350634895
,,849.0,1.7598347669607196e-06,,,849.0,0.0001181771353954528
,,850.0,1.755527300717801e-06,,,850.0,0.00011802663689825982
,,851.0,1.7512354237129918e-06,,,851.0,0.00011787650667600517
,,852.0,1.7469590613075437e-06,,,852.0,0.0001177267433963386
,,853.0,1.7426981393070924e-06,,,853.0,0.0001175773457332863
,,854.0,1.7384525839584976e-06,,,854.0,0.00011742831236721292
,,855.0,1.7342223219467048e-06,,,855.0,0.00011727964198478394
,,856.0,1.7300072803916349e-06,,,856.0,0.00011713133327892822
,,857.0,1.7258073868450998e-06,,,857.0,0.00011698338494880088
,,858.0,1.7216225692877422e-06,,,858.0,0.00011683579569974641
,,859.0,1.7174527561260023e-06,,,859.0,0.00011668856424326201
,,860.0,1.7132978761891078e-06,,,860.0,0.00011654168929696134
,,861.0,1.709157858726089e-06,,,861.0,0.00011639516958453828
,,862.0,1.7050326334028197e-06,,,862.0,0.00011624900383573119
,,863.0,1.7009221302990809e-06,,,863.0,0.00011610319078628724
,,864.0,1.696826279905649e-06,,,864.0,0.00011595772917792708
,,865.0,1.6927450131214078e-06,,,865.0,0.00011581261775830985
,,866.0,1.688678261250485e-06,,,866.0,0.00011566785528099814
,,867.0,1.6846259559994101e-06,,,867.0,0.0001155234405054235
,,868.0,1.6805880294742975e-06,,,868.0,0.0001153793721968521
,,869.0,1.6765644141780515e-06,,,869.0,0.00011523564912635051
,,870.0,1.6725550430075936e-06,,,870.0,0.0001150922700707519
,,871.0,1.6685598492511143e-06,,,871.0,0.00011494923381262237
,,872.0,1.6645787665853442e-06,,,872.0,0.00011480653914022751
,,873.0,1.6606117290728503e-06,,,873.0,0.00011466418484749923
,,874.0,1.6566586711593517e-06,,,874.0,0.00011452216973400287
,,875.0,1.6527195276710594e-06,,,875.0,0.00011438049260490432
,,876.0,1.6487942338120343e-06,,,876.0,0.00011423915227093776
,,877.0,1.6448827251615707e-06,,,877.0,0.00011409814754837321
,,878.0,1.640984937671597e-06,,,878.0,0.00011395747725898452
,,879.0,1.6371008076641e-06,,,879.0,0.0001138171402300176
,,880.0,1.6332302718285684e-06,,,880.0,0.0001136771352941588
,,881.0,1.629373267219458e-06,,,881.0,0.00011353746128950346
,,882.0,1.6255297312536753e-06,,,882.0,0.00011339811705952481
,,883.0,1.6216996017080842e-06,,,883.0,0.00011325910145304308
,,884.0,1.6178828167170305e-06,,,884.0,0.00011312041332419455
,,885.0,1.6140793147698857e-06,,,885.0,0.00011298205153240124
,,886.0,1.6102890347086132e-06,,,886.0,0.0001128440149423405
,,887.0,1.6065119157253513e-06,,,887.0,0.00011270630242391485
,,888.0,1.6027478973600154e-06,,,888.0,0.00011256891285222217
,,889.0,1.5989969194979218e-06,,,889.0,0.00011243184510752592
,,890.0,1.5952589223674288e-06,,,890.0,0.00011229509807522568
,,891.0,1.5915338465375945e-06,,,891.0,0.00011215867064582789
,,892.0,1.5878216329158586e-06,,,892.0,0.00011202256171491667
,,893.0,1.5841222227457358e-06,,,893.0,0.00011188677018312492
,,894.0,1.5804355576045334e-06,,,894.0,0.00011175129495610579
,,895.0,1.576761579401083e-06,,,895.0,0.00011161613494450392
,,896.0,1.5731002303734924e-06,,,896.0,0.00011148128906392731
,,897.0,1.5694514530869136e-06,,,897.0,0.00011134675623491913
,,898.0,1.5658151904313299e-06,,,898.0,0.00011121253538292978
,,899.0,1.5621913856193598e-06,,,899.0,0.00011107862543828924
,,900.0,1.558579982184077e-06,,,900.0,0.0001109450253361793
,,901.0,1.5549809239768495e-06,,,901.0,0.00011081173401660648
,,902.0,1.5513941551651949e-06,,,902.0,0.0001106787504243746
,,903.0,1.5478196202306518e-06,,,903.0,0.00011054607350905794
,,904.0,1.5442572639666684e-06,,,904.0,0.00011041370222497431
,,905.0,1.5407070314765085e-06,,,905.0,0.0001102816355311585
,,906.0,1.5371688681711716e-06,,,906.0,0.00011014987239133576
,,907.0,1.533642719767332e-06,,,907.0,0.00011001841177389554
,,908.0,1.530128532285292e-06,,,908.0,0.00010988725265186538
,,909.0,1.5266262520469515e-06,,,909.0,0.000109756394002885
,,910.0,1.5231358256737934e-06,,,910.0,0.00010962583480918046
,,911.0,1.5196572000848856e-06,,,911.0,0.00010949557405753871
,,912.0,1.5161903224948966e-06,,,912.0,0.00010936561073928204
,,913.0,1.5127351404121287e-06,,,913.0,0.00010923594385024292
,,914.0,1.509291601636564e-06,,,914.0,0.00010910657239073889
,,915.0,1.505859654257928e-06,,,915.0,0.00010897749536554765
,,916.0,1.502439246653766e-06,,,916.0,0.00010884871178388228
,,917.0,1.499030327487536e-06,,,917.0,0.00010872022065936673
,,918.0,1.495632845706716e-06,,,918.0,0.00010859202101001135
,,919.0,1.4922467505409236e-06,,,919.0,0.00010846411185818866
,,920.0,1.4888719915000546e-06,,,920.0,0.0001083364922306092
,,921.0,1.485508518372431e-06,,,921.0,0.00010820916115829765
,,922.0,1.482156281222967e-06,,,922.0,0.00010808211767656904
,,923.0,1.4788152303913459e-06,,,923.0,0.00010795536082500507
,,924.0,1.475485316490215e-06,,,924.0,0.00010782888964743073
,,925.0,1.4721664904033902e-06,,,925.0,0.0001077027031918909
,,926.0,1.4688587032840756e-06,,,926.0,0.00010757680051062728
,,927.0,1.4655619065530993e-06,,,927.0,0.00010745118066005529
,,928.0,1.4622760518971578e-06,,,928.0,0.0001073258427007413
,,929.0,1.4590010912670792e-06,,,929.0,0.00010720078569737977
,,930.0,1.4557369768760944e-06,,,930.0,0.00010707600871877092
,,931.0,1.4524836611981257e-06,,,931.0,0.00010695151083779814
,,932.0,1.4492410969660856e-06,,,932.0,0.00010682729113140574
,,933.0,1.4460092371701903e-06,,,933.0,0.00010670334868057692
,,934.0,1.4427880350562846e-06,,,934.0,0.00010657968257031172
,,935.0,1.4395774441241802e-06,,,935.0,0.00010645629188960519
,,936.0,1.4363774181260071e-06,,,936.0,0.00010633317573142572
,,937.0,1.4331879110645757e-06,,,937.0,0.0001062103331926935
,,938.0,1.4300088771917534e-06,,,938.0,0.00010608776337425904
,,939.0,1.4268402710068513e-06,,,939.0,0.00010596546538088202
,,940.0,1.4236820472550262e-06,,,940.0,0.00010584343832120997
,,941.0,1.4205341609256893e-06,,,941.0,0.00010572168130775748
,,942.0,1.4173965672509336e-06,,,942.0,0.00010560019345688523
,,943.0,1.4142692217039674e-06,,,943.0,0.00010547897388877919
,,944.0,1.4111520799975626e-06,,,944.0,0.00010535802172743017
,,945.0,1.408045098082513e-06,,,945.0,0.00010523733610061333
,,946.0,1.4049482321461074e-06,,,946.0,0.0001051169161398677
,,947.0,1.4018614386106072e-06,,,947.0,0.0001049967609804762
,,948.0,1.3987846741317445e-06,,,948.0,0.00010487686976144538
,,949.0,1.395717895597224e-06,,,949.0,0.00010475724162548561
,,950.0,1.3926610601252387e-06,,,950.0,0.00010463787571899116
,,951.0,1.3896141250629986e-06,,,951.0,0.00010451877119202063
,,952.0,1.3865770479852669e-06,,,952.0,0.0001043999271982773
,,953.0,1.3835497866929085e-06,,,953.0,0.0001042813428950897
,,954.0,1.3805322992114507e-06,,,954.0,0.0001041630174433923
,,955.0,1.3775245437896523e-06,,,955.0,0.00010404495000770638
,,956.0,1.3745264788980837e-06,,,956.0,0.00010392713975612092
,,957.0,1.3715380632277202e-06,,,957.0,0.00010380958586027359
,,958.0,1.3685592556885408e-06,,,958.0,0.00010369228749533201
,,959.0,1.3655900154081428e-06,,,959.0,0.00010357524383997504
,,960.0,1.3626303017303614e-06,,,960.0,0.00010345845407637416
,,961.0,1.3596800742139036e-06,,,961.0,0.00010334191739017495
,,962.0,1.3567392926309907e-06,,,962.0,0.00010322563297047886
,,963.0,1.3538079169660093e-06,,,963.0,0.00010310960000982487
,,964.0,1.3508859074141742e-06,,,964.0,0.00010299381770417143
,,965.0,1.347973224380201e-06,,,965.0,0.00010287828525287838
,,966.0,1.3450698284769868e-06,,,966.0,0.00010276300185868911
,,967.0,1.342175680524302e-06,,,967.0,0.0001026479667277128
,,968.0,1.339290741547492e-06,,,968.0,0.00010253317906940662
,,969.0,1.3364149727761866e-06,,,969.0,0.00010241863809655835
,,970.0,1.3335483356430197e-06,,,970.0,0.00010230434302526882
,,971.0,1.33069079178236e-06,,,971.0,0.00010219029307493457
,,972.0,1.3278423030290484e-06,,,972.0,0.00010207648746823062
,,973.0,1.325002831417145e-06,,,973.0,0.00010196292543109343
,,974.0,1.3221723391786873e-06,,,974.0,0.00010184960619270373
,,975.0,1.3193507887424545e-06,,,975.0,0.00010173652898546978
,,976.0,1.3165381427327437e-06,,,976.0,0.0001016236930450104
,,977.0,1.3137343639681526e-06,,,977.0,0.00010151109761013838
,,978.0,1.310939415460371e-06,,,978.0,0.00010139874192284387
,,979.0,1.3081532604129844e-06,,,979.0,0.00010128662522827781
,,980.0,1.305375862220281e-06,,,980.0,0.00010117474677473563
,,981.0,1.3026071844660719e-06,,,981.0,0.00010106310581364092
,,982.0,1.2998471909225172e-06,,,982.0,0.00010095170159952922
,,983.0,1.297095845548962e-06,,,983.0,0.00010084053339003193
,,984.0,1.294353112490779e-06,,,984.0,0.00010072960044586044
,,985.0,1.2916189560782212e-06,,,985.0,0.00010061890203079
,,986.0,1.2888933408252825e-06,,,986.0,0.00010050843741164418
,,987.0,1.2861762314285654e-06,,,987.0,0.000100398205858279
,,988.0,1.2834675927661579e-06,,,988.0,0.00010028820664356741
,,989.0,1.2807673898965177e-06,,,989.0,0.00010017843904338378
,,990.0,1.2780755880573662e-06,,,990.0,0.00010006890233658844
,,991.0,1.275392152664586e-06,,,991.0,9.995959580501243e-05
,,992.0,1.2727170493111328e-06,,,992.0,9.985051873344228e-05
,,993.0,1.2700502437659483e-06,,,993.0,9.97416704096048e-05
,,994.0,1.2673917019728866e-06,,,994.0,9.963305012415216e-05
,,995.0,1.2647413900496428e-06,,,995.0,9.952465717064688e-05
,,996.0,1.2620992742866957e-06,,,996.0,9.941649084554699e-05
,,997.0,1.2594653211462513e-06,,,997.0,9.930855044819124e-05
,,998.0,1.2568394972611972e-06,,,998.0,9.920083528078449e-05
,,999.0,1.2542217694340666e-06,,,999.0,9.909334464838312e-05
,,1000.0,1.2516121046360035e-06,,,1000.0,9.89860778588805e-05


==> data/mid/c10/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,483294,8729,0.9444002602848673,0.9447992206948804
4500.0,2640,78,0.005158799172247224,0.008442472129018292
7500.0,4459,101,0.008713289965549383,0.010931919038857018
10500.0,5078,105,0.009922872044193712,0.011364866327524623
13500.0,4983,64,0.009737233437616635,0.006927156618681676
16500.0,3908,92,0.007636586047402329,0.009957787639354908
19500.0,2556,29,0.004994655562221176,0.003138867842840134
22500.0,1559,26,0.0030464272384596296,0.002814157376339431
25500.0,1012,8,0.001977539682694769,0.0008658945773352095
28500.0,721,4,0.0014088993193902455,0.0004329472886676047
31500.0,412,0,0.0008050853253658546,0.0
34500.0,348,0,0.0006800235272507704,0.0
37500.0,238,0,0.0004650735617404694,0.0
40500.0,184,0,0.0003595526695808671,0.0
43500.0,109,0,0.0002129958749147528,0.0
46500.0,83,0,0.00016218951943049983,0.0
49500.0,27,0,5.276044607980115e-05,0.0
52500.0,26,3,5.080635548425296e-05,0.00032471046650070354
55500.0,21,0,4.1035902506512004e-05,0.0
58500.0,16,0,3.126544952877105e-05,0.0
61500.0,23,0,4.494408369760839e-05,0.0
64500.0,12,0,2.344908714657829e-05,0.0
67500.0,8,0,1.5632724764385526e-05,0.0
70500.0,8,0,1.5632724764385526e-05,0.0
73500.0,7,0,1.3678634168837335e-05,0.0
76500.0,0,0,0.0,0.0
79500.0,8,0,1.5632724764385526e-05,0.0
82500.0,3,0,5.862271786644572e-06,0.0
85500.0,0,0,0.0,0.0
88500.0,0,0,0.0,0.0
91500.0,0,0,0.0,0.0
94500.0,4,0,7.816362382192763e-06,0.0


==> data/mid/c11/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,4368,5,0.027483452042382905,0.011013215859030838
150.0,6041,10,0.03800996652656482,0.022026431718061675
250.0,9509,19,0.059830619384390805,0.04185022026431718
350.0,13184,36,0.0829537160546649,0.07929515418502203
450.0,17637,47,0.11097198802003372,0.10352422907488987
550.0,20284,51,0.12762690962172502,0.11233480176211454
650.0,20744,66,0.130521229204943,0.14537444933920704
750.0,19825,78,0.12473888203760099,0.17180616740088106
850.0,16424,44,0.1033397931190698,0.09691629955947137
950.0,13043,33,0.08206654418241764,0.07268722466960352
1050.0,8370,23,0.05266403241637933,0.05066079295154185
1150.0,5105,25,0.03212065537462563,0.05506607929515418
1250.0,2505,6,0.015761457730350086,0.013215859030837005
1350.0,1197,4,0.0075315229154607,0.00881057268722467
1450.0,469,6,0.002950947575063549,0.013215859030837005
1550.0,157,0,0.0009878438577504845,0.0
1650.0,70,0,0.0004404399365766491,0.0
1750.0,0,0,0.0,0.0
1850.0,0,1,0.0,0.0022026431718061676


==> data/mid/c11/balance_curves.csv <==
step,99488,99487,94968,97404(sar),92752(sar),97769(sar)
0,116837.82,51939.45,33376.85,123215.96,112914.88,66100.92
1,115368.96,50752.7,31486.85,122631.88,113014.06,67661.6
2,114019.0,50794.46,31257.625,122220.57,112827.66500000001,67259.70000000001
3,113533.23,50621.4025,31028.4,121584.26,112641.27,66857.8
4,112995.76,50448.345,30276.1,121474.174,111810.82,66212.94
5,112823.04000000001,50275.287500000006,29963.129999999997,121364.088,111518.68,65975.48000000001
6,112650.32,50102.23,29650.16,121254.002,111226.54,65738.02
7,111657.28,49657.96,29189.96,121143.916,110494.73,65420.31
8,111158.24,49523.8225,28726.6,121033.83,109876.53,65102.6
9,110621.54,49389.685,28339.48,120550.92,109400.0,64785.38
10,110275.27,49255.5475,27883.99,120365.81333333334,108820.15,64195.19
11,109933.15,49121.41,27512.62,120180.70666666667,108751.30166666667,63638.99
12,109591.03,48699.02,27087.96,119995.6,108682.45333333332,63535.625
13,108946.1,48934.75,26855.903333333332,119445.19,108613.605,63432.26
14,108835.09000000001,48694.479999999996,26623.846666666668,119348.162,108544.75666666667,63113.29
15,108724.08,48454.21,26391.79,119251.134,108475.90833333333,62794.32
16,108613.07,48519.44,26185.133333333335,119154.106,108407.06,63731.73
17,108502.06,48987.99,25978.476666666666,119057.07800000001,107819.58,63238.32
18,108391.05,48431.23,25771.82,118960.05,107048.1,62761.51
19,108262.9525,47968.39,25385.21,118760.97666666667,106390.6,63579.98
20,108134.85500000001,47546.35,24749.18,118561.90333333334,107139.79,64198.49
21,108006.7575,47330.306666666664,24273.13,118362.83,106347.28,64596.54
22,107249.28,47114.263333333336,24070.255,128709.4875,105106.27,63492.44
23,106829.07,46898.22,23867.38,139056.145,105632.49,64374.75
24,106224.1,46515.61,23509.09,149402.8025,104615.28,87747.175
25,140182.95,58545.85,52968.47,158779.18,128171.91,111119.6
26,118274.96,52056.01,36824.89,142400.71,121168.45,90138.21
27,117990.60500000001,51967.046,36288.33,142008.22999999998,120870.4375,89648.25
28,117706.25,51878.082,35895.83,141615.75,120572.42499999999,89073.85
29,117421.89499999999,51789.118,35398.38,141467.56666666668,120274.41249999999,89581.25
30,117137.54,51700.154,34789.49,141319.38333333333,119976.4,89347.825
31,116529.99,51611.19,34618.10666666667,141171.2,120126.95,89512.45
32,116401.73666666666,51282.43,34446.72333333333,140954.685,119661.9,89784.51000000001
33,116273.48333333334,50953.67,34275.34,140138.17,119132.83,90056.57
34,116145.23,50505.17,34043.07,139731.85,118796.11499999999,90100.85750000001
35,115602.46,50219.41,33810.8,139036.46,118459.4,90145.145
36,114320.07,49933.65,33285.32,138434.64,118343.32857142856,90189.4325
37,113882.67,48784.28,33035.51666666666,137868.25,118227.25714285714,89557.3
38,113741.65,48411.82,32785.71333333333,137722.20666666667,118111.1857142857,89793.09
39,113600.63,47872.91,32535.91,137576.16333333333,117995.11428571428,89100.12
40,113459.61,47741.692500000005,31934.28,137430.12,117879.04285714285,89265.85
41,112997.05,47610.475000000006,31680.53,137320.84,117762.97142857143,89663.9
42,112668.055,47479.2575,31426.78,137211.56,117646.9,89319.26999999999
43,112339.06,47348.04,31138.035,137102.28,116405.9,88974.64
44,111926.48,46683.74,30849.29,136993.0,116250.04999999999,89025.10500000001
45,111494.26,46166.02,30291.06,136990.59,116094.2,89559.0
46,110940.78,45762.03,29784.05,136988.18,115938.5775,89225.05
47,110447.75,45491.905,29695.879999999997,136384.9,115782.955,89561.39
48,110142.25,45221.78,29607.71,136047.23,115627.3325,88960.78
49,109817.18,43976.54,29519.54,135811.185,115471.71,89651.77
50,109687.965,43831.64333333333,29431.37,135575.14,114897.96,90673.535
51,109558.75,43686.746666666666,28941.3,135264.39500000002,122557.89333333334,90049.81
52,126538.17,43541.85,27161.56,134953.65,130217.82666666668,91292.85
53,142831.21,56233.58,56620.94,175906.95,138454.59,138037.7
54,132103.135,55054.07,39976.04,159612.85,130874.29,138004.09
55,121083.38,52012.479999999996,39773.47,159980.14,130688.22,127376.565
56,120536.8,48970.89,39570.9,159677.445,130502.15,116081.34
57,120438.715,48470.25,39107.81,159374.75,130316.08,114952.32
58,120340.63,48236.945,38603.87,158680.87,129800.46,115113.85
59,120159.08,48003.64,38093.18,158254.28,129588.37,114546.55
60,119977.53,47323.23,37897.045,157978.16,129376.28,115220.985
61,119488.94,46661.74,37700.91,157702.04,129194.735,115260.28
62,119246.185,46514.81,37555.595,157254.54,129013.19,114977.155
63,119003.43,46367.88,36357.78,156804.09,128446.05,114694.03
64,118893.28333333333,46220.95,35318.59,156415.18,126801.26,114218.5
65,118783.13666666667,46755.25,35218.14666666667,156232.21666666667,126436.92,114175.71
66,118672.99,46321.29,35117.70333333333,156049.25333333333,126291.52,113733.6
67,118137.75,45704.57,35017.26,155866.29,126146.12,114584.42
68,117714.89,45557.885,34139.03,155344.18,127044.15,114465.2525
69,117423.435,45411.2,33880.79,155225.20666666667,126714.71,114346.08499999999
70,117131.98,45264.515,33622.55,155106.23333333334,126583.1575,114226.9175
71,115947.64,45117.83,33224.96,154987.26,126451.60500000001,113709.7
72,115803.65,44494.25,33005.585,154763.64500000002,126320.0525,114022.56
73,115659.66,42891.46,31886.43,154540.03,126188.5,114335.42
74,115515.67,42545.64,31703.18666666667,154393.4275,125560.1,115723.72
75,115280.44,41746.09,31519.943333333333,154246.825,125289.455,115892.13
76,115045.21,41177.55,31336.7,154100.2225,125018.81,116372.85
77,114841.49,40333.57,30814.74,153953.62,124574.96,116991.36
78,114637.77,39726.69,30690.846666666668,153490.26,124334.16666666667,116383.6
79,114237.34,43767.956666666665,30566.953333333335,153999.71,124093.37333333334,116002.02
80,113754.91,47809.223333333335,30443.06,166757.66499999998,123852.58,139283.46
81,126257.59,52418.42,59466.07,195386.34,147409.21,163144.92
82,125973.935,45767.31,43215.77,179082.89,140405.76,162112.1
83,125690.28,45388.83,41831.49,179198.15,140110.84000000003,141525.81
84,125461.39,45010.35,41318.58,178883.675,139815.92,141789.68
85,125232.5,44348.86,41079.68,178569.2,138574.92,141124.01
86,125014.08499999999,44002.22,40840.78,178569.2,138486.60285714286,140963.32666666666
87,124795.67,43845.35333333333,40582.28,178150.34,138398.28571428574,140802.64333333334
88,124271.06,43688.48666666667,40323.78,178285.34,138309.9685714286,140641.96
89,124020.92499999999,43531.62,39941.68,178420.34,138221.65142857144,140347.95
90,123770.79,43339.83666666667,39429.01,177831.79,138133.33428571429,140546.975
91,123115.72,43148.05333333333,39002.07,177037.4,138045.01714285716,140746.0
92,122530.01,42956.27,38402.87,176517.79,137956.7,140195.15
93,122277.795,42450.01,37949.28,175930.34,137824.7575,140764.06
94,122025.58,42246.955,37491.24,175361.32,137692.815,140528.70500000002
95,121824.34666666666,42043.9,36931.71,174877.29,137560.8725,140293.35
96,121623.11333333334,41528.28,36655.735,174116.91,137428.93,140911.87
97,121421.88,40866.78,36379.76,173356.53,137246.45500000002,141456.0
98,120734.77,40526.39,36125.645000000004,172837.31,137063.98,141730.39
99,120244.45,40292.955,35871.53,172963.43,137025.96500000003,141340.03
100,119696.38,40059.52,35810.77,172480.5,136528.34,140819.18
101,119323.08,38999.25,35750.01,172237.85499999998,136522.785,140350.01
102,118970.38,38658.41,35689.25,171995.21,136517.23,140422.42666666667
103,118677.57,38454.880000000005,35628.49,171044.79,136297.75,140494.84333333335
104,118055.05,38251.35,35567.729999999996,170495.78,136062.14500000002,140567.26
105,117226.5,37562.295,35506.97,170618.02000000002,135826.54,140639.67666666667
106,116397.95,37933.57,35446.21,170040.82,135414.67,140712.09333333335
107,116056.1,36156.56,34971.55,170062.785,133783.82,140784.51
108,115714.25,35773.96,34434.86,170084.75,134281.12,141095.43
109,149089.68,47523.23,63357.68,211471.37,157460.37,166201.4
110,138361.60499999998,44481.64,62960.51,211045.9,156842.68,166022.66499999998
111,127633.53,40895.0,62960.51,195585.39,149287.98,165445.89


==> data/mid/c11/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,0,0,0.0,0.0
3.5,0,0,0.0,0.0
4.5,0,0,0.0,0.0
5.5,0,0,0.0,0.0
6.5,0,0,0.0,0.0
7.5,0,0,0.0,0.0
8.5,0,0,0.0,0.0
9.5,0,0,0.0,0.0
10.5,1,0,0.00012254901960784314,0.0
11.5,3,0,0.0003676470588235294,0.0
12.5,5,0,0.0006127450980392157,0.0
13.5,10,0,0.0012254901960784314,0.0
14.5,7,0,0.000857843137254902,0.0
15.5,11,0,0.0013480392156862745,0.0
16.5,5,0,0.0006127450980392157,0.0
17.5,6,0,0.0007352941176470588,0.0
18.5,6,0,0.0007352941176470588,0.0
19.5,2,0,0.00024509803921568627,0.0
20.5,1,0,0.00012254901960784314,0.0
21.5,0,0,0.0,0.0
22.5,0,0,0.0,0.0
23.5,1,0,0.00012254901960784314,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,2,0,0.00024509803921568627,0.0
28.5,0,0,0.0,0.0
29.5,0,0,0.0,0.0
30.5,1,0,0.00012254901960784314,0.0
31.5,1,0,0.00012254901960784314,0.0
32.5,0,0,0.0,0.0
33.5,1,0,0.00012254901960784314,0.0
34.5,0,0,0.0,0.0
35.5,0,0,0.0,0.0
36.5,1,0,0.00012254901960784314,0.0
37.5,0,0,0.0,0.0
38.5,0,0,0.0,0.0
39.5,0,0,0.0,0.0
40.5,0,0,0.0,0.0
41.5,0,0,0.0,0.0
42.5,0,0,0.0,0.0
43.5,1,0,0.00012254901960784314,0.0
44.5,4,0,0.0004901960784313725,0.0
45.5,1,0,0.00012254901960784314,0.0
46.5,8,0,0.000980392156862745,0.0
47.5,9,1,0.0011029411764705882,0.005747126436781609
48.5,14,0,0.001715686274509804,0.0
49.5,31,1,0.003799019607843137,0.005747126436781609
50.5,39,1,0.004779411764705883,0.005747126436781609
51.5,52,0,0.006372549019607843,0.0
52.5,91,1,0.011151960784313726,0.005747126436781609
53.5,111,1,0.013602941176470588,0.005747126436781609
54.5,139,2,0.017034313725490195,0.011494252873563218
55.5,200,2,0.024509803921568627,0.011494252873563218
56.5,251,4,0.030759803921568626,0.022988505747126436
57.5,303,6,0.03713235294117647,0.034482758620689655
58.5,385,9,0.04718137254901961,0.05172413793103448
59.5,455,9,0.05575980392156863,0.05172413793103448
60.5,523,7,0.06409313725490196,0.040229885057471264
61.5,593,11,0.07267156862745099,0.06321839080459771
62.5,602,17,0.07377450980392157,0.09770114942528736
63.5,602,8,0.07377450980392157,0.04597701149425287
64.5,606,11,0.07426470588235294,0.06321839080459771
65.5,546,16,0.06691176470588235,0.09195402298850575
66.5,489,9,0.059926470588235296,0.05172413793103448
67.5,421,13,0.05159313725490196,0.07471264367816093
68.5,383,11,0.04693627450980392,0.06321839080459771
69.5,335,11,0.04105392156862745,0.06321839080459771
70.5,244,7,0.029901960784313727,0.040229885057471264
71.5,215,8,0.026348039215686275,0.04597701149425287
72.5,141,4,0.017279411764705883,0.022988505747126436
73.5,107,1,0.013112745098039216,0.005747126436781609
74.5,74,0,0.009068627450980393,0.0
75.5,50,1,0.006127450980392157,0.005747126436781609
76.5,31,2,0.003799019607843137,0.011494252873563218
77.5,15,0,0.001838235294117647,0.0
78.5,14,0,0.001715686274509804,0.0
79.5,5,0,0.0006127450980392157,0.0
80.5,2,0,0.00024509803921568627,0.0
81.5,1,0,0.00012254901960784314,0.0
82.5,1,0,0.00012254901960784314,0.0
83.5,2,0,0.00024509803921568627,0.0


==> data/mid/c11/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,5,0,0.0006122948812147931,0.0
3.5,15,0,0.0018368846436443791,0.0
4.5,78,0,0.009551800146950772,0.0
5.5,90,0,0.011021307861866276,0.0
6.5,70,0,0.008572128337007103,0.0
7.5,144,2,0.01763409257898604,0.011904761904761904
8.5,519,4,0.06355620867009552,0.023809523809523808
9.5,714,7,0.08743570903747244,0.041666666666666664
10.5,556,14,0.06808719079108498,0.08333333333333333
11.5,483,7,0.059147685525349006,0.041666666666666664
12.5,507,7,0.06208670095518001,0.041666666666666664
13.5,502,8,0.061474406073965225,0.047619047619047616
14.5,458,13,0.056086211119275045,0.07738095238095238
15.5,439,14,0.05375949057065883,0.08333333333333333
16.5,329,5,0.04028900318393338,0.02976190476190476
17.5,316,11,0.03869703649277492,0.06547619047619048
18.5,278,7,0.03404359539554249,0.041666666666666664
19.5,226,8,0.027675728630908645,0.047619047619047616
20.5,245,9,0.03000244917952486,0.05357142857142857
21.5,195,6,0.02387950036737693,0.03571428571428571
22.5,182,3,0.02228753367621847,0.017857142857142856
23.5,146,2,0.017879010531471957,0.011904761904761904
24.5,124,4,0.015184913054126867,0.023809523809523808
25.5,138,3,0.01689933872152829,0.017857142857142856
26.5,107,2,0.01310311045799657,0.011904761904761904
27.5,109,6,0.013348028410482488,0.03571428571428571
28.5,81,4,0.009919177075679648,0.023809523809523808
29.5,82,3,0.010041636051922606,0.017857142857142856
30.5,66,1,0.008082292432035268,0.005952380952380952
31.5,52,1,0.006367866764633847,0.005952380952380952
32.5,51,1,0.006245407788390889,0.005952380952380952
33.5,47,0,0.005755571883419055,0.0
34.5,54,2,0.006612784717119765,0.011904761904761904
35.5,50,1,0.00612294881214793,0.005952380952380952
36.5,43,1,0.0052657359784472205,0.005952380952380952
37.5,23,0,0.002816556453588048,0.0
38.5,35,0,0.004286064168503551,0.0
39.5,22,1,0.0026940974773450896,0.005952380952380952
40.5,24,1,0.0029390154298310064,0.005952380952380952
41.5,11,0,0.0013470487386725448,0.0
42.5,19,0,0.0023267205486162137,0.0
43.5,32,0,0.0039186872397746755,0.0
44.5,16,0,0.0019593436198873378,0.0
45.5,18,0,0.002204261572373255,0.0
46.5,19,0,0.0023267205486162137,0.0
47.5,26,1,0.0031839333823169237,0.005952380952380952
48.5,10,0,0.0012245897624295861,0.0
49.5,15,0,0.0018368846436443791,0.0
50.5,9,2,0.0011021307861866275,0.011904761904761904
51.5,11,1,0.0013470487386725448,0.005952380952380952
52.5,12,1,0.0014695077149155032,0.005952380952380952
53.5,7,0,0.0008572128337007102,0.0
54.5,9,0,0.0011021307861866275,0.0
55.5,5,0,0.0006122948812147931,0.0
56.5,7,0,0.0008572128337007102,0.0
57.5,8,0,0.0009796718099436689,0.0
58.5,3,1,0.0003673769287288758,0.005952380952380952
59.5,1,0,0.0001224589762429586,0.0
60.5,4,0,0.0004898359049718344,0.0
61.5,11,0,0.0013470487386725448,0.0
62.5,9,0,0.0011021307861866275,0.0
63.5,13,1,0.0015919666911584618,0.005952380952380952
64.5,8,0,0.0009796718099436689,0.0
65.5,8,0,0.0009796718099436689,0.0
66.5,8,0,0.0009796718099436689,0.0
67.5,11,0,0.0013470487386725448,0.0
68.5,13,1,0.0015919666911584618,0.005952380952380952
69.5,8,0,0.0009796718099436689,0.0
70.5,7,0,0.0008572128337007102,0.0
71.5,10,0,0.0012245897624295861,0.0
72.5,4,0,0.0004898359049718344,0.0
73.5,5,0,0.0006122948812147931,0.0
74.5,3,0,0.0003673769287288758,0.0
75.5,4,0,0.0004898359049718344,0.0
76.5,4,0,0.0004898359049718344,0.0
77.5,4,0,0.0004898359049718344,0.0
78.5,3,0,0.0003673769287288758,0.0
79.5,6,1,0.0007347538574577516,0.005952380952380952
80.5,4,0,0.0004898359049718344,0.0
81.5,5,0,0.0006122948812147931,0.0
82.5,2,0,0.0002449179524859172,0.0
83.5,1,0,0.0001224589762429586,0.0
84.5,4,0,0.0004898359049718344,0.0
85.5,4,0,0.0004898359049718344,0.0
86.5,1,0,0.0001224589762429586,0.0
87.5,1,0,0.0001224589762429586,0.0
88.5,2,0,0.0002449179524859172,0.0
89.5,1,0,0.0001224589762429586,0.0
90.5,3,0,0.0003673769287288758,0.0
91.5,0,0,0.0,0.0
92.5,0,0,0.0,0.0
93.5,2,0,0.0002449179524859172,0.0
94.5,1,0,0.0001224589762429586,0.0
95.5,0,0,0.0,0.0
96.5,3,0,0.0003673769287288758,0.0
97.5,2,0,0.0002449179524859172,0.0
98.5,1,0,0.0001224589762429586,0.0
99.5,1,0,0.0001224589762429586,0.0
100.5,2,0,0.0002449179524859172,0.0
101.5,1,0,0.0001224589762429586,0.0
102.5,0,0,0.0,0.0
103.5,2,0,0.0002449179524859172,0.0
104.5,0,0,0.0,0.0
105.5,0,0,0.0,0.0
106.5,1,0,0.0001224589762429586,0.0
107.5,4,0,0.0004898359049718344,0.0
108.5,2,0,0.0002449179524859172,0.0
109.5,2,0,0.0002449179524859172,0.0
110.5,1,0,0.0001224589762429586,0.0
111.5,2,0,0.0002449179524859172,0.0
112.5,0,0,0.0,0.0
113.5,0,0,0.0,0.0
114.5,0,0,0.0,0.0
115.5,2,0,0.0002449179524859172,0.0
116.5,2,0,0.0002449179524859172,0.0
117.5,5,0,0.0006122948812147931,0.0
118.5,11,0,0.0013470487386725448,0.0
119.5,4,0,0.0004898359049718344,0.0
120.5,4,0,0.0004898359049718344,0.0
121.5,6,0,0.0007347538574577516,0.0
122.5,9,0,0.0011021307861866275,0.0
123.5,5,0,0.0006122948812147931,0.0
124.5,2,0,0.0002449179524859172,0.0
125.5,4,0,0.0004898359049718344,0.0
126.5,3,0,0.0003673769287288758,0.0
127.5,4,0,0.0004898359049718344,0.0
128.5,3,0,0.0003673769287288758,0.0
129.5,3,0,0.0003673769287288758,0.0
130.5,3,0,0.0003673769287288758,0.0
131.5,5,0,0.0006122948812147931,0.0
132.5,1,0,0.0001224589762429586,0.0
133.5,2,0,0.0002449179524859172,0.0
134.5,6,1,0.0007347538574577516,0.005952380952380952
135.5,2,0,0.0002449179524859172,0.0
136.5,3,0,0.0003673769287288758,0.0
137.5,3,0,0.0003673769287288758,0.0
138.5,2,0,0.0002449179524859172,0.0
139.5,1,0,0.0001224589762429586,0.0
140.5,2,0,0.0002449179524859172,0.0
141.5,1,0,0.0001224589762429586,0.0
142.5,0,0,0.0,0.0
143.5,1,0,0.0001224589762429586,0.0
144.5,0,0,0.0,0.0
145.5,1,0,0.0001224589762429586,0.0
146.5,1,0,0.0001224589762429586,0.0
147.5,1,0,0.0001224589762429586,0.0
148.5,2,0,0.0002449179524859172,0.0
149.5,0,0,0.0,0.0
150.5,1,0,0.0001224589762429586,0.0
151.5,0,0,0.0,0.0
152.5,0,0,0.0,0.0
153.5,0,0,0.0,0.0
154.5,0,0,0.0,0.0
155.5,0,0,0.0,0.0
156.5,0,0,0.0,0.0
157.5,1,0,0.0001224589762429586,0.0
158.5,0,0,0.0,0.0
159.5,1,0,0.0001224589762429586,0.0
160.5,0,0,0.0,0.0
161.5,0,0,0.0,0.0
162.5,1,0,0.0001224589762429586,0.0
163.5,0,0,0.0,0.0
164.5,0,0,0.0,0.0
165.5,0,0,0.0,0.0
166.5,0,0,0.0,0.0
167.5,0,0,0.0,0.0
168.5,1,0,0.0001224589762429586,0.0
169.5,0,0,0.0,0.0
170.5,0,0,0.0,0.0
171.5,1,0,0.0001224589762429586,0.0
172.5,0,0,0.0,0.0
173.5,1,0,0.0001224589762429586,0.0
174.5,0,0,0.0,0.0
175.5,0,0,0.0,0.0
176.5,1,0,0.0001224589762429586,0.0
177.5,1,0,0.0001224589762429586,0.0
178.5,0,0,0.0,0.0
179.5,0,0,0.0,0.0
180.5,1,0,0.0001224589762429586,0.0
181.5,0,0,0.0,0.0
182.5,0,0,0.0,0.0
183.5,0,0,0.0,0.0
184.5,0,0,0.0,0.0
185.5,0,0,0.0,0.0
186.5,0,0,0.0,0.0
187.5,1,0,0.0001224589762429586,0.0
188.5,0,0,0.0,0.0
189.5,0,0,0.0,0.0
190.5,0,0,0.0,0.0
191.5,0,0,0.0,0.0
192.5,0,0,0.0,0.0
193.5,0,0,0.0,0.0
194.5,0,0,0.0,0.0
195.5,0,0,0.0,0.0
196.5,0,0,0.0,0.0
197.5,0,0,0.0,0.0
198.5,0,0,0.0,0.0
199.5,0,0,0.0,0.0
200.5,1,0,0.0001224589762429586,0.0
201.5,0,0,0.0,0.0
202.5,0,0,0.0,0.0
203.5,0,0,0.0,0.0
204.5,0,0,0.0,0.0
205.5,1,0,0.0001224589762429586,0.0
206.5,0,0,0.0,0.0
207.5,0,0,0.0,0.0
208.5,0,0,0.0,0.0
209.5,0,0,0.0,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,0,0,0.0,0.0
213.5,0,0,0.0,0.0
214.5,0,0,0.0,0.0
215.5,0,0,0.0,0.0
216.5,0,0,0.0,0.0
217.5,0,0,0.0,0.0
218.5,0,0,0.0,0.0
219.5,0,0,0.0,0.0
220.5,0,0,0.0,0.0
221.5,0,0,0.0,0.0
222.5,0,0,0.0,0.0
223.5,0,0,0.0,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,0,0,0.0,0.0
228.5,0,0,0.0,0.0
229.5,0,0,0.0,0.0
230.5,0,0,0.0,0.0
231.5,0,0,0.0,0.0
232.5,0,0,0.0,0.0
233.5,2,0,0.0002449179524859172,0.0
234.5,0,0,0.0,0.0
235.5,0,0,0.0,0.0
236.5,0,0,0.0,0.0
237.5,0,0,0.0,0.0
238.5,0,0,0.0,0.0
239.5,0,0,0.0,0.0
240.5,0,0,0.0,0.0
241.5,0,0,0.0,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,0,0,0.0,0.0
245.5,0,0,0.0,0.0
246.5,0,0,0.0,0.0
247.5,0,0,0.0,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,1,0,0.0001224589762429586,0.0
251.5,0,0,0.0,0.0
252.5,0,0,0.0,0.0
253.5,0,0,0.0,0.0
254.5,0,0,0.0,0.0
255.5,0,0,0.0,0.0
256.5,0,0,0.0,0.0
257.5,0,0,0.0,0.0
258.5,0,0,0.0,0.0
259.5,0,0,0.0,0.0
260.5,0,0,0.0,0.0
261.5,0,0,0.0,0.0
262.5,0,0,0.0,0.0
263.5,0,0,0.0,0.0
264.5,0,0,0.0,0.0
265.5,0,0,0.0,0.0
266.5,0,0,0.0,0.0
267.5,0,0,0.0,0.0
268.5,0,0,0.0,0.0
269.5,0,0,0.0,0.0
270.5,0,0,0.0,0.0
271.5,0,0,0.0,0.0
272.5,0,0,0.0,0.0
273.5,0,0,0.0,0.0
274.5,1,0,0.0001224589762429586,0.0
275.5,0,0,0.0,0.0
276.5,0,0,0.0,0.0
277.5,0,0,0.0,0.0
278.5,0,0,0.0,0.0
279.5,0,0,0.0,0.0
280.5,0,0,0.0,0.0
281.5,0,0,0.0,0.0
282.5,1,0,0.0001224589762429586,0.0
283.5,0,0,0.0,0.0
284.5,0,0,0.0,0.0
285.5,0,0,0.0,0.0
286.5,0,0,0.0,0.0
287.5,0,0,0.0,0.0
288.5,0,0,0.0,0.0
289.5,0,0,0.0,0.0
290.5,0,0,0.0,0.0
291.5,0,0,0.0,0.0
292.5,0,0,0.0,0.0
293.5,0,0,0.0,0.0
294.5,0,0,0.0,0.0
295.5,0,0,0.0,0.0
296.5,0,0,0.0,0.0
297.5,0,0,0.0,0.0
298.5,0,0,0.0,0.0
299.5,0,0,0.0,0.0
300.5,0,0,0.0,0.0
301.5,0,0,0.0,0.0
302.5,0,0,0.0,0.0
303.5,0,0,0.0,0.0
304.5,0,0,0.0,0.0
305.5,0,0,0.0,0.0
306.5,0,0,0.0,0.0
307.5,0,0,0.0,0.0
308.5,0,0,0.0,0.0
309.5,0,0,0.0,0.0
310.5,0,0,0.0,0.0
311.5,0,0,0.0,0.0
312.5,0,0,0.0,0.0
313.5,0,0,0.0,0.0
314.5,0,0,0.0,0.0
315.5,0,0,0.0,0.0
316.5,0,0,0.0,0.0
317.5,0,0,0.0,0.0
318.5,0,0,0.0,0.0
319.5,0,0,0.0,0.0
320.5,0,0,0.0,0.0
321.5,0,0,0.0,0.0
322.5,0,0,0.0,0.0
323.5,0,0,0.0,0.0
324.5,0,0,0.0,0.0
325.5,0,0,0.0,0.0
326.5,0,0,0.0,0.0
327.5,0,0,0.0,0.0
328.5,0,0,0.0,0.0
329.5,0,0,0.0,0.0
330.5,0,0,0.0,0.0
331.5,0,0,0.0,0.0
332.5,0,0,0.0,0.0
333.5,0,0,0.0,0.0
334.5,0,0,0.0,0.0
335.5,0,0,0.0,0.0
336.5,0,0,0.0,0.0
337.5,0,0,0.0,0.0
338.5,0,0,0.0,0.0
339.5,0,0,0.0,0.0
340.5,0,0,0.0,0.0
341.5,0,0,0.0,0.0
342.5,0,0,0.0,0.0
343.5,1,0,0.0001224589762429586,0.0
344.5,0,0,0.0,0.0
345.5,0,0,0.0,0.0
346.5,0,0,0.0,0.0
347.5,0,0,0.0,0.0
348.5,0,0,0.0,0.0
349.5,0,0,0.0,0.0
350.5,0,0,0.0,0.0
351.5,0,0,0.0,0.0
352.5,0,0,0.0,0.0
353.5,0,0,0.0,0.0
354.5,0,0,0.0,0.0
355.5,0,0,0.0,0.0
356.5,0,0,0.0,0.0
357.5,0,0,0.0,0.0
358.5,0,0,0.0,0.0
359.5,0,0,0.0,0.0
360.5,0,0,0.0,0.0
361.5,0,0,0.0,0.0
362.5,0,0,0.0,0.0
363.5,0,0,0.0,0.0
364.5,0,0,0.0,0.0
365.5,0,0,0.0,0.0
366.5,0,0,0.0,0.0
367.5,0,0,0.0,0.0
368.5,0,0,0.0,0.0
369.5,0,0,0.0,0.0
370.5,0,0,0.0,0.0
371.5,0,0,0.0,0.0
372.5,0,0,0.0,0.0
373.5,0,0,0.0,0.0
374.5,0,0,0.0,0.0
375.5,0,0,0.0,0.0
376.5,0,0,0.0,0.0
377.5,0,0,0.0,0.0
378.5,0,0,0.0,0.0
379.5,0,0,0.0,0.0
380.5,0,0,0.0,0.0
381.5,0,0,0.0,0.0
382.5,0,0,0.0,0.0
383.5,0,0,0.0,0.0
384.5,0,0,0.0,0.0
385.5,1,0,0.0001224589762429586,0.0
386.5,0,0,0.0,0.0
387.5,0,0,0.0,0.0
388.5,0,0,0.0,0.0
389.5,0,0,0.0,0.0
390.5,0,0,0.0,0.0
391.5,0,0,0.0,0.0
392.5,0,0,0.0,0.0
393.5,0,0,0.0,0.0
394.5,0,0,0.0,0.0
395.5,0,0,0.0,0.0
396.5,0,0,0.0,0.0
397.5,0,0,0.0,0.0
398.5,0,0,0.0,0.0
399.5,0,0,0.0,0.0
400.5,0,0,0.0,0.0
401.5,0,0,0.0,0.0
402.5,0,0,0.0,0.0
403.5,0,0,0.0,0.0
404.5,0,0,0.0,0.0
405.5,0,0,0.0,0.0
406.5,0,0,0.0,0.0
407.5,0,0,0.0,0.0
408.5,0,0,0.0,0.0
409.5,0,0,0.0,0.0
410.5,0,0,0.0,0.0
411.5,0,0,0.0,0.0
412.5,0,0,0.0,0.0
413.5,0,0,0.0,0.0
414.5,0,0,0.0,0.0
415.5,0,0,0.0,0.0
416.5,0,0,0.0,0.0
417.5,0,0,0.0,0.0
418.5,0,0,0.0,0.0
419.5,0,0,0.0,0.0
420.5,0,0,0.0,0.0
421.5,0,0,0.0,0.0
422.5,0,0,0.0,0.0
423.5,0,0,0.0,0.0
424.5,0,0,0.0,0.0
425.5,0,0,0.0,0.0
426.5,0,0,0.0,0.0
427.5,0,0,0.0,0.0
428.5,0,0,0.0,0.0
429.5,0,0,0.0,0.0
430.5,0,0,0.0,0.0
431.5,0,0,0.0,0.0
432.5,0,0,0.0,0.0
433.5,0,0,0.0,0.0
434.5,0,0,0.0,0.0
435.5,0,0,0.0,0.0
436.5,0,0,0.0,0.0
437.5,0,0,0.0,0.0
438.5,0,0,0.0,0.0
439.5,0,0,0.0,0.0
440.5,0,0,0.0,0.0
441.5,0,0,0.0,0.0
442.5,0,0,0.0,0.0
443.5,0,0,0.0,0.0
444.5,0,0,0.0,0.0
445.5,0,0,0.0,0.0
446.5,0,0,0.0,0.0
447.5,0,0,0.0,0.0
448.5,0,0,0.0,0.0
449.5,0,0,0.0,0.0
450.5,0,0,0.0,0.0
451.5,0,0,0.0,0.0
452.5,0,0,0.0,0.0
453.5,0,0,0.0,0.0
454.5,0,0,0.0,0.0
455.5,0,0,0.0,0.0
456.5,0,0,0.0,0.0
457.5,0,0,0.0,0.0
458.5,0,0,0.0,0.0
459.5,0,0,0.0,0.0
460.5,0,0,0.0,0.0
461.5,0,0,0.0,0.0
462.5,0,0,0.0,0.0
463.5,0,0,0.0,0.0
464.5,0,0,0.0,0.0
465.5,0,0,0.0,0.0
466.5,0,0,0.0,0.0
467.5,0,0,0.0,0.0
468.5,0,0,0.0,0.0
469.5,0,0,0.0,0.0
470.5,0,0,0.0,0.0
471.5,0,0,0.0,0.0
472.5,0,0,0.0,0.0
473.5,0,0,0.0,0.0
474.5,0,0,0.0,0.0
475.5,0,0,0.0,0.0
476.5,0,0,0.0,0.0
477.5,0,0,0.0,0.0
478.5,0,0,0.0,0.0
479.5,0,0,0.0,0.0
480.5,0,0,0.0,0.0
481.5,0,0,0.0,0.0
482.5,0,0,0.0,0.0
483.5,0,0,0.0,0.0
484.5,0,0,0.0,0.0
485.5,0,0,0.0,0.0
486.5,0,0,0.0,0.0
487.5,0,0,0.0,0.0
488.5,0,0,0.0,0.0
489.5,0,0,0.0,0.0
490.5,0,0,0.0,0.0
491.5,0,0,0.0,0.0
492.5,0,0,0.0,0.0
493.5,0,0,0.0,0.0
494.5,0,0,0.0,0.0
495.5,0,0,0.0,0.0
496.5,0,0,0.0,0.0
497.5,0,0,0.0,0.0
498.5,0,0,0.0,0.0
499.5,0,0,0.0,0.0
500.5,0,0,0.0,0.0
501.5,0,0,0.0,0.0
502.5,0,0,0.0,0.0
503.5,0,0,0.0,0.0
504.5,0,0,0.0,0.0
505.5,0,0,0.0,0.0
506.5,0,0,0.0,0.0
507.5,0,0,0.0,0.0
508.5,0,0,0.0,0.0
509.5,0,0,0.0,0.0
510.5,0,0,0.0,0.0
511.5,0,0,0.0,0.0
512.5,0,0,0.0,0.0
513.5,0,0,0.0,0.0
514.5,0,0,0.0,0.0
515.5,0,0,0.0,0.0
516.5,0,0,0.0,0.0
517.5,0,0,0.0,0.0
518.5,0,0,0.0,0.0
519.5,0,0,0.0,0.0
520.5,0,0,0.0,0.0
521.5,0,0,0.0,0.0
522.5,0,0,0.0,0.0
523.5,0,0,0.0,0.0
524.5,0,0,0.0,0.0
525.5,0,0,0.0,0.0
526.5,0,0,0.0,0.0
527.5,0,0,0.0,0.0
528.5,0,0,0.0,0.0
529.5,0,0,0.0,0.0
530.5,0,0,0.0,0.0
531.5,0,0,0.0,0.0
532.5,0,0,0.0,0.0
533.5,0,0,0.0,0.0
534.5,0,0,0.0,0.0
535.5,0,0,0.0,0.0
536.5,0,0,0.0,0.0
537.5,0,0,0.0,0.0
538.5,0,0,0.0,0.0
539.5,0,0,0.0,0.0
540.5,0,0,0.0,0.0
541.5,0,0,0.0,0.0
542.5,0,0,0.0,0.0
543.5,0,0,0.0,0.0
544.5,0,0,0.0,0.0
545.5,0,0,0.0,0.0
546.5,0,0,0.0,0.0
547.5,0,0,0.0,0.0
548.5,0,0,0.0,0.0
549.5,0,0,0.0,0.0
550.5,0,0,0.0,0.0
551.5,0,0,0.0,0.0
552.5,0,0,0.0,0.0
553.5,0,0,0.0,0.0
554.5,0,0,0.0,0.0
555.5,0,0,0.0,0.0
556.5,0,0,0.0,0.0
557.5,0,0,0.0,0.0
558.5,0,0,0.0,0.0
559.5,0,0,0.0,0.0
560.5,0,0,0.0,0.0
561.5,0,0,0.0,0.0
562.5,0,0,0.0,0.0
563.5,0,0,0.0,0.0
564.5,0,0,0.0,0.0
565.5,0,0,0.0,0.0
566.5,0,0,0.0,0.0
567.5,0,0,0.0,0.0
568.5,0,0,0.0,0.0
569.5,0,0,0.0,0.0
570.5,0,0,0.0,0.0
571.5,0,0,0.0,0.0
572.5,0,0,0.0,0.0
573.5,0,0,0.0,0.0
574.5,0,0,0.0,0.0
575.5,0,0,0.0,0.0
576.5,0,0,0.0,0.0
577.5,0,0,0.0,0.0
578.5,0,0,0.0,0.0
579.5,0,0,0.0,0.0
580.5,0,0,0.0,0.0
581.5,0,0,0.0,0.0
582.5,0,0,0.0,0.0
583.5,0,0,0.0,0.0
584.5,0,0,0.0,0.0
585.5,0,0,0.0,0.0
586.5,0,0,0.0,0.0
587.5,0,0,0.0,0.0
588.5,0,0,0.0,0.0
589.5,0,0,0.0,0.0
590.5,0,0,0.0,0.0
591.5,0,0,0.0,0.0
592.5,0,0,0.0,0.0
593.5,0,0,0.0,0.0
594.5,0,0,0.0,0.0
595.5,0,0,0.0,0.0
596.5,0,0,0.0,0.0
597.5,0,0,0.0,0.0
598.5,0,0,0.0,0.0
599.5,0,0,0.0,0.0
600.5,0,0,0.0,0.0
601.5,0,0,0.0,0.0
602.5,0,0,0.0,0.0
603.5,0,0,0.0,0.0
604.5,0,0,0.0,0.0
605.5,0,0,0.0,0.0
606.5,0,0,0.0,0.0
607.5,0,0,0.0,0.0
608.5,0,0,0.0,0.0
609.5,0,0,0.0,0.0
610.5,0,0,0.0,0.0
611.5,0,0,0.0,0.0
612.5,0,0,0.0,0.0
613.5,0,0,0.0,0.0
614.5,0,0,0.0,0.0
615.5,0,0,0.0,0.0
616.5,0,0,0.0,0.0
617.5,0,0,0.0,0.0
618.5,0,0,0.0,0.0
619.5,0,0,0.0,0.0
620.5,0,0,0.0,0.0
621.5,0,0,0.0,0.0
622.5,0,0,0.0,0.0
623.5,0,0,0.0,0.0
624.5,0,0,0.0,0.0
625.5,0,0,0.0,0.0
626.5,0,0,0.0,0.0
627.5,0,0,0.0,0.0
628.5,0,0,0.0,0.0
629.5,0,0,0.0,0.0
630.5,0,0,0.0,0.0
631.5,0,0,0.0,0.0
632.5,0,0,0.0,0.0
633.5,0,0,0.0,0.0
634.5,0,0,0.0,0.0
635.5,0,0,0.0,0.0
636.5,0,0,0.0,0.0
637.5,0,0,0.0,0.0
638.5,0,0,0.0,0.0
639.5,0,0,0.0,0.0
640.5,0,0,0.0,0.0
641.5,0,0,0.0,0.0
642.5,0,0,0.0,0.0
643.5,0,0,0.0,0.0
644.5,0,0,0.0,0.0
645.5,0,0,0.0,0.0
646.5,0,0,0.0,0.0
647.5,0,0,0.0,0.0
648.5,0,0,0.0,0.0
649.5,0,0,0.0,0.0
650.5,0,0,0.0,0.0
651.5,0,0,0.0,0.0
652.5,0,0,0.0,0.0
653.5,0,0,0.0,0.0
654.5,0,0,0.0,0.0
655.5,0,0,0.0,0.0
656.5,0,0,0.0,0.0
657.5,0,0,0.0,0.0
658.5,0,0,0.0,0.0
659.5,0,0,0.0,0.0
660.5,0,0,0.0,0.0
661.5,0,0,0.0,0.0
662.5,0,0,0.0,0.0
663.5,0,0,0.0,0.0
664.5,0,0,0.0,0.0
665.5,0,0,0.0,0.0
666.5,0,0,0.0,0.0
667.5,0,0,0.0,0.0
668.5,0,0,0.0,0.0
669.5,0,0,0.0,0.0
670.5,0,0,0.0,0.0
671.5,0,0,0.0,0.0
672.5,0,0,0.0,0.0
673.5,0,0,0.0,0.0
674.5,0,0,0.0,0.0
675.5,0,0,0.0,0.0
676.5,0,0,0.0,0.0
677.5,0,0,0.0,0.0
678.5,0,0,0.0,0.0
679.5,0,0,0.0,0.0
680.5,0,0,0.0,0.0
681.5,0,0,0.0,0.0
682.5,0,0,0.0,0.0
683.5,0,0,0.0,0.0
684.5,0,0,0.0,0.0
685.5,0,0,0.0,0.0
686.5,0,0,0.0,0.0
687.5,0,0,0.0,0.0
688.5,0,0,0.0,0.0
689.5,0,0,0.0,0.0
690.5,0,0,0.0,0.0
691.5,0,0,0.0,0.0
692.5,0,0,0.0,0.0
693.5,0,0,0.0,0.0
694.5,0,0,0.0,0.0
695.5,0,0,0.0,0.0
696.5,0,0,0.0,0.0
697.5,0,0,0.0,0.0
698.5,0,0,0.0,0.0
699.5,0,0,0.0,0.0
700.5,0,0,0.0,0.0
701.5,0,0,0.0,0.0
702.5,0,0,0.0,0.0
703.5,0,0,0.0,0.0
704.5,0,0,0.0,0.0
705.5,0,0,0.0,0.0
706.5,0,0,0.0,0.0
707.5,0,0,0.0,0.0
708.5,0,0,0.0,0.0
709.5,0,0,0.0,0.0
710.5,0,0,0.0,0.0
711.5,0,0,0.0,0.0
712.5,0,0,0.0,0.0
713.5,0,0,0.0,0.0
714.5,0,0,0.0,0.0
715.5,0,0,0.0,0.0
716.5,0,0,0.0,0.0
717.5,0,0,0.0,0.0
718.5,0,0,0.0,0.0
719.5,0,0,0.0,0.0
720.5,0,0,0.0,0.0
721.5,0,0,0.0,0.0
722.5,0,0,0.0,0.0
723.5,0,0,0.0,0.0
724.5,0,0,0.0,0.0
725.5,0,0,0.0,0.0
726.5,0,0,0.0,0.0
727.5,0,0,0.0,0.0
728.5,0,0,0.0,0.0
729.5,0,0,0.0,0.0
730.5,0,0,0.0,0.0
731.5,0,0,0.0,0.0
732.5,0,0,0.0,0.0
733.5,0,0,0.0,0.0
734.5,0,0,0.0,0.0
735.5,0,0,0.0,0.0
736.5,0,0,0.0,0.0
737.5,0,0,0.0,0.0
738.5,0,0,0.0,0.0
739.5,0,0,0.0,0.0
740.5,0,0,0.0,0.0
741.5,0,0,0.0,0.0
742.5,0,0,0.0,0.0
743.5,0,0,0.0,0.0
744.5,0,0,0.0,0.0
745.5,0,0,0.0,0.0
746.5,0,0,0.0,0.0
747.5,0,0,0.0,0.0
748.5,0,0,0.0,0.0
749.5,0,0,0.0,0.0
750.5,0,0,0.0,0.0
751.5,0,0,0.0,0.0
752.5,0,0,0.0,0.0
753.5,0,0,0.0,0.0
754.5,1,0,0.0001224589762429586,0.0


==> data/mid/c11/pattern_hist.csv <==
pattern,count
periodical,73951
forward,25108
mutual,15857
fan out,15738
fan in,15732
single,12546
bipartite (sar),108
stack (sar),99
scatter gather (sar),83
gather scatter (sar),64
cycle (sar),34
fan in (sar),34
fan out (sar),32


==> data/mid/c11/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.10801645140342016,1.0,1.7126368398131742,1,0.42350746268656714,1.0,0.23573327944514447
2,0.09856410996464392,2.0,0.42575652348801923,2,0.0914179104477612,2.0,0.10684551252954225
7,0.09715708204055126,3.0,0.1886032432177732,9,0.029850746268656716,3.0,0.06725512376533038
6,0.08968901075113644,4.0,0.10584183002415053,3,0.027985074626865673,4.0,0.04842745824675588
8,0.07615989609639945,5.0,0.06761616398325868,4,0.027985074626865673,5.0,0.03753672526720974
9,0.05830146475214662,6.0,0.04688621620432036,10,0.027985074626865673,6.0,0.030483214698655618
4,0.05537917598672343,7.0,0.03440393227771492,15,0.027985074626865673,7.0,0.025564209023831982
5,0.04185006133198643,8.0,0.026311970257283466,8,0.026119402985074626,8.0,0.021949622934260744
10,0.041633595497510646,9.0,0.020769834284390876,14,0.024253731343283583,9.0,0.01918800639153062
11,0.03513962046323688,10.0,0.01680918116431994,7,0.020522388059701493,10.0,0.017013425763624197
12,0.0321090987805758,11.0,0.01388113991816757,17,0.020522388059701493,11.0,0.015259372520067604
13,0.02785193736921856,12.0,0.011655776605177236,11,0.018656716417910446,12.0,0.013816439943024015
14,0.022909300815354642,13.0,0.009925097429262562,5,0.018656716417910446,13.0,0.012609873230290941
15,0.02197128219929288,14.0,0.008552717225488986,12,0.018656716417910446,14.0,0.011586913065447272
16,0.01706472328450826,15.0,0.0074461949694942416,20,0.018656716417910446,15.0,0.010709294459965542
17,0.016162782307525797,16.0,0.006541079067342271,19,0.016791044776119403,16.0,0.009948611064849757
18,0.014214589797243668,17.0,0.00579132268599198,13,0.014925373134328358,17.0,0.00928334668403044
1,0.01363734757197489,18.0,0.005163320228069584,6,0.014925373134328358,18.0,0.008696915353439928
20,0.011653077422613465,19.0,0.0046320819314000635,18,0.013059701492537313,19.0,0.008176332423326
19,0.01122014575366188,20.0,0.004178713413628218,21,0.013059701492537313,20.0,0.007711292185288388
21,0.009163720326141857,21.0,0.003788715188287958,27,0.011194029850746268,21.0,0.007293514288298378
22,0.008081391153762899,22.0,0.003450810899440008,16,0.011194029850746268,22.0,0.006916271990205913
23,0.007540226567573418,23.0,0.003156124434167996,28,0.009328358208955223,23.0,0.006574045969240134
25,0.00588065516992568,24.0,0.0028975920700821736,24,0.007462686567164179,24.0,0.006262266450119786
24,0.005772422252687784,25.0,0.002669535960881039,29,0.007462686567164179,25.0,0.005977118492146801
27,0.005555956418211992,26.0,0.002467350274459628,25,0.007462686567164179,26.0,0.005715393140053061
26,0.004906558914784616,27.0,0.0022872672221386624,22,0.005597014925373134,27.0,0.005474372340256022
28,0.004076773215960747,28.0,0.0021261805583357146,63,0.0037313432835820895,28.0,0.005251739033313072
29,0.0033552204343747743,29.0,0.0019815109675759596,23,0.0037313432835820895,29.0,0.0050455062385155935
32,0.003283065156216177,30.0,0.0018511023526573674,50,0.0037313432835820895,30.0,0.004853960620655907
30,0.0029583664045024893,31.0,0.001733141175997836,34,0.0037313432835820895,31.0,0.004675617210614753
33,0.002777978209105996,32.0,0.0016260931791445621,26,0.0037313432835820895,32.0,0.0045091827962640335
31,0.0026336676527888014,33.0,0.0015286533299211818,32,0.0018656716417910447,33.0,0.004353526111518942
34,0.0026336676527888014,34.0,0.001439705929398446,47,0.0018656716417910447,34.0,0.004207653398702545
35,0.0019481925102821272,35.0,0.0013582925886451575,40,0.0018656716417910447,35.0,0.004070688250126369
41,0.00187603723212353,36.0,0.0012835863499223105,52,0.0018656716417910447,36.0,0.003941854881718415
42,0.0017317266758063352,37.0,0.0012148706411102667,134,0.0018656716417910447,37.0,0.003820464177571887
36,0.0016956490367270366,38.0,0.0011515220587218565,36,0.0018656716417910447,38.0,0.003705901985661172
60,0.0015874161194891407,39.0,0.0010929962038043642,39,0.0018656716417910447,39.0,0.003597619253270062
43,0.0015513384804098419,40.0,0.0010388159674488734,30,0.0018656716417910447,40.0,0.003495123674270686
40,0.0014791832022512446,41.0,0.0009885617934908763,31,0.0018656716417910447,41.0,0.0033979725853803336
38,0.0013709502850133488,42.0,0.0009418635460555093,51,0.0018656716417910447,42.0,0.003305766899391562
115,0.0011905620896168554,43.0,0.0008983936866619976,68,0.0018656716417910447,43.0,0.003218145903443397
61,0.0010823291723789596,44.0,0.0008578615253426484,58,0.0018656716417910447,44.0,0.003134782782162194
39,0.0010101738942203623,45.0,0.0008200083568397842,35,0.0018656716417910447,45.0,0.0030553807508199287
47,0.0010101738942203623,46.0,0.0007846033295263823,79,0.0018656716417910447,46.0,0.002979669703953212
37,0.0009019409769824662,47.0,0.0007514399235749593,,,47.0,0.002907403301240523
116,0.000829785698823869,48.0,0.0007203329378219005,,,48.0,0.002838356425679409
45,0.0007937080597445704,49.0,0.0006911159030648392,,,49.0,0.002772322959882505
62,0.0007937080597445704,50.0,0.0006636388541980359,,,50.0,0.002709113835120762
46,0.000721552781585973,51.0,0.0006377664054090441,,,51.0,0.0026485553149750525
49,0.000721552781585973,52.0,0.0006133760822263615,,,52.0,0.0025904874814202962
44,0.0006493975034273758,53.0,0.0005903568719853814,,,53.0,0.002534762896102197
63,0.0006493975034273758,54.0,0.0005686079606299294,,,54.0,0.002481245413668096
117,0.0006493975034273758,55.0,0.0005480376289720382,,,55.0,0.0024298091274341095
59,0.000613319864348077,56.0,0.0005285622858162847,,,56.0,0.0023803374305337
67,0.0005411645861894798,57.0,0.0005101056188933782,,,57.0,0.002332722178097202
68,0.0005411645861894798,58.0,0.0004925978474809358,,,58.0,0.0022868629380377687
48,0.0005050869471101812,59.0,0.00047597506302941216,,,59.0,0.002242666319731579
118,0.0004690093080308825,60.0,0.0004601786461476955,,,60.0,0.002200045371331968
52,0.0004690093080308825,61.0,0.00044515475000810875,,,61.0,0.0021589190376916367
66,0.0004329316689515838,62.0,0.00043085384166281895,,,62.0,0.0021192116719198
51,0.0004329316689515838,63.0,0.0004172302939702585,,,63.0,0.0020808525945012323
65,0.0004329316689515838,64.0,0.0004042420218495898,,,64.0,0.002043775694675887
50,0.0003607763907929865,65.0,0.0003918501574449632,,,65.0,0.0020079190694410167
122,0.0003607763907929865,66.0,0.0003800187595150784,,,66.0,0.0019732246961092687
71,0.0003607763907929865,67.0,0.00036871455298856447,,,67.0,0.0019396381348498202
64,0.0003246987517136879,68.0,0.0003579066951593989,,,68.0,0.0019071082580669702
70,0.0003246987517136879,69.0,0.0003475665654534664,,,69.0,0.0018755870038413597
53,0.0003246987517136879,70.0,0.00033766757608938826,,,70.0,0.0018450291509814055
69,0.0003246987517136879,71.0,0.0003281850012939317,,,71.0,0.0018153921135134724
54,0.0003246987517136879,72.0,0.0003190958230229442,,,72.0,0.001786635752684589
56,0.0002886211126343892,73.0,0.00031037859138983813,,,73.0,0.0017587222047661499
123,0.0002886211126343892,74.0,0.00030201329822100064,,,74.0,0.0017316157231351504
57,0.0002886211126343892,75.0,0.00029398126234605684,,,75.0,0.001705282533274739
114,0.0002886211126343892,76.0,0.0002862650253947977,,,76.0,0.0016796906994812186
121,0.0002525434735550906,77.0,0.0002788482570153158,,,77.0,0.00165481000219276
55,0.0002164658344757919,78.0,0.00027171566855242475,,,78.0,0.0016306118249682132
73,0.0002164658344757919,79.0,0.0002648529343343,,,79.0,0.0016070690502444315
75,0.0002164658344757919,80.0,0.00025824661981060904,,,80.0,0.0015841559630891575
119,0.0002164658344757919,81.0,0.0002518841158690228,,,81.0,0.0015618481622451446
58,0.0002164658344757919,82.0,0.00024575357873048544,,,82.0,0.001540122477831051
134,0.0002164658344757919,83.0,0.00023984387488829424,,,83.0,0.0015189568951268309
79,0.0002164658344757919,84.0,0.00023414453061306085,,,84.0,0.0014983304839267671
107,0.00018038819539649325,85.0,0.0002286456855959707,,,85.0,0.001478223332992752
111,0.00018038819539649325,86.0,0.00022333805034727752,,,86.0,0.0014586164891846323
72,0.00018038819539649325,87.0,0.00021821286700640026,,,87.0,0.001439491900884011
76,0.00018038819539649325,88.0,0.00021326187325496174,,,88.0,0.0014208323653633493
126,0.00018038819539649325,89.0,0.00020847726905516936,,,89.0,0.0014026214797840488
109,0.00018038819539649325,90.0,0.0002038516859635662,,,90.0,0.0013848435955357726
131,0.00018038819539649325,91.0,0.00019937815879478605,,,91.0,0.0013674837756549984
81,0.00018038819539649325,92.0,0.00019505009943188988,,,92.0,0.0013505277550839583
96,0.0001443105563171946,93.0,0.00019086127259945846,,,93.0,0.001333961903552015
90,0.0001443105563171946,94.0,0.0001868057734331335,,,94.0,0.0013177731908803904
129,0.0001443105563171946,95.0,0.00018287800669498772,,,95.0,0.0013019491545282068
113,0.0001443105563171946,96.0,0.0001790726674981599,,,96.0,0.0012864778692132288
84,0.0001443105563171946,97.0,0.00017538472341680798,,,97.0,0.0012713479184546703
125,0.0001443105563171946,98.0,0.0001718093978687667,,,98.0,0.0012565483678981036
77,0.0001443105563171946,99.0,0.00016834215466849013,,,99.0,0.0012420687402939993
85,0.0001443105563171946,100.0,0.00016497868365703878,,,100.0,0.0012278989920118967
127,0.0001443105563171946,101.0,0.00016171488732414456,,,101.0,0.0012140294909816877
120,0.0001443105563171946,102.0,0.0001585468683448535,,,102.0,0.001200450995962172
80,0.0001443105563171946,103.0,0.00015547091795999095,,,103.0,0.001187154637044914
137,0.00010823291723789595,104.0,0.00015248350513579105,,,104.0,0.001174131897308637
78,0.00010823291723789595,105.0,0.0001495812664435544,,,105.0,0.0011613745955459498
108,0.00010823291723789595,106.0,0.0001467609966051976,,,106.0,0.0011488748699902095
133,0.00010823291723789595,107.0,0.00014401963965509515,,,107.0,0.001136625162975813
97,0.00010823291723789595,108.0,0.00014135428067273145,,,108.0,0.0011246182064702293
128,0.00010823291723789595,109.0,0.0001387621380444215,,,109.0,0.0011128470084207022
74,0.00010823291723789595,110.0,0.00013624055621576213,,,110.0,0.0011013048398627566
136,0.00010823291723789595,111.0,0.00013378699889957205,,,111.0,0.0010899852227415352
130,0.00010823291723789595,112.0,0.00013139904270690036,,,112.0,0.001078881918400535
83,7.21552781585973e-05,113.0,0.00012907437117125686,,,113.0,0.0010679889166955944
105,7.21552781585973e-05,114.0,0.00012681076913856457,,,114.0,0.0010573004256949833
93,7.21552781585973e-05,115.0,0.00012460611749747972,,,115.0,0.0010468108619292246
138,7.21552781585973e-05,116.0,0.0001224583882266851,,,116.0,0.00103651484115682
110,7.21552781585973e-05,117.0,0.00012036563973755505,,,117.0,0.0010264071696144098
99,7.21552781585973e-05,118.0,0.00011832601249223372,,,118.0,0.0010164828357220666
89,7.21552781585973e-05,119.0,0.00011633772487867132,,,119.0,0.0010067370022164258
135,7.21552781585973e-05,120.0,0.00011439906932554301,,,120.0,0.0009971649986862004
233,7.21552781585973e-05,121.0,0.00011250840864124157,,,121.0,0.000987762314486354
100,7.21552781585973e-05,122.0,0.00011066417256229617,,,122.0,0.0009785245920087688
82,7.21552781585973e-05,123.0,0.0001088648544976392,,,123.0,0.0009694476202887319
124,7.21552781585973e-05,124.0,0.00010710900845612432,,,124.0,0.0009605273289279012
140,7.21552781585973e-05,125.0,0.00010539524614560373,,,125.0,0.0009517597823156856
88,7.21552781585973e-05,126.0,0.0001037222342327049,,,126.0,0.0009431411741321337
103,7.21552781585973e-05,127.0,0.0001020886917532142,,,127.0,0.000934667822116507
148,7.21552781585973e-05,128.0,0.00010049338766368242,,,128.0,0.0009263361630867272
104,3.607763907929865e-05,129.0,9.893513852551968e-05,,,129.0,0.0009181427481958133
160,3.607763907929865e-05,130.0,9.74128063134504e-05,,,130.0,0.0009100842384122948
150,3.607763907929865e-05,131.0,9.592529634075552e-05,,,131.0,0.0009021574002124034
171,3.607763907929865e-05,132.0,9.447155529424389e-05,,,132.0,0.0008943591014725844
343,3.607763907929865e-05,133.0,9.30505693723714e-05,,,133.0,0.0008866863075515828
141,3.607763907929865e-05,134.0,9.166136252036652e-05,,,134.0,0.0008791360775520026
176,3.607763907929865e-05,135.0,9.030299475662995e-05,,,135.0,0.0008717055607518505
101,3.607763907929865e-05,136.0,8.897456058505359e-05,,,136.0,0.0008643919931971449
106,3.607763907929865e-05,137.0,8.767518748825535e-05,,,137.0,0.0008571926944471944
385,3.607763907929865e-05,138.0,8.64040344970516e-05,,,138.0,0.0008501050644646529
147,3.607763907929865e-05,139.0,8.516029083179077e-05,,,139.0,0.0008431265806429146
146,3.607763907929865e-05,140.0,8.394317461145289e-05,,,140.0,0.0008362547949638466
94,3.607763907929865e-05,141.0,8.275193162667992e-05,,,141.0,0.0008294873312792623
157,3.607763907929865e-05,142.0,8.158583417314425e-05,,,142.0,0.0008228218827099132
177,3.607763907929865e-05,143.0,8.044417994188887e-05,,,143.0,0.0008162562091561359
86,3.607763907929865e-05,144.0,7.93262909634813e-05,,,144.0,0.0008097881349146155
98,3.607763907929865e-05,145.0,7.823151260302058e-05,,,145.0,0.0008034155463960465
159,3.607763907929865e-05,146.0,7.715921260321674e-05,,,146.0,0.0007971363899387535
250,3.607763907929865e-05,147.0,7.610878017293377e-05,,,147.0,0.0007909486697136152
132,3.607763907929865e-05,148.0,7.507962511874406e-05,,,148.0,0.0007848504457158858
755,3.607763907929865e-05,149.0,7.407117701719069e-05,,,149.0,0.0007788398318397534
145,3.607763907929865e-05,150.0,7.308288442559152e-05,,,150.0,0.0007729149940316948
143,3.607763907929865e-05,151.0,7.211421412934809e-05,,,151.0,0.0007670741485189053
282,3.607763907929865e-05,152.0,7.116465042384233e-05,,,152.0,0.0007613155601092738
187,3.607763907929865e-05,153.0,7.023369442911689e-05,,,153.0,0.0007556375405595696
205,3.607763907929865e-05,154.0,6.932086343563967e-05,,,154.0,0.0007500384470086759
274,3.607763907929865e-05,155.0,6.842569027955229e-05,,,155.0,0.0007445166804728747
87,3.607763907929865e-05,156.0,6.754772274589338e-05,,,156.0,0.0007390706844003463
139,3.607763907929865e-05,157.0,6.668652299837469e-05,,,157.0,0.0007336989432821863
173,3.607763907929865e-05,158.0,6.584166703436857e-05,,,158.0,0.0007283999813173927
162,3.607763907929865e-05,159.0,6.501274416384079e-05,,,159.0,0.0007231723611293947
200,3.607763907929865e-05,160.0,6.419935651103433e-05,,,160.0,0.000718014682531826
180,3.607763907929865e-05,161.0,6.340111853777595e-05,,,161.0,0.00071292558134136
168,3.607763907929865e-05,162.0,6.261765658734e-05,,,162.0,0.0007079037282355314
,,163.0,6.184860844786259e-05,,,163.0,0.0007029478276535748
,,164.0,6.10936229343546e-05,,,164.0,0.0006980566167384079
,,165.0,6.035235948841346e-05,,,165.0,0.0006932288643179797
,,166.0,5.962448779478258e-05,,,166.0,0.0006884633699242895
,,167.0,5.890968741395293e-05,,,167.0,0.0006837589628484678
,,168.0,5.8207647430044526e-05,,,168.0,0.0006791145012303861
,,169.0,5.751806611324568e-05,,,169.0,0.0006745288711813374
,,170.0,5.684065059612665e-05,,,170.0,0.0006700009859383983
,,171.0,5.6175116563179556e-05,,,171.0,0.0006655297850491507
,,172.0,5.5521187952970745e-05,,,172.0,0.0006611142335855016
,,173.0,5.487859667232342e-05,,,173.0,0.0006567533213854033
,,174.0,5.424708232197857e-05,,,174.0,0.0006524460623213255
,,175.0,5.362639193321025e-05,,,175.0,0.0006481914935943915
,,176.0,5.3016279714898516e-05,,,176.0,0.0006439886750531344
,,177.0,5.2416506810587984e-05,,,177.0,0.0006398366885358837
,,178.0,5.182684106508412e-05,,,178.0,0.0006357346372358308
,,179.0,5.124705680016182e-05,,,179.0,0.0006316816450878732
,,180.0,5.067693459898198e-05,,,180.0,0.0006276768561763689
,,181.0,5.011626109883184e-05,,,181.0,0.0006237194341629811
,,182.0,4.956482879182392e-05,,,182.0,0.0006198085617338209
,,183.0,4.902243583320619e-05,,,183.0,0.0006159434400651389
,,184.0,4.848888585695313e-05,,,184.0,0.0006121232883068425
,,185.0,4.7963987798323506e-05,,,185.0,0.0006083473430831541
,,186.0,4.7447555723085464e-05,,,186.0,0.0006046148580097504
,,187.0,4.693940866312452e-05,,,187.0,0.0006009251032267546
,,188.0,4.6439370458162966e-05,,,188.0,0.0005972773649469786
,,189.0,4.594726960333272e-05,,,189.0,0.0005936709450188399
,,190.0,4.546293910235537e-05,,,190.0,0.0005901051605034027
,,191.0,4.498621632609505e-05,,,191.0,0.000586579343265012
,,192.0,4.451694287626062e-05,,,192.0,0.0005830928395750194
,,193.0,4.405496445404397e-05,,,193.0,0.0005796450097281142
,,194.0,4.36001307334914e-05,,,194.0,0.000576235227670795
,,195.0,4.315229523941402e-05,,,195.0,0.0005728628806415399
,,196.0,4.2711315229652296e-05,,,196.0,0.0005695273688222473
,,197.0,4.227705158151819e-05,,,197.0,0.0005662281050005388
,,198.0,4.184936868224634e-05,,,198.0,0.0005629645142425339
,,199.0,4.1428134323293384e-05,,,199.0,0.0005597360335757202
,,200.0,4.1013219598331695e-05,,,200.0,0.0005565421116815575
,,201.0,4.060449880479081e-05,,,201.0,0.0005533822085974725
,,202.0,4.0201849348806066e-05,,,202.0,0.0005502557954279099
,,203.0,3.9805151653440615e-05,,,203.0,0.0005471623540641227
,,204.0,3.9414289070052426e-05,,,204.0,0.000544101376912396
,,205.0,3.9029147792683855e-05,,,205.0,0.0005410723666304095
,,206.0,3.86496167753565e-05,,,206.0,0.0005380748358714576
,,207.0,3.827558765215927e-05,,,207.0,0.0005351083070362556
,,208.0,3.790695466002233e-05,,,208.0,0.0005321723120320726
,,209.0,3.754361456407435e-05,,,209.0,0.0005292663920389388
,,210.0,3.7185466585484656e-05,,,210.0,0.0005263900972826888
,,211.0,3.6832412331696336e-05,,,211.0,0.0005235429868146086
,,212.0,3.648435572896011e-05,,,212.0,0.0005207246282974644
,,213.0,3.6141202957082664e-05,,,213.0,0.0005179345977976981
,,214.0,3.580286238630689e-05,,,214.0,0.000515172479583585
,,215.0,3.546924451624462e-05,,,215.0,0.0005124378659291563
,,216.0,3.5140261916786144e-05,,,216.0,0.0005097303569236933
,,217.0,3.481582917091357e-05,,,217.0,0.0005070495602866131
,,218.0,3.449586281934833e-05,,,218.0,0.0005043950911875665
,,219.0,3.4180281306965956e-05,,,219.0,0.0005017665720715806
,,220.0,3.3869004930913754e-05,,,220.0,0.0004991636324890799
,,221.0,3.356195579037013e-05,,,221.0,0.0004965859089306315
,,222.0,3.325905773788616e-05,,,222.0,0.0004940330446662583
,,223.0,3.296023633225295e-05,,,223.0,0.000491504689589178
,,224.0,3.2665418792840176e-05,,,224.0,0.0004890005000638246
,,225.0,3.2374533955353753e-05,,,225.0,0.0004865201387780167
,,226.0,3.208751222896228e-05,,,226.0,0.00048406327459914254
,,227.0,3.180428555474422e-05,,,227.0,0.00048162958243423373
,,228.0,3.152478736540941e-05,,,228.0,0.0004792187430938086
,,229.0,3.124895254625055e-05,,,229.0,0.0004768304431593644
,,230.0,3.097671739728188e-05,,,230.0,0.0004744643748544079
,,231.0,3.070801959652392e-05,,,231.0,0.0004721202359189132
,,232.0,3.0442798164394933e-05,,,232.0,0.00046979772948710255
,,233.0,3.0180993429171105e-05,,,233.0,0.0004674965639684468
,,234.0,2.992254699347885e-05,,,234.0,0.00046521645293178947
,,235.0,2.9667401701784282e-05,,,235.0,0.0004629571149924969
,,236.0,2.9415501608846008e-05,,,236.0,0.0004607182737025455
,,237.0,2.91667919490988e-05,,,237.0,0.00045849965744345576
,,238.0,2.8921219106936868e-05,,,238.0,0.0004563009993219882
,,239.0,2.8678730587866648e-05,,,239.0,0.0004541220370685195
,,240.0,2.84392749905002e-05,,,240.0,0.00045196251293801756
,,241.0,2.820280197936128e-05,,,241.0,0.00044982217361354027
,,242.0,2.796926225847729e-05,,,242.0,0.00044770077011218196
,,243.0,2.773860754573127e-05,,,243.0,0.0004455980576933963
,,244.0,2.7510790547948968e-05,,,244.0,0.00044351379576962666
,,245.0,2.7285764936697125e-05,,,245.0,0.0004414477478191753
,,246.0,2.7063485324769777e-05,,,246.0,0.0004393996813012485
,,247.0,2.6843907243340312e-05,,,247.0,0.00043736936757311144
,,248.0,2.662698711975795e-05,,,248.0,0.0004353565818092966
,,249.0,2.6412682255967762e-05,,,249.0,0.0004333611029228023
,,250.0,2.6200950807534488e-05,,,250.0,0.0004313827134882274
,,251.0,2.5991751763250825e-05,,,251.0,0.00042942119966678667
,,252.0,2.578504492531164e-05,,,252.0,0.00042747635113315227
,,253.0,2.5580790890036302e-05,,,253.0,0.00042554796100407094
,,254.0,2.537895102912182e-05,,,254.0,0.00042363582576870727
,,255.0,2.5179487471410193e-05,,,255.0,0.0004217397452206635
,,256.0,2.4982363085153874e-05,,,256.0,0.00041985952239163003
,,257.0,2.4787541460763926e-05,,,257.0,0.000417994963486621
,,258.0,2.4594986894025843e-05,,,258.0,0.00041614587782075134
,,259.0,2.4404664369768633e-05,,,259.0,0.00041431207775751225
,,260.0,2.4216539545973268e-05,,,260.0,0.0004124933786485048
,,261.0,2.403057873830697e-05,,,261.0,0.0004106895987745906
,,262.0,2.3846748905070426e-05,,,262.0,0.00040890055928842267
,,263.0,2.3665017632545297e-05,,,263.0,0.0004071260841583165
,,264.0,2.3485353120729983e-05,,,264.0,0.00040536600011342787
,,265.0,2.3307724169451875e-05,,,265.0,0.0004036201365902004
,,266.0,2.3132100164844807e-05,,,266.0,0.0004018883256800489
,,267.0,2.2958451066180774e-05,,,267.0,0.00040017040207824617
,,268.0,2.2786747393045353e-05,,,268.0,0.000398466203033981
,,269.0,2.2616960212846584e-05,,,269.0,0.0003967755683015555
,,270.0,2.2449061128647488e-05,,,270.0,0.00039509834009269286
,,271.0,2.228302226731264e-05,,,271.0,0.00039343436302992547
,,272.0,2.21188162679596e-05,,,272.0,0.0003917834841010348
,,273.0,2.1956416270706206e-05,,,273.0,0.0003901455526145168
,,274.0,2.1795795905705204e-05,,,274.0,0.00038852042015604456
,,275.0,2.1636929282457775e-05,,,275.0,0.00038690794054590345
,,276.0,2.147979097939792e-05,,,276.0,0.00038530796979737293
,,277.0,2.132435603373987e-05,,,277.0,0.0003837203660760311
,,278.0,2.1170599931580995e-05,,,278.0,0.0003821449896599577
,,279.0,2.1018498598252838e-05,,,279.0,0.0003805817029008137
,,280.0,2.0868028388913223e-05,,,280.0,0.00037903037018577335
,,281.0,2.0719166079372578e-05,,,281.0,0.00037749085790028897
,,282.0,2.0571888857147828e-05,,,282.0,0.00037596303439166567
,,283.0,2.0426174312737432e-05,,,283.0,0.00037444676993342725
,,284.0,2.0282000431111327e-05,,,284.0,0.00037294193669045155
,,285.0,2.0139345583409774e-05,,,285.0,0.00037144840868485774
,,286.0,1.999818851884526e-05,,,286.0,0.0003699660617626255
,,287.0,1.985850835680178e-05,,,287.0,0.0003684947735609286
,,288.0,1.9720284579126033e-05,,,288.0,0.0003670344234761646
,,289.0,1.9583497022605254e-05,,,289.0,0.00036558489263266425
,,290.0,1.9448125871626477e-05,,,290.0,0.00036414606385206316
,,291.0,1.9314151651012306e-05,,,291.0,0.0003627178216233194
,,292.0,1.9181555219028293e-05,,,292.0,0.00036130005207336233
,,293.0,1.9050317760557334e-05,,,293.0,0.0003598926429383558
,,294.0,1.8920420780436433e-05,,,294.0,0.00035849548353556203
,,295.0,1.879184609695154e-05,,,295.0,0.0003571084647357906
,,296.0,1.866457583548609e-05,,,296.0,0.00035573147893641947
,,297.0,1.8538592422319213e-05,,,297.0,0.0003543644200349733
,,298.0,1.8413878578569503e-05,,,298.0,0.0003530071834032468
,,299.0,1.829041731428051e-05,,,299.0,0.0003516596658619586
,,300.0,1.8168191922644172e-05,,,300.0,0.0003503217656559248
,,301.0,1.804718597435851e-05,,,301.0,0.0003489933824297381
,,302.0,1.7927383312116033e-05,,,302.0,0.00034767441720394215
,,303.0,1.7808768045219417e-05,,,303.0,0.00034636477235168857
,,304.0,1.769132454432109e-05,,,304.0,0.00034506435157586463
,,305.0,1.7575037436283498e-05,,,305.0,0.00034377305988668287
,,306.0,1.7459891599156904e-05,,,306.0,0.00034249080357971897
,,307.0,1.73458721572716e-05,,,307.0,0.0003412174902143898
,,308.0,1.7232964476441634e-05,,,308.0,0.00033995302859286017
,,309.0,1.712115415927717e-05,,,309.0,0.0003386973287393686
,,310.0,1.701042704060256e-05,,,310.0,0.0003374503018799633
,,311.0,1.6900769182977607e-05,,,311.0,0.00033621186042263694
,,312.0,1.6792166872319166e-05,,,312.0,0.00033498191793785386
,,313.0,1.668460661362069e-05,,,313.0,0.00033376038913945807
,,314.0,1.6578075126767135e-05,,,314.0,0.00033254718986595525
,,315.0,1.6472559342442803e-05,,,315.0,0.00033134223706215955
,,316.0,1.636804639812983e-05,,,316.0,0.0003301454487611968
,,317.0,1.626452363419498e-05,,,317.0,0.0003289567440668564
,,318.0,1.6161978590062526e-05,,,318.0,0.00032777604313628415
,,319.0,1.6060399000471106e-05,,,319.0,0.0003266032671630078
,,320.0,1.5959772791812422e-05,,,320.0,0.0003254383383602891
,,321.0,1.5860088078549703e-05,,,321.0,0.00032428117994479316
,,322.0,1.5761333159714074e-05,,,322.0,0.0003231317161205702
,,323.0,1.5663496515476732e-05,,,323.0,0.0003219898720633416
,,324.0,1.556656680379524e-05,,,324.0,0.00032085557390508306
,,325.0,1.5470532857131963e-05,,,325.0,0.00031972874871890027
,,326.0,1.537538367924296e-05,,,326.0,0.0003186093245041883
,,327.0,1.5281108442035586e-05,,,327.0,0.0003174972301720702
,,328.0,1.5187696482493154e-05,,,328.0,0.0003163923955311083
,,329.0,1.5095137299664963e-05,,,329.0,0.00031529475127328185
,,330.0,1.5003420551720186e-05,,,330.0,0.0003142042289602257
,,331.0,1.4912536053064019e-05,,,331.0,0.0003131207610097245
,,332.0,1.4822473771514622e-05,,,332.0,0.00031204428068245626
,,333.0,1.4733223825539389e-05,,,333.0,0.0003109747220689806
,,334.0,1.4644776481549086e-05,,,334.0,0.00030991202007696653
,,335.0,1.4557122151248563e-05,,,335.0,0.0003088561104186534
,,336.0,1.4470251389042589e-05,,,336.0,0.0003078069295985421
,,337.0,1.4384154889495586e-05,,,337.0,0.00030676441490130993
,,338.0,1.4298823484843942e-05,,,338.0,0.0003057285043799447
,,339.0,1.4214248142559678e-05,,,339.0,0.0003046991368440947
,,340.0,1.4130419962964254e-05,,,340.0,0.00030367625184862844
,,341.0,1.4047330176891356e-05,,,341.0,0.0003026597896824002
,,342.0,1.3964970143397471e-05,,,342.0,0.00030164969135721776
,,343.0,1.3883331347519234e-05,,,343.0,0.00030064589859700745
,,344.0,1.3802405398076316e-05,,,344.0,0.0002996483538271727
,,345.0,1.372218402551895e-05,,,345.0,0.00029865700016414173
,,346.0,1.3642659079818932e-05,,,346.0,0.00029767178140510084
,,347.0,1.356382252840321e-05,,,347.0,0.00029669264201790963
,,348.0,1.3485666454128973e-05,,,348.0,0.0002957195271311938
,,349.0,1.3408183053299386e-05,,,349.0,0.0002947523825246126
,,350.0,1.333136463371896e-05,,,350.0,0.0002937911546192965
,,351.0,1.3255203612787737e-05,,,351.0,0.00029283579046845287
,,352.0,1.317969251563332e-05,,,352.0,0.000291886237748135
,,353.0,1.3104823973279967e-05,,,353.0,0.00029094244474817186
,,354.0,1.303059072085386e-05,,,354.0,0.0002900043603632551
,,355.0,1.2956985595823775e-05,,,355.0,0.0002890719340841803
,,356.0,1.2884001536276303e-05,,,356.0,0.0002881451159892395
,,357.0,1.2811631579224918e-05,,,357.0,0.00028722385673576146
,,358.0,1.2739868858952075e-05,,,358.0,0.0002863081075517969
,,359.0,1.2668706605383639e-05,,,359.0,0.00028539782022794655
,,360.0,1.2598138142494905e-05,,,360.0,0.00028449294710932794
,,361.0,1.252815688674753e-05,,,361.0,0.00028359344108767936
,,362.0,1.2458756345556669e-05,,,362.0,0.0002826992555935973
,,363.0,1.2389930115787686e-05,,,363.0,0.0002818103445889055
,,364.0,1.2321671882281735e-05,,,364.0,0.0002809266625591526
,,365.0,1.2253975416409643e-05,,,365.0,0.0002800481645062362
,,366.0,1.2186834574653423e-05,,,366.0,0.0002791748059411503
,,367.0,1.2120243297214851e-05,,,367.0,0.00027830654287685434
,,368.0,1.2054195606650493e-05,,,368.0,0.0002774433318212613
,,369.0,1.1988685606532633e-05,,,369.0,0.0002765851297703424
,,370.0,1.1923707480135512e-05,,,370.0,0.0002757318942013458
,,371.0,1.1859255489146367e-05,,,371.0,0.00027488358306612865
,,372.0,1.1795323972400717e-05,,,372.0,0.0002740401547845976
,,373.0,1.1731907344641363e-05,,,373.0,0.00027320156823825906
,,374.0,1.1669000095300635e-05,,,374.0,0.0002723677827638738
,,375.0,1.1606596787305348e-05,,,375.0,0.0002715387581472167
,,376.0,1.1544692055904003e-05,,,376.0,0.0002707144546169373
,,377.0,1.1483280607515778e-05,,,377.0,0.00026989483283852136
,,378.0,1.1422357218600804e-05,,,378.0,0.0002690798539083497
,,379.0,1.1361916734551326e-05,,,379.0,0.00026826947934785385
,,380.0,1.130195406860327e-05,,,380.0,0.0002674636710977659
,,381.0,1.1242464200767816e-05,,,381.0,0.00026666239151246094
,,382.0,1.1183442176782532e-05,,,382.0,0.0002658656033543906
,,383.0,1.1124883107081701e-05,,,383.0,0.00026507326978860606
,,384.0,1.1066782165785377e-05,,,384.0,0.0002642853543773679
,,385.0,1.1009134589706856e-05,,,385.0,0.00026350182107484285
,,386.0,1.0951935677378123e-05,,,386.0,0.00026272263422188406
,,387.0,1.0895180788092923e-05,,,387.0,0.0002619477585408948
,,388.0,1.0838865340967104e-05,,,388.0,0.00026117715913077336
,,389.0,1.0782984814015863e-05,,,389.0,0.0002604108014619372
,,390.0,1.0727534743247552e-05,,,390.0,0.00025964865137142627
,,391.0,1.0672510721773695e-05,,,391.0,0.00025889067505808263
,,392.0,1.0617908398934914e-05,,,392.0,0.0002581368390778057
,,393.0,1.0563723479442413e-05,,,393.0,0.0002573871103388819
,,394.0,1.0509951722534698e-05,,,394.0,0.0002566414560973867
,,395.0,1.0456588941149273e-05,,,395.0,0.0002558998439526585
,,396.0,1.0403631001108944e-05,,,396.0,0.0002551622418428425
,,397.0,1.0351073820322484e-05,,,397.0,0.0002544286180405034
,,398.0,1.0298913367999357e-05,,,398.0,0.00025369894114830605
,,399.0,1.0247145663878205e-05,,,399.0,0.00025297318009476243
,,400.0,1.019576677746885e-05,,,400.0,0.00025225130413004384
,,401.0,1.014477282730751e-05,,,401.0,0.0002515332828218575
,,402.0,1.0094159980225006e-05,,,402.0,0.0002508190860513856
,,403.0,1.0043924450627653e-05,,,403.0,0.0002501086840092869
,,404.0,9.994062499790622e-06,,,404.0,0.0002494020471917587
,,405.0,9.944570435163521e-06,,,405.0,0.00024869914639665864
,,406.0,9.895444609687938e-06,,,406.0,0.00024799995271968466
,,407.0,9.846681421126716e-06,,,407.0,0.00024730443755061385
,,408.0,9.79827731140475e-06,,,408.0,0.0002466125725695962
,,409.0,9.750228765961059e-06,,,409.0,0.00024592432974350573
,,410.0,9.702532313111904e-06,,,410.0,0.00024523968132234486
,,411.0,9.655184523424782e-06,,,411.0,0.0002445585998357032
,,412.0,9.608182009103032e-06,,,412.0,0.00024388105808926917
,,413.0,9.561521423380874e-06,,,413.0,0.00024320702916139317
,,414.0,9.515199459928686e-06,,,414.0,0.0002425364863997018
,,415.0,9.469212852268306e-06,,,415.0,0.0002418694034177624
,,416.0,9.423558373198164e-06,,,416.0,0.00024120575409179658
,,417.0,9.378232834228085e-06,,,417.0,0.00024054551255744215
,,418.0,9.333233085023532e-06,,,418.0,0.00023988865320656295
,,419.0,9.288556012859148e-06,,,419.0,0.00023923515068410484
,,420.0,9.244198542081408e-06,,,420.0,0.0002385849798849983
,,421.0,9.200157633580183e-06,,,421.0,0.00023793811595110585
,,422.0,9.156430284269103e-06,,,422.0,0.00023729453426821374
,,423.0,9.113013526574492e-06,,,423.0,0.00023665421046306775
,,424.0,9.069904427932748e-06,,,424.0,0.0002360171204004516
,,425.0,9.027100090296001e-06,,,425.0,0.00023538324018030772
,,426.0,8.984597649645906e-06,,,426.0,0.00023475254613489923
,,427.0,8.942394275515384e-06,,,427.0,0.00023412501482601337
,,428.0,8.9004871705182e-06,,,428.0,0.0002335006230422043
,,429.0,8.858873569886213e-06,,,429.0,0.00023287934779607576
,,430.0,8.81755074101416e-06,,,430.0,0.00023226116632160272
,,431.0,8.776515983011828e-06,,,431.0,0.0002316460560714908
,,432.0,8.735766626263497e-06,,,432.0,0.0002310339947145732
,,433.0,8.69530003199448e-06,,,433.0,0.00023042496013324511
,,434.0,8.655113591844683e-06,,,434.0,0.00022981893042093383
,,435.0,8.615204727449003e-06,,,435.0,0.0002292158838796047
,,436.0,8.575570890024476e-06,,,436.0,0.00022861579901730246
,,437.0,8.536209559964043e-06,,,437.0,0.00022801865454572697
,,438.0,8.497118246436785e-06,,,438.0,0.0002274244293778427
,,439.0,8.458294486994561e-06,,,439.0,0.00022683310262552224
,,440.0,8.419735847184885e-06,,,440.0,0.00022624465359722187
,,441.0,8.381439920169957e-06,,,441.0,0.00022565906179569038
,,442.0,8.343404326351725e-06,,,442.0,0.00022507630691570894
,,443.0,8.305626713002862e-06,,,443.0,0.00022449636884186298
,,444.0,8.268104753903585e-06,,,444.0,0.00022391922764634432
,,445.0,8.230836148984162e-06,,,445.0,0.00022334486358678397
,,446.0,8.19381862397304e-06,,,446.0,0.00022277325710411472
,,447.0,8.157049930050491e-06,,,447.0,0.00022220438882046285
,,448.0,8.120527843507657e-06,,,448.0,0.00022163823953706916
,,449.0,8.084250165410916e-06,,,449.0,0.00022107479023223808
,,450.0,8.048214721271474e-06,,,450.0,0.00022051402205931487
,,451.0,8.01241936072008e-06,,,451.0,0.00021995591634469043
,,452.0,7.976861957186771e-06,,,452.0,0.00021940045458583316
,,453.0,7.941540407585591e-06,,,453.0,0.00021884761844934747
,,454.0,7.906452632004142e-06,,,454.0,0.00021829738976905866
,,455.0,7.87159657339793e-06,,,455.0,0.0002177497505441235
,,456.0,7.836970197289397e-06,,,456.0,0.00021720468293716627
,,457.0,7.802571491471567e-06,,,457.0,0.0002166621692724401
,,458.0,7.768398465716212e-06,,,458.0,0.00021612219203401254
,,459.0,7.734449151486482e-06,,,459.0,0.0002155847338639758
,,460.0,7.700721601653899e-06,,,460.0,0.00021504977756068056
,,461.0,7.667213890219655e-06,,,461.0,0.0002145173060769936
,,462.0,7.633924112040125e-06,,,462.0,0.00021398730251857829
,,463.0,7.6008503825565355e-06,,,463.0,0.00021345975014219824
,,464.0,7.567990837528717e-06,,,464.0,0.00021293463235404295
,,465.0,7.535343632772851e-06,,,465.0,0.00021241193270807608
,,466.0,7.502906943903168e-06,,,466.0,0.000211891634904405
,,467.0,7.4706789660775124e-06,,,467.0,0.00021137372278767213
,,468.0,7.4386579137467186e-06,,,468.0,0.00021085818034546729
,,469.0,7.406842020407718e-06,,,469.0,0.00021034499170676066
,,470.0,7.3752295383603375e-06,,,470.0,0.00020983414114035656
,,471.0,7.343818738467697e-06,,,471.0,0.000209325613053367
,,472.0,7.312607909920178e-06,,,472.0,0.0002088193919897055
,,473.0,7.281595360002866e-06,,,473.0,0.00020831546262859994
,,474.0,7.25077941386645e-06,,,474.0,0.00020781380978312535
,,475.0,7.22015841430147e-06,,,475.0,0.00020731441839875496
,,476.0,7.18973072151592e-06,,,476.0,0.00020681727355193057
,,477.0,7.159494712916082e-06,,,477.0,0.00020632236044865085
,,478.0,7.129448782890592e-06,,,478.0,0.00020582966442307795
,,479.0,7.099591342597647e-06,,,479.0,0.0002053391709361621
,,480.0,7.0699208197553316e-06,,,480.0,0.00020485086557428374
,,481.0,7.04043565843498e-06,,,481.0,0.00020436473404791266
,,482.0,7.01113431885755e-06,,,482.0,0.0002038807621902848
,,483.0,6.982015277192944e-06,,,483.0,0.00020339893595609538
,,484.0,6.9530770253622315e-06,,,484.0,0.00020291924142020896
,,485.0,6.9243180708427356e-06,,,485.0,0.00020244166477638548
,,486.0,6.895736936475911e-06,,,486.0,0.00020196619233602282
,,487.0,6.867332160278002e-06,,,487.0,0.0002014928105269148
,,488.0,6.839102295253402e-06,,,488.0,0.00020102150589202498
,,489.0,6.811045909210693e-06,,,489.0,0.00020055226508827617
,,490.0,6.783161584581313e-06,,,490.0,0.00020008507488535442
,,491.0,6.755447918240803e-06,,,491.0,0.0001996199221645286
,,492.0,6.7279035213326095e-06,,,492.0,0.00019915679391748446
,,493.0,6.7005270190943725e-06,,,493.0,0.00019869567724517317
,,494.0,6.673317050686694e-06,,,494.0,0.0001982365593566742
,,495.0,6.646272269024308e-06,,,495.0,0.00019777942756807248
,,496.0,6.619391340609656e-06,,,496.0,0.00019732426930134918
,,497.0,6.5926729453687854e-06,,,497.0,0.00019687107208328635
,,498.0,6.5661157764895725e-06,,,498.0,0.00019641982354438517
,,499.0,6.5397185402621975e-06,,,499.0,0.00019597051141779725
,,500.0,6.513479955921876e-06,,,500.0,0.0001955231235382693
,,501.0,6.487398755493762e-06,,,501.0,0.00019507764784110052
,,502.0,6.461473683640039e-06,,,502.0,0.000194634072361113
,,503.0,6.435703497509117e-06,,,503.0,0.0001941923852316345
,,504.0,6.410086966586943e-06,,,504.0,0.0001937525746834936
,,505.0,6.3846228725503594e-06,,,505.0,0.0001933146290440272
,,506.0,6.359310009122503e-06,,,506.0,0.0001928785367361
,,507.0,6.334147181930184e-06,,,507.0,0.00019244428627713582
,,508.0,6.309133208363254e-06,,,508.0,0.0001920118662781608
,,509.0,6.284266917435884e-06,,,509.0,0.00019158126544285787
,,510.0,6.259547149649768e-06,,,510.0,0.0001911524725666328
,,511.0,6.2349727568591805e-06,,,511.0,0.0001907254765356914
,,512.0,6.2105426021379e-06,,,512.0,0.00019030026632612794
,,513.0,6.1862555596479326e-06,,,513.0,0.00018987683100302408
,,514.0,6.162110514510029e-06,,,514.0,0.00018945515971955916
,,515.0,6.138106362675967e-06,,,515.0,0.00018903524171613056
,,516.0,6.114242010802557e-06,,,516.0,0.00018861706631948476
,,517.0,6.090516376127365e-06,,,517.0,0.0001882006229418588
,,518.0,6.066928386346101e-06,,,518.0,0.00018778590108013178
,,519.0,6.043476979491677e-06,,,519.0,0.0001873728903149864
,,520.0,6.020161103814884e-06,,,520.0,0.0001869615803100805
,,521.0,5.996979717666675e-06,,,521.0,0.00018655196081122835
,,522.0,5.9739317893820226e-06,,,522.0,0.00018614402164559134
,,523.0,5.95101629716534e-06,,,523.0,0.00018573775272087858
,,524.0,5.928232228977429e-06,,,524.0,0.00018533314402455656
,,525.0,5.905578582423928e-06,,,525.0,0.0001849301856230681
,,526.0,5.883054364645261e-06,,,526.0,0.00018452886766106056
,,527.0,5.86065859220803e-06,,,527.0,0.00018412918036062292
,,528.0,5.838390290997864e-06,,,528.0,0.00018373111402053162
,,529.0,5.816248496113677e-06,,,529.0,0.00018333465901550558
,,530.0,5.794232251763324e-06,,,530.0,0.00018293980579546924
,,531.0,5.772340611160633e-06,,,531.0,0.00018254654488482474
,,532.0,5.750572636423795e-06,,,532.0,0.000182154866881732
,,533.0,5.728927398475088e-06,,,533.0,0.00018176476245739738
,,534.0,5.707403976941911e-06,,,534.0,0.00018137622235537052
,,535.0,5.686001460059116e-06,,,535.0,0.00018098923739084895
,,536.0,5.6647189445726225e-06,,,536.0,0.00018060379844999128
,,537.0,5.643555535644276e-06,,,537.0,0.00018021989648923738
,,538.0,5.622510346757952e-06,,,538.0,0.0001798375225346372
,,539.0,5.601582499626885e-06,,,539.0,0.00017945666768118655
,,540.0,5.580771124102186e-06,,,540.0,0.00017907732309217097
,,541.0,5.560075358082554e-06,,,541.0,0.00017869947999851654
,,542.0,5.53949434742515e-06,,,542.0,0.00017832312969814847
,,543.0,5.519027245857624e-06,,,543.0,0.0001779482635553567
,,544.0,5.498673214891266e-06,,,544.0,0.0001775748730001688
,,545.0,5.478431423735282e-06,,,545.0,0.00017720294952772975
,,546.0,5.458301049212165e-06,,,546.0,0.00017683248469768892
,,547.0,5.438281275674148e-06,,,547.0,0.0001764634701335939
,,548.0,5.418371294920728e-06,,,548.0,0.00017609589752229073
,,549.0,5.398570306117238e-06,,,549.0,0.00017572975861333153
,,550.0,5.378877515714457e-06,,,550.0,0.00017536504521838825
,,551.0,5.359292137369248e-06,,,551.0,0.00017500174921067298
,,552.0,5.339813391866187e-06,,,552.0,0.0001746398625243648
,,553.0,5.320440507040203e-06,,,553.0,0.0001742793771540432
,,554.0,5.3011727177001805e-06,,,554.0,0.00017392028515412735
,,555.0,5.282009265553536e-06,,,555.0,0.000173562578638322
,,556.0,5.2629493991317375e-06,,,556.0,0.00017320624977906914
,,557.0,5.2439923737167655e-06,,,557.0,0.00017285129080700596
,,558.0,5.225137451268493e-06,,,558.0,0.00017249769401042871
,,559.0,5.206383900352975e-06,,,559.0,0.00017214545173476224
,,560.0,5.187730996071641e-06,,,560.0,0.00017179455638203584
,,561.0,5.16917801999136e-06,,,561.0,0.00017144500041036428
,,562.0,5.1507242600753885e-06,,,562.0,0.00017109677633343482
,,563.0,5.132369010615167e-06,,,563.0,0.00017074987671999986
,,564.0,5.114111572162974e-06,,,564.0,0.00017040429419337482
,,565.0,5.095951251465405e-06,,,565.0,0.00017006002143094185
,,566.0,5.077887361397675e-06,,,566.0,0.00016971705116365862
,,567.0,5.05991922089874e-06,,,567.0,0.0001693753761755726
,,568.0,5.042046154907219e-06,,,568.0,0.00016903498930334056
,,569.0,5.024267494298085e-06,,,569.0,0.0001686958834357532
,,570.0,5.00658257582016e-06,,,570.0,0.00016835805151326486
,,571.0,4.9889907420343596e-06,,,571.0,0.00016802148652752863
,,572.0,4.971491341252698e-06,,,572.0,0.0001676861815209359
,,573.0,4.954083727478041e-06,,,573.0,0.0001673521295861613
,,574.0,4.936767260344592e-06,,,574.0,0.00016701932386571224
,,575.0,4.919541305059095e-06,,,575.0,0.00016668775755148348
,,576.0,4.902405232342773e-06,,,576.0,0.0001663574238843162
,,577.0,4.8853584183739434e-06,,,577.0,0.00016602831615356202
,,578.0,4.868400244731353e-06,,,578.0,0.00016570042769665144
,,579.0,4.8515300983381844e-06,,,579.0,0.00016537375189866694
,,580.0,4.834747371406742e-06,,,580.0,0.0001650482821919207
,,581.0,4.818051461383805e-06,,,581.0,0.00016472401205553655
,,582.0,4.801441770896637e-06,,,582.0,0.00016440093501503652
,,583.0,4.7849177076996455e-06,,,583.0,0.00016407904464193178
,,584.0,4.768478684621681e-06,,,584.0,0.0001637583345533177
,,585.0,4.752124119513964e-06,,,585.0,0.00016343879841147324
,,586.0,4.735853435198637e-06,,,586.0,0.00016312042992346453
,,587.0,4.719666059417929e-06,,,587.0,0.00016280322284075284
,,588.0,4.703561424783926e-06,,,588.0,0.0001624871709588061
,,589.0,4.687538968728937e-06,,,589.0,0.00016217226811671503
,,590.0,4.671598133456458e-06,,,590.0,0.00016185850819681297
,,591.0,4.655738365892695e-06,,,591.0,0.00016154588512429956
,,592.0,4.63995911763869e-06,,,592.0,0.00016123439286686885
,,593.0,4.624259844922986e-06,,,593.0,0.00016092402543434046
,,594.0,4.608640008554866e-06,,,594.0,0.0001606147768782953
,,595.0,4.593099073878139e-06,,,595.0,0.00016030664129171464
,,596.0,4.577636510725462e-06,,,596.0,0.00015999961280862294
,,597.0,4.562251793373209e-06,,,597.0,0.00015969368560373446
,,598.0,4.5469444004968566e-06,,,598.0,0.0001593888538921035
,,599.0,4.531713815126902e-06,,,599.0,0.0001590851119287781
,,600.0,4.51655952460529e-06,,,600.0,0.00015878245400845732
,,601.0,4.501481020542343e-06,,,601.0,0.0001584808744651522
,,602.0,4.486477798774205e-06,,,602.0,0.00015818036767184998
,,603.0,4.471549359320767e-06,,,603.0,0.00015788092804018165
,,604.0,4.456695206344085e-06,,,604.0,0.00015758255002009324
,,605.0,4.44191484810728e-06,,,605.0,0.00015728522809952024
,,606.0,4.427207796933916e-06,,,606.0,0.0001569889568040651
,,607.0,4.412573569167838e-06,,,607.0,0.0001566937306966783
,,608.0,4.398011685133478e-06,,,608.0,0.00015639954437734278
,,609.0,4.38352166909662e-06,,,609.0,0.00015610639248276096
,,610.0,4.369103049225611e-06,,,610.0,0.00015581426968604546
,,611.0,4.354755357553014e-06,,,611.0,0.00015552317069641276
,,612.0,4.34047812993771e-06,,,612.0,0.00015523309025887986
,,613.0,4.326270906027423e-06,,,613.0,0.00015494402315396403
,,614.0,4.3121332292216735e-06,,,614.0,0.00015465596419738555
,,615.0,4.298064646635161e-06,,,615.0,0.00015436890823977353
,,616.0,4.284064709061554e-06,,,616.0,0.00015408285016637444
,,617.0,4.2701329709376985e-06,,,617.0,0.00015379778489676377
,,618.0,4.256268990308225e-06,,,618.0,0.00015351370738456036
,,619.0,4.242472328790561e-06,,,619.0,0.00015323061261714372
,,620.0,4.228742551540338e-06,,,620.0,0.0001529484956153741
,,621.0,4.2150792272171824e-06,,,621.0,0.00015266735143331522
,,622.0,4.2014819279509034e-06,,,622.0,0.00015238717515796003
,,623.0,4.18795022930805e-06,,,623.0,0.0001521079619089587
,,624.0,4.174483710258851e-06,,,624.0,0.00015182970683834973
,,625.0,4.161081953144516e-06,,,625.0,0.0001515524051302936
,,626.0,4.147744543644912e-06,,,626.0,0.0001512760520008088
,,627.0,4.1344710707466e-06,,,627.0,0.00015100064269751065
,,628.0,4.121261126711216e-06,,,628.0,0.0001507261724993528
,,629.0,4.1081143070442245e-06,,,629.0,0.00015045263671637087
,,630.0,4.0950302104639994e-06,,,630.0,0.00015018003068942895
,,631.0,4.082008438871257e-06,,,631.0,0.00014990834978996831
,,632.0,4.069048597318832e-06,,,632.0,0.00014963758941975881
,,633.0,4.05615029398178e-06,,,633.0,0.00014936774501065253
,,634.0,4.043313140127813e-06,,,634.0,0.00014909881202433966
,,635.0,4.030536750088062e-06,,,635.0,0.00014883078595210727
,,636.0,4.01782074122816e-06,,,636.0,0.00014856366231459978
,,637.0,4.005164733919642e-06,,,637.0,0.0001482974366615821
,,638.0,3.992568351511669e-06,,,638.0,0.00014803210457170504
,,639.0,3.980031220303038e-06,,,639.0,0.00014776766165227286
,,640.0,3.9675529695145275e-06,,,640.0,0.00014750410353901305
,,641.0,3.955133231261526e-06,,,641.0,0.00014724142589584848
,,642.0,3.942771640526962e-06,,,642.0,0.00014697962441467152
,,643.0,3.930467835134536e-06,,,643.0,0.0001467186948151205
,,644.0,3.918221455722233e-06,,,644.0,0.00014645863284435808
,,645.0,3.906032145716135e-06,,,645.0,0.00014619943427685196
,,646.0,3.8938995513045006e-06,,,646.0,0.0001459410949141576
,,647.0,3.8818233214121485e-06,,,647.0,0.0001456836105847029
,,648.0,3.869803107675092e-06,,,648.0,0.00014542697714357505
,,649.0,3.857838564415467e-06,,,649.0,0.00014517119047230938
,,650.0,3.84592934861672e-06,,,650.0,0.00014491624647868008
,,651.0,3.8340751198990665e-06,,,651.0,0.00014466214109649301
,,652.0,3.822275540495212e-06,,,652.0,0.00014440887028538058
,,653.0,3.810530275226334e-06,,,653.0,0.00014415643003059817
,,654.0,3.7988389914783187e-06,,,654.0,0.000143904816342823
,,655.0,3.7872013591782575e-06,,,655.0,0.00014365402525795423
,,656.0,3.775617050771188e-06,,,656.0,0.00014340405283691575
,,657.0,3.7640857411970854e-06,,,657.0,0.00014315489516545987
,,658.0,3.7526071078681024e-06,,,658.0,0.00014290654835397376
,,659.0,3.7411808306460413e-06,,,659.0,0.00014265900853728696
,,660.0,3.729806591820079e-06,,,660.0,0.00014241227187448117
,,661.0,3.718484076084714e-06,,,661.0,0.00014216633454870156
,,662.0,3.707212970517957e-06,,,662.0,0.00014192119276696985
,,663.0,3.695992964559746e-06,,,663.0,0.00014167684275999927
,,664.0,3.6848237499905906e-06,,,664.0,0.00014143328078201098
,,665.0,3.673705020910443e-06,,,665.0,0.00014119050311055248
,,666.0,3.6626364737177913e-06,,,666.0,0.00014094850604631746
,,667.0,3.6516178070889633e-06,,,667.0,0.0001407072859129674
,,668.0,3.6406487219576643e-06,,,668.0,0.00014046683905695486
,,669.0,3.6297289214947133e-06,,,669.0,0.00014022716184734828
,,670.0,3.6188581110879995e-06,,,670.0,0.00013998825067565841
,,671.0,3.6080359983226437e-06,,,671.0,0.0001397501019556665
,,672.0,3.597262292961371e-06,,,672.0,0.0001395127121232537
,,673.0,3.5865367069250814e-06,,,673.0,0.0001392760776362326
,,674.0,3.5758589542736318e-06,,,674.0,0.0001390401949741794
,,675.0,3.5652287511868055e-06,,,675.0,0.00013880506063826872
,,676.0,3.5546458159454875e-06,,,676.0,0.000138570671151109
,,677.0,3.544109868913033e-06,,,677.0,0.00013833702305657972
,,678.0,3.533620632516824e-06,,,678.0,0.00013810411291967034
,,679.0,3.523177831230025e-06,,,679.0,0.00013787193732632026
,,680.0,3.512781191553514e-06,,,680.0,0.00013764049288326048
,,681.0,3.502430441998012e-06,,,681.0,0.0001374097762178567
,,682.0,3.492125313066385e-06,,,682.0,0.0001371797839779537
,,683.0,3.4818655372361395e-06,,,683.0,0.00013695051283172123
,,684.0,3.471650848942084e-06,,,684.0,0.00013672195946750113
,,685.0,3.461480984559177e-06,,,685.0,0.00013649412059365618
,,686.0,3.4513556823855487e-06,,,686.0,0.00013626699293841984
,,687.0,3.441274682625691e-06,,,687.0,0.00013604057324974756
,,688.0,3.431237727373824e-06,,,688.0,0.00013581485829516953
,,689.0,3.4212445605974304e-06,,,689.0,0.00013558984486164452
,,690.0,3.4112949281209547e-06,,,690.0,0.00013536552975541518
,,691.0,3.401388577609668e-06,,,691.0,0.00013514190980186454
,,692.0,3.3915252585537008e-06,,,692.0,0.00013491898184537376
,,693.0,3.381704722252229e-06,,,693.0,0.00013469674274918126
,,694.0,3.3719267217978264e-06,,,694.0,0.00013447518939524304
,,695.0,3.3621910120609747e-06,,,695.0,0.00013425431868409413
,,696.0,3.352497349674721e-06,,,696.0,0.0001340341275347115
,,697.0,3.3428454930195014e-06,,,697.0,0.0001338146128843778
,,698.0,3.3332352022081085e-06,,,698.0,0.00013359577168854677
,,699.0,3.3236662390708116e-06,,,699.0,0.00013337760092070952
,,700.0,3.3141383671406266e-06,,,700.0,0.0001331600975722619
,,701.0,3.3046513516387337e-06,,,701.0,0.00013294325865237348
,,702.0,3.295204959460039e-06,,,702.0,0.00013272708118785707
,,703.0,3.285798959158878e-06,,,703.0,0.00013251156222303994
,,704.0,3.2764331209348685e-06,,,704.0,0.00013229669881963574
,,705.0,3.2671072166188943e-06,,,705.0,0.0001320824880566179
,,706.0,3.2578210196592374e-06,,,706.0,0.0001318689270300937
,,707.0,3.248574305107839e-06,,,707.0,0.00013165601285318002
,,708.0,3.2393668496067036e-06,,,708.0,0.0001314437426558793
,,709.0,3.230198431374432e-06,,,709.0,0.00013123211358495774
,,710.0,3.2210688301928916e-06,,,710.0,0.00013102112280382342
,,711.0,3.211977827394015e-06,,,711.0,0.00013081076749240614
,,712.0,3.2029252058467265e-06,,,712.0,0.00013060104484703818
,,713.0,3.193910749944005e-06,,,713.0,0.00013039195208033592
,,714.0,3.184934245590064e-06,,,714.0,0.00013018348642108266
,,715.0,3.1759954801876643e-06,,,715.0,0.0001299756451141123
,,716.0,3.1670942426255468e-06,,,716.0,0.00012976842542019427
,,717.0,3.15823032326599e-06,,,717.0,0.00012956182461591897
,,718.0,3.149403513932489e-06,,,718.0,0.00012935583999358475
,,719.0,3.1406136078975525e-06,,,719.0,0.00012915046886108548
,,720.0,3.1318603998706203e-06,,,720.0,0.0001289457085417992
,,721.0,3.123143685986099e-06,,,721.0,0.00012874155637447772
,,722.0,3.1144632637915093e-06,,,722.0,0.00012853800971313712
,,723.0,3.105818932235755e-06,,,723.0,0.00012833506592694932
,,724.0,3.0972104916574994e-06,,,724.0,0.00012813272240013425
,,725.0,3.0886377437736568e-06,,,725.0,0.00012793097653185332
,,726.0,3.080100491667994e-06,,,726.0,0.0001277298257361036
,,727.0,3.071598539779843e-06,,,727.0,0.0001275292674416128
,,728.0,3.0631316938929223e-06,,,728.0,0.00012732929909173535
,,729.0,3.0546997611242615e-06,,,729.0,0.00012712991814434912
,,730.0,3.046302549913238e-06,,,730.0,0.0001269311220717533
,,731.0,3.0379398700107156e-06,,,731.0,0.00012673290836056692
,,732.0,3.029611532468287e-06,,,732.0,0.00012653527451162813
,,733.0,3.02131734962762e-06,,,733.0,0.0001263382180398947
,,734.0,3.0130571351099043e-06,,,734.0,0.0001261417364743449
,,735.0,3.0048307038054e-06,,,735.0,0.00012594582735787974
,,736.0,2.996637871863085e-06,,,736.0,0.00012575048824722533
,,737.0,2.988478456680401e-06,,,737.0,0.0001255557167128367
,,738.0,2.9803522768930954e-06,,,738.0,0.00012536151033880203
,,739.0,2.9722591523651626e-06,,,739.0,0.00012516786672274796
,,740.0,2.9641989041788766e-06,,,740.0,0.0001249747834757454
,,741.0,2.956171354624922e-06,,,741.0,0.00012478225822221627
,,742.0,2.9481763271926125e-06,,,742.0,0.000124590288599841
,,743.0,2.9402136465602094e-06,,,743.0,0.00012439887225946681
,,744.0,2.9322831385853225e-06,,,744.0,0.00012420800686501678
,,745.0,2.9243846302954094e-06,,,745.0,0.00012401769009339942
,,746.0,2.916517949878357e-06,,,746.0,0.0001238279196344195
,,747.0,2.9086829266731565e-06,,,747.0,0.00012363869319068888
,,748.0,2.900879391160664e-06,,,748.0,0.00012345000847753887
,,749.0,2.8931071749544446e-06,,,749.0,0.00012326186322293272
,,750.0,2.885366110791707e-06,,,750.0,0.00012307425516737907
,,751.0,2.87765603252432e-06,,,751.0,0.00012288718206384606
,,752.0,2.8699767751099108e-06,,,752.0,0.00012270064167767616
,,753.0,2.862328174603051e-06,,,753.0,0.00012251463178650172
,,754.0,2.85471006814652e-06,,,754.0,0.00012232915018016105
,,755.0,2.8471222939626518e-06,,,755.0,0.00012214419466061548
,,756.0,2.839564691344759e-06,,,756.0,0.00012195976304186677
,,757.0,2.832037100648643e-06,,,757.0,0.0001217758531498754
,,758.0,2.8245393632841728e-06,,,758.0,0.00012159246282247949
,,759.0,2.8170713217069504e-06,,,759.0,0.00012140958990931427
,,760.0,2.809632819410048e-06,,,760.0,0.00012122723227173233
,,761.0,2.802223700915822e-06,,,761.0,0.00012104538778272445
,,762.0,2.794843811767804e-06,,,762.0,0.00012086405432684105
,,763.0,2.787492998522665e-06,,,763.0,0.00012068322980011433
,,764.0,2.780171108742251e-06,,,764.0,0.00012050291210998108
,,765.0,2.772877990985698e-06,,,765.0,0.00012032309917520583
,,766.0,2.7656134948016107e-06,,,766.0,0.00012014378892580499
,,767.0,2.7583774707203193e-06,,,767.0,0.00011996497930297146
,,768.0,2.7511697702462035e-06,,,768.0,0.00011978666825899963
,,769.0,2.7439902458500886e-06,,,769.0,0.00011960885375721137
,,770.0,2.736838750961707e-06,,,770.0,0.00011943153377188222
,,771.0,2.7297151399622335e-06,,,771.0,0.00011925470628816847
,,772.0,2.7226192681768834e-06,,,772.0,0.00011907836930203469
,,773.0,2.7155509918675816e-06,,,773.0,0.00011890252082018174
,,774.0,2.7085101682256932e-06,,,774.0,0.00011872715885997557
,,775.0,2.7014966553648274e-06,,,775.0,0.00011855228144937647
,,776.0,2.6945103123136965e-06,,,776.0,0.0001183778866268688
,,777.0,2.687550999009049e-06,,,777.0,0.00011820397244139137
,,778.0,2.6806185762886594e-06,,,778.0,0.00011803053695226845
,,779.0,2.6737129058843833e-06,,,779.0,0.00011785757822914112
,,780.0,2.6668338504152768e-06,,,780.0,0.00011768509435189931
,,781.0,2.6599812733807736e-06,,,781.0,0.00011751308341061436
,,782.0,2.653155039153927e-06,,,782.0,0.00011734154350547205
,,783.0,2.6463550129747097e-06,,,783.0,0.00011717047274670617
,,784.0,2.6395810609433766e-06,,,784.0,0.00011699986925453266
,,785.0,2.632833050013882e-06,,,785.0,0.00011682973115908434
,,786.0,2.6261108479873577e-06,,,786.0,0.00011666005660034576
,,787.0,2.6194143235056556e-06,,,787.0,0.00011649084372808912
,,788.0,2.612743346044933e-06,,,788.0,0.00011632209070181034
,,789.0,2.60609778590931e-06,,,789.0,0.00011615379569066555
,,790.0,2.5994775142245758e-06,,,790.0,0.0001159859568734085
,,791.0,2.5928824029319473e-06,,,791.0,0.00011581857243832788
,,792.0,2.586312324781893e-06,,,792.0,0.00011565164058318567
,,793.0,2.5797671533280025e-06,,,793.0,0.00011548515951515554
,,794.0,2.5732467629209122e-06,,,794.0,0.00011531912745076209
,,795.0,2.566751028702289e-06,,,795.0,0.00011515354261582014
,,796.0,2.5602798265988605e-06,,,796.0,0.00011498840324537498
,,797.0,2.5538330333165018e-06,,,797.0,0.00011482370758364269
,,798.0,2.5474105263343737e-06,,,798.0,0.00011465945388395105
,,799.0,2.5410121838991087e-06,,,799.0,0.00011449564040868097
,,800.0,2.5346378850190552e-06,,,800.0,0.00011433226542920824
,,801.0,2.5282875094585645e-06,,,801.0,0.00011416932722584586
,,802.0,2.5219609377323314e-06,,,802.0,0.00011400682408778677
,,803.0,2.515658051099784e-06,,,803.0,0.00011384475431304688
,,804.0,2.5093787315595225e-06,,,804.0,0.00011368311620840876
,,805.0,2.5031228618438037e-06,,,805.0,0.00011352190808936558
,,806.0,2.4968903254130786e-06,,,806.0,0.00011336112828006566
,,807.0,2.4906810064505716e-06,,,807.0,0.00011320077511325719
,,808.0,2.484494789856912e-06,,,808.0,0.00011304084693023355
,,809.0,2.478331561244807e-06,,,809.0,0.00011288134208077913
,,810.0,2.4721912069337648e-06,,,810.0,0.00011272225892311523
,,811.0,2.466073613944861e-06,,,811.0,0.00011256359582384675
,,812.0,2.459978669995551e-06,,,812.0,0.000112405351157909
,,813.0,2.4539062634945274e-06,,,813.0,0.00011224752330851509
,,814.0,2.4478562835366206e-06,,,814.0,0.00011209011066710362
,,815.0,2.4418286198977433e-06,,,815.0,0.00011193311163328676
,,816.0,2.4358231630298794e-06,,,816.0,0.00011177652461479882
,,817.0,2.4298398040561163e-06,,,817.0,0.00011162034802744508
,,818.0,2.4238784347657166e-06,,,818.0,0.00011146458029505108
,,819.0,2.4179389476092366e-06,,,819.0,0.00011130921984941233
,,820.0,2.4120212356936814e-06,,,820.0,0.00011115426513024424
,,821.0,2.4061251927777063e-06,,,821.0,0.00011099971458513259
,,822.0,2.4002507132668547e-06,,,822.0,0.0001108455666694843
,,823.0,2.3943976922088406e-06,,,823.0,0.00011069181984647855
,,824.0,2.388566025288867e-06,,,824.0,0.00011053847258701832
,,825.0,2.3827556088249874e-06,,,825.0,0.00011038552336968221
,,826.0,2.376966339763506e-06,,,826.0,0.00011023297068067672
,,827.0,2.3711981156744147e-06,,,827.0,0.00011008081301378878
,,828.0,2.365450834746871e-06,,,828.0,0.0001099290488703387
,,829.0,2.359724395784714e-06,,,829.0,0.00010977767675913348
,,830.0,2.3540186982020166e-06,,,830.0,0.00010962669519642039
,,831.0,2.3483336420186774e-06,,,831.0,0.00010947610270584098
,,832.0,2.3426691278560466e-06,,,832.0,0.00010932589781838534
,,833.0,2.3370250569325922e-06,,,833.0,0.00010917607907234677
,,834.0,2.3314013310596007e-06,,,834.0,0.00010902664501327681
,,835.0,2.3257978526369146e-06,,,835.0,0.00010887759419394046
,,836.0,2.3202145246487023e-06,,,836.0,0.00010872892517427188
,,837.0,2.3146512506592708e-06,,,837.0,0.00010858063652133031
,,838.0,2.3091079348089053e-06,,,838.0,0.00010843272680925641
,,839.0,2.303584481809749e-06,,,839.0,0.00010828519461922884
,,840.0,2.298080796941713e-06,,,840.0,0.00010813803853942118
,,841.0,2.292596786048426e-06,,,841.0,0.00010799125716495914
,,842.0,2.2871323555332117e-06,,,842.0,0.0001078448490978782
,,843.0,2.281687412355103e-06,,,843.0,0.00010769881294708137
,,844.0,2.2762618640248882e-06,,,844.0,0.0001075531473282974
,,845.0,2.270855618601191e-06,,,845.0,0.00010740785086403927
,,846.0,2.265468584686581e-06,,,846.0,0.00010726292218356297
,,847.0,2.2601006714237187e-06,,,847.0,0.00010711835992282645
,,848.0,2.254751788491531e-06,,,848.0,0.00010697416272444919
,,849.0,2.249421846101418e-06,,,849.0,0.00010683032923767165
,,850.0,2.244110754993492e-06,,,850.0,0.00010668685811831538
,,851.0,2.2388184264328455e-06,,,851.0,0.00010654374802874322
,,852.0,2.233544772205854e-06,,,852.0,0.00010640099763781976
,,853.0,2.228289704616505e-06,,,853.0,0.00010625860562087224
,,854.0,2.2230531364827573e-06,,,854.0,0.00010611657065965164
,,855.0,2.2178349811329345e-06,,,855.0,0.00010597489144229394
,,856.0,2.2126351524021427e-06,,,856.0,0.0001058335666632819
,,857.0,2.207453564628719e-06,,,857.0,0.00010569259502340696
,,858.0,2.2022901326507126e-06,,,858.0,0.00010555197522973141
,,859.0,2.1971447718023896e-06,,,859.0,0.00010541170599555082
,,860.0,2.192017397910769e-06,,,860.0,0.00010527178604035686
,,861.0,2.1869079272921855e-06,,,861.0,0.00010513221408980027
,,862.0,2.1818162767488823e-06,,,862.0,0.00010499298887565412
,,863.0,2.1767423635656294e-06,,,863.0,0.00010485410913577729
,,864.0,2.1716861055063696e-06,,,864.0,0.00010471557361407836
,,865.0,2.1666474208108945e-06,,,865.0,0.00010457738106047956
,,866.0,2.1616262281915413e-06,,,866.0,0.00010443953023088113
,,867.0,2.1566224468299234e-06,,,867.0,0.00010430201988712585
,,868.0,2.1516359963736834e-06,,,868.0,0.00010416484879696379
,,869.0,2.146666796933271e-06,,,869.0,0.00010402801573401744
,,870.0,2.141714769078752e-06,,,870.0,0.000103891519477747
,,871.0,2.1367798338366356e-06,,,871.0,0.00010375535881341587
,,872.0,2.131861912686736e-06,,,872.0,0.00010361953253205645
,,873.0,2.12696092755905e-06,,,873.0,0.00010348403943043623
,,874.0,2.122076800830668e-06,,,874.0,0.00010334887831102393
,,875.0,2.117209455322702e-06,,,875.0,0.00010321404798195615
,,876.0,2.1123588142972465e-06,,,876.0,0.00010307954725700396
,,877.0,2.1075248014543546e-06,,,877.0,0.00010294537495554002
,,878.0,2.102707340929046e-06,,,878.0,0.0001028115299025056
,,879.0,2.0979063572883333e-06,,,879.0,0.00010267801092837819
,,880.0,2.0931217755282773e-06,,,880.0,0.00010254481686913903
,,881.0,2.08835352107106e-06,,,881.0,0.00010241194656624106
,,882.0,2.0836015197620844e-06,,,882.0,0.00010227939886657698
,,883.0,2.0788656978670963e-06,,,883.0,0.0001021471726224476
,,884.0,2.0741459820693296e-06,,,884.0,0.00010201526669153041
,,885.0,2.069442299466674e-06,,,885.0,0.00010188367993684828
,,886.0,2.064754577568863e-06,,,886.0,0.00010175241122673852
,,887.0,2.060082744294688e-06,,,887.0,0.00010162145943482204
,,888.0,2.0554267279692305e-06,,,888.0,0.00010149082343997271
,,889.0,2.050786457321118e-06,,,889.0,0.00010136050212628707
,,890.0,2.0461618614798035e-06,,,890.0,0.00010123049438305415
,,891.0,2.041552869972862e-06,,,891.0,0.00010110079910472542
,,892.0,2.036959412723309e-06,,,892.0,0.00010097141519088511
,,893.0,2.032381420046946e-06,,,893.0,0.00010084234154622068
,,894.0,2.0278188226497198e-06,,,894.0,0.00010071357708049337
,,895.0,2.0232715516251027e-06,,,895.0,0.00010058512070850919
,,896.0,2.0187395384515e-06,,,896.0,0.00010045697135008988
,,897.0,2.014222714989668e-06,,,897.0,0.00010032912793004417
,,898.0,2.009721013480163e-06,,,898.0,0.00010020158937813924
,,899.0,2.0052343665408007e-06,,,899.0,0.00010007435462907241
,,900.0,2.0007627071641384e-06,,,900.0,9.994742262244288e-05
,,901.0,1.996305968714981e-06,,,901.0,9.982079230272387e-05
,,902.0,1.9918640849279e-06,,,902.0,9.969446261923472e-05
,,903.0,1.987436989904776e-06,,,903.0,9.956843252611342e-05
,,904.0,1.983024618112359e-06,,,904.0,9.94427009822891e-05
,,905.0,1.9786269043798453e-06,,,905.0,9.931726695145492e-05
,,906.0,1.974243783896479e-06,,,906.0,9.91921294020409e-05
,,907.0,1.9698751922091644e-06,,,907.0,9.906728730718719e-05
,,908.0,1.965521065220104e-06,,,908.0,9.894273964471734e-05
,,909.0,1.96118133918445e-06,,,909.0,9.881848539711184e-05
,,910.0,1.956855950707973e-06,,,910.0,9.869452355148176e-05
,,911.0,1.9525448367447566e-06,,,911.0,9.857085309954274e-05
,,912.0,1.948247934594898e-06,,,912.0,9.844747303758881e-05
,,913.0,1.943965181902237e-06,,,913.0,9.832438236646687e-05
,,914.0,1.9396965166520937e-06,,,914.0,9.820158009155089e-05
,,915.0,1.9354418771690304e-06,,,915.0,9.807906522271654e-05
,,916.0,1.9312012021146266e-06,,,916.0,9.795683677431593e-05
,,917.0,1.926974430485272e-06,,,917.0,9.783489376515253e-05
,,918.0,1.9227615016099773e-06,,,918.0,9.771323521845615e-05
,,919.0,1.918562355148199e-06,,,919.0,9.75918601618583e-05
,,920.0,1.914376931087685e-06,,,920.0,9.747076762736751e-05
,,921.0,1.910205169742332e-06,,,921.0,9.734995665134493e-05
,,922.0,1.906047011750063e-06,,,922.0,9.722942627448e-05
,,923.0,1.9019023980707177e-06,,,923.0,9.710917554176647e-05
,,924.0,1.8977712699839623e-06,,,924.0,9.698920350247831e-05
,,925.0,1.8936535690872114e-06,,,925.0,9.6869509210146e-05
,,926.0,1.8895492372935692e-06,,,926.0,9.675009172253287e-05
,,927.0,1.8854582168297823e-06,,,927.0,9.663095010161163e-05
,,928.0,1.8813804502342134e-06,,,928.0,9.651208341354106e-05
,,929.0,1.8773158803548238e-06,,,929.0,9.639349072864286e-05
,,930.0,1.8732644503471765e-06,,,930.0,9.627517112137854e-05
,,931.0,1.8692261036724514e-06,,,931.0,9.615712367032667e-05
,,932.0,1.865200784095477e-06,,,932.0,9.603934745816018e-05
,,933.0,1.8611884356827741e-06,,,933.0,9.592184157162363e-05
,,934.0,1.8571890028006186e-06,,,934.0,9.580460510151103e-05
,,935.0,1.8532024301131156e-06,,,935.0,9.568763714264341e-05
,,936.0,1.8492286625802866e-06,,,936.0,9.55709367938467e-05
,,937.0,1.8452676454561772e-06,,,937.0,9.545450315792991e-05
,,938.0,1.8413193242869706e-06,,,938.0,9.533833534166309e-05
,,939.0,1.8373836449091219e-06,,,939.0,9.522243245575581e-05
,,940.0,1.8334605534475034e-06,,,940.0,9.510679361483552e-05
,,941.0,1.829549996313564e-06,,,941.0,9.499141793742618e-05
,,942.0,1.8256519202035014e-06,,,942.0,9.487630454592699e-05
,,943.0,1.8217662720964503e-06,,,943.0,9.476145256659125e-05
,,944.0,1.8178929992526815e-06,,,944.0,9.464686112950536e-05
,,945.0,1.8140320492118167e-06,,,945.0,9.453252936856803e-05
,,946.0,1.8101833697910538e-06,,,946.0,9.44184564214695e-05
,,947.0,1.8063469090834077e-06,,,947.0,9.430464142967092e-05
,,948.0,1.8025226154559626e-06,,,948.0,9.419108353838402e-05
,,949.0,1.7987104375481393e-06,,,949.0,9.407778189655068e-05
,,950.0,1.7949103242699714e-06,,,950.0,9.39647356568228e-05
,,951.0,1.7911222248003983e-06,,,951.0,9.385194397554222e-05
,,952.0,1.787346088585569e-06,,,952.0,9.37394060127208e-05
,,953.0,1.7835818653371565e-06,,,953.0,9.362712093202063e-05
,,954.0,1.7798295050306894e-06,,,954.0,9.351508790073433e-05
,,955.0,1.77608895790389e-06,,,955.0,9.340330608976558e-05
,,956.0,1.7723601744550298e-06,,,956.0,9.329177467360956e-05
,,957.0,1.7686431054412924e-06,,,957.0,9.318049283033378e-05
,,958.0,1.7649377018771527e-06,,,958.0,9.306945974155891e-05
,,959.0,1.7612439150327638e-06,,,959.0,9.295867459243962e-05
,,960.0,1.7575616964323592e-06,,,960.0,9.284813657164576e-05
,,961.0,1.7538909978526641e-06,,,961.0,9.273784487134353e-05
,,962.0,1.7502317713213208e-06,,,962.0,9.262779868717674e-05
,,963.0,1.7465839691153217e-06,,,963.0,9.251799721824833e-05
,,964.0,1.742947543759458e-06,,,964.0,9.240843966710187e-05
,,965.0,1.7393224480247778e-06,,,965.0,9.229912523970319e-05
,,966.0,1.7357086349270531e-06,,,966.0,9.219005314542229e-05
,,967.0,1.7321060577252628e-06,,,967.0,9.20812225970151e-05
,,968.0,1.7285146699200826e-06,,,968.0,9.197263281060556e-05
,,969.0,1.7249344252523864e-06,,,969.0,9.186428300566782e-05
,,970.0,1.7213652777017612e-06,,,970.0,9.175617240500835e-05
,,971.0,1.7178071814850295e-06,,,971.0,9.164830023474839e-05
,,972.0,1.7142600910547831e-06,,,972.0,9.154066572430635e-05
,,973.0,1.7107239610979312e-06,,,973.0,9.143326810638047e-05
,,974.0,1.7071987465342508e-06,,,974.0,9.132610661693144e-05
,,975.0,1.7036844025149567e-06,,,975.0,9.121918049516521e-05
,,976.0,1.700180884421276e-06,,,976.0,9.111248898351593e-05
,,977.0,1.6966881478630333e-06,,,977.0,9.100603132762892e-05
,,978.0,1.6932061486772496e-06,,,978.0,9.08998067763438e-05
,,979.0,1.6897348429267454e-06,,,979.0,9.079381458167774e-05
,,980.0,1.686274186898761e-06,,,980.0,9.068805399880874e-05
,,981.0,1.6828241371035788e-06,,,981.0,9.058252428605914e-05
,,982.0,1.6793846502731626e-06,,,982.0,9.047722470487907e-05
,,983.0,1.6759556833598007e-06,,,983.0,9.037215451983018e-05
,,984.0,1.6725371935347647e-06,,,984.0,9.026731299856926e-05
,,985.0,1.6691291381869703e-06,,,985.0,9.016269941183225e-05
,,986.0,1.6657314749216553e-06,,,986.0,9.005831303341805e-05
,,987.0,1.6623441615590612e-06,,,987.0,8.99541531401726e-05
,,988.0,1.6589671561331275e-06,,,988.0,8.985021901197307e-05
,,989.0,1.6556004168901949e-06,,,989.0,8.974650993171204e-05
,,990.0,1.652243902287715e-06,,,990.0,8.96430251852819e-05
,,991.0,1.6488975709929715e-06,,,991.0,8.953976406155922e-05
,,992.0,1.645561381881812e-06,,,992.0,8.943672585238933e-05
,,993.0,1.642235294037384e-06,,,993.0,8.933390985257096e-05
,,994.0,1.6389192667488846e-06,,,994.0,8.92313153598409e-05
,,995.0,1.635613259510316e-06,,,995.0,8.91289416748589e-05
,,996.0,1.63231723201925e-06,,,996.0,8.902678810119254e-05
,,997.0,1.6290311441756038e-06,,,997.0,8.892485394530221e-05
,,998.0,1.6257549560804207e-06,,,998.0,8.882313851652625e-05
,,999.0,1.6224886280346618e-06,,,999.0,8.872164112706614e-05
,,1000.0,1.6192321205380058e-06,,,1000.0,8.862036109197177e-05


==> data/mid/c11/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,481719,10524,0.9440639202290593,0.9481935309487342
4500.0,2482,54,0.004864177352374569,0.004865303180466709
7500.0,4095,104,0.008025304697008002,0.009370213532750698
10500.0,5105,115,0.01000468387746663,0.010361293810253176
13500.0,5258,65,0.01030453042658561,0.005856383457969187
16500.0,3836,103,0.007517721323009205,0.009280115325705019
19500.0,2671,70,0.005234576030698016,0.006306874493197586
22500.0,1716,30,0.003362984825412877,0.0027029462113703938
25500.0,1206,8,0.0023634963283496093,0.0007207856563654383
28500.0,641,19,0.001256219856112852,0.001711865933867916
31500.0,493,4,0.0009661722138278254,0.00036039282818271914
34500.0,305,0,0.0005977333168711699,0.0
37500.0,206,0,0.0004037149615588885,0.0
40500.0,185,3,0.00036255955285628336,0.0002702946211370394
43500.0,95,0,0.0001861792298451185,0.0
46500.0,69,0,0.00013522491430855975,0.0
49500.0,62,0,0.00012150644474102469,0.0
52500.0,34,0,6.66325664708845e-05,0.0
55500.0,27,0,5.291409690334946e-05,0.0
58500.0,11,0,2.155759503469793e-05,0.0
61500.0,11,0,2.155759503469793e-05,0.0
64500.0,15,0,2.939672050186081e-05,0.0
67500.0,4,0,7.839125467162883e-06,0.0
70500.0,0,0,0.0,0.0
73500.0,7,0,1.3718469567535046e-05,0.0
76500.0,4,0,7.839125467162883e-06,0.0
79500.0,0,0,0.0,0.0
82500.0,0,0,0.0,0.0
85500.0,4,0,7.839125467162883e-06,0.0


==> data/mid/c2/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,4286,8,0.027069359707959123,0.01609657947686117
150.0,5689,16,0.03593037502999987,0.03219315895372234
250.0,8984,28,0.05674081372288959,0.056338028169014086
350.0,13668,46,0.08632384705748608,0.0925553319919517
450.0,18018,60,0.1137974155898291,0.12072434607645875
550.0,21084,49,0.13316154458297016,0.09859154929577464
650.0,19912,71,0.12575947048644007,0.14285714285714285
750.0,20276,62,0.12805840817512348,0.12474849094567404
850.0,16174,51,0.10215114883726806,0.10261569416498995
950.0,12551,44,0.07926913991941087,0.08853118712273642
1050.0,8165,24,0.0515682039233519,0.0482897384305835
1150.0,4985,17,0.031484077961777004,0.03420523138832998
1250.0,2477,10,0.015644144656233025,0.02012072434607646
1350.0,1216,10,0.007679967663294049,0.02012072434607646
1450.0,540,1,0.003410511955739134,0.002012072434607646
1550.0,225,0,0.0014210466482246391,0.0
1650.0,84,0,0.0005305240820038653,0.0


==> data/mid/c2/balance_curves.csv <==
step,17655,21701,17204,17142(sar),20964(sar),18567(sar)
0,47341.11,66417.14,149773.03,68444.71,89838.33,166014.0
1,45656.48,65804.4,148456.93,68464.14,88697.95,164022.6
2,45861.253333333334,65541.39499999999,148187.14,68464.14,88530.17666666667,164022.6
3,46066.02666666667,65278.39,147917.35,67942.78,88362.40333333334,164022.6
4,46270.8,65156.92,147481.59,67740.305,88194.63,163468.25
5,46005.380000000005,65035.45,147240.95,67537.83,87550.42,163221.3
6,45739.96,64913.98,147000.31,67537.83,87086.55,162974.35
7,45276.63,64792.51,146645.79,67395.04000000001,86973.22333333334,162418.57
8,44862.97,64653.68666666667,146290.57,67252.25,86859.89666666667,161904.56
9,44434.28,64514.863333333335,146162.7775,67109.46,86746.57,161154.76
10,43944.425,64376.04,146034.985,66837.395,86389.59,160757.2
11,43454.57,63860.18,145907.1925,66565.33,86036.77333333333,160299.15
12,42876.25,63483.13,145779.4,66565.33,85683.95666666667,159748.75
13,42461.72,62952.66,145174.46,66565.33,85331.14,159457.42
14,42937.47,62300.81,145086.21,66327.945,83999.75,159047.73
15,43127.085,61680.09,144997.96,66090.56,83685.065,158896.71333333335
16,43316.7,61084.26,144909.71,65521.68,83370.38,158745.69666666666
17,42810.32,60644.35,144821.46,65521.68,82729.55,158594.68
18,42632.9,60300.49,144733.21,65232.43,82353.3,158405.0
19,42501.21,59956.63,144337.07,64943.18,82181.18000000001,158215.32
20,42369.520000000004,59889.64,143930.0,64943.18,82009.06,160916.57333333333
21,42237.83,59822.65,143366.32,65150.4,81836.94,163617.82666666666
22,41873.69,59755.659999999996,143122.635,64689.82,81664.82,166319.08000000002
23,41509.55,59688.67,142878.95,65495.46,81383.495,169020.33333333334
24,41057.87,59621.68,142429.62,68732.47,81102.17,171721.58666666667
25,41774.03,87634.5,175738.84,71969.48,105041.51,173757.59
26,51662.09,77754.26,161179.17,69774.97,92326.64,166397.51
27,51129.46,77505.23,160954.005,69774.97,91854.28,166170.035
28,50967.6225,77256.2,160728.84000000003,69476.56,91395.44,165942.56
29,50805.785,76641.82,160503.67500000002,69178.15,91165.63500000001,165489.92
30,50643.9475,76072.82,160278.51,68559.23,90935.83,165345.58750000002
31,50861.34,75901.52,160011.925,68454.55799999999,90688.645,165201.255
32,50359.13,75730.22,159745.34,68349.886,90441.46,165056.9225
33,49802.63,75558.92,159554.88,68245.21399999999,90326.86333333334,164912.59
34,49541.695,75287.805,159364.41999999998,68140.542,90212.26666666666,164727.38666666666
35,49280.76,75016.69,159173.96,68035.87,90097.67,164542.18333333335
36,49094.886666666665,74557.82,159001.92333333334,67508.22,89390.48,164356.98
37,48909.013333333336,74106.14,158829.88666666666,67508.22,89027.97,164207.85
38,48723.14,73664.01000000001,158657.85,66830.17,88738.62,164058.72
39,48585.5725,73221.88,158371.9,67255.04,88300.76,163909.59
40,48448.005000000005,72708.35,158123.675,66715.99,88088.015,163440.65
41,48310.4375,72150.0,157875.45,67299.79,87875.27,163275.01
42,48172.87,72563.51,157513.64,66999.68,87648.26000000001,163109.37
43,47946.270000000004,72266.84,157379.40500000003,66699.57,87421.25,162943.72999999998
44,47719.67,71970.17,157245.17,66850.66,87174.63,162778.09
45,47531.535,71497.65,157132.738,66601.33,86928.01,162330.29
46,47722.64,71054.83,157020.306,66352.0,86681.39,161805.29
47,47100.38,69622.12,156907.874,65774.82,86484.59333333334,161235.53
48,46582.89,69453.00333333333,156795.442,65412.05,86287.79666666666,160892.34
49,46377.15,69283.88666666667,156040.34,65005.96,86091.0,160549.15
50,46171.41,69114.77,155503.9,64622.19,85738.64,160297.36
51,45642.74,68643.42,155239.05,64161.61,85078.5,160045.57
52,45248.3,68163.99,154974.2,63688.98,84627.91,167989.445
53,68610.3,96176.82,188283.42,70163.01,109039.09,176253.09
54,67743.0,95697.55,180758.34000000003,68589.725,108612.33,175396.51
55,55484.33,95218.28,172672.73,66453.82,107921.66,174889.76
56,55144.32,85338.03,172085.26,66333.42333333334,95206.8,168128.92
57,54942.235,85150.825,170990.32,66213.02666666667,94611.03,168073.43375000003
58,55562.18,84963.62,170397.14,66092.63,94015.26000000001,168017.9475
59,54987.32,84295.26,170214.40500000003,66762.615,94071.62,167962.46125
60,55176.935,83803.2,170031.67,67432.6,93006.21,167906.975
61,55366.55,83746.03,169834.885,67354.895,92806.06666666667,167851.48875000002
62,54904.12,83688.86,168751.78,67277.19,92605.92333333334,167796.0025
63,54659.755000000005,83631.69,168634.97,67199.485,92405.78,167740.51625
64,54415.39,83574.52,168518.16,67121.78,91643.75,167685.03
65,54150.15,83517.34999999999,168401.35,67044.075,91485.5775,167239.2
66,53884.91,83460.18,168284.54,66966.37,91327.405,166832.14
67,53650.005000000005,83403.01,167801.5,66686.245,91169.2325,166566.64500000002
68,53415.1,83345.84,167500.18,66406.12,91011.06,166301.15
69,53047.74,83288.67,167228.33000000002,65897.17,90775.32666666666,165823.35
70,52905.43,83093.91666666667,166956.48,65622.725,90539.59333333334,165578.62
71,52582.39,82899.16333333333,166545.17,65348.28,90303.86,165333.89
72,52265.29,82704.41,166044.28,66073.85,90126.44,165224.3175
73,51640.67,82225.23,165444.07,65465.02,89949.02,165114.745
74,51767.08,82106.6625,165274.565,64443.99,89771.6,165005.17250000002
75,51893.49,81988.095,164794.84,64055.53,89531.26000000001,164895.6
76,51415.75,81869.5275,164218.84,63883.009999999995,89290.92,164468.68
77,55984.0,81750.96,163909.24,63710.49,88686.14,164188.40333333332
78,60552.25,81226.23,163599.64,64338.42,88043.67,163908.12666666668
79,65120.5,80670.45,163246.59,64807.48,91942.44666666667,163972.09
80,69688.75,94417.61499999999,163034.62,65352.59,95841.22333333333,162197.78
81,61489.15,108683.27,195764.03,68680.04,112454.86,178405.29
82,60235.88,107732.06,180742.98,68327.68,99157.09,171288.18
83,60037.066666666666,97851.81,180594.75,67872.03,98575.58,170618.53
84,59838.253333333334,97292.0,180446.52000000002,67709.49,98451.485,170050.92
85,59639.44,96809.69,180298.29,67546.95,98327.39,169763.725
86,60110.59,96453.13,179665.26,67384.41,98071.85500000001,169476.53
87,59888.25,96096.57,179521.105,67142.33499999999,97816.32,169070.4
88,59665.91,95558.6,179376.95,66900.26,97693.85750000001,168587.85
89,59415.96000000001,95082.29,179222.68000000002,66426.0,97571.395,167984.56
90,59166.01,94584.37,179068.41,65996.55,97448.9325,167333.79
91,58659.76,94132.7,178914.14,65750.455,97326.47,166807.79
92,58512.49,93674.1,178373.48,65504.36,97041.67,166621.87
93,58074.33,93061.37,178036.2,65173.97,96681.78,166435.95
94,57558.33,93637.58,177698.92,64445.51,96345.36,166250.03
95,57287.81,93195.62,177024.98,63809.49,96008.94,166042.41
96,57017.29,91548.41,176551.59,63194.64,95701.41500000001,165834.79
97,57890.58,90928.96,176289.01,62935.025,95393.89,165609.84000000003
98,57415.55,90347.28,175987.37,62675.41,95084.34,165384.89
99,58010.1,90192.9075,175827.986,62454.135,94637.25,164992.0
100,57662.425,90038.535,175668.602,62232.86,94117.14,164539.73
101,57314.75,89884.16249999999,175509.218,61524.4,94914.84,164080.87
102,57458.85,89729.79,175349.834,61576.56333333333,94452.01,163520.45
103,58265.41,89093.14,175190.45,61628.72666666667,93988.68,163331.27000000002
104,57834.0,88326.25,174705.81,61680.89,93403.7,163142.09
105,56686.43,87845.07,174525.52000000002,61161.28,93040.94,162959.91999999998
106,56751.93,87383.57,174345.23,60938.229999999996,92444.1,162777.75
107,63969.543333333335,96721.17666666667,174063.845,60715.18,100345.42666666667,162594.82
108,71187.15666666668,106058.78333333334,173782.46,60265.15,108246.75333333334,162411.89
109,77880.27,115396.39,206643.89,63540.88,116148.08,171300.76
110,71750.935,114714.75,205936.35,63285.97,103010.68,170265.75
111,65104.87,114714.75,190872.39,63031.06,103010.68,169817.45


==> data/mid/c2/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,0,0,0.0,0.0
3.5,0,0,0.0,0.0
4.5,0,0,0.0,0.0
5.5,0,0,0.0,0.0
6.5,0,0,0.0,0.0
7.5,0,0,0.0,0.0
8.5,0,0,0.0,0.0
9.5,1,0,0.00012250398137939484,0.0
10.5,3,0,0.0003675119441381845,0.0
11.5,1,0,0.00012250398137939484,0.0
12.5,5,1,0.0006125199068969741,0.005847953216374269
13.5,4,0,0.0004900159255175794,0.0
14.5,10,0,0.0012250398137939483,0.0
15.5,7,0,0.0008575278696557638,0.0
16.5,13,0,0.0015925517579321328,0.0
17.5,8,0,0.0009800318510351587,0.0
18.5,4,0,0.0004900159255175794,0.0
19.5,1,0,0.00012250398137939484,0.0
20.5,2,0,0.0002450079627587897,0.0
21.5,1,0,0.00012250398137939484,0.0
22.5,0,0,0.0,0.0
23.5,0,0,0.0,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,0,0,0.0,0.0
28.5,0,0,0.0,0.0
29.5,0,0,0.0,0.0
30.5,0,0,0.0,0.0
31.5,0,0,0.0,0.0
32.5,0,0,0.0,0.0
33.5,0,0,0.0,0.0
34.5,0,0,0.0,0.0
35.5,1,0,0.00012250398137939484,0.0
36.5,1,0,0.00012250398137939484,0.0
37.5,2,0,0.0002450079627587897,0.0
38.5,0,0,0.0,0.0
39.5,0,0,0.0,0.0
40.5,1,0,0.00012250398137939484,0.0
41.5,1,0,0.00012250398137939484,0.0
42.5,2,0,0.0002450079627587897,0.0
43.5,3,0,0.0003675119441381845,0.0
44.5,2,0,0.0002450079627587897,0.0
45.5,2,0,0.0002450079627587897,0.0
46.5,5,0,0.0006125199068969741,0.0
47.5,11,0,0.001347543795173343,0.0
48.5,19,0,0.0023275756462085018,0.0
49.5,28,0,0.0034301114786230553,0.0
50.5,30,0,0.003675119441381845,0.0
51.5,54,1,0.006615214994487321,0.005847953216374269
52.5,76,0,0.009310302584834007,0.0
53.5,108,0,0.013230429988974642,0.0
54.5,150,3,0.018375597206909223,0.017543859649122806
55.5,214,3,0.026215852015190493,0.017543859649122806
56.5,277,5,0.03393360284209237,0.029239766081871343
57.5,308,6,0.03773122626485361,0.03508771929824561
58.5,418,8,0.05120666421658704,0.04678362573099415
59.5,477,8,0.05843439911797133,0.04678362573099415
60.5,519,9,0.06357956633590592,0.05263157894736842
61.5,542,12,0.066397157907632,0.07017543859649122
62.5,596,17,0.07301237290211932,0.09941520467836257
63.5,611,20,0.07484993262281024,0.11695906432748537
64.5,629,14,0.07705500428763935,0.08187134502923976
65.5,557,9,0.06823471762832292,0.05263157894736842
66.5,485,9,0.05941443096900649,0.05263157894736842
67.5,469,10,0.057454367266936174,0.05847953216374269
68.5,364,5,0.04459144922209972,0.029239766081871343
69.5,300,6,0.036751194413818446,0.03508771929824561
70.5,212,5,0.025970844052431705,0.029239766081871343
71.5,174,4,0.0213156927600147,0.023391812865497075
72.5,144,6,0.017640573318632856,0.03508771929824561
73.5,119,4,0.014577973784147985,0.023391812865497075
74.5,77,0,0.009432806566213403,0.0
75.5,41,3,0.005022663236555188,0.017543859649122806
76.5,31,0,0.0037976234227612396,0.0
77.5,16,1,0.0019600637020703174,0.005847953216374269
78.5,11,1,0.001347543795173343,0.005847953216374269
79.5,10,0,0.0012250398137939483,0.0
80.5,4,0,0.0004900159255175794,0.0
81.5,2,1,0.0002450079627587897,0.005847953216374269


==> data/mid/c2/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,5,0,0.0006118453255017131,0.0
3.5,13,0,0.0015907978463044542,0.0
4.5,77,0,0.009422418012726383,0.0
5.5,109,1,0.013338228095937347,0.006172839506172839
6.5,88,1,0.010768477728830151,0.006172839506172839
7.5,146,3,0.017865883504650026,0.018518518518518517
8.5,553,0,0.06767009300048947,0.0
9.5,738,2,0.09030837004405286,0.012345679012345678
10.5,598,8,0.07317670093000489,0.04938271604938271
11.5,453,8,0.055433186490455214,0.04938271604938271
12.5,501,11,0.06130690161527166,0.06790123456790123
13.5,509,11,0.0622858541360744,0.06790123456790123
14.5,466,13,0.05702398433675967,0.08024691358024691
15.5,377,12,0.046133137542829175,0.07407407407407407
16.5,342,11,0.04185022026431718,0.06790123456790123
17.5,296,7,0.03622124326970142,0.043209876543209874
18.5,268,10,0.032794909446891826,0.06172839506172839
19.5,271,8,0.03316201664219286,0.04938271604938271
20.5,233,5,0.028511992168379834,0.030864197530864196
21.5,229,5,0.028022515907978465,0.030864197530864196
22.5,120,2,0.014684287812041116,0.012345679012345678
23.5,135,6,0.016519823788546256,0.037037037037037035
24.5,127,3,0.015540871267743514,0.018518518518518517
25.5,110,3,0.01346059716103769,0.018518518518518517
26.5,109,1,0.013338228095937347,0.006172839506172839
27.5,92,4,0.011257953989231522,0.024691358024691357
28.5,74,1,0.009055310817425355,0.006172839506172839
29.5,66,3,0.008076358296622614,0.018518518518518517
30.5,67,2,0.008198727361722957,0.012345679012345678
31.5,64,2,0.00783162016642193,0.012345679012345678
32.5,49,1,0.005996084189916789,0.006172839506172839
33.5,51,2,0.006240822320117474,0.012345679012345678
34.5,44,0,0.0053842388644150755,0.0
35.5,49,3,0.005996084189916789,0.018518518518518517
36.5,31,0,0.0037934410181106218,0.0
37.5,32,1,0.003915810083210965,0.006172839506172839
38.5,29,2,0.0035487028879099365,0.012345679012345678
39.5,31,1,0.0037934410181106218,0.006172839506172839
40.5,27,0,0.003303964757709251,0.0
41.5,16,3,0.0019579050416054823,0.018518518518518517
42.5,20,0,0.0024473813020068525,0.0
43.5,24,1,0.002936857562408223,0.006172839506172839
44.5,26,0,0.0031815956926089083,0.0
45.5,22,1,0.0026921194322075378,0.006172839506172839
46.5,17,0,0.0020802741067058247,0.0
47.5,19,0,0.00232501223690651,0.0
48.5,25,0,0.003059226627508566,0.0
49.5,17,0,0.0020802741067058247,0.0
50.5,8,1,0.0009789525208027412,0.006172839506172839
51.5,17,1,0.0020802741067058247,0.006172839506172839
52.5,6,0,0.0007342143906020558,0.0
53.5,6,0,0.0007342143906020558,0.0
54.5,8,0,0.0009789525208027412,0.0
55.5,9,0,0.0011013215859030838,0.0
56.5,9,0,0.0011013215859030838,0.0
57.5,9,0,0.0011013215859030838,0.0
58.5,5,1,0.0006118453255017131,0.006172839506172839
59.5,3,0,0.0003671071953010279,0.0
60.5,4,0,0.0004894762604013706,0.0
61.5,7,0,0.0008565834557023984,0.0
62.5,13,0,0.0015907978463044542,0.0
63.5,19,0,0.00232501223690651,0.0
64.5,11,0,0.0013460597161037689,0.0
65.5,6,0,0.0007342143906020558,0.0
66.5,5,0,0.0006118453255017131,0.0
67.5,15,0,0.0018355359765051395,0.0
68.5,7,0,0.0008565834557023984,0.0
69.5,7,0,0.0008565834557023984,0.0
70.5,3,0,0.0003671071953010279,0.0
71.5,9,0,0.0011013215859030838,0.0
72.5,11,0,0.0013460597161037689,0.0
73.5,4,0,0.0004894762604013706,0.0
74.5,4,0,0.0004894762604013706,0.0
75.5,4,0,0.0004894762604013706,0.0
76.5,6,0,0.0007342143906020558,0.0
77.5,4,0,0.0004894762604013706,0.0
78.5,2,0,0.0002447381302006853,0.0
79.5,2,0,0.0002447381302006853,0.0
80.5,2,0,0.0002447381302006853,0.0
81.5,3,0,0.0003671071953010279,0.0
82.5,3,0,0.0003671071953010279,0.0
83.5,0,0,0.0,0.0
84.5,2,0,0.0002447381302006853,0.0
85.5,3,0,0.0003671071953010279,0.0
86.5,1,0,0.00012236906510034264,0.0
87.5,2,0,0.0002447381302006853,0.0
88.5,2,0,0.0002447381302006853,0.0
89.5,0,0,0.0,0.0
90.5,1,0,0.00012236906510034264,0.0
91.5,0,0,0.0,0.0
92.5,1,0,0.00012236906510034264,0.0
93.5,0,0,0.0,0.0
94.5,0,0,0.0,0.0
95.5,0,0,0.0,0.0
96.5,0,0,0.0,0.0
97.5,0,1,0.0,0.006172839506172839
98.5,4,0,0.0004894762604013706,0.0
99.5,1,0,0.00012236906510034264,0.0
100.5,2,0,0.0002447381302006853,0.0
101.5,1,0,0.00012236906510034264,0.0
102.5,2,0,0.0002447381302006853,0.0
103.5,0,0,0.0,0.0
104.5,2,0,0.0002447381302006853,0.0
105.5,3,0,0.0003671071953010279,0.0
106.5,1,0,0.00012236906510034264,0.0
107.5,1,0,0.00012236906510034264,0.0
108.5,1,0,0.00012236906510034264,0.0
109.5,1,0,0.00012236906510034264,0.0
110.5,2,0,0.0002447381302006853,0.0
111.5,1,0,0.00012236906510034264,0.0
112.5,2,0,0.0002447381302006853,0.0
113.5,0,0,0.0,0.0
114.5,2,0,0.0002447381302006853,0.0
115.5,1,0,0.00012236906510034264,0.0
116.5,2,0,0.0002447381302006853,0.0
117.5,7,0,0.0008565834557023984,0.0
118.5,8,0,0.0009789525208027412,0.0
119.5,9,0,0.0011013215859030838,0.0
120.5,6,0,0.0007342143906020558,0.0
121.5,6,0,0.0007342143906020558,0.0
122.5,9,0,0.0011013215859030838,0.0
123.5,11,0,0.0013460597161037689,0.0
124.5,7,0,0.0008565834557023984,0.0
125.5,4,0,0.0004894762604013706,0.0
126.5,4,0,0.0004894762604013706,0.0
127.5,7,0,0.0008565834557023984,0.0
128.5,3,0,0.0003671071953010279,0.0
129.5,1,0,0.00012236906510034264,0.0
130.5,4,0,0.0004894762604013706,0.0
131.5,3,0,0.0003671071953010279,0.0
132.5,4,0,0.0004894762604013706,0.0
133.5,4,0,0.0004894762604013706,0.0
134.5,0,0,0.0,0.0
135.5,3,0,0.0003671071953010279,0.0
136.5,4,0,0.0004894762604013706,0.0
137.5,1,0,0.00012236906510034264,0.0
138.5,0,0,0.0,0.0
139.5,3,0,0.0003671071953010279,0.0
140.5,1,0,0.00012236906510034264,0.0
141.5,1,0,0.00012236906510034264,0.0
142.5,0,0,0.0,0.0
143.5,1,0,0.00012236906510034264,0.0
144.5,2,0,0.0002447381302006853,0.0
145.5,2,0,0.0002447381302006853,0.0
146.5,1,0,0.00012236906510034264,0.0
147.5,0,0,0.0,0.0
148.5,0,0,0.0,0.0
149.5,0,0,0.0,0.0
150.5,0,0,0.0,0.0
151.5,0,0,0.0,0.0
152.5,1,0,0.00012236906510034264,0.0
153.5,0,0,0.0,0.0
154.5,1,0,0.00012236906510034264,0.0
155.5,0,0,0.0,0.0
156.5,1,0,0.00012236906510034264,0.0
157.5,1,0,0.00012236906510034264,0.0
158.5,0,0,0.0,0.0
159.5,0,0,0.0,0.0
160.5,2,0,0.0002447381302006853,0.0
161.5,0,0,0.0,0.0
162.5,1,0,0.00012236906510034264,0.0
163.5,0,0,0.0,0.0
164.5,0,0,0.0,0.0
165.5,0,0,0.0,0.0
166.5,0,0,0.0,0.0
167.5,0,0,0.0,0.0
168.5,0,0,0.0,0.0
169.5,0,0,0.0,0.0
170.5,0,0,0.0,0.0
171.5,0,0,0.0,0.0
172.5,0,0,0.0,0.0
173.5,0,0,0.0,0.0
174.5,2,0,0.0002447381302006853,0.0
175.5,0,0,0.0,0.0
176.5,1,0,0.00012236906510034264,0.0
177.5,1,0,0.00012236906510034264,0.0
178.5,0,0,0.0,0.0
179.5,0,0,0.0,0.0
180.5,1,0,0.00012236906510034264,0.0
181.5,0,0,0.0,0.0
182.5,0,0,0.0,0.0
183.5,0,0,0.0,0.0
184.5,0,0,0.0,0.0
185.5,0,0,0.0,0.0
186.5,0,0,0.0,0.0
187.5,0,0,0.0,0.0
188.5,0,0,0.0,0.0
189.5,0,0,0.0,0.0
190.5,0,0,0.0,0.0
191.5,0,0,0.0,0.0
192.5,0,0,0.0,0.0
193.5,0,0,0.0,0.0
194.5,0,0,0.0,0.0
195.5,0,0,0.0,0.0
196.5,0,0,0.0,0.0
197.5,0,0,0.0,0.0
198.5,1,0,0.00012236906510034264,0.0
199.5,0,0,0.0,0.0
200.5,0,0,0.0,0.0
201.5,0,0,0.0,0.0
202.5,0,0,0.0,0.0
203.5,0,0,0.0,0.0
204.5,0,0,0.0,0.0
205.5,0,0,0.0,0.0
206.5,0,0,0.0,0.0
207.5,0,0,0.0,0.0
208.5,1,0,0.00012236906510034264,0.0
209.5,0,0,0.0,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,0,0,0.0,0.0
213.5,0,0,0.0,0.0
214.5,0,0,0.0,0.0
215.5,0,0,0.0,0.0
216.5,0,0,0.0,0.0
217.5,0,0,0.0,0.0
218.5,0,0,0.0,0.0
219.5,0,0,0.0,0.0
220.5,0,0,0.0,0.0
221.5,0,0,0.0,0.0
222.5,0,0,0.0,0.0
223.5,0,0,0.0,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,0,0,0.0,0.0
228.5,0,0,0.0,0.0
229.5,0,0,0.0,0.0
230.5,0,0,0.0,0.0
231.5,0,0,0.0,0.0
232.5,0,0,0.0,0.0
233.5,0,0,0.0,0.0
234.5,1,0,0.00012236906510034264,0.0
235.5,0,0,0.0,0.0
236.5,0,0,0.0,0.0
237.5,0,0,0.0,0.0
238.5,0,0,0.0,0.0
239.5,0,0,0.0,0.0
240.5,0,0,0.0,0.0
241.5,0,0,0.0,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,0,0,0.0,0.0
245.5,0,0,0.0,0.0
246.5,0,0,0.0,0.0
247.5,0,0,0.0,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,0,0,0.0,0.0
251.5,0,0,0.0,0.0
252.5,0,0,0.0,0.0
253.5,0,0,0.0,0.0
254.5,0,0,0.0,0.0
255.5,0,0,0.0,0.0
256.5,1,0,0.00012236906510034264,0.0
257.5,0,0,0.0,0.0
258.5,0,0,0.0,0.0
259.5,0,0,0.0,0.0
260.5,0,0,0.0,0.0
261.5,0,0,0.0,0.0
262.5,0,0,0.0,0.0
263.5,0,0,0.0,0.0
264.5,0,0,0.0,0.0
265.5,0,0,0.0,0.0
266.5,0,0,0.0,0.0
267.5,0,0,0.0,0.0
268.5,0,0,0.0,0.0
269.5,0,0,0.0,0.0
270.5,0,0,0.0,0.0
271.5,0,0,0.0,0.0
272.5,0,0,0.0,0.0
273.5,0,0,0.0,0.0
274.5,0,0,0.0,0.0
275.5,0,0,0.0,0.0
276.5,0,0,0.0,0.0
277.5,0,0,0.0,0.0
278.5,0,0,0.0,0.0
279.5,0,0,0.0,0.0
280.5,0,0,0.0,0.0
281.5,0,0,0.0,0.0
282.5,0,0,0.0,0.0
283.5,1,0,0.00012236906510034264,0.0
284.5,0,0,0.0,0.0
285.5,0,0,0.0,0.0
286.5,0,0,0.0,0.0
287.5,0,0,0.0,0.0
288.5,0,0,0.0,0.0
289.5,0,0,0.0,0.0
290.5,1,0,0.00012236906510034264,0.0
291.5,0,0,0.0,0.0
292.5,0,0,0.0,0.0
293.5,0,0,0.0,0.0
294.5,0,0,0.0,0.0
295.5,0,0,0.0,0.0
296.5,0,0,0.0,0.0
297.5,0,0,0.0,0.0
298.5,0,0,0.0,0.0
299.5,0,0,0.0,0.0
300.5,0,0,0.0,0.0
301.5,0,0,0.0,0.0
302.5,0,0,0.0,0.0
303.5,0,0,0.0,0.0
304.5,0,0,0.0,0.0
305.5,0,0,0.0,0.0
306.5,0,0,0.0,0.0
307.5,0,0,0.0,0.0
308.5,0,0,0.0,0.0
309.5,0,0,0.0,0.0
310.5,0,0,0.0,0.0
311.5,0,0,0.0,0.0
312.5,0,0,0.0,0.0
313.5,0,0,0.0,0.0
314.5,0,0,0.0,0.0
315.5,0,0,0.0,0.0
316.5,0,0,0.0,0.0
317.5,0,0,0.0,0.0
318.5,0,0,0.0,0.0
319.5,0,0,0.0,0.0
320.5,0,0,0.0,0.0
321.5,0,0,0.0,0.0
322.5,0,0,0.0,0.0
323.5,0,0,0.0,0.0
324.5,0,0,0.0,0.0
325.5,0,0,0.0,0.0
326.5,0,0,0.0,0.0
327.5,0,0,0.0,0.0
328.5,0,0,0.0,0.0
329.5,0,0,0.0,0.0
330.5,0,0,0.0,0.0
331.5,0,0,0.0,0.0
332.5,0,0,0.0,0.0
333.5,0,0,0.0,0.0
334.5,0,0,0.0,0.0
335.5,0,0,0.0,0.0
336.5,0,0,0.0,0.0
337.5,0,0,0.0,0.0
338.5,0,0,0.0,0.0
339.5,0,0,0.0,0.0
340.5,0,0,0.0,0.0
341.5,0,0,0.0,0.0
342.5,0,0,0.0,0.0
343.5,0,0,0.0,0.0
344.5,0,0,0.0,0.0
345.5,0,0,0.0,0.0
346.5,0,0,0.0,0.0
347.5,0,0,0.0,0.0
348.5,0,0,0.0,0.0
349.5,0,0,0.0,0.0
350.5,0,0,0.0,0.0
351.5,0,0,0.0,0.0
352.5,0,0,0.0,0.0
353.5,0,0,0.0,0.0
354.5,0,0,0.0,0.0
355.5,0,0,0.0,0.0
356.5,0,0,0.0,0.0
357.5,0,0,0.0,0.0
358.5,0,0,0.0,0.0
359.5,0,0,0.0,0.0
360.5,0,0,0.0,0.0
361.5,0,0,0.0,0.0
362.5,0,0,0.0,0.0
363.5,0,0,0.0,0.0
364.5,0,0,0.0,0.0
365.5,0,0,0.0,0.0
366.5,0,0,0.0,0.0
367.5,0,0,0.0,0.0
368.5,0,0,0.0,0.0
369.5,0,0,0.0,0.0
370.5,0,0,0.0,0.0
371.5,0,0,0.0,0.0
372.5,0,0,0.0,0.0
373.5,0,0,0.0,0.0
374.5,0,0,0.0,0.0
375.5,0,0,0.0,0.0
376.5,0,0,0.0,0.0
377.5,0,0,0.0,0.0
378.5,0,0,0.0,0.0
379.5,0,0,0.0,0.0
380.5,0,0,0.0,0.0
381.5,0,0,0.0,0.0
382.5,0,0,0.0,0.0
383.5,0,0,0.0,0.0
384.5,0,0,0.0,0.0
385.5,0,0,0.0,0.0
386.5,0,0,0.0,0.0
387.5,0,0,0.0,0.0
388.5,0,0,0.0,0.0
389.5,0,0,0.0,0.0
390.5,0,0,0.0,0.0
391.5,0,0,0.0,0.0
392.5,0,0,0.0,0.0
393.5,0,0,0.0,0.0
394.5,0,0,0.0,0.0
395.5,0,0,0.0,0.0
396.5,0,0,0.0,0.0
397.5,0,0,0.0,0.0
398.5,0,0,0.0,0.0
399.5,0,0,0.0,0.0
400.5,0,0,0.0,0.0
401.5,0,0,0.0,0.0
402.5,0,0,0.0,0.0
403.5,0,0,0.0,0.0
404.5,0,0,0.0,0.0
405.5,0,0,0.0,0.0
406.5,0,0,0.0,0.0
407.5,0,0,0.0,0.0
408.5,0,0,0.0,0.0
409.5,0,0,0.0,0.0
410.5,0,0,0.0,0.0
411.5,0,0,0.0,0.0
412.5,0,0,0.0,0.0
413.5,0,0,0.0,0.0
414.5,0,0,0.0,0.0
415.5,0,0,0.0,0.0
416.5,0,0,0.0,0.0
417.5,0,0,0.0,0.0
418.5,0,0,0.0,0.0
419.5,0,0,0.0,0.0
420.5,0,0,0.0,0.0
421.5,0,0,0.0,0.0
422.5,0,0,0.0,0.0
423.5,0,0,0.0,0.0
424.5,0,0,0.0,0.0
425.5,0,0,0.0,0.0
426.5,0,0,0.0,0.0
427.5,0,0,0.0,0.0
428.5,0,0,0.0,0.0
429.5,0,0,0.0,0.0
430.5,0,0,0.0,0.0
431.5,0,0,0.0,0.0
432.5,0,0,0.0,0.0
433.5,0,0,0.0,0.0
434.5,0,0,0.0,0.0
435.5,0,0,0.0,0.0
436.5,0,0,0.0,0.0
437.5,0,0,0.0,0.0
438.5,0,0,0.0,0.0
439.5,0,0,0.0,0.0
440.5,0,0,0.0,0.0
441.5,0,0,0.0,0.0
442.5,0,0,0.0,0.0
443.5,0,0,0.0,0.0
444.5,0,0,0.0,0.0
445.5,0,0,0.0,0.0
446.5,0,0,0.0,0.0
447.5,0,0,0.0,0.0
448.5,0,0,0.0,0.0
449.5,0,0,0.0,0.0
450.5,0,0,0.0,0.0
451.5,0,0,0.0,0.0
452.5,0,0,0.0,0.0
453.5,0,0,0.0,0.0
454.5,0,0,0.0,0.0
455.5,0,0,0.0,0.0
456.5,0,0,0.0,0.0
457.5,0,0,0.0,0.0
458.5,0,0,0.0,0.0
459.5,0,0,0.0,0.0
460.5,0,0,0.0,0.0
461.5,0,0,0.0,0.0
462.5,0,0,0.0,0.0
463.5,0,0,0.0,0.0
464.5,0,0,0.0,0.0
465.5,0,0,0.0,0.0
466.5,0,0,0.0,0.0
467.5,0,0,0.0,0.0
468.5,0,0,0.0,0.0
469.5,0,0,0.0,0.0
470.5,0,0,0.0,0.0
471.5,0,0,0.0,0.0
472.5,0,0,0.0,0.0
473.5,0,0,0.0,0.0
474.5,0,0,0.0,0.0
475.5,0,0,0.0,0.0
476.5,0,0,0.0,0.0
477.5,0,0,0.0,0.0
478.5,0,0,0.0,0.0
479.5,0,0,0.0,0.0
480.5,0,0,0.0,0.0
481.5,0,0,0.0,0.0
482.5,0,0,0.0,0.0
483.5,0,0,0.0,0.0
484.5,0,0,0.0,0.0
485.5,0,0,0.0,0.0
486.5,0,0,0.0,0.0
487.5,0,0,0.0,0.0
488.5,0,0,0.0,0.0
489.5,0,0,0.0,0.0
490.5,0,0,0.0,0.0
491.5,0,0,0.0,0.0
492.5,0,0,0.0,0.0
493.5,0,0,0.0,0.0
494.5,0,0,0.0,0.0
495.5,0,0,0.0,0.0
496.5,0,0,0.0,0.0
497.5,0,0,0.0,0.0
498.5,0,0,0.0,0.0
499.5,0,0,0.0,0.0
500.5,0,0,0.0,0.0
501.5,0,0,0.0,0.0
502.5,0,0,0.0,0.0
503.5,0,0,0.0,0.0
504.5,0,0,0.0,0.0
505.5,0,0,0.0,0.0
506.5,0,0,0.0,0.0
507.5,0,0,0.0,0.0
508.5,0,0,0.0,0.0
509.5,0,0,0.0,0.0
510.5,0,0,0.0,0.0
511.5,0,0,0.0,0.0
512.5,0,0,0.0,0.0
513.5,0,0,0.0,0.0
514.5,0,0,0.0,0.0
515.5,0,0,0.0,0.0
516.5,0,0,0.0,0.0
517.5,0,0,0.0,0.0
518.5,0,0,0.0,0.0
519.5,0,0,0.0,0.0
520.5,0,0,0.0,0.0
521.5,0,0,0.0,0.0
522.5,0,0,0.0,0.0
523.5,0,0,0.0,0.0
524.5,0,0,0.0,0.0
525.5,0,0,0.0,0.0
526.5,0,0,0.0,0.0
527.5,0,0,0.0,0.0
528.5,0,0,0.0,0.0
529.5,0,0,0.0,0.0
530.5,0,0,0.0,0.0
531.5,0,0,0.0,0.0
532.5,0,0,0.0,0.0
533.5,0,0,0.0,0.0
534.5,0,0,0.0,0.0
535.5,0,0,0.0,0.0
536.5,0,0,0.0,0.0
537.5,0,0,0.0,0.0
538.5,0,0,0.0,0.0
539.5,0,0,0.0,0.0
540.5,0,0,0.0,0.0
541.5,0,0,0.0,0.0
542.5,0,0,0.0,0.0
543.5,0,0,0.0,0.0
544.5,0,0,0.0,0.0
545.5,0,0,0.0,0.0
546.5,0,0,0.0,0.0
547.5,0,0,0.0,0.0
548.5,0,0,0.0,0.0
549.5,0,0,0.0,0.0
550.5,0,0,0.0,0.0
551.5,0,0,0.0,0.0
552.5,0,0,0.0,0.0
553.5,0,0,0.0,0.0
554.5,0,0,0.0,0.0
555.5,0,0,0.0,0.0
556.5,0,0,0.0,0.0
557.5,0,0,0.0,0.0
558.5,0,0,0.0,0.0
559.5,0,0,0.0,0.0
560.5,0,0,0.0,0.0
561.5,0,0,0.0,0.0
562.5,0,0,0.0,0.0
563.5,0,0,0.0,0.0
564.5,0,0,0.0,0.0
565.5,0,0,0.0,0.0
566.5,0,0,0.0,0.0
567.5,0,0,0.0,0.0
568.5,0,0,0.0,0.0
569.5,0,0,0.0,0.0
570.5,0,0,0.0,0.0
571.5,0,0,0.0,0.0
572.5,0,0,0.0,0.0
573.5,0,0,0.0,0.0
574.5,0,0,0.0,0.0
575.5,0,0,0.0,0.0
576.5,0,0,0.0,0.0
577.5,0,0,0.0,0.0
578.5,0,0,0.0,0.0
579.5,0,0,0.0,0.0
580.5,0,0,0.0,0.0
581.5,0,0,0.0,0.0
582.5,0,0,0.0,0.0
583.5,0,0,0.0,0.0
584.5,0,0,0.0,0.0
585.5,0,0,0.0,0.0
586.5,0,0,0.0,0.0
587.5,0,0,0.0,0.0
588.5,0,0,0.0,0.0
589.5,0,0,0.0,0.0
590.5,0,0,0.0,0.0
591.5,0,0,0.0,0.0
592.5,0,0,0.0,0.0
593.5,0,0,0.0,0.0
594.5,0,0,0.0,0.0
595.5,0,0,0.0,0.0
596.5,0,0,0.0,0.0
597.5,0,0,0.0,0.0
598.5,0,0,0.0,0.0
599.5,0,0,0.0,0.0
600.5,0,0,0.0,0.0
601.5,0,0,0.0,0.0
602.5,0,0,0.0,0.0
603.5,0,0,0.0,0.0
604.5,0,0,0.0,0.0
605.5,0,0,0.0,0.0
606.5,0,0,0.0,0.0
607.5,0,0,0.0,0.0
608.5,0,0,0.0,0.0
609.5,0,0,0.0,0.0
610.5,0,0,0.0,0.0
611.5,0,0,0.0,0.0
612.5,0,0,0.0,0.0
613.5,0,0,0.0,0.0
614.5,0,0,0.0,0.0
615.5,0,0,0.0,0.0
616.5,0,0,0.0,0.0
617.5,0,0,0.0,0.0
618.5,0,0,0.0,0.0
619.5,0,0,0.0,0.0
620.5,0,0,0.0,0.0
621.5,0,0,0.0,0.0
622.5,0,0,0.0,0.0
623.5,0,0,0.0,0.0
624.5,0,0,0.0,0.0
625.5,0,0,0.0,0.0
626.5,0,0,0.0,0.0
627.5,0,0,0.0,0.0
628.5,0,0,0.0,0.0
629.5,0,0,0.0,0.0
630.5,0,0,0.0,0.0
631.5,0,0,0.0,0.0
632.5,0,0,0.0,0.0
633.5,0,0,0.0,0.0
634.5,0,0,0.0,0.0
635.5,0,0,0.0,0.0
636.5,0,0,0.0,0.0
637.5,0,0,0.0,0.0
638.5,0,0,0.0,0.0
639.5,0,0,0.0,0.0
640.5,0,0,0.0,0.0
641.5,0,0,0.0,0.0
642.5,0,0,0.0,0.0
643.5,0,0,0.0,0.0
644.5,0,0,0.0,0.0
645.5,0,0,0.0,0.0
646.5,0,0,0.0,0.0
647.5,0,0,0.0,0.0
648.5,0,0,0.0,0.0
649.5,0,0,0.0,0.0
650.5,0,0,0.0,0.0
651.5,0,0,0.0,0.0
652.5,0,0,0.0,0.0
653.5,0,0,0.0,0.0
654.5,0,0,0.0,0.0
655.5,0,0,0.0,0.0
656.5,0,0,0.0,0.0
657.5,0,0,0.0,0.0
658.5,0,0,0.0,0.0
659.5,0,0,0.0,0.0
660.5,0,0,0.0,0.0
661.5,0,0,0.0,0.0
662.5,0,0,0.0,0.0
663.5,0,0,0.0,0.0
664.5,0,0,0.0,0.0
665.5,0,0,0.0,0.0
666.5,0,0,0.0,0.0
667.5,0,0,0.0,0.0
668.5,0,0,0.0,0.0
669.5,0,0,0.0,0.0
670.5,0,0,0.0,0.0
671.5,0,0,0.0,0.0
672.5,0,0,0.0,0.0
673.5,0,0,0.0,0.0
674.5,0,0,0.0,0.0
675.5,0,0,0.0,0.0
676.5,0,0,0.0,0.0
677.5,0,0,0.0,0.0
678.5,0,0,0.0,0.0
679.5,0,0,0.0,0.0
680.5,0,0,0.0,0.0
681.5,0,0,0.0,0.0
682.5,0,0,0.0,0.0
683.5,0,0,0.0,0.0
684.5,0,0,0.0,0.0
685.5,0,0,0.0,0.0
686.5,0,0,0.0,0.0
687.5,0,0,0.0,0.0
688.5,0,0,0.0,0.0
689.5,0,0,0.0,0.0
690.5,0,0,0.0,0.0
691.5,0,0,0.0,0.0
692.5,0,0,0.0,0.0
693.5,0,0,0.0,0.0
694.5,0,0,0.0,0.0
695.5,0,0,0.0,0.0
696.5,0,0,0.0,0.0
697.5,0,0,0.0,0.0
698.5,0,0,0.0,0.0
699.5,0,0,0.0,0.0
700.5,0,0,0.0,0.0
701.5,0,0,0.0,0.0
702.5,0,0,0.0,0.0
703.5,0,0,0.0,0.0
704.5,0,0,0.0,0.0
705.5,0,0,0.0,0.0
706.5,0,0,0.0,0.0
707.5,0,0,0.0,0.0
708.5,0,0,0.0,0.0
709.5,0,0,0.0,0.0
710.5,0,0,0.0,0.0
711.5,0,0,0.0,0.0
712.5,0,0,0.0,0.0
713.5,0,0,0.0,0.0
714.5,0,0,0.0,0.0
715.5,0,0,0.0,0.0
716.5,0,0,0.0,0.0
717.5,0,0,0.0,0.0
718.5,0,0,0.0,0.0
719.5,0,0,0.0,0.0
720.5,0,0,0.0,0.0
721.5,0,0,0.0,0.0
722.5,0,0,0.0,0.0
723.5,0,0,0.0,0.0
724.5,0,0,0.0,0.0
725.5,0,0,0.0,0.0
726.5,0,0,0.0,0.0
727.5,0,0,0.0,0.0
728.5,0,0,0.0,0.0
729.5,0,0,0.0,0.0
730.5,0,0,0.0,0.0
731.5,0,0,0.0,0.0
732.5,0,0,0.0,0.0
733.5,0,0,0.0,0.0
734.5,0,0,0.0,0.0
735.5,0,0,0.0,0.0
736.5,0,0,0.0,0.0
737.5,0,0,0.0,0.0
738.5,0,0,0.0,0.0
739.5,0,0,0.0,0.0
740.5,0,0,0.0,0.0
741.5,0,0,0.0,0.0
742.5,0,0,0.0,0.0
743.5,0,0,0.0,0.0
744.5,0,0,0.0,0.0
745.5,0,0,0.0,0.0
746.5,0,0,0.0,0.0
747.5,0,0,0.0,0.0
748.5,0,0,0.0,0.0
749.5,0,0,0.0,0.0
750.5,0,0,0.0,0.0
751.5,0,0,0.0,0.0
752.5,0,0,0.0,0.0
753.5,0,0,0.0,0.0
754.5,0,0,0.0,0.0
755.5,0,0,0.0,0.0
756.5,0,0,0.0,0.0
757.5,0,0,0.0,0.0
758.5,0,0,0.0,0.0
759.5,0,0,0.0,0.0
760.5,0,0,0.0,0.0
761.5,0,0,0.0,0.0
762.5,0,0,0.0,0.0
763.5,0,0,0.0,0.0
764.5,0,0,0.0,0.0
765.5,0,0,0.0,0.0
766.5,0,0,0.0,0.0
767.5,0,0,0.0,0.0
768.5,0,0,0.0,0.0
769.5,0,0,0.0,0.0
770.5,0,0,0.0,0.0
771.5,0,0,0.0,0.0
772.5,0,0,0.0,0.0
773.5,0,0,0.0,0.0
774.5,0,0,0.0,0.0
775.5,0,0,0.0,0.0
776.5,0,0,0.0,0.0
777.5,0,0,0.0,0.0
778.5,0,0,0.0,0.0
779.5,0,0,0.0,0.0
780.5,0,0,0.0,0.0
781.5,0,0,0.0,0.0
782.5,0,0,0.0,0.0
783.5,0,0,0.0,0.0
784.5,0,0,0.0,0.0
785.5,0,0,0.0,0.0
786.5,0,0,0.0,0.0
787.5,0,0,0.0,0.0
788.5,0,0,0.0,0.0
789.5,0,0,0.0,0.0
790.5,0,0,0.0,0.0
791.5,0,0,0.0,0.0
792.5,0,0,0.0,0.0
793.5,0,0,0.0,0.0
794.5,0,0,0.0,0.0
795.5,0,0,0.0,0.0
796.5,0,0,0.0,0.0
797.5,0,0,0.0,0.0
798.5,0,0,0.0,0.0
799.5,0,0,0.0,0.0
800.5,0,0,0.0,0.0
801.5,0,0,0.0,0.0
802.5,0,0,0.0,0.0
803.5,0,0,0.0,0.0
804.5,0,0,0.0,0.0
805.5,0,0,0.0,0.0
806.5,0,0,0.0,0.0
807.5,0,0,0.0,0.0
808.5,0,0,0.0,0.0
809.5,0,0,0.0,0.0
810.5,0,0,0.0,0.0
811.5,0,0,0.0,0.0
812.5,0,0,0.0,0.0
813.5,0,0,0.0,0.0
814.5,0,0,0.0,0.0
815.5,0,0,0.0,0.0
816.5,0,0,0.0,0.0
817.5,0,0,0.0,0.0
818.5,0,0,0.0,0.0
819.5,0,0,0.0,0.0
820.5,0,0,0.0,0.0
821.5,0,0,0.0,0.0
822.5,0,0,0.0,0.0
823.5,0,0,0.0,0.0
824.5,0,0,0.0,0.0
825.5,0,0,0.0,0.0
826.5,0,0,0.0,0.0
827.5,0,0,0.0,0.0
828.5,0,0,0.0,0.0
829.5,0,0,0.0,0.0
830.5,0,0,0.0,0.0
831.5,0,0,0.0,0.0
832.5,0,0,0.0,0.0
833.5,0,0,0.0,0.0
834.5,0,0,0.0,0.0
835.5,0,0,0.0,0.0
836.5,0,0,0.0,0.0
837.5,0,0,0.0,0.0
838.5,0,0,0.0,0.0
839.5,0,0,0.0,0.0
840.5,0,0,0.0,0.0
841.5,0,0,0.0,0.0
842.5,0,0,0.0,0.0
843.5,0,0,0.0,0.0
844.5,0,0,0.0,0.0
845.5,0,0,0.0,0.0
846.5,0,0,0.0,0.0
847.5,0,0,0.0,0.0
848.5,0,0,0.0,0.0
849.5,0,0,0.0,0.0
850.5,0,0,0.0,0.0
851.5,0,0,0.0,0.0
852.5,0,0,0.0,0.0
853.5,0,0,0.0,0.0
854.5,0,0,0.0,0.0
855.5,0,0,0.0,0.0
856.5,0,0,0.0,0.0
857.5,0,0,0.0,0.0
858.5,0,0,0.0,0.0
859.5,0,0,0.0,0.0
860.5,0,0,0.0,0.0
861.5,0,0,0.0,0.0
862.5,0,0,0.0,0.0
863.5,0,0,0.0,0.0
864.5,0,0,0.0,0.0
865.5,0,0,0.0,0.0
866.5,0,0,0.0,0.0
867.5,0,0,0.0,0.0
868.5,0,0,0.0,0.0
869.5,0,0,0.0,0.0
870.5,0,0,0.0,0.0
871.5,0,0,0.0,0.0
872.5,0,0,0.0,0.0
873.5,0,0,0.0,0.0
874.5,0,0,0.0,0.0
875.5,0,0,0.0,0.0
876.5,0,0,0.0,0.0
877.5,0,0,0.0,0.0
878.5,0,0,0.0,0.0
879.5,0,0,0.0,0.0
880.5,0,0,0.0,0.0
881.5,0,0,0.0,0.0
882.5,0,0,0.0,0.0
883.5,0,0,0.0,0.0
884.5,0,0,0.0,0.0
885.5,0,0,0.0,0.0
886.5,0,0,0.0,0.0
887.5,0,0,0.0,0.0
888.5,0,0,0.0,0.0
889.5,0,0,0.0,0.0
890.5,0,0,0.0,0.0
891.5,0,0,0.0,0.0
892.5,0,0,0.0,0.0
893.5,0,0,0.0,0.0
894.5,0,0,0.0,0.0
895.5,0,0,0.0,0.0
896.5,0,0,0.0,0.0
897.5,0,0,0.0,0.0
898.5,0,0,0.0,0.0
899.5,0,0,0.0,0.0
900.5,0,0,0.0,0.0
901.5,0,0,0.0,0.0
902.5,0,0,0.0,0.0
903.5,0,0,0.0,0.0
904.5,0,0,0.0,0.0
905.5,0,0,0.0,0.0
906.5,0,0,0.0,0.0
907.5,0,0,0.0,0.0
908.5,0,0,0.0,0.0
909.5,0,0,0.0,0.0
910.5,0,0,0.0,0.0
911.5,0,0,0.0,0.0
912.5,0,0,0.0,0.0
913.5,0,0,0.0,0.0
914.5,0,0,0.0,0.0
915.5,0,0,0.0,0.0
916.5,0,0,0.0,0.0
917.5,0,0,0.0,0.0
918.5,0,0,0.0,0.0
919.5,0,0,0.0,0.0
920.5,0,0,0.0,0.0
921.5,0,0,0.0,0.0
922.5,0,0,0.0,0.0
923.5,0,0,0.0,0.0
924.5,0,0,0.0,0.0
925.5,0,0,0.0,0.0
926.5,0,0,0.0,0.0
927.5,0,0,0.0,0.0
928.5,0,0,0.0,0.0
929.5,0,0,0.0,0.0
930.5,0,0,0.0,0.0
931.5,0,0,0.0,0.0
932.5,0,0,0.0,0.0
933.5,0,0,0.0,0.0
934.5,0,0,0.0,0.0
935.5,0,0,0.0,0.0
936.5,0,0,0.0,0.0
937.5,0,0,0.0,0.0
938.5,0,0,0.0,0.0
939.5,0,0,0.0,0.0
940.5,0,0,0.0,0.0
941.5,0,0,0.0,0.0
942.5,0,0,0.0,0.0
943.5,0,0,0.0,0.0
944.5,0,0,0.0,0.0
945.5,0,0,0.0,0.0
946.5,0,0,0.0,0.0
947.5,0,0,0.0,0.0
948.5,0,0,0.0,0.0
949.5,0,0,0.0,0.0
950.5,0,0,0.0,0.0
951.5,0,0,0.0,0.0
952.5,0,0,0.0,0.0
953.5,0,0,0.0,0.0
954.5,0,0,0.0,0.0
955.5,0,0,0.0,0.0
956.5,0,0,0.0,0.0
957.5,0,0,0.0,0.0
958.5,0,0,0.0,0.0
959.5,0,0,0.0,0.0
960.5,0,0,0.0,0.0
961.5,0,0,0.0,0.0
962.5,0,0,0.0,0.0
963.5,0,0,0.0,0.0
964.5,0,0,0.0,0.0
965.5,0,0,0.0,0.0
966.5,0,0,0.0,0.0
967.5,0,0,0.0,0.0
968.5,0,0,0.0,0.0
969.5,0,0,0.0,0.0
970.5,0,0,0.0,0.0
971.5,0,0,0.0,0.0
972.5,0,0,0.0,0.0
973.5,0,0,0.0,0.0
974.5,0,0,0.0,0.0
975.5,0,0,0.0,0.0
976.5,0,0,0.0,0.0
977.5,0,0,0.0,0.0
978.5,0,0,0.0,0.0
979.5,0,0,0.0,0.0
980.5,0,0,0.0,0.0
981.5,0,0,0.0,0.0
982.5,0,0,0.0,0.0
983.5,0,0,0.0,0.0
984.5,0,0,0.0,0.0
985.5,0,0,0.0,0.0
986.5,0,0,0.0,0.0
987.5,0,0,0.0,0.0
988.5,0,0,0.0,0.0
989.5,0,0,0.0,0.0
990.5,0,0,0.0,0.0
991.5,0,0,0.0,0.0
992.5,0,0,0.0,0.0
993.5,0,0,0.0,0.0
994.5,0,0,0.0,0.0
995.5,0,0,0.0,0.0
996.5,0,0,0.0,0.0
997.5,0,0,0.0,0.0
998.5,0,0,0.0,0.0
999.5,0,0,0.0,0.0
1000.5,0,0,0.0,0.0
1001.5,0,0,0.0,0.0
1002.5,0,0,0.0,0.0
1003.5,0,0,0.0,0.0
1004.5,0,0,0.0,0.0
1005.5,0,0,0.0,0.0
1006.5,0,0,0.0,0.0
1007.5,0,0,0.0,0.0
1008.5,0,0,0.0,0.0
1009.5,0,0,0.0,0.0
1010.5,0,0,0.0,0.0
1011.5,0,0,0.0,0.0
1012.5,0,0,0.0,0.0
1013.5,0,0,0.0,0.0
1014.5,0,0,0.0,0.0
1015.5,0,0,0.0,0.0
1016.5,0,0,0.0,0.0
1017.5,0,0,0.0,0.0
1018.5,0,0,0.0,0.0
1019.5,0,0,0.0,0.0
1020.5,0,0,0.0,0.0
1021.5,0,0,0.0,0.0
1022.5,0,0,0.0,0.0
1023.5,0,0,0.0,0.0
1024.5,0,0,0.0,0.0
1025.5,0,0,0.0,0.0
1026.5,0,0,0.0,0.0
1027.5,0,0,0.0,0.0
1028.5,0,0,0.0,0.0
1029.5,0,0,0.0,0.0
1030.5,0,0,0.0,0.0
1031.5,0,0,0.0,0.0
1032.5,0,0,0.0,0.0
1033.5,0,0,0.0,0.0
1034.5,0,0,0.0,0.0
1035.5,0,0,0.0,0.0
1036.5,0,0,0.0,0.0
1037.5,0,0,0.0,0.0
1038.5,0,0,0.0,0.0
1039.5,0,0,0.0,0.0
1040.5,0,0,0.0,0.0
1041.5,0,0,0.0,0.0
1042.5,0,0,0.0,0.0
1043.5,0,0,0.0,0.0
1044.5,0,0,0.0,0.0
1045.5,0,0,0.0,0.0
1046.5,0,0,0.0,0.0
1047.5,0,0,0.0,0.0
1048.5,0,0,0.0,0.0
1049.5,0,0,0.0,0.0
1050.5,0,0,0.0,0.0
1051.5,0,0,0.0,0.0
1052.5,0,0,0.0,0.0
1053.5,0,0,0.0,0.0
1054.5,0,0,0.0,0.0
1055.5,0,0,0.0,0.0
1056.5,0,0,0.0,0.0
1057.5,0,0,0.0,0.0
1058.5,0,0,0.0,0.0
1059.5,0,0,0.0,0.0
1060.5,0,0,0.0,0.0
1061.5,0,0,0.0,0.0
1062.5,0,0,0.0,0.0
1063.5,0,0,0.0,0.0
1064.5,0,0,0.0,0.0
1065.5,0,0,0.0,0.0
1066.5,0,0,0.0,0.0
1067.5,0,0,0.0,0.0
1068.5,0,0,0.0,0.0
1069.5,0,0,0.0,0.0
1070.5,0,0,0.0,0.0
1071.5,0,0,0.0,0.0
1072.5,0,0,0.0,0.0
1073.5,0,0,0.0,0.0
1074.5,0,0,0.0,0.0
1075.5,0,0,0.0,0.0
1076.5,0,0,0.0,0.0
1077.5,0,0,0.0,0.0
1078.5,0,0,0.0,0.0
1079.5,0,0,0.0,0.0
1080.5,0,0,0.0,0.0
1081.5,0,0,0.0,0.0
1082.5,0,0,0.0,0.0
1083.5,0,0,0.0,0.0
1084.5,0,0,0.0,0.0
1085.5,0,0,0.0,0.0
1086.5,0,0,0.0,0.0
1087.5,0,0,0.0,0.0
1088.5,0,0,0.0,0.0
1089.5,0,0,0.0,0.0
1090.5,0,0,0.0,0.0
1091.5,0,0,0.0,0.0
1092.5,0,0,0.0,0.0
1093.5,0,0,0.0,0.0
1094.5,0,0,0.0,0.0
1095.5,0,0,0.0,0.0
1096.5,0,0,0.0,0.0
1097.5,0,0,0.0,0.0
1098.5,0,0,0.0,0.0
1099.5,0,0,0.0,0.0
1100.5,0,0,0.0,0.0
1101.5,0,0,0.0,0.0
1102.5,0,0,0.0,0.0
1103.5,0,0,0.0,0.0
1104.5,0,0,0.0,0.0
1105.5,0,0,0.0,0.0
1106.5,0,0,0.0,0.0
1107.5,0,0,0.0,0.0
1108.5,0,0,0.0,0.0
1109.5,0,0,0.0,0.0
1110.5,0,0,0.0,0.0
1111.5,0,0,0.0,0.0
1112.5,0,0,0.0,0.0
1113.5,0,0,0.0,0.0
1114.5,0,0,0.0,0.0
1115.5,0,0,0.0,0.0
1116.5,0,0,0.0,0.0
1117.5,0,0,0.0,0.0
1118.5,0,0,0.0,0.0
1119.5,0,0,0.0,0.0
1120.5,0,0,0.0,0.0
1121.5,0,0,0.0,0.0
1122.5,0,0,0.0,0.0
1123.5,0,0,0.0,0.0
1124.5,0,0,0.0,0.0
1125.5,0,0,0.0,0.0
1126.5,0,0,0.0,0.0
1127.5,0,0,0.0,0.0
1128.5,0,0,0.0,0.0
1129.5,0,0,0.0,0.0
1130.5,0,0,0.0,0.0
1131.5,0,0,0.0,0.0
1132.5,0,0,0.0,0.0
1133.5,0,0,0.0,0.0
1134.5,0,0,0.0,0.0
1135.5,0,0,0.0,0.0
1136.5,0,0,0.0,0.0
1137.5,0,0,0.0,0.0
1138.5,0,0,0.0,0.0
1139.5,0,0,0.0,0.0
1140.5,0,0,0.0,0.0
1141.5,0,0,0.0,0.0
1142.5,0,0,0.0,0.0
1143.5,0,0,0.0,0.0
1144.5,0,0,0.0,0.0
1145.5,0,0,0.0,0.0
1146.5,0,0,0.0,0.0
1147.5,0,0,0.0,0.0
1148.5,0,0,0.0,0.0
1149.5,0,0,0.0,0.0
1150.5,0,0,0.0,0.0
1151.5,0,0,0.0,0.0
1152.5,0,0,0.0,0.0
1153.5,0,0,0.0,0.0
1154.5,0,0,0.0,0.0
1155.5,0,0,0.0,0.0
1156.5,0,0,0.0,0.0
1157.5,0,0,0.0,0.0
1158.5,0,0,0.0,0.0
1159.5,0,0,0.0,0.0
1160.5,0,0,0.0,0.0
1161.5,0,0,0.0,0.0
1162.5,0,0,0.0,0.0
1163.5,0,0,0.0,0.0
1164.5,0,0,0.0,0.0
1165.5,0,0,0.0,0.0
1166.5,0,0,0.0,0.0
1167.5,0,0,0.0,0.0
1168.5,0,0,0.0,0.0
1169.5,0,0,0.0,0.0
1170.5,0,0,0.0,0.0
1171.5,0,0,0.0,0.0
1172.5,0,0,0.0,0.0
1173.5,0,0,0.0,0.0
1174.5,0,0,0.0,0.0
1175.5,0,0,0.0,0.0
1176.5,0,0,0.0,0.0
1177.5,1,0,0.00012236906510034264,0.0


==> data/mid/c2/pattern_hist.csv <==
pattern,count
periodical,73220
forward,24995
fan out,16021
fan in,15991
mutual,15566
single,12541
gather scatter (sar),102
stack (sar),102
bipartite (sar),67
scatter gather (sar),63
cycle (sar),58
fan in (sar),57
fan out (sar),48


==> data/mid/c2/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.10829078881138995,1.0,1.566391858511575,1,0.5111492281303602,1.0,0.22689494188898884
2,0.10307758682677788,2.0,0.3970627497877263,2,0.03945111492281304,2.0,0.10160185861775425
7,0.09574315093118574,3.0,0.17790876843479006,4,0.029159519725557463,3.0,0.06350306502799619
6,0.09031423024376213,4.0,0.10065094913018889,3,0.024013722126929673,4.0,0.04549655267164461
8,0.07449485870424966,5.0,0.06470464274447411,12,0.024013722126929673,5.0,0.03512774910076813
9,0.05993384626447113,6.0,0.045097875363825236,5,0.024013722126929673,6.0,0.028436197744440055
4,0.05551161285683469,7.0,0.033235408452656635,7,0.024013722126929673,7.0,0.023783384597479727
5,0.04429424031063493,8.0,0.02551388556651007,10,0.022298456260720412,8.0,0.020373016135376332
10,0.04332350614798303,9.0,0.02020664861987972,15,0.022298456260720412,9.0,0.017773156309156202
11,0.032357805421730064,10.0,0.01640190047755122,14,0.022298456260720412,10.0,0.015729943417788425
12,0.029733227870856402,11.0,0.01358114535234275,16,0.02058319039451115,11.0,0.01408474524461746
13,0.027396275257064787,12.0,0.011431805077536597,8,0.02058319039451115,12.0,0.0127335167492216
14,0.02426835406629755,13.0,0.009756310718763943,13,0.02058319039451115,13.0,0.011605281735950974
15,0.020061839361472638,14.0,0.008424802898981978,11,0.018867924528301886,14.0,0.010650021808362217
16,0.018228230387574602,15.0,0.00734906992789212,18,0.017152658662092625,15.0,0.009831509318196348
17,0.015567699719565686,16.0,0.006467483539166397,6,0.017152658662092625,16.0,0.009122884308353044
1,0.014525059322643273,17.0,0.005735930347206341,9,0.0137221269296741,17.0,0.008503825822923673
18,0.013770043862802905,18.0,0.005122158559115441,19,0.0137221269296741,18.0,0.007958686515795661
19,0.01258359099733947,19.0,0.004602145040833218,17,0.012006861063464836,19.0,0.007475229239753151
20,0.010785935140576687,20.0,0.004157697622068549,20,0.010291595197255575,20.0,0.007043751058943168
21,0.009994966563601064,21.0,0.0037748348563672383,23,0.010291595197255575,21.0,0.006656463145919486
23,0.007046810958510103,22.0,0.0034426678672807736,21,0.008576329331046312,22.0,0.006307043617177071
24,0.006435607967210757,23.0,0.003152613987893578,29,0.00686106346483705,23.0,0.0059903096760158805
22,0.005392967570288344,24.0,0.002897834238896761,27,0.00686106346483705,24.0,0.005701973599280152
26,0.004961530164665277,25.0,0.0026728246638541174,35,0.005145797598627788,25.0,0.005438458639109926
25,0.004961530164665277,26.0,0.00247311523021891,38,0.005145797598627788,26.0,0.005196758395487699
27,0.004781764578988998,27.0,0.0022950451067674433,25,0.005145797598627788,27.0,0.004974328169048797
28,0.003918889767742863,28.0,0.002135592947136525,24,0.005145797598627788,28.0,0.004769000141830529
32,0.0031638743079024953,29.0,0.0019922473093838045,41,0.005145797598627788,29.0,0.004578916520617679
33,0.0031279211907672393,30.0,0.0018629067165376674,28,0.003430531732418525,30.0,0.004402476368271104
29,0.002984108722226217,31.0,0.0017458018530860204,22,0.003430531732418525,31.0,0.004238292970447233
31,0.0028762493708204503,32.0,0.0016394344648269822,31,0.003430531732418525,32.0,0.004085159386836014
30,0.0026605306680089163,33.0,0.0015425289849661948,30,0.003430531732418525,33.0,0.003942020415815662
34,0.0022650463795211044,34.0,0.0014539939440292918,33,0.003430531732418525,34.0,0.003807949625397218
35,0.0019055152081685481,35.0,0.0013728909651249514,32,0.0017152658662092624,35.0,0.003682130416622943
41,0.001833608973898037,36.0,0.0012984096867457552,45,0.0017152658662092624,36.0,0.0035638403193515166
42,0.001545984036815992,37.0,0.0012298473521284348,97,0.0017152658662092624,37.0,0.00345243789639462
115,0.0014381246854102251,38.0,0.0011665920982068757,26,0.0017152658662092624,38.0,0.0033473517656656075
40,0.0012943122168692027,39.0,0.0011081091969488222,51,0.0017152658662092624,39.0,0.0032480713523657273
36,0.0012943122168692027,40.0,0.0010539296674927333,58,0.0017152658662092624,40.0,0.0031541390622076763
37,0.0012943122168692027,41.0,0.001003640803310874,39,0.0017152658662092624,41.0,0.0030651436280440527
39,0.0012943122168692027,42.0,0.0009568782549010274,37,0.0017152658662092624,42.0,0.00298071443027979
43,0.0012224059825986914,43.0,0.0009133193827040772,43,0.0017152658662092624,43.0,0.0029005166292523413
61,0.0012224059825986914,44.0,0.0008726776525046973,50,0.0017152658662092624,44.0,0.0028242469777133993
60,0.0011504997483281802,45.0,0.0008346978905105032,,,45.0,0.002751630205411255
38,0.0011145466311929244,46.0,0.0007991522506007866,,,46.0,0.0026824158868949525
44,0.0010785935140576687,47.0,0.0007658367741176167,,,47.0,0.00261637571906355
45,0.0009707341626519019,48.0,0.0007345684447177356,,,48.0,0.002553301147452085
62,0.0009707341626519019,49.0,0.0007051826584852985,,,49.0,0.002493001290387455
48,0.0009707341626519019,50.0,0.0006775310436935144,,,50.0,0.002435301118434348
116,0.0007909685769756238,51.0,0.0006514795760422914,,,51.0,0.0023800398533524213
63,0.0007909685769756238,52.0,0.0006269069444639033,,,52.0,0.0023270695563909895
51,0.0007190623427051126,53.0,0.0006037031301255881,,,53.0,0.002276253880385398
47,0.0007190623427051126,54.0,0.0005817681674149311,,,54.0,0.0022274669639717306
59,0.0007190623427051126,55.0,0.000561011060743852,,,55.0,0.002180592449448385
49,0.000683109225569857,56.0,0.0005413488351650781,,,56.0,0.002135522608500379
46,0.0006471561084346013,57.0,0.0005227057022314472,,,57.0,0.0020921575622583764
67,0.0006112029912993457,58.0,0.0005050123253786608,,,58.0,0.002050404584064789
123,0.0005752498741640901,59.0,0.0004882051714843492,,,59.0,0.002010177474925077
117,0.0005392967570288343,60.0,0.00047222593723727824,,,60.0,0.0019713960029833187
114,0.0005033436398935787,61.0,0.0004570210406100537,,,61.0,0.0019339853995180504
72,0.00046739052275832316,62.0,0.000442541169123244,,,62.0,0.0018978759049405644
119,0.00043143740562306753,63.0,0.00042874087776424073,,,63.0,0.0018630023591208976
64,0.00043143740562306753,64.0,0.00041557823041772445,,,64.0,0.0018293038310892692
57,0.0003954842884878119,65.0,0.00040301447950678274,,,65.0,0.0017967232837815701
122,0.0003595311713525563,66.0,0.00039101377925951575,,,66.0,0.0017652072700323198
71,0.0003595311713525563,67.0,0.00037954292862594206,,,67.0,0.0017347056564802612
65,0.0003595311713525563,68.0,0.0003685711403911168,,,68.0,0.001705171372451447
50,0.0003595311713525563,69.0,0.00035806983347666196,,,69.0,0.0016765601812313122
56,0.0003595311713525563,70.0,0.0003480124458060125,,,70.0,0.001648830471438607
54,0.0003595311713525563,71.0,0.0003383742654383233,,,71.0,0.001621943066476583
68,0.00032357805421730066,72.0,0.00032913227796024086,,,72.0,0.0015958610502660008
69,0.00032357805421730066,73.0,0.0003202650283704135,,,73.0,0.0015705496076649764
55,0.00032357805421730066,74.0,0.0003117524959043713,,,74.0,0.001545975878156348
118,0.00032357805421730066,75.0,0.0003035759804320407,,,75.0,0.0015221088215374864
58,0.00032357805421730066,76.0,0.00029571799922071184,,,76.0,0.0014989190944831368
76,0.00028762493708204504,77.0,0.00028816219299615,,,77.0,0.0014763789369714342
124,0.00028762493708204504,78.0,0.00028089324035663536,,,78.0,0.001454462067668754
121,0.00028762493708204504,79.0,0.00027389677970148353,,,79.0,0.0014331435874623683
53,0.00025167181994678936,80.0,0.00026715933792912803,,,80.0,0.0014123998904125084
127,0.00025167181994678936,81.0,0.000260668265241925,,,81.0,0.001392208581468729
52,0.00025167181994678936,82.0,0.0002544116754669875,,,82.0,0.0013725484003605966
120,0.00025167181994678936,83.0,0.0002483783913658846,,,83.0,0.001353399151130654
66,0.00021571870281153377,84.0,0.00024255789446206137,,,84.0,0.0013347416368292525
98,0.00017976558567627814,85.0,0.0002369402789643209,,,85.0,0.0013165575989369054
132,0.00017976558567627814,86.0,0.00023151620940848366,,,86.0,0.0012988296611209874
126,0.00017976558567627814,87.0,0.00022627688167812173,,,87.0,0.0012815412769704487
133,0.00017976558567627814,88.0,0.00022121398709967343,,,88.0,0.0012646766813852104
74,0.00017976558567627814,89.0,0.00021631967933781574,,,89.0,0.001248220845326532
73,0.00014381246854102252,90.0,0.00021158654384417297,,,90.0,0.00123215943366124
113,0.00014381246854102252,91.0,0.00020700756963667246,,,91.0,0.001216478765856631
130,0.00014381246854102252,92.0,0.00020257612320847854,,,92.0,0.0012011657793044221
70,0.00014381246854102252,93.0,0.00019828592438474616,,,93.0,0.0011862079950715344
75,0.00014381246854102252,94.0,0.00019413102396270893,,,94.0,0.0011715934858930433
112,0.00014381246854102252,95.0,0.00019010578298608166,,,95.0,0.001157310846238471
125,0.00014381246854102252,96.0,0.00018620485351862685,,,96.0,0.0011433491642969323
77,0.00014381246854102252,97.0,0.00018242316079418076,,,97.0,0.001129697995739633
136,0.00014381246854102252,98.0,0.0001787558866316226,,,98.0,0.0011163473391299843
81,0.00014381246854102252,99.0,0.00017519845401333498,,,99.0,0.0011032876128622903
84,0.00010785935140576688,100.0,0.0001717465127347679,,,100.0,0.0010905096335196583
102,0.00010785935140576688,101.0,0.0001683959260408941,,,101.0,0.0010780045955506195
82,0.00010785935140576688,102.0,0.00016514275817271993,,,102.0,0.0010657640521719736
139,0.00010785935140576688,103.0,0.00016198326275368422,,,103.0,0.0010537798974126972
135,0.00010785935140576688,104.0,0.00015891387195180538,,,104.0,0.0010420443492204245
85,0.00010785935140576688,105.0,0.00015593118635889893,,,105.0,0.0010305499335581134
105,0.00010785935140576688,106.0,0.00015303196553313305,,,106.0,0.0010192894694240659
110,0.00010785935140576688,107.0,0.00015021311915568055,,,107.0,0.0010082560547335763
128,0.00010785935140576688,108.0,0.00014747169875629936,,,108.0,0.0009974430530051276
109,0.00010785935140576688,109.0,0.00014480488996637903,,,109.0,0.0009868440807983393
131,0.00010785935140576688,110.0,0.00014221000526136034,,,110.0,0.0009764529958547704
87,7.190623427051126e-05,111.0,0.00013968447715750212,,,111.0,0.000966263885896284
145,7.190623427051126e-05,112.0,0.00013722585183076658,,,112.0,0.0009562710580389669
101,7.190623427051126e-05,113.0,0.00013483178312814355,,,113.0,0.0009464690287836388
160,7.190623427051126e-05,114.0,0.0001325000269440619,,,114.0,0.0009368525145467633
107,7.190623427051126e-05,115.0,0.00013022843593666345,,,115.0,0.0009274164226981446
108,7.190623427051126e-05,116.0,0.0001280149545606587,,,116.0,0.0009181558430741549
111,7.190623427051126e-05,117.0,0.00012585761439526302,,,117.0,0.0009090660399374118
86,7.190623427051126e-05,118.0,0.00012375452974734146,,,118.0,0.0009001424443558453
104,7.190623427051126e-05,119.0,0.00012170389351138382,,,119.0,0.0008913806469759313
78,7.190623427051126e-05,120.0,0.0001197039732693008,,,120.0,0.0008827763911665999
80,7.190623427051126e-05,121.0,0.00011775310761428987,,,121.0,0.000874325566511897
144,7.190623427051126e-05,122.0,0.00011584970268417359,,,122.0,0.0008660242026319487
79,7.190623427051126e-05,123.0,0.00011399222889067481,,,123.0,0.0008578684633131338
174,7.190623427051126e-05,124.0,0.00011217921783206974,,,124.0,0.00084985464092962
88,7.190623427051126e-05,125.0,0.00011040925937755811,,,125.0,0.0008419791511395941
100,7.190623427051126e-05,126.0,0.00010868099891251759,,,126.0,0.0008342385278405803
154,3.595311713525563e-05,127.0,0.00010699313473457277,,,127.0,0.0008266294183692577
162,3.595311713525563e-05,128.0,0.00010534441559111286,,,128.0,0.0008191485789321066
143,3.595311713525563e-05,129.0,0.00010373363834954097,,,129.0,0.0008117928702540835
198,3.595311713525563e-05,130.0,0.00010215964579213874,,,130.0,0.0008045592534333237
290,3.595311713525563e-05,131.0,0.00010062132452798382,,,131.0,0.0007974447859906205
157,3.595311713525563e-05,132.0,9.911760301486979e-05,,,132.0,0.0007904466181031223
177,3.595311713525563e-05,133.0,9.764744968465366e-05,,,133.0,0.0007835619890123389
176,3.595311713525563e-05,134.0,9.620987116589363e-05,,,134.0,0.0007767882235971493
140,3.595311713525563e-05,135.0,9.480391059804753e-05,,,135.0,0.000770122729103065
156,3.595311713525563e-05,136.0,9.342864603187895e-05,,,136.0,0.0007635629920195307
180,3.595311713525563e-05,137.0,9.208318891106761e-05,,,137.0,0.0007571065750975293
152,3.595311713525563e-05,138.0,9.076668263034516e-05,,,138.0,0.0007507511145002165
141,3.595311713525563e-05,139.0,8.947830116577857e-05,,,139.0,0.000744494317079739
90,3.595311713525563e-05,140.0,8.821724777310333e-05,,,140.0,0.0007383339577737866
1178,3.595311713525563e-05,141.0,8.698275375026846e-05,,,141.0,0.000732267877115801
99,3.595311713525563e-05,142.0,8.577407726059745e-05,,,142.0,0.0007262939788531174
234,3.595311713525563e-05,143.0,8.459050221319414e-05,,,143.0,0.0007204102276676352
146,3.595311713525563e-05,144.0,8.343133719743205e-05,,,144.0,0.0007146146469939256
208,3.595311713525563e-05,145.0,8.2295914468561e-05,,,145.0,0.0007089053169299667
283,3.595311713525563e-05,146.0,8.118358898164618e-05,,,146.0,0.0007032803722359677
137,3.595311713525563e-05,147.0,8.00937374712252e-05,,,147.0,0.0006977380004169932
129,3.595311713525563e-05,148.0,7.90257575742257e-05,,,148.0,0.0006922764398853376
106,3.595311713525563e-05,149.0,7.797906699383487e-05,,,149.0,0.000686893978198818
92,3.595311713525563e-05,150.0,7.695310270214888e-05,,,150.0,0.000681588950371367
256,3.595311713525563e-05,151.0,7.594732017955981e-05,,,151.0,0.0006763597372524961
96,3.595311713525563e-05,152.0,7.496119268895758e-05,,,152.0,0.00067120476397239
93,3.595311713525563e-05,153.0,7.39942105829368e-05,,,153.0,0.0006661224984495614
170,3.595311713525563e-05,154.0,7.304588064230371e-05,,,154.0,0.0006611114499581604
,,155.0,7.21157254442772e-05,,,155.0,0.0006561701677521832
,,156.0,7.120328275886923e-05,,,156.0,0.0006512972397439714
,,157.0,7.030810497201747e-05,,,157.0,0.0006464912912345277
,,158.0,6.942975853412257e-05,,,158.0,0.0006417509836932997
,,159.0,6.85678234327196e-05,,,159.0,0.0006370750135852082
,,160.0,6.772189268808315e-05,,,160.0,0.0006324621112428043
,,161.0,6.689157187063323e-05,,,161.0,0.0006279110397815522
,,162.0,6.607647863907122e-05,,,162.0,0.0006234205940563306
,,163.0,6.527624229823396e-05,,,163.0,0.0006189895996573446
,,164.0,6.449050337570955e-05,,,164.0,0.0006146169119437287
,,165.0,6.371891321631022e-05,,,165.0,0.0006103014151132048
,,166.0,6.296113359354608e-05,,,166.0,0.0006060420213062429
,,167.0,6.221683633729028e-05,,,167.0,0.0006018376697432447
,,168.0,6.148570297686818e-05,,,168.0,0.0005976873258933448
,,169.0,6.076742439884486e-05,,,169.0,0.0005935899806734888
,,170.0,6.006170051882264e-05,,,170.0,0.0005895446496765164
,,171.0,5.936823996659688e-05,,,171.0,0.0005855503724270339
,,172.0,5.868675978405201e-05,,,172.0,0.0005816062116639207
,,173.0,5.801698513521184e-05,,,173.0,0.0005777112526483676
,,174.0,5.735864902788823e-05,,,174.0,0.0005738646024963974
,,175.0,5.6711492046400863e-05,,,175.0,0.0005700653895348675
,,176.0,5.607526209486735e-05,,,176.0,0.0005663127626799975
,,177.0,5.5449714150588604e-05,,,177.0,0.0005626058908375131
,,178.0,5.483461002707811e-05,,,178.0,0.0005589439623235366
,,179.0,5.4229718146306296e-05,,,179.0,0.0005553261843053954
,,180.0,5.36348133197526e-05,,,180.0,0.0005517517822615545
,,181.0,5.3049676537877986e-05,,,181.0,0.0005482199994599201
,,182.0,5.2474094767649755e-05,,,182.0,0.0005447300964537883
,,183.0,5.190786075776835e-05,,,183.0,0.0005412813505947532
,,184.0,5.13507728512631e-05,,,184.0,0.0005378730555619102
,,185.0,5.080263480513984e-05,,,185.0,0.0005345045209067282
,,186.0,5.026325561677879e-05,,,186.0,0.0005311750716129851
,,187.0,4.973244935679514e-05,,,187.0,0.000527884047671192
,,188.0,4.9210035008089e-05,,,188.0,0.0005246308036669531
,,189.0,4.869583631082393e-05,,,189.0,0.0005214147083827347
,,190.0,4.818968161308568e-05,,,190.0,0.0005182351444125384
,,191.0,4.769140372698452e-05,,,191.0,0.0005150915077889937
,,192.0,4.720083978997547e-05,,,192.0,0.0005119832076224081
,,193.0,4.671783113118106e-05,,,193.0,0.0005089096657513325
,,194.0,4.624222314251176e-05,,,194.0,0.000505870316404214
,,195.0,4.577386515438775e-05,,,195.0,0.0005028646058717319
,,196.0,4.531261031587559e-05,,,196.0,0.0004998919921894267
,,197.0,4.4858315479061145e-05,,,197.0,0.0004969519448302459
,,198.0,4.4410841087488485e-05,,,198.0,0.0004940439444066514
,,199.0,4.397005106850227e-05,,,199.0,0.0004911674823819422
,,200.0,4.353581272933805e-05,,,200.0,0.0004883220607904629
,,201.0,4.310799665681217e-05,,,201.0,0.0004855071919663839
,,202.0,4.268647662046943e-05,,,202.0,0.0004827223982807469
,,203.0,4.2271129479052794e-05,,,203.0,0.0004799672118864848
,,204.0,4.1861835090165683e-05,,,204.0,0.00047724117447113843
,,205.0,4.1458476223002684e-05,,,205.0,0.0004745438370169983
,,206.0,4.106093847403023e-05,,,206.0,0.0004718747595684164
,,207.0,4.066911018550378e-05,,,207.0,0.00046923351100603745
,,208.0,4.028288236671284e-05,,,208.0,0.0004666196688277137
,,209.0,3.9902148617850094e-05,,,209.0,0.00046403281893587296
,,210.0,3.952680505640491e-05,,,210.0,0.0004614725554311214
,,211.0,3.9156750245986236e-05,,,211.0,0.0004589384804118678
,,212.0,3.8791885127483476e-05,,,212.0,0.0004564302037797675
,,213.0,3.843211295247804e-05,,,213.0,0.0004539473430507905
,,214.0,3.807733921882177e-05,,,214.0,0.00045148952317172357
,,215.0,3.772747160830206e-05,,,215.0,0.0004490563763419292
,,216.0,3.738241992631676e-05,,,216.0,0.0004466475418401834
,,217.0,3.7042096043485e-05,,,217.0,0.0004442626658564272
,,218.0,3.670641383912346e-05,,,218.0,0.0004419014013282698
,,219.0,3.637528914651999e-05,,,219.0,0.00043956340778208855
,,220.0,3.6048639699939746e-05,,,220.0,0.00043724835117857504
,,221.0,3.572638508330134e-05,,,221.0,0.000434955903762585
,,222.0,3.540844668046312e-05,,,222.0,0.0004326857439171518
,,223.0,3.509474762706199e-05,,,223.0,0.00043043755602153105
,,224.0,3.4785212763849826e-05,,,224.0,0.0004282110303131463
,,225.0,3.447976859147419e-05,,,225.0,0.00042600586275331353
,,226.0,3.417834322665272e-05,,,226.0,0.00042382175489662254
,,227.0,3.388086635969209e-05,,,227.0,0.0004216584137638618
,,228.0,3.358726921330476e-05,,,228.0,0.000419515551718375
,,229.0,3.329748450267827e-05,,,229.0,0.0004173928863457413
,,230.0,3.301144639675375e-05,,,230.0,0.0004152901403366768
,,231.0,3.2729090480672005e-05,,,231.0,0.00041320704137305734
,,232.0,3.245035371934702e-05,,,232.0,0.0004111433220169656
,,233.0,3.2175174422128395e-05,,,233.0,0.0004090987196026703
,,234.0,3.19034922085157e-05,,,234.0,0.0004070729761314481
,,235.0,3.163524797488899e-05,,,235.0,0.0004050658381691603
,,236.0,3.1370383862221326e-05,,,236.0,0.00040307705674650236
,,237.0,3.110884322474014e-05,,,237.0,0.0004011063872618447
,,238.0,3.085057059950595e-05,,,238.0,0.00039915358938658665
,,239.0,3.0595511676877505e-05,,,239.0,0.000397218426972949
,,240.0,3.0343613271834327e-05,,,240.0,0.00039530066796413204
,,241.0,3.009482329612799e-05,,,241.0,0.00039340008430676873
,,242.0,2.984909073123511e-05,,,242.0,0.00039151645186560544
,,243.0,2.9606365602085628e-05,,,243.0,0.0003896495503403442
,,244.0,2.936659895154108e-05,,,244.0,0.00038779916318458366
,,245.0,2.9129742815598628e-05,,,245.0,0.00038596507752679715
,,246.0,2.8895750199297124e-05,,,246.0,0.00038414708409328804
,,247.0,2.8664575053302765e-05,,,247.0,0.00038234497713306664
,,248.0,2.8436172251152442e-05,,,248.0,0.0003805585543445909
,,249.0,2.8210497567133697e-05,,,249.0,0.0003787876168043199
,,250.0,2.7987507654781122e-05,,,250.0,0.0003770319688970261
,,251.0,2.7767160025969513e-05,,,251.0,0.00037529141824781706
,,252.0,2.754941303058505e-05,,,252.0,0.00037356577565581894
,,253.0,2.7334225836756173e-05,,,253.0,0.00037185485502947286
,,254.0,2.7121558411626685e-05,,,254.0,0.0003701584733234003
,,255.0,2.6911371502654184e-05,,,255.0,0.000368476450476793
,,256.0,2.670362661941735e-05,,,256.0,0.0003668086093532841
,,257.0,2.6498286015916425e-05,,,257.0,0.00036515477568226063
,,258.0,2.6295312673351662e-05,,,258.0,0.0003635147780015762
,,259.0,2.609467028336493e-05,,,259.0,0.00036188844760162513
,,260.0,2.589632323173045e-05,,,260.0,0.00036027561847074176
,,261.0,2.5700236582480848e-05,,,261.0,0.0003586761272418877
,,262.0,2.550637606245526e-05,,,262.0,0.00035708981314059115
,,263.0,2.531470804625687e-05,,,263.0,0.00035551651793410647
,,264.0,2.5125199541607302e-05,,,264.0,0.000353956085881758
,,265.0,2.4937818175086162e-05,,,265.0,0.0003524083636864386
,,266.0,2.475253217824403e-05,,,266.0,0.0003508732004472308
,,267.0,2.4569310374077833e-05,,,267.0,0.00034935044761312013
,,268.0,2.4388122163857834e-05,,,268.0,0.0003478399589377719
,,269.0,2.4208937514295782e-05,,,269.0,0.00034634159043534407
,,270.0,2.4031726945044227e-05,,,270.0,0.0003448552003373061
,,271.0,2.3856461516517182e-05,,,271.0,0.0003433806490502404
,,272.0,2.368311281802278e-05,,,272.0,0.0003419177991145985
,,273.0,2.3511652956198824e-05,,,273.0,0.0003404665151643872
,,274.0,2.3342054543742377e-05,,,274.0,0.00033902666388776115
,,275.0,2.3174290688424932e-05,,,275.0,0.00033759811398849707
,,276.0,2.300833498238486e-05,,,276.0,0.0003361807361483282
,,277.0,2.284416149168923e-05,,,277.0,0.0003347744029901158
,,278.0,2.268174474615722e-05,,,278.0,0.00033337898904183563
,,279.0,2.252105972943769e-05,,,279.0,0.0003319943707013605
,,280.0,2.2362081869333683e-05,,,280.0,0.00033062042620201623
,,281.0,2.22047870283668e-05,,,281.0,0.0003292570355788926
,,282.0,2.204915149457478e-05,,,282.0,0.0003279040806358904
,,283.0,2.1895151972535596e-05,,,283.0,0.00032656144491348453
,,284.0,2.174276557461183e-05,,,284.0,0.0003252290136571871
,,285.0,2.1591969812409064e-05,,,285.0,0.00032390667378669094
,,286.0,2.1442742588442417e-05,,,286.0,0.0003225943138656779
,,287.0,2.129506218800538e-05,,,287.0,0.0003212918240722749
,,288.0,2.1148907271235406e-05,,,288.0,0.0003199990961701414
,,289.0,2.1004256865370785e-05,,,289.0,0.0003187160234801731
,,290.0,2.0861090357193586e-05,,,290.0,0.0003174425008528062
,,291.0,2.0719387485653575e-05,,,291.0,0.000316178424640908
,,292.0,2.057912833466811e-05,,,292.0,0.00031492369267323907
,,293.0,2.044029332609331e-05,,,293.0,0.0003136782042284728
,,294.0,2.030286321286183e-05,,,294.0,0.0003124418600097592
,,295.0,2.0166819072282678e-05,,,295.0,0.0003112145621198202
,,296.0,2.0032142299498825e-05,,,296.0,0.0003099962140365621
,,297.0,1.9898814601098298e-05,,,297.0,0.00030878672058919446
,,298.0,1.9766817988874657e-05,,,298.0,0.0003075859879348415
,,299.0,1.963613477373291e-05,,,299.0,0.0003063939235356363
,,300.0,1.9506747559736986e-05,,,300.0,0.0003052104361362842
,,301.0,1.9378639238294994e-05,,,301.0,0.0003040354357420857
,,302.0,1.925179298247869e-05,,,302.0,0.0003028688335974071
,,303.0,1.9126192241473574e-05,,,303.0,0.0003017105421645889
,,304.0,1.90018207351562e-05,,,304.0,0.0003005604751032812
,,305.0,1.887866244879541e-05,,,305.0,0.0002994185472501969
,,306.0,1.8756701627874206e-05,,,306.0,0.0002982846745992711
,,307.0,1.863592277302922e-05,,,307.0,0.00029715877428221983
,,308.0,1.8516310635104618e-05,,,308.0,0.00029604076454948635
,,309.0,1.8397850210317602e-05,,,309.0,0.0002949305647515679
,,310.0,1.8280526735532576e-05,,,310.0,0.0002938280953207128
,,311.0,1.8164325683641213e-05,,,311.0,0.00029273327775298033
,,312.0,1.8049232759045717e-05,,,312.0,0.00029164603459065446
,,313.0,1.7935233893242638e-05,,,313.0,0.00029056628940500357
,,314.0,1.782231524050473e-05,,,314.0,0.00028949396677937817
,,315.0,1.7710463173658307e-05,,,315.0,0.00028842899229263936
,,316.0,1.7599664279953773e-05,,,316.0,0.0002873712925029099
,,317.0,1.7489905357026888e-05,,,317.0,0.0002863207949316408
,,318.0,1.7381173408948586e-05,,,318.0,0.0002852774280479869
,,319.0,1.7273455642361066e-05,,,319.0,0.0002842411212534835
,,320.0,1.716673946269806e-05,,,320.0,0.00028321180486701826
,,321.0,1.7061012470487135e-05,,,321.0,0.00028218941011009114
,,322.0,1.6956262457732053e-05,,,322.0,0.00028117386909235625
,,323.0,1.6852477404373175e-05,,,323.0,0.00028016511479743954
,,324.0,1.6749645474824013e-05,,,324.0,0.0002791630810690257
,,325.0,1.6647755014582045e-05,,,325.0,0.0002781677025972087
,,326.0,1.654679454691199e-05,,,326.0,0.00027717891490510084
,,327.0,1.6446752769599772e-05,,,327.0,0.0002761966543356924
,,328.0,1.634761855177547e-05,,,328.0,0.00027522085803895983
,,329.0,1.6249380930803553e-05,,,329.0,0.00027425146395921397
,,330.0,1.6152029109238807e-05,,,330.0,0.0002732884108226848
,,331.0,1.6055552451846335e-05,,,331.0,0.000272331638125337
,,332.0,1.595994048268418e-05,,,332.0,0.0002713810861209115
,,333.0,1.586518288224691e-05,,,333.0,0.0002704366958091886
,,334.0,1.5771269484668896e-05,,,334.0,0.0002694984089244667
,,335.0,1.567819027498574e-05,,,335.0,0.00026856616792425336
,,336.0,1.5585935386452506e-05,,,336.0,0.00026763991597816334
,,337.0,1.5494495097917427e-05,,,337.0,0.0002667195969570199
,,338.0,1.540385983124976e-05,,,338.0,0.000265805155422154
,,339.0,1.5314020148820552e-05,,,339.0,0.0002648965366148985
,,340.0,1.5224966751034986e-05,,,340.0,0.0002639936864462722
,,341.0,1.513669047391525e-05,,,341.0,0.00026309655148685037
,,342.0,1.50491822867326e-05,,,342.0,0.00026220507895681754
,,343.0,1.4962433289687566e-05,,,343.0,0.0002613192167161991
,,344.0,1.4876434711637163e-05,,,344.0,0.00026043891325526746
,,345.0,1.4791177907868028e-05,,,345.0,0.0002595641176851196
,,346.0,1.4706654357914378e-05,,,346.0,0.00025869477972842225
,,347.0,1.4622855663419856e-05,,,347.0,0.0002578308497103214
,,348.0,1.4539773546042153e-05,,,348.0,0.00025697227854951256
,,349.0,1.4457399845399499e-05,,,349.0,0.00025611901774946863
,,350.0,1.4375726517058057e-05,,,350.0,0.00025527101938982205
,,351.0,1.4294745630559266e-05,,,351.0,0.0002544282361178982
,,352.0,1.4214449367486264e-05,,,352.0,0.0002535906211403968
,,353.0,1.4134830019568463e-05,,,353.0,0.0002527581282152188
,,354.0,1.4055879986823495e-05,,,354.0,0.00025193071164343454
,,355.0,1.3977591775735584e-05,,,355.0,0.00025110832626139246
,,356.0,1.3899957997469615e-05,,,356.0,0.00025029092743296324
,,357.0,1.3822971366120088e-05,,,357.0,0.00024947847104191844
,,358.0,1.374662469699412e-05,,,358.0,0.0002486709134844397
,,359.0,1.3670910904927833e-05,,,359.0,0.0002478682116617567
,,360.0,1.3595823002635305e-05,,,360.0,0.00024707032297291117
,,361.0,1.3521354099089422e-05,,,361.0,0.00024627720530764403
,,362.0,1.3447497397933907e-05,,,362.0,0.0002454888170394036
,,363.0,1.3374246195925823e-05,,,363.0,0.0002447051170184728
,,364.0,1.3301593881407925e-05,,,364.0,0.00024392606456521165
,,365.0,1.3229533932810174e-05,,,365.0,0.00024315161946341512
,,366.0,1.315805991717979e-05,,,366.0,0.00024238174195378168
,,367.0,1.3087165488739239e-05,,,367.0,0.0002416163927274917
,,368.0,1.30168443874715e-05,,,368.0,0.00024085553291989351
,,369.0,1.2947090437732113e-05,,,369.0,0.00024009912410429479
,,370.0,1.2877897546887318e-05,,,370.0,0.00023934712828585692
,,371.0,1.2809259703977814e-05,,,371.0,0.00023859950789559137
,,372.0,1.2741170978407563e-05,,,372.0,0.00023785622578445447
,,373.0,1.2673625518657071e-05,,,373.0,0.00023711724521754084
,,374.0,1.2606617551020679e-05,,,374.0,0.0002363825298683714
,,375.0,1.2540141378367301e-05,,,375.0,0.00023565204381327583
,,376.0,1.2474191378924169e-05,,,376.0,0.00023492575152586672
,,377.0,1.240876200508304e-05,,,377.0,0.00023420361787160397
,,378.0,1.234384778222842e-05,,,378.0,0.00023348560810244808
,,379.0,1.2279443307587368e-05,,,379.0,0.0002327716878515998
,,380.0,1.2215543249100358e-05,,,380.0,0.00023206182312832533
,,381.0,1.2152142344312844e-05,,,381.0,0.00023135598031286537
,,382.0,1.2089235399287008e-05,,,382.0,0.00023065412615142552
,,383.0,1.2026817287533362e-05,,,383.0,0.00022995622775124803
,,384.0,1.1964882948961711e-05,,,384.0,0.00022926225257576213
,,385.0,1.1903427388851116e-05,,,385.0,0.00022857216843981192
,,386.0,1.1842445676838483e-05,,,386.0,0.00022788594350496073
,,387.0,1.1781932945925335e-05,,,387.0,0.00022720354627486962
,,388.0,1.1721884391502457e-05,,,388.0,0.00022652494559074988
,,389.0,1.1662295270392007e-05,,,389.0,0.00022585011062688703
,,390.0,1.160316089990676e-05,,,390.0,0.00022517901088623565
,,391.0,1.1544476656926106e-05,,,391.0,0.0002245116161960837
,,392.0,1.1486237976988506e-05,,,392.0,0.00022384789670378482
,,393.0,1.1428440353400016e-05,,,393.0,0.00022318782287255754
,,394.0,1.1371079336358621e-05,,,394.0,0.00022253136547734992
,,395.0,1.1314150532093984e-05,,,395.0,0.00022187849560076928
,,396.0,1.1257649602022373e-05,,,396.0,0.00022122918462907449
,,397.0,1.1201572261916407e-05,,,397.0,0.00022058340424823078
,,398.0,1.1145914281089358e-05,,,398.0,0.0002199411264400257
,,399.0,1.1090671481593689e-05,,,399.0,0.00021930232347824484
,,400.0,1.103583973743357e-05,,,400.0,0.00021866696792490628
,,401.0,1.0981414973791102e-05,,,401.0,0.00021803503262655334
,,402.0,1.0927393166265916e-05,,,402.0,0.00021740649071060365
,,403.0,1.0873770340127973e-05,,,403.0,0.0002167813155817542
,,404.0,1.0820542569583225e-05,,,404.0,0.00021615948091844117
,,405.0,1.0767705977051936e-05,,,405.0,0.00021554096066935362
,,406.0,1.0715256732459385e-05,,,406.0,0.00021492572905000006
,,407.0,1.0663191052538721e-05,,,407.0,0.00021431376053932682
,,408.0,1.0611505200145734e-05,,,408.0,0.00021370502987638762
,,409.0,1.0560195483585301e-05,,,409.0,0.00021309951205706327
,,410.0,1.0509258255949285e-05,,,410.0,0.00021249718233083063
,,411.0,1.0458689914465678e-05,,,411.0,0.00021189801619757979
,,412.0,1.0408486899858725e-05,,,412.0,0.00021130198940447914
,,413.0,1.03586456957199e-05,,,413.0,0.00021070907794288696
,,414.0,1.0309162827889424e-05,,,414.0,0.00021011925804530906
,,415.0,1.0260034863848201e-05,,,415.0,0.00020953250618240145
,,416.0,1.0211258412119945e-05,,,416.0,0.0002089487990600175
,,417.0,1.016283012168329e-05,,,417.0,0.00020836811361629853
,,418.0,1.0114746681393712e-05,,,418.0,0.00020779042701880756
,,419.0,1.0067004819415075e-05,,,419.0,0.00020721571666170493
,,420.0,1.0019601302660602e-05,,,420.0,0.00020664396016296536
,,421.0,9.972532936243114e-06,,,421.0,0.0002060751353616358
,,422.0,9.925796562934339e-06,,,422.0,0.00020550922031513326
,,423.0,9.879389062633157e-06,,,423.0,0.0002049461932965819
,,424.0,9.833307351842555e-06,,,424.0,0.00020438603279218905
,,425.0,9.78754838315519e-06,,,425.0,0.00020382871749865885
,,426.0,9.742109144747357e-06,,,426.0,0.0002032742263206436
,,427.0,9.69698665988123e-06,,,427.0,0.00020272253836823185
,,428.0,9.652177986415193e-06,,,428.0,0.00020217363295447225
,,429.0,9.607680216322155e-06,,,429.0,0.0002016274895929336
,,430.0,9.563490475215651e-06,,,430.0,0.00020108408799529923
,,431.0,9.519605921883626e-06,,,431.0,0.00020054340806899607
,,432.0,9.476023747829726e-06,,,432.0,0.00020000542991485736
,,433.0,9.432741176822001e-06,,,433.0,0.0001994701338248189
,,434.0,9.389755464448825e-06,,,434.0,0.00019893750027964746
,,435.0,9.34706389768197e-06,,,435.0,0.00019840750994670197
,,436.0,9.304663794446626e-06,,,436.0,0.00019788014367772577
,,437.0,9.262552503198325e-06,,,437.0,0.00019735538250667032
,,438.0,9.220727402506564e-06,,,438.0,0.00019683320764754948
,,439.0,9.179185900645056e-06,,,439.0,0.00019631360049232366
,,440.0,9.137925435188479e-06,,,440.0,0.00019579654260881382
,,441.0,9.096943472615587e-06,,,441.0,0.0001952820157386445
,,442.0,9.056237507918595e-06,,,442.0,0.00019477000179521554
,,443.0,9.015805064218699e-06,,,443.0,0.00019426048286170196
,,444.0,8.975643692387645e-06,,,444.0,0.00019375344118908157
,,445.0,8.935750970675219e-06,,,445.0,0.00019324885919418997
,,446.0,8.896124504342567e-06,,,446.0,0.0001927467194578022
,,447.0,8.85676192530123e-06,,,447.0,0.00019224700472274123
,,448.0,8.817660891757797e-06,,,448.0,0.00019174969789201177
,,449.0,8.778819087864076e-06,,,449.0,0.0001912547820269604
,,450.0,8.740234223372691e-06,,,450.0,0.00019076224034546052
,,451.0,8.701904033297997e-06,,,451.0,0.00019027205622012188
,,452.0,8.663826277582224e-06,,,452.0,0.0001897842131765251
,,453.0,8.625998740766768e-06,,,453.0,0.0001892986948914795
,,454.0,8.588419231668525e-06,,,454.0,0.00018881548519130513
,,455.0,8.551085583061181e-06,,,455.0,0.00018833456805013763
,,456.0,8.513995651361387e-06,,,456.0,0.0001878559275882563
,,457.0,8.477147316319706e-06,,,457.0,0.00018737954807043452
,,458.0,8.440538480716279e-06,,,458.0,0.00018690541390431242
,,459.0,8.404167070061107e-06,,,459.0,0.00018643350963879125
,,460.0,8.368031032298879e-06,,,460.0,0.00018596381996244948
,,461.0,8.332128337518265e-06,,,461.0,0.00018549632970197986
,,462.0,8.296456977665588e-06,,,462.0,0.0001850310238206474
,,463.0,8.261014966262822e-06,,,463.0,0.00018456788741676785
,,464.0,8.225800338129813e-06,,,464.0,0.0001841069057222063
,,465.0,8.190811149110682e-06,,,465.0,0.0001836480641008958
,,466.0,8.1560454758043e-06,,,466.0,0.0001831913480473755
,,467.0,8.121501415298812e-06,,,467.0,0.00018273674318534797
,,468.0,8.087177084910096e-06,,,468.0,0.00018228423526625562
,,469.0,8.05307062192412e-06,,,469.0,0.00018183381016787574
,,470.0,8.019180183343122e-06,,,470.0,0.0001813854538929341
,,471.0,7.98550394563554e-06,,,471.0,0.00018093915256773638
,,472.0,7.952040104489644e-06,,,472.0,0.00018049489244081776
,,473.0,7.918786874570803e-06,,,473.0,0.00018005265988161
,,474.0,7.885742489282303e-06,,,474.0,0.00017961244137912566
,,475.0,7.852905200529706e-06,,,475.0,0.00017917422354065958
,,476.0,7.820273278488634e-06,,,476.0,0.00017873799309050715
,,477.0,7.787845011375957e-06,,,477.0,0.00017830373686869902
,,478.0,7.75561870522433e-06,,,478.0,0.00017787144182975227
,,479.0,7.723592683659997e-06,,,479.0,0.0001774410950414373
,,480.0,7.691765287683825e-06,,,480.0,0.0001770126836835611
,,481.0,7.660134875455518e-06,,,481.0,0.0001765861950467654
,,482.0,7.628699822080953e-06,,,482.0,0.00017616161653134086
,,483.0,7.597458519402578e-06,,,483.0,0.00017573893564605593
,,484.0,7.566409375792838e-06,,,484.0,0.0001753181400070007
,,485.0,7.535550815950566e-06,,,485.0,0.00017489921733644556
,,486.0,7.5048812807002995e-06,,,486.0,0.00017448215546171425
,,487.0,7.474399226794468e-06,,,487.0,0.000174066942314071
,,488.0,7.444103126718402e-06,,,488.0,0.00017365356592762197
,,489.0,7.413991468498133e-06,,,489.0,0.00017324201443823052
,,490.0,7.384062755510923e-06,,,490.0,0.00017283227608244574
,,491.0,7.354315506298484e-06,,,491.0,0.00017242433919644487
,,492.0,7.324748254382844e-06,,,492.0,0.00017201819221498884
,,493.0,7.295359548084818e-06,,,493.0,0.00017161382367039053
,,494.0,7.2661479503450535e-06,,,494.0,0.00017121122219149635
,,495.0,7.237112038547567e-06,,,495.0,0.00017081037650268021
,,496.0,7.2082504043458e-06,,,496.0,0.00017041127542285022
,,497.0,7.179561653491081e-06,,,497.0,0.00017001390786446725
,,498.0,7.151044405663513e-06,,,498.0,0.00016961826283257609
,,499.0,7.122697294305211e-06,,,499.0,0.00016922432942384843
,,500.0,7.094518966455872e-06,,,500.0,0.0001688320968256375
,,501.0,7.066508082590631e-06,,,501.0,0.0001684415543150444
,,502.0,7.038663316460169e-06,,,502.0,0.00016805269125799602
,,503.0,7.010983354933038e-06,,,503.0,0.0001676654971083339
,,504.0,6.983466897840166e-06,,,504.0,0.00016727996140691474
,,505.0,6.956112657821518e-06,,,505.0,0.00016689607378072142
,,506.0,6.928919360174852e-06,,,506.0,0.000166513823941985
,,507.0,6.901885742706578e-06,,,507.0,0.00016613320168731743
,,508.0,6.875010555584646e-06,,,508.0,0.00016575419689685478
,,509.0,6.8482925611934544e-06,,,509.0,0.0001653767995334107
,,510.0,6.821730533990748e-06,,,510.0,0.0001650009996416403
,,511.0,6.795323260366462e-06,,,511.0,0.00016462678734721392
,,512.0,6.7690695385034945e-06,,,512.0,0.00016425415285600093
,,513.0,6.7429681782403634e-06,,,513.0,0.00016388308645326333
,,514.0,6.717018000935735e-06,,,514.0,0.00016351357850285904
,,515.0,6.691217839334785e-06,,,515.0,0.0001631456194464546
,,516.0,6.665566537437353e-06,,,516.0,0.00016277919980274737
,,517.0,6.6400629503679035e-06,,,517.0,0.00016241431016669695
,,518.0,6.614705944247207e-06,,,518.0,0.00016205094120876588
,,519.0,6.589494396065763e-06,,,519.0,0.00016168908367416893
,,520.0,6.5644271935589164e-06,,,520.0,0.0001613287283821319
,,521.0,6.539503235083643e-06,,,521.0,0.0001609698662251586
,,522.0,6.514721429496983e-06,,,522.0,0.0001606124881683069
,,523.0,6.490080696036101e-06,,,523.0,0.0001602565852484731
,,524.0,6.465579964199927e-06,,,524.0,0.0001599021485736846
,,525.0,6.441218173632389e-06,,,525.0,0.00015954916932240125
,,526.0,6.416994274007174e-06,,,526.0,0.0001591976387428244
,,527.0,6.392907224914034e-06,,,527.0,0.00015884754815221445
,,528.0,6.368955995746574e-06,,,528.0,0.0001584988889362161
,,529.0,6.345139565591535e-06,,,529.0,0.00015815165254819157
,,530.0,6.321456923119522e-06,,,530.0,0.00015780583050856137
,,531.0,6.297907066477179e-06,,,531.0,0.00015746141440415313
,,532.0,6.274489003180763e-06,,,532.0,0.00015711839588755745
,,533.0,6.251201750011124e-06,,,533.0,0.0001567767666764917
,,534.0,6.22804433291005e-06,,,534.0,0.0001564365185531707
,,535.0,6.205015786877961e-06,,,535.0,0.00015609764336368495
,,536.0,6.1821151558729374e-06,,,536.0,0.0001557601330173859
,,537.0,6.159341492711061e-06,,,537.0,0.00015542397948627832
,,538.0,6.136693858968047e-06,,,538.0,0.0001550891748044194
,,539.0,6.114171324882141e-06,,,539.0,0.00015475571106732518
,,540.0,6.091772969258283e-06,,,540.0,0.0001544235804313832
,,541.0,6.069497879373499e-06,,,541.0,0.00015409277511327227
,,542.0,6.047345150883511e-06,,,542.0,0.00015376328738938856
,,543.0,6.025313887730544e-06,,,543.0,0.00015343510959527843
,,544.0,6.003403202052319e-06,,,544.0,0.00015310823412507737
,,545.0,5.981612214092214e-06,,,545.0,0.00015278265343095568
,,546.0,5.959940052110558e-06,,,546.0,0.00015245836002256998
,,547.0,5.938385852297072e-06,,,547.0,0.0001521353464665212
,,548.0,5.916948758684417e-06,,,548.0,0.00015181360538581861
,,549.0,5.895627923062838e-06,,,549.0,0.0001514931294593497
,,550.0,5.874422504895896e-06,,,550.0,0.00015117391142135622
,,551.0,5.853331671237262e-06,,,551.0,0.0001508559440609158
,,552.0,5.8323545966485624e-06,,,552.0,0.0001505392202214297
,,553.0,5.811490463118267e-06,,,553.0,0.0001502237328001161
,,554.0,5.790738459981587e-06,,,554.0,0.0001499094747475087
,,555.0,5.770097783841387e-06,,,555.0,0.00014959643906696158
,,556.0,5.74956763849009e-06,,,556.0,0.00014928461881415887
,,557.0,5.729147234832557e-06,,,557.0,0.0001489740070966303
,,558.0,5.708835790809927e-06,,,558.0,0.00014866459707327172
,,559.0,5.688632531324416e-06,,,559.0,0.00014835638195387138
,,560.0,5.6685366881650445e-06,,,560.0,0.0001480493549986409
,,561.0,5.648547499934294e-06,,,561.0,0.0001477435095177517
,,562.0,5.628664211975669e-06,,,562.0,0.00014743883887087658
,,563.0,5.608886076302161e-06,,,563.0,0.00014713533646673585
,,564.0,5.589212351525589e-06,,,564.0,0.00014683299576264913
,,565.0,5.5696423027868245e-06,,,565.0,0.00014653181026409137
,,566.0,5.550175201686865e-06,,,566.0,0.00014623177352425404
,,567.0,5.530810326218761e-06,,,567.0,0.00014593287914361108
,,568.0,5.5115469607003766e-06,,,568.0,0.00014563512076948949
,,569.0,5.492384395707977e-06,,,569.0,0.00014533849209564446
,,570.0,5.473321928010625e-06,,,570.0,0.0001450429868618394
,,571.0,5.454358860505379e-06,,,571.0,0.00014474859885343005
,,572.0,5.4354945021532855e-06,,,572.0,0.00014445532190095363
,,573.0,5.416728167916148e-06,,,573.0,0.00014416314987972177
,,574.0,5.398059178694059e-06,,,574.0,0.00014387207670941846
,,575.0,5.379486861263697e-06,,,575.0,0.00014358209635370172
,,576.0,5.361010548217375e-06,,,576.0,0.00014329320281980987
,,577.0,5.342629577902802e-06,,,577.0,0.00014300539015817202
,,578.0,5.324343294363607e-06,,,578.0,0.0001427186524620225
,,579.0,5.3061510472805484e-06,,,579.0,0.0001424329838670195
,,580.0,5.288052191913445e-06,,,580.0,0.00014214837855086783
,,581.0,5.270046089043803e-06,,,581.0,0.00014186483073294558
,,582.0,5.252132104918126e-06,,,582.0,0.0001415823346739348
,,583.0,5.2343096111919125e-06,,,583.0,0.00014130088467545588
,,584.0,5.216577984874307e-06,,,584.0,0.00014102047507970618
,,585.0,5.198936608273426e-06,,,585.0,0.00014074110026910208
,,586.0,5.181384868942325e-06,,,586.0,0.00014046275466592494
,,587.0,5.163922159625613e-06,,,587.0,0.0001401854327319709
,,588.0,5.146547878206696e-06,,,588.0,0.00013990912896820414
,,589.0,5.129261427655652e-06,,,589.0,0.00013963383791441375
,,590.0,5.1120622159777085e-06,,,590.0,0.0001393595541488745
,,591.0,5.094949656162346e-06,,,591.0,0.00013908627228801073
,,592.0,5.077923166132986e-06,,,592.0,0.00013881398698606414
,,593.0,5.060982168697283e-06,,,593.0,0.00013854269293476454
,,594.0,5.044126091497981e-06,,,594.0,0.00013827238486300455
,,595.0,5.027354366964375e-06,,,595.0,0.00013800305753651734
,,596.0,5.010666432264316e-06,,,596.0,0.00013773470575755768
,,597.0,4.994061729256784e-06,,,597.0,0.00013746732436458652
,,598.0,4.977539704445015e-06,,,598.0,0.00013720090823195853
,,599.0,4.96109980893018e-06,,,599.0,0.00013693545226961312
,,600.0,4.94474149836559e-06,,,600.0,0.00013667095142276845
,,601.0,4.928464232911442e-06,,,601.0,0.00013640740067161853
,,602.0,4.9122674771900836e-06,,,602.0,0.00013614479503103378
,,603.0,4.896150700241798e-06,,,603.0,0.00013588312955026404
,,604.0,4.880113375481104e-06,,,604.0,0.00013562239931264532
,,605.0,4.864154980653546e-06,,,605.0,0.00013536259943530883
,,606.0,4.848274997792996e-06,,,606.0,0.00013510372506889362
,,607.0,4.8324729131794424e-06,,,607.0,0.00013484577139726155
,,608.0,4.816748217297251e-06,,,608.0,0.00013458873363721559
,,609.0,4.801100404793925e-06,,,609.0,0.00013433260703822074
,,610.0,4.785528974439319e-06,,,610.0,0.00013407738688212784
,,611.0,4.770033429085326e-06,,,611.0,0.0001338230684829002
,,612.0,4.7546132756260244e-06,,,612.0,0.00013356964718634273
,,613.0,4.739268024958275e-06,,,613.0,0.00013331711836983426
,,614.0,4.723997191942767e-06,,,614.0,0.00013306547744206212
,,615.0,4.7088002953655096e-06,,,615.0,0.00013281471984275957
,,616.0,4.693676857899751e-06,,,616.0,0.0001325648410424458
,,617.0,4.678626406068337e-06,,,617.0,0.00013231583654216855
,,618.0,4.663648470206488e-06,,,618.0,0.00013206770187324936
,,619.0,4.648742584425001e-06,,,619.0,0.0001318204325970311
,,620.0,4.633908286573858e-06,,,620.0,0.00013157402430462846
,,621.0,4.619145118206247e-06,,,621.0,0.00013132847261668038
,,622.0,4.604452624542995e-06,,,622.0,0.00013108377318310542
,,623.0,4.589830354437383e-06,,,623.0,0.0001308399216828591
,,624.0,4.575277860340362e-06,,,624.0,0.00013059691382369404
,,625.0,4.560794698266165e-06,,,625.0,0.00013035474534192227
,,626.0,4.5463804277582855e-06,,,626.0,0.00013011341200217975
,,627.0,4.532034611855852e-06,,,627.0,0.0001298729095971935
,,628.0,4.517756817060357e-06,,,628.0,0.00012963323394755074
,,629.0,4.50354661330278e-06,,,629.0,0.00012939438090147056
,,630.0,4.489403573911046e-06,,,630.0,0.00012915634633457748
,,631.0,4.475327275577865e-06,,,631.0,0.0001289191261496775
,,632.0,4.461317298328915e-06,,,632.0,0.00012868271627653635
,,633.0,4.447373225491388e-06,,,633.0,0.00012844711267165953
,,634.0,4.43349464366286e-06,,,634.0,0.000128212311318075
,,635.0,4.41968114268053e-06,,,635.0,0.00012797830822511766
,,636.0,4.40593231559077e-06,,,636.0,0.00012774509942821581
,,637.0,4.392247758619036e-06,,,637.0,0.0001275126809886801
,,638.0,4.3786270711400784e-06,,,638.0,0.00012728104899349408
,,639.0,4.365069855648502e-06,,,639.0,0.000127050199555107
,,640.0,4.351575717729637e-06,,,640.0,0.00012682012881122862
,,641.0,4.338144266030719e-06,,,641.0,0.00012659083292462583
,,642.0,4.324775112232398e-06,,,642.0,0.00012636230808292138
,,643.0,4.3114678710205475e-06,,,643.0,0.00012613455049839442
,,644.0,4.298222160058378e-06,,,644.0,0.00012590755640778307
,,645.0,4.285037599958853e-06,,,645.0,0.00012568132207208872
,,646.0,4.271913814257411e-06,,,646.0,0.00012545584377638235
,,647.0,4.258850429384963e-06,,,647.0,0.00012523111782961272
,,648.0,4.245847074641204e-06,,,648.0,0.00012500714056441593
,,649.0,4.232903382168191e-06,,,649.0,0.00012478390833692765
,,650.0,4.220018986924216e-06,,,650.0,0.00012456141752659617
,,651.0,4.207193526657958e-06,,,651.0,0.000124339664535998
,,652.0,4.194426641882906e-06,,,652.0,0.0001241186457906547
,,653.0,4.18171797585206e-06,,,653.0,0.00012389835773885167
,,654.0,4.1690671745329e-06,,,654.0,0.00012367879685145863
,,655.0,4.1564738865826226e-06,,,655.0,0.00012345995962175166
,,656.0,4.143937763323641e-06,,,656.0,0.0001232418425652372
,,657.0,4.131458458719341e-06,,,657.0,0.00012302444221947732
,,658.0,4.1190356293501035e-06,,,658.0,0.00012280775514391686
,,659.0,4.106668934389566e-06,,,659.0,0.00012259177791971215
,,660.0,4.094358035581151e-06,,,660.0,0.0001223765071495614
,,661.0,4.0821025972148315e-06,,,661.0,0.00012216193945753642
,,662.0,4.069902286104145e-06,,,662.0,0.00012194807148891622
,,663.0,4.0577567715634475e-06,,,663.0,0.00012173489991002186
,,664.0,4.045665725385411e-06,,,664.0,0.0001215224214080532
,,665.0,4.03362882181875e-06,,,665.0,0.00012131063269092666
,,666.0,4.021645737546186e-06,,,666.0,0.00012109953048711502
,,667.0,4.009716151662643e-06,,,667.0,0.00012088911154548827
,,668.0,3.997839745653668e-06,,,668.0,0.00012067937263515614
,,669.0,3.986016203374075e-06,,,669.0,0.00012047031054531214
,,670.0,3.97424521102682e-06,,,670.0,0.0001202619220850787
,,671.0,3.962526457142085e-06,,,671.0,0.00012005420408335419
,,672.0,3.950859632556581e-06,,,672.0,0.00011984715338866103
,,673.0,3.939244430393076e-06,,,673.0,0.00011964076686899524
,,674.0,3.927680546040118e-06,,,674.0,0.00011943504141167744
,,675.0,3.916167677131986e-06,,,675.0,0.00011922997392320515
,,676.0,3.904705523528827e-06,,,676.0,0.00011902556132910645
,,677.0,3.893293787297021e-06,,,677.0,0.00011882180057379498
,,678.0,3.881932172689724e-06,,,678.0,0.00011861868862042626
,,679.0,3.870620386127634e-06,,,679.0,0.0001184162224507553
,,680.0,3.859358136179935e-06,,,680.0,0.0001182143990649955
,,681.0,3.848145133545448e-06,,,681.0,0.00011801321548167884
,,682.0,3.83698109103397e-06,,,682.0,0.00011781266873751724
,,683.0,3.825865723547805e-06,,,683.0,0.00011761275588726544
,,684.0,3.814798748063483e-06,,,684.0,0.00011741347400358475
,,685.0,3.8037798836136642e-06,,,685.0,0.00011721482017690825
,,686.0,3.79280885126923e-06,,,686.0,0.00011701679151530717
,,687.0,3.7818853741215503e-06,,,687.0,0.00011681938514435851
,,688.0,3.7710091772649398e-06,,,688.0,0.00011662259820701364
,,689.0,3.760179987779281e-06,,,689.0,0.0001164264278634683
,,690.0,3.7493975347128305e-06,,,690.0,0.00011623087129103376
,,691.0,3.738661549065197e-06,,,691.0,0.0001160359256840089
,,692.0,3.72797176377049e-06,,,692.0,0.00011584158825355369
,,693.0,3.7173279136806366e-06,,,693.0,0.00011564785622756357
,,694.0,3.7067297355488714e-06,,,694.0,0.00011545472685054515
,,695.0,3.6961769680133846e-06,,,695.0,0.0001152621973834929
,,696.0,3.6856693515811426e-06,,,696.0,0.00011507026510376695
,,697.0,3.675206628611861e-06,,,697.0,0.00011487892730497188
,,698.0,3.6647885433021444e-06,,,698.0,0.0001146881812968368
,,699.0,3.6544148416697875e-06,,,699.0,0.0001144980244050963
,,700.0,3.6440852715382175e-06,,,700.0,0.00011430845397137242
,,701.0,3.633799582521112e-06,,,701.0,0.00011411946735305792
,,702.0,3.6235575260071526e-06,,,702.0,0.00011393106192320015
,,703.0,3.613358855144941e-06,,,703.0,0.00011374323507038641
,,704.0,3.603203324828055e-06,,,704.0,0.00011355598419862998
,,705.0,3.593090691680263e-06,,,705.0,0.00011336930672725716
,,706.0,3.5830207140408746e-06,,,706.0,0.00011318320009079557
,,707.0,3.5729931519502437e-06,,,707.0,0.0001129976617388631
,,708.0,3.563007767135407e-06,,,708.0,0.00011281268913605802
,,709.0,3.553064322995872e-06,,,709.0,0.00011262827976184994
,,710.0,3.5431625845895362e-06,,,710.0,0.00011244443111047175
,,711.0,3.5333023186187506e-06,,,711.0,0.0001122611406908127
,,712.0,3.5234832934165175e-06,,,712.0,0.00011207840602631182
,,713.0,3.5137052789328236e-06,,,713.0,0.00011189622465485315
,,714.0,3.5039680467211056e-06,,,714.0,0.00011171459412866092
,,715.0,3.4942713699248502e-06,,,715.0,0.00011153351201419641
,,716.0,3.4846150232643217e-06,,,716.0,0.0001113529758920552
,,717.0,3.47499878302342e-06,,,717.0,0.00011117298335686554
,,718.0,3.465422427036668e-06,,,718.0,0.00011099353201718755
,,719.0,3.455885734676323e-06,,,719.0,0.00011081461949541322
,,720.0,3.4463884868396126e-06,,,720.0,0.00011063624342766734
,,721.0,3.4369304659360976e-06,,,721.0,0.00011045840146370923
,,722.0,3.42751145587515e-06,,,722.0,0.00011028109126683538
,,723.0,3.418131242053564e-06,,,723.0,0.00011010431051378272
,,724.0,3.4087896113432686e-06,,,724.0,0.00010992805689463307
,,725.0,3.3994863520791775e-06,,,725.0,0.00010975232811271797
,,726.0,3.3902212540471424e-06,,,726.0,0.0001095771218845247
,,727.0,3.380994108472026e-06,,,727.0,0.00010940243593960284
,,728.0,3.3718047080058913e-06,,,728.0,0.00010922826802047172
,,729.0,3.362652846716301e-06,,,729.0,0.00010905461588252871
,,730.0,3.3535383200747297e-06,,,730.0,0.00010888147729395813
,,731.0,3.3444609249450885e-06,,,731.0,0.0001087088500356411
,,732.0,3.3354204595723538e-06,,,732.0,0.00010853673190106595
,,733.0,3.3264167235713113e-06,,,733.0,0.00010836512069623965
,,734.0,3.317449517915402e-06,,,734.0,0.00010819401423959967
,,735.0,3.308518644925675e-06,,,735.0,0.00010802341036192685
,,736.0,3.2996239082598456e-06,,,736.0,0.00010785330690625883
,,737.0,3.290765112901458e-06,,,737.0,0.0001076837017278043
,,738.0,3.281942065149148e-06,,,738.0,0.00010751459269385789
,,739.0,3.2731545726060083e-06,,,739.0,0.00010734597768371582
,,740.0,3.264402444169055e-06,,,740.0,0.00010717785458859223
,,741.0,3.255685490018791e-06,,,741.0,0.00010701022131153622
,,742.0,3.247003521608871e-06,,,742.0,0.00010684307576734957
,,743.0,3.238356351655859e-06,,,743.0,0.00010667641588250516
,,744.0,3.229743794129085e-06,,,744.0,0.00010651023959506599
,,745.0,3.2211656642405956e-06,,,745.0,0.00010634454485460501
,,746.0,3.212621778435201e-06,,,746.0,0.00010617932962212547
,,747.0,3.2041119543806095e-06,,,747.0,0.00010601459186998199
,,748.0,3.1956360109576588e-06,,,748.0,0.00010585032958180226
,,749.0,3.1871937682506358e-06,,,749.0,0.00010568654075240953
,,750.0,3.1787850475376906e-06,,,750.0,0.00010552322338774541
,,751.0,3.1704096712813325e-06,,,751.0,0.00010536037550479361
,,752.0,3.162067463119018e-06,,,752.0,0.00010519799513150418
,,753.0,3.1537582478538304e-06,,,753.0,0.00010503608030671842
,,754.0,3.145481851445235e-06,,,754.0,0.00010487462908009426
,,755.0,3.1372381009999312e-06,,,755.0,0.0001047136395120325
,,756.0,3.1290268247627806e-06,,,756.0,0.00010455310967360333
,,757.0,3.120847852107822e-06,,,757.0,0.0001043930376464738
,,758.0,3.1127010135293706e-06,,,758.0,0.0001042334215228356
,,759.0,3.1045861406331953e-06,,,759.0,0.00010407425940533356
,,760.0,3.096503066127781e-06,,,760.0,0.00010391554940699467
,,761.0,3.088451623815666e-06,,,761.0,0.00010375728965115774
,,762.0,3.0804316485848667e-06,,,762.0,0.0001035994782714036
,,763.0,3.072442976400368e-06,,,763.0,0.00010344211341148577
,,764.0,3.064485444295706e-06,,,764.0,0.0001032851932252619
,,765.0,3.0565588903646183e-06,,,765.0,0.00010312871587662556
,,766.0,3.0486631537527694e-06,,,766.0,0.00010297267953943862
,,767.0,3.0407980746495614e-06,,,767.0,0.0001028170823974643
,,768.0,3.032963494280004e-06,,,768.0,0.00010266192264430059
,,769.0,3.025159254896672e-06,,,769.0,0.00010250719848331428
,,770.0,3.0173851997717295e-06,,,770.0,0.00010235290812757562
,,771.0,3.009641173189023e-06,,,771.0,0.00010219904979979321
,,772.0,3.001927020436255e-06,,,772.0,0.00010204562173224978
,,773.0,2.9942425877972186e-06,,,773.0,0.00010189262216673819
,,774.0,2.9865877225441103e-06,,,774.0,0.00010174004935449804
,,775.0,2.9789622729299042e-06,,,775.0,0.00010158790155615287
,,776.0,2.9713660881808016e-06,,,776.0,0.00010143617704164772
,,777.0,2.963799018488746e-06,,,777.0,0.00010128487409018725
,,778.0,2.9562609150040007e-06,,,778.0,0.00010113399099017436
,,779.0,2.9487516298278017e-06,,,779.0,0.00010098352603914924
,,780.0,2.9412710160050682e-06,,,780.0,0.00010083347754372901
,,781.0,2.933818927517183e-06,,,781.0,0.00010068384381954774
,,782.0,2.9263952192748357e-06,,,782.0,0.00010053462319119686
,,783.0,2.9189997471109287e-06,,,783.0,0.00010038581399216635
,,784.0,2.911632367773549e-06,,,784.0,0.000100237414564786
,,785.0,2.904292938918999e-06,,,785.0,0.00010008942326016747
,,786.0,2.896981319104892e-06,,,786.0,9.994183843814653e-05
,,787.0,2.8896973677833085e-06,,,787.0,9.979465846722594e-05
,,788.0,2.882440945294012e-06,,,788.0,9.964788172451872e-05
,,789.0,2.8752119128577234e-06,,,789.0,9.950150659569182e-05
,,790.0,2.8680101325694596e-06,,,790.0,9.935553147491029e-05
,,791.0,2.8608354673919258e-06,,,791.0,9.920995476478183e-05
,,792.0,2.8536877811489693e-06,,,792.0,9.906477487630189e-05
,,793.0,2.846566938519088e-06,,,793.0,9.891999022879892e-05
,,794.0,2.8394728050290003e-06,,,794.0,9.877559924988046e-05
,,795.0,2.832405247047265e-06,,,795.0,9.863160037537922e-05
,,796.0,2.8253641317779656e-06,,,796.0,9.848799204929993e-05
,,797.0,2.818349327254439e-06,,,797.0,9.834477272376634e-05
,,798.0,2.8113607023330714e-06,,,798.0,9.820194085896877e-05
,,799.0,2.8043981266871377e-06,,,799.0,9.805949492311206e-05
,,800.0,2.7974614708007008e-06,,,800.0,9.791743339236384e-05
,,801.0,2.7905506059625613e-06,,,801.0,9.777575475080331e-05
,,802.0,2.7836654042602627e-06,,,802.0,9.763445749037025e-05
,,803.0,2.776805738574144e-06,,,803.0,9.749354011081464e-05
,,804.0,2.7699714825714485e-06,,,804.0,9.735300111964649e-05
,,805.0,2.7631625107004817e-06,,,805.0,9.72128390320861e-05
,,806.0,2.756378698184818e-06,,,806.0,9.707305237101473e-05
,,807.0,2.749619921017563e-06,,,807.0,9.693363966692563e-05
,,808.0,2.742886055955657e-06,,,808.0,9.679459945787548e-05
,,809.0,2.7361769805142363e-06,,,809.0,9.665593028943606e-05
,,810.0,2.7294925729610364e-06,,,810.0,9.651763071464647e-05
,,811.0,2.722832712310847e-06,,,811.0,9.637969929396566e-05
,,812.0,2.7161972783200154e-06,,,812.0,9.62421345952252e-05
,,813.0,2.7095861514809907e-06,,,813.0,9.610493519358254e-05
,,814.0,2.7029992130169244e-06,,,814.0,9.59680996714746e-05
,,815.0,2.696436344876308e-06,,,815.0,9.583162661857174e-05
,,816.0,2.689897429727663e-06,,,816.0,9.569551463173185e-05
,,817.0,2.6833823509542742e-06,,,817.0,9.555976231495522e-05
,,818.0,2.676890992648966e-06,,,818.0,9.542436827933929e-05
,,819.0,2.670423239608924e-06,,,819.0,9.528933114303407e-05
,,820.0,2.6639789773305653e-06,,,820.0,9.51546495311977e-05
,,821.0,2.6575580920044433e-06,,,821.0,9.502032207595244e-05
,,822.0,2.6511604705102053e-06,,,822.0,9.488634741634102e-05
,,823.0,2.6447860004115853e-06,,,823.0,9.475272419828316e-05
,,824.0,2.638434569951445e-06,,,824.0,9.46194510745326e-05
,,825.0,2.632106068046852e-06,,,825.0,9.448652670463431e-05
,,826.0,2.625800384284202e-06,,,826.0,9.435394975488217e-05
,,827.0,2.619517408914383e-06,,,827.0,9.422171889827671e-05
,,828.0,2.6132570328479774e-06,,,828.0,9.408983281448353e-05
,,829.0,2.6070191476505076e-06,,,829.0,9.395829018979161e-05
,,830.0,2.6008036455377187e-06,,,830.0,9.382708971707235e-05
,,831.0,2.5946104193709038e-06,,,831.0,9.369623009573854e-05
,,832.0,2.588439362652265e-06,,,832.0,9.35657100317039e-05
,,833.0,2.582290369520315e-06,,,833.0,9.343552823734283e-05
,,834.0,2.576163334745321e-06,,,834.0,9.330568343145035e-05
,,835.0,2.5700581537247785e-06,,,835.0,9.317617433920253e-05
,,836.0,2.5639747224789276e-06,,,836.0,9.304699969211708e-05
,,837.0,2.5579129376463098e-06,,,837.0,9.291815822801428e-05
,,838.0,2.5518726964793564e-06,,,838.0,9.278964869097811e-05
,,839.0,2.5458538968400133e-06,,,839.0,9.266146983131789e-05
,,840.0,2.5398564371954087e-06,,,840.0,9.253362040552985e-05
,,841.0,2.5338802166135485e-06,,,841.0,9.240609917625939e-05
,,842.0,2.5279251347590545e-06,,,842.0,9.227890491226322e-05
,,843.0,2.5219910918889316e-06,,,843.0,9.215203638837209e-05
,,844.0,2.5160779888483748e-06,,,844.0,9.202549238545359e-05
,,845.0,2.5101857270666095e-06,,,845.0,9.189927169037535e-05
,,846.0,2.504314208552765e-06,,,846.0,9.177337309596843e-05
,,847.0,2.498463335891781e-06,,,847.0,9.164779540099097e-05
,,848.0,2.492633012240352e-06,,,848.0,9.15225374100922e-05
,,849.0,2.4868231413229013e-06,,,849.0,9.139759793377657e-05
,,850.0,2.4810336274275883e-06,,,850.0,9.127297578836828e-05
,,851.0,2.4752643754023515e-06,,,851.0,9.114866979597598e-05
,,852.0,2.46951529065098e-06,,,852.0,9.102467878445773e-05
,,853.0,2.463786279129219e-06,,,853.0,9.090100158738623e-05
,,854.0,2.4580772473409074e-06,,,854.0,9.077763704401432e-05
,,855.0,2.452388102334148e-06,,,855.0,9.065458399924073e-05
,,856.0,2.4467187516975055e-06,,,856.0,9.053184130357596e-05
,,857.0,2.441069103556236e-06,,,857.0,9.040940781310868e-05
,,858.0,2.4354390665685536e-06,,,858.0,9.028728238947191e-05
,,859.0,2.4298285499219176e-06,,,859.0,9.016546389981007e-05
,,860.0,2.4242374633293565e-06,,,860.0,9.004395121674563e-05
,,861.0,2.4186657170258183e-06,,,861.0,8.992274321834646e-05
,,862.0,2.413113221764555e-06,,,862.0,8.980183878809313e-05
,,863.0,2.4075798888135298e-06,,,863.0,8.968123681484665e-05
,,864.0,2.402065629951858e-06,,,864.0,8.956093619281632e-05
,,865.0,2.3965703574662747e-06,,,865.0,8.944093582152776e-05
,,866.0,2.391093984147633e-06,,,866.0,8.932123460579136e-05
,,867.0,2.3856364232874273e-06,,,867.0,8.920183145567074e-05
,,868.0,2.3801975886743473e-06,,,868.0,8.908272528645158e-05
,,869.0,2.374777394590857e-06,,,869.0,8.896391501861061e-05
,,870.0,2.3693757558098033e-06,,,870.0,8.884539957778482e-05
,,871.0,2.3639925875910533e-06,,,871.0,8.872717789474092e-05
,,872.0,2.3586278056781512e-06,,,872.0,8.860924890534495e-05
,,873.0,2.353281326295013e-06,,,873.0,8.849161155053218e-05
,,874.0,2.3479530661426365e-06,,,874.0,8.83742647762772e-05
,,875.0,2.342642942395846e-06,,,875.0,8.825720753356419e-05
,,876.0,2.337350872700058e-06,,,876.0,8.814043877835743e-05
,,877.0,2.3320767751680744e-06,,,877.0,8.802395747157198e-05
,,878.0,2.326820568376901e-06,,,878.0,8.790776257904464e-05
,,879.0,2.321582171364591e-06,,,879.0,8.7791853071505e-05
,,880.0,2.316361503627115e-06,,,880.0,8.767622792454685e-05
,,881.0,2.3111584851152516e-06,,,881.0,8.75608861185996e-05
,,882.0,2.305973036231509e-06,,,882.0,8.744582663890005e-05
,,883.0,2.3008050778270647e-06,,,883.0,8.733104847546432e-05
,,884.0,2.2956545311987336e-06,,,884.0,8.721655062305991e-05
,,885.0,2.290521318085958e-06,,,885.0,8.710233208117803e-05
,,886.0,2.2854053606678212e-06,,,886.0,8.698839185400614e-05
,,887.0,2.280306581560086e-06,,,887.0,8.687472895040054e-05
,,888.0,2.275224903812256e-06,,,888.0,8.676134238385933e-05
,,889.0,2.2701602509046578e-06,,,889.0,8.664823117249545e-05
,,890.0,2.2651125467455488e-06,,,890.0,8.653539433900992e-05
,,891.0,2.2600817156682485e-06,,,891.0,8.642283091066524e-05
,,892.0,2.2550676824282866e-06,,,892.0,8.631053991925918e-05
,,893.0,2.2500703722005807e-06,,,893.0,8.619852040109833e-05
,,894.0,2.2450897105766317e-06,,,894.0,8.608677139697226e-05
,,895.0,2.2401256235617394e-06,,,895.0,8.597529195212762e-05
,,896.0,2.235178037572246e-06,,,896.0,8.586408111624251e-05
,,897.0,2.2302468794327955e-06,,,897.0,8.575313794340094e-05
,,898.0,2.2253320763736152e-06,,,898.0,8.564246149206759e-05
,,899.0,2.2204335560278213e-06,,,899.0,8.553205082506258e-05
,,900.0,2.215551246428742e-06,,,900.0,8.54219050095366e-05
,,901.0,2.210685076007263e-06,,,901.0,8.531202311694611e-05
,,902.0,2.205834973589194e-06,,,902.0,8.520240422302861e-05
,,903.0,2.2010008683926544e-06,,,903.0,8.509304740777828e-05
,,904.0,2.196182690025478e-06,,,904.0,8.49839517554217e-05
,,905.0,2.191380368482642e-06,,,905.0,8.487511635439364e-05
,,906.0,2.186593834143711e-06,,,906.0,8.476654029731316e-05
,,907.0,2.181823017770303e-06,,,907.0,8.465822268095981e-05
,,908.0,2.177067850503576e-06,,,908.0,8.455016260625002e-05
,,909.0,2.172328263861731e-06,,,909.0,8.444235917821349e-05
,,910.0,2.1676041897375366e-06,,,910.0,8.433481150597004e-05
,,911.0,2.162895560395869e-06,,,911.0,8.422751870270636e-05
,,912.0,2.158202308471278e-06,,,912.0,8.412047988565303e-05
,,913.0,2.1535243669655632e-06,,,913.0,8.401369417606163e-05
,,914.0,2.148861669245374e-06,,,914.0,8.390716069918212e-05
,,915.0,2.1442141490398263e-06,,,915.0,8.380087858424025e-05
,,916.0,2.1395817404381367e-06,,,916.0,8.369484696441516e-05
,,917.0,2.1349643778872765e-06,,,917.0,8.358906497681716e-05
,,918.0,2.130361996189642e-06,,,918.0,8.348353176246563e-05
,,919.0,2.1257745305007424e-06,,,919.0,8.337824646626711e-05
,,920.0,2.1212019163269076e-06,,,920.0,8.327320823699346e-05
,,921.0,2.1166440895230085e-06,,,921.0,8.31684162272602e-05
,,922.0,2.112100986290201e-06,,,922.0,8.30638695935051e-05
,,923.0,2.1075725431736815e-06,,,923.0,8.295956749596666e-05
,,924.0,2.1030586970604614e-06,,,924.0,8.285550909866305e-05
,,925.0,2.09855938517716e-06,,,925.0,8.27516935693709e-05
,,926.0,2.094074545087811e-06,,,926.0,8.264812007960448e-05
,,927.0,2.089604114691688e-06,,,927.0,8.254478780459481e-05
,,928.0,2.085148032221145e-06,,,928.0,8.244169592326904e-05
,,929.0,2.080706236239473e-06,,,929.0,8.233884361822989e-05
,,930.0,2.076278665638775e-06,,,930.0,8.223623007573534e-05
,,931.0,2.0718652596378517e-06,,,931.0,8.213385448567828e-05
,,932.0,2.06746595778011e-06,,,932.0,8.203171604156647e-05
,,933.0,2.0630806999314815e-06,,,933.0,8.192981394050249e-05
,,934.0,2.058709426278359e-06,,,934.0,8.182814738316393e-05
,,935.0,2.0543520773255485e-06,,,935.0,8.172671557378363e-05
,,936.0,2.050008593894235e-06,,,936.0,8.162551772013015e-05
,,937.0,2.0456789171199647e-06,,,937.0,8.152455303348819e-05
,,938.0,2.0413629884506436e-06,,,938.0,8.142382072863938e-05
,,939.0,2.037060749644546e-06,,,939.0,8.132332002384299e-05
,,940.0,2.032772142768344e-06,,,940.0,8.122305014081688e-05
,,941.0,2.028497110195147e-06,,,941.0,8.112301030471848e-05
,,942.0,2.0242355946025587e-06,,,942.0,8.102319974412605e-05
,,943.0,2.019987538970746e-06,,,943.0,8.09236176910199e-05
,,944.0,2.0157528865805223e-06,,,944.0,8.082426338076378e-05
,,945.0,2.0115315810114504e-06,,,945.0,8.072513605208652e-05
,,946.0,2.0073235661399497e-06,,,946.0,8.06262349470635e-05
,,947.0,2.0031287861374247e-06,,,947.0,8.052755931109861e-05
,,948.0,1.998947185468408e-06,,,948.0,8.042910839290602e-05
,,949.0,1.9947787088887084e-06,,,949.0,8.033088144449224e-05
,,950.0,1.9906233014435837e-06,,,950.0,8.023287772113816e-05
,,951.0,1.9864809084659174e-06,,,951.0,8.013509648138139e-05
,,952.0,1.982351475574417e-06,,,952.0,8.00375369869986e-05
,,953.0,1.978234948671818e-06,,,953.0,7.99401985029879e-05
,,954.0,1.9741312739431052e-06,,,954.0,7.98430802975515e-05
,,955.0,1.9700403978537483e-06,,,955.0,7.974618164207836e-05
,,956.0,1.965962267147945e-06,,,956.0,7.964950181112708e-05
,,957.0,1.961896828846882e-06,,,957.0,7.955304008240865e-05
,,958.0,1.9578440302470083e-06,,,958.0,7.945679573676967e-05
,,959.0,1.953803818918316e-06,,,959.0,7.93607680581753e-05
,,960.0,1.9497761427026422e-06,,,960.0,7.926495633369263e-05
,,961.0,1.9457609497119716e-06,,,961.0,7.9169359853474e-05
,,962.0,1.941758188326765e-06,,,962.0,7.90739779107404e-05
,,963.0,1.9377678071942883e-06,,,963.0,7.897880980176513e-05
,,964.0,1.93378975522696e-06,,,964.0,7.888385482585734e-05
,,965.0,1.9298239816007088e-06,,,965.0,7.878911228534592e-05
,,966.0,1.9258704357533427e-06,,,966.0,7.869458148556332e-05
,,967.0,1.9219290673829316e-06,,,967.0,7.86002617348295e-05
,,968.0,1.9179998264461976e-06,,,968.0,7.850615234443608e-05
,,969.0,1.9140826631569238e-06,,,969.0,7.841225262863045e-05
,,970.0,1.9101775279843656e-06,,,970.0,7.831856190460011e-05
,,971.0,1.9062843716516822e-06,,,971.0,7.822507949245697e-05
,,972.0,1.9024031451343717e-06,,,972.0,7.813180471522194e-05
,,973.0,1.8985337996587253e-06,,,973.0,7.803873689880942e-05
,,974.0,1.8946762867002836e-06,,,974.0,7.794587537201198e-05
,,975.0,1.8908305579823121e-06,,,975.0,7.785321946648517e-05
,,976.0,1.886996565474282e-06,,,976.0,7.776076851673242e-05
,,977.0,1.8831742613903667e-06,,,977.0,7.766852186008985e-05
,,978.0,1.8793635981879423e-06,,,978.0,7.757647883671154e-05
,,979.0,1.8755645285661066e-06,,,979.0,7.748463878955449e-05
,,980.0,1.8717770054642026e-06,,,980.0,7.739300106436399e-05
,,981.0,1.8680009820603557e-06,,,981.0,7.730156500965893e-05
,,982.0,1.8642364117700198e-06,,,982.0,7.721032997671718e-05
,,983.0,1.8604832482445344e-06,,,983.0,7.711929531956116e-05
,,984.0,1.8567414453696924e-06,,,984.0,7.702846039494345e-05
,,985.0,1.8530109572643161e-06,,,985.0,7.693782456233246e-05
,,986.0,1.8492917382788461e-06,,,986.0,7.684738718389828e-05
,,987.0,1.8455837429939377e-06,,,987.0,7.675714762449847e-05
,,988.0,1.841886926219068e-06,,,988.0,7.66671052516641e-05
,,989.0,1.8382012429911546e-06,,,989.0,7.657725943558582e-05
,,990.0,1.8345266485731805e-06,,,990.0,7.648760954909989e-05
,,991.0,1.8308630984528307e-06,,,991.0,7.639815496767455e-05
,,992.0,1.8272105483411406e-06,,,992.0,7.630889506939625e-05
,,993.0,1.8235689541711494e-06,,,993.0,7.621982923495601e-05
,,994.0,1.8199382720965654e-06,,,994.0,7.613095684763604e-05
,,995.0,1.8163184584904417e-06,,,995.0,7.604227729329617e-05
,,996.0,1.8127094699438579e-06,,,996.0,7.595378996036058e-05
,,997.0,1.809111263264615e-06,,,997.0,7.586549423980446e-05
,,998.0,1.8055237954759367e-06,,,998.0,7.577738952514092e-05
,,999.0,1.8019470238151797e-06,,,999.0,7.568947521240781e-05
,,1000.0,1.7983809057325553e-06,,,1000.0,7.560175070015469e-05


==> data/mid/c2/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,481015,10267,0.9440162813198545,0.9460928861039439
4500.0,2513,77,0.0049318896811051515,0.0070954662734979725
7500.0,4294,125,0.008427192316221854,0.011518614080353852
10500.0,5063,101,0.009936393734753435,0.009307040176925912
13500.0,5196,89,0.010197412965786854,0.008201253225211943
16500.0,3936,66,0.007724599198101821,0.006081828234426834
19500.0,2607,64,0.005116369438376892,0.005897530409141172
22500.0,1746,34,0.0034266133637921186,0.003133063029856248
25500.0,1085,15,0.002129367411062113,0.0013822336896424621
28500.0,681,8,0.0013364969649154828,0.0007371913011426465
31500.0,426,0,0.0008360465595506544,0.0
34500.0,312,3,0.0006123157900934371,0.00027644673792849247
37500.0,203,0,0.00039839777368258885,0.0
40500.0,126,0,0.0002472813767685034,0.0
43500.0,115,0,0.00022569332006649122,0.0
46500.0,56,0,0.00010990283411933485,0.0
49500.0,62,0,0.00012167813777497788,0.0
52500.0,29,0,5.691396766894126e-05,0.0
55500.0,37,0,7.261437254313196e-05,0.0
58500.0,11,0,2.1588056702012203e-05,0.0
61500.0,6,3,1.1775303655643019e-05,0.00027644673792849247
64500.0,4,0,7.850202437095347e-06,0.0
67500.0,4,0,7.850202437095347e-06,0.0
70500.0,3,0,5.8876518278215095e-06,0.0
73500.0,0,0,0.0,0.0
76500.0,4,0,7.850202437095347e-06,0.0
79500.0,4,0,7.850202437095347e-06,0.0
82500.0,0,0,0.0,0.0
85500.0,0,0,0.0,0.0
88500.0,3,0,5.8876518278215095e-06,0.0


==> data/mid/c3/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,3696,6,0.023488290807409995,0.016901408450704224
150.0,5756,7,0.03657970830288202,0.01971830985915493
250.0,9295,11,0.05907025515554002,0.030985915492957747
350.0,14238,34,0.09048330208763623,0.09577464788732394
450.0,17724,30,0.11263703091735248,0.08450704225352113
550.0,20279,28,0.12887420164595978,0.07887323943661972
650.0,21224,50,0.13487973054558164,0.14084507042253522
750.0,19947,46,0.12676432270979632,0.1295774647887324
850.0,16104,38,0.1023418385180007,0.10704225352112676
950.0,11593,42,0.07367417622573162,0.11830985915492957
1050.0,8384,25,0.0532807981951638,0.07042253521126761
1150.0,4797,17,0.030485208604747228,0.04788732394366197
1250.0,2480,6,0.015760541450859523,0.016901408450704224
1350.0,1107,6,0.007035048139557053,0.016901408450704224
1450.0,449,7,0.00285342060944997,0.01971830985915493
1550.0,227,1,0.001442597947316577,0.0028169014084507044
1650.0,55,0,0.0003495281370150297,0.0
1750.0,0,0,0.0,0.0
1850.0,0,1,0.0,0.0028169014084507044


==> data/mid/c3/balance_curves.csv <==
step,26002,25375,31830,25012(sar),29901(sar),30840(sar)
0,93350.66,47148.26,173807.68,21657.1,93064.28,158118.29
1,93858.87,46691.51,175096.35,21607.17,92221.48,158647.21
2,93826.82,46089.27,174534.01,21149.11,91302.09,157819.43
3,93306.46,45661.69,174679.29,20650.82,90842.57,157656.19666666666
4,93666.88,45179.36,174193.01,20165.54,90842.57,157492.96333333335
5,93320.26,44607.03,173961.665,19856.08,90842.57,158905.57
6,93173.54999999999,44473.21666666667,173730.32,19546.62,90544.77,158628.55
7,92666.42,44339.40333333333,173484.665,18970.59,90544.77,158351.53
8,92545.53,44205.59,173239.01,18736.52,90001.73,157993.26
9,92523.51,43920.22,172775.4,18502.45,89476.23,157561.78
10,92883.92,43634.85,172139.34,17793.46,89184.6,156993.7
11,92351.15,43626.17333333333,171791.56,17446.47,88892.97,155546.07
12,91941.84,43617.496666666666,171193.35,17275.18,88568.49,156299.92
13,91260.1,43608.82,170827.82,17103.89,88412.31,155845.1
14,91047.57,42964.29,170621.09333333335,15655.81,88256.13,155014.79
15,91040.85,42676.0,170414.36666666667,15137.82,88099.95,154791.035
16,90673.71,42041.56,170207.64,15190.235,87973.225,154567.28
17,90537.53,41568.03,169470.04,15242.65,87846.5,154373.84
18,90495.61499999999,41156.17,169205.70500000002,15295.064999999999,87846.5,154043.51
19,90093.28,40984.67333333333,168941.37,14804.86,87846.5,153748.235
20,89972.9,40813.176666666666,168679.06,14838.033333333333,87846.5,153452.96
21,89942.0,40641.68,168416.75,14871.206666666667,87846.5,152954.06
22,90333.32,40453.935,168178.035,14904.38,87571.95999999999,152233.12
23,98982.5,40266.19,167939.32,14621.41,87297.42,151722.09
24,107631.68000000001,39789.16,178327.46000000002,14338.44,86741.38,161999.635
25,90271.51,62924.46,188189.59,46122.46,115226.32,171862.12
26,106747.92,50095.35,175061.45,29205.84,112971.94,162431.84
27,105753.82,49460.55,174901.8866666667,29065.046666666665,112971.94,162200.495
28,106114.23,49069.14,174742.32333333333,28924.253333333334,112971.94,161969.15
29,105300.46,48815.835,174582.76,28783.46,112971.94,161533.56
30,104748.8,48562.53,173964.81,28513.8,112971.94,162406.82
31,105109.21,48311.39,173508.5,28244.14,112205.39,161216.98
32,104600.905,47942.28,173419.595,28049.010000000002,112205.39,161108.0
33,104092.6,47412.19,173330.69,27853.88,111884.31,160999.02000000002
34,103798.81,47165.06,173241.785,27269.59,111536.53,160890.04
35,103918.95,46917.93,173152.88,26841.53,111536.53,160781.06
36,104039.09,46465.14,173063.975,26402.94,111536.53,160264.81
37,104159.23,46045.31,172975.07,27260.27,111536.53,159792.32
38,103463.74,45926.33666666666,172417.45,26779.1,111536.53,159717.615
39,105098.14,45807.363333333335,172350.16571428571,26555.975,111536.53,159642.91
40,105458.55,45688.39,172282.88142857145,26332.85,110594.89,159568.20500000002
41,105561.525,45245.99,172215.59714285715,25790.23,110594.89,159493.5
42,105664.5,44992.86,172148.31285714285,25471.76,109720.66,159418.79499999998
43,106024.92,44739.73,172081.02857142856,25064.9,110370.79,159344.09
44,105459.57,44233.6,172013.7442857143,24760.91,109985.08,159166.80333333334
45,105094.93,43678.54,171946.46,24456.92,109861.2125,158989.51666666666
46,105455.35,43209.89,171722.15,24183.51,109737.345,158812.23
47,105009.66,42803.445,171497.84,23458.25,109613.47750000001,158600.785
48,104723.71,42397.0,171640.67,24552.34,109489.61,158389.34
49,105084.14,41978.47,170918.46,24237.86,109371.33,158375.60666666666
50,104732.76000000001,41506.49,176112.535,23923.38,109253.05,158361.87333333335
51,104381.38,40923.75,181306.61,23446.19,109134.77,157819.21
52,104741.8,52504.415,186500.685,39338.2,108078.08,157911.01
53,131324.43,63518.08,191694.76,54660.87,136563.03,178466.1
54,126559.39,62988.91,191263.89,54357.100000000006,134308.65,177710.43
55,121794.35,62435.13,190799.21,54053.33,134308.65,168643.84
56,121583.82,49648.69,178226.0,38122.99,133817.64,168398.435
57,121373.29,49347.87,177101.67,37648.58,133817.64,168153.03
58,121701.28,49047.05,176694.79,37206.92,133817.64,167884.35499999998
59,121609.62,48864.105,176511.78,36847.38,133544.23,167615.68
60,121517.96,48681.16,176328.77000000002,36325.66,133270.82,166849.12
61,121065.89,48655.13,176145.76,35745.49,133014.175,166657.425
62,121569.16,47997.14,175868.02000000002,35223.89,132757.53,166465.73
63,122072.43,47812.17,175590.28,34752.27,132477.56,165948.01
64,122060.21,47627.2,174953.93,34580.59,132197.59,165843.2575
65,121689.97,47395.595,174584.25,34349.26,131876.51,165738.505
66,121228.06,47163.99,174364.435,34218.885,131876.51,165633.7525
67,121588.47,46566.54,174144.62,34088.51,131876.51,165529.0
68,121043.56,46172.09,174017.91333333333,33580.7,131876.51,164950.18
69,120365.58,45661.53,173891.20666666667,32959.01,131876.51,164664.35499999998
70,120726.0,45564.7,173764.5,32368.98,131876.51,164378.53
71,120230.4,45467.869999999995,173766.22333333333,31448.29,131876.51,163817.82
72,119958.47,45371.04,173767.94666666668,31301.606666666667,131876.51,163598.0
73,120046.96,45248.18,173150.82,31154.923333333336,131876.51,163378.18
74,120619.87,44807.98,173027.76,31008.24,131664.26,162804.73
75,120800.075,44358.08,172461.21,30605.6,131452.01,162588.22
76,120980.28,43909.14,171994.62,35902.935,131266.34000000003,162371.71
77,120719.175,43486.76,172222.28999999998,41200.27,131080.67,161665.25
78,120458.07,42789.58,172917.98,46497.604999999996,130901.46666666667,161451.14
79,120818.48,42134.55,172103.75,51794.94,130722.26333333334,161237.03
80,133793.745,53715.215,171540.98,57092.274999999994,130543.06,160606.95
81,147401.1,64649.94,191929.25,62389.61,159028.01,180558.14
82,146189.35,51848.97,185642.64,46459.27,156118.6,175771.96000000002
83,136994.95,50864.45,178894.39,45561.44,155911.77500000002,171491.56
84,137175.16,50325.93,179021.995,45092.9,155704.95,170986.385
85,137355.37,50299.91,179149.6,44681.22,155704.95,170481.21
86,136910.26,50146.7275,179096.632,45497.53,155086.98,170037.96
87,136280.75,49993.545,179043.66400000002,45001.67,154716.54,169523.21
88,136641.15,49840.3625,178990.696,44524.38,154716.54,169291.345
89,136118.93,49687.18,178937.728,43905.41,154716.54,169059.48
90,136707.2,48996.47,178884.76,43532.68,154716.54,168585.73
91,137067.6,48503.2,178702.48333333334,43177.78,153837.93,168503.90250000003
92,136815.51,48371.15,178520.20666666667,42927.17,153602.83000000002,168422.075
93,136563.42,48239.1,178337.93,42676.56,153367.73,168340.2475
94,136323.81,48107.05,177836.57,42214.0,152112.92,168258.42
95,135798.06,47910.375,177121.15,41988.91,152112.92,167877.59
96,135337.48,47713.7,176745.15,41763.82,152112.92,167607.005
97,135234.42,47283.68,176841.055,41676.01,151267.73,167336.42
98,134755.12,47033.305,176936.96,41243.13,150807.28,167175.65333333335
99,134987.14,46782.93,177063.846,41110.253333333334,148889.5,167014.88666666666
100,135010.29,46552.775,177190.732,40977.37666666666,148631.435,166854.12
101,135130.42666666667,46322.62,177317.61800000002,40844.5,148373.37,167383.04
102,135250.56333333335,46171.065,177444.50400000002,40488.6,148373.37,166955.0
103,135370.7,46019.51,177571.39,40389.797999999995,148373.37,166464.93
104,135346.28666666668,45478.48,177086.1,40290.996,148373.37,165976.95
105,135321.87333333332,45091.39,177861.34,40192.193999999996,154070.36,165446.6
106,135731.12,44751.45,177998.97999999998,40093.392,159767.35,165154.92
107,134809.37,44488.009999999995,178136.62,39994.59,165464.34,171715.53
108,135350.11,44224.57,177677.21,39459.59,171161.33000000002,178276.14
109,152352.37,66785.64,197747.96,55313.26,176858.32,175167.68
110,152169.58000000002,54449.08,191461.35499999998,54728.47,177460.8,174900.765
111,151986.79,54449.08,185174.75,54303.3,176858.32,174633.85


==> data/mid/c3/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,1,0,0.00012201073694485115,0.0
3.5,0,0,0.0,0.0
4.5,0,0,0.0,0.0
5.5,1,0,0.00012201073694485115,0.0
6.5,0,0,0.0,0.0
7.5,2,0,0.0002440214738897023,0.0
8.5,0,0,0.0,0.0
9.5,2,0,0.0002440214738897023,0.0
10.5,1,0,0.00012201073694485115,0.0
11.5,5,0,0.0006100536847242558,0.0
12.5,5,0,0.0006100536847242558,0.0
13.5,9,0,0.0010980966325036604,0.0
14.5,5,0,0.0006100536847242558,0.0
15.5,8,0,0.0009760858955588092,0.0
16.5,14,0,0.001708150317227916,0.0
17.5,5,0,0.0006100536847242558,0.0
18.5,3,0,0.00036603221083455345,0.0
19.5,6,0,0.0007320644216691069,0.0
20.5,0,0,0.0,0.0
21.5,2,0,0.0002440214738897023,0.0
22.5,0,0,0.0,0.0
23.5,0,0,0.0,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,0,0,0.0,0.0
28.5,0,0,0.0,0.0
29.5,0,0,0.0,0.0
30.5,0,0,0.0,0.0
31.5,0,0,0.0,0.0
32.5,0,1,0.0,0.006944444444444444
33.5,0,0,0.0,0.0
34.5,0,0,0.0,0.0
35.5,0,0,0.0,0.0
36.5,1,0,0.00012201073694485115,0.0
37.5,0,0,0.0,0.0
38.5,0,0,0.0,0.0
39.5,0,0,0.0,0.0
40.5,0,0,0.0,0.0
41.5,0,0,0.0,0.0
42.5,2,0,0.0002440214738897023,0.0
43.5,0,0,0.0,0.0
44.5,2,0,0.0002440214738897023,0.0
45.5,4,0,0.0004880429477794046,0.0
46.5,1,0,0.00012201073694485115,0.0
47.5,11,1,0.0013421181063933627,0.006944444444444444
48.5,10,0,0.0012201073694485115,0.0
49.5,19,1,0.002318204001952172,0.006944444444444444
50.5,36,0,0.004392386530014641,0.0
51.5,58,0,0.007076622742801367,0.0
52.5,79,0,0.009638848218643241,0.0
53.5,122,2,0.01488530990727184,0.013888888888888888
54.5,144,4,0.017569546120058566,0.027777777777777776
55.5,185,1,0.022571986334797463,0.006944444444444444
56.5,258,3,0.0314787701317716,0.020833333333333332
57.5,320,7,0.03904343582235237,0.04861111111111111
58.5,431,6,0.052586627623230846,0.041666666666666664
59.5,471,5,0.05746705710102489,0.034722222222222224
60.5,496,8,0.06051732552464617,0.05555555555555555
61.5,610,10,0.0744265495363592,0.06944444444444445
62.5,591,15,0.07210834553440702,0.10416666666666667
63.5,593,10,0.07235236700829673,0.06944444444444445
64.5,585,9,0.07137628111273792,0.0625
65.5,589,12,0.07186432406051732,0.08333333333333333
66.5,493,9,0.06015129331381162,0.0625
67.5,450,10,0.05490483162518302,0.06944444444444445
68.5,379,7,0.046242069302098586,0.04861111111111111
69.5,306,4,0.03733528550512445,0.027777777777777776
70.5,249,7,0.030380673499267936,0.04861111111111111
71.5,188,2,0.022938018545632016,0.013888888888888888
72.5,131,3,0.0159834065397755,0.020833333333333332
73.5,108,3,0.013177159590043924,0.020833333333333332
74.5,95,0,0.01159102000976086,0.0
75.5,43,3,0.0052464616886285995,0.020833333333333332
76.5,24,0,0.0029282576866764276,0.0
77.5,17,1,0.0020741825280624696,0.006944444444444444
78.5,10,0,0.0012201073694485115,0.0
79.5,8,0,0.0009760858955588092,0.0
80.5,7,0,0.000854075158613958,0.0
81.5,0,0,0.0,0.0
82.5,0,0,0.0,0.0
83.5,0,0,0.0,0.0
84.5,0,0,0.0,0.0
85.5,0,0,0.0,0.0
86.5,0,0,0.0,0.0
87.5,0,0,0.0,0.0
88.5,1,0,0.00012201073694485115,0.0


==> data/mid/c3/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,3,0,0.00036563071297989033,0.0
2.5,0,0,0.0,0.0
3.5,18,0,0.0021937842778793418,0.0
4.5,76,0,0.009262644728823887,0.0
5.5,88,2,0.010725167580743449,0.014925373134328358
6.5,66,0,0.008043875685557587,0.0
7.5,139,0,0.016940889701401583,0.0
8.5,513,1,0.06252285191956124,0.007462686567164179
9.5,791,2,0.09640463132236442,0.014925373134328358
10.5,574,5,0.06995734308348568,0.03731343283582089
11.5,502,7,0.061182205971968315,0.05223880597014925
12.5,471,8,0.05740402193784278,0.05970149253731343
13.5,486,8,0.05923217550274223,0.05970149253731343
14.5,474,14,0.05776965265082267,0.1044776119402985
15.5,381,8,0.046435100548446066,0.05970149253731343
16.5,353,6,0.04302254722730043,0.04477611940298507
17.5,326,9,0.039731870810481414,0.06716417910447761
18.5,267,5,0.03254113345521024,0.03731343283582089
19.5,281,8,0.034247410115783056,0.05970149253731343
20.5,219,1,0.026691042047531994,0.007462686567164179
21.5,203,4,0.02474101157830591,0.029850746268656716
22.5,187,3,0.02279098110907983,0.022388059701492536
23.5,133,3,0.016209628275441805,0.022388059701492536
24.5,121,5,0.014747105423522243,0.03731343283582089
25.5,124,5,0.015112736136502132,0.03731343283582089
26.5,113,2,0.013772090188909202,0.014925373134328358
27.5,84,2,0.010237659963436929,0.014925373134328358
28.5,81,4,0.009872029250457038,0.029850746268656716
29.5,69,2,0.008409506398537478,0.014925373134328358
30.5,69,3,0.008409506398537478,0.022388059701492536
31.5,68,1,0.008287629494210847,0.007462686567164179
32.5,49,0,0.005971968312004875,0.0
33.5,49,2,0.005971968312004875,0.014925373134328358
34.5,53,1,0.006459475929311395,0.007462686567164179
35.5,55,0,0.006703229737964655,0.0
36.5,31,1,0.003778184034125533,0.007462686567164179
37.5,33,0,0.0040219378427787935,0.0
38.5,38,0,0.0046313223644119435,0.0
39.5,35,0,0.0042656916514320535,0.0
40.5,16,1,0.0019500304692260815,0.007462686567164179
41.5,14,0,0.0017062766605728215,0.0
42.5,27,2,0.0032906764168190127,0.014925373134328358
43.5,27,0,0.0032906764168190127,0.0
44.5,29,0,0.003534430225472273,0.0
45.5,16,0,0.0019500304692260815,0.0
46.5,16,0,0.0019500304692260815,0.0
47.5,16,0,0.0019500304692260815,0.0
48.5,13,0,0.0015843997562461913,0.0
49.5,9,0,0.0010968921389396709,0.0
50.5,15,0,0.0018281535648994515,0.0
51.5,10,0,0.001218769043266301,0.0
52.5,13,1,0.0015843997562461913,0.007462686567164179
53.5,12,1,0.0014625228519195613,0.007462686567164179
54.5,15,0,0.0018281535648994515,0.0
55.5,7,0,0.0008531383302864108,0.0
56.5,9,2,0.0010968921389396709,0.014925373134328358
57.5,13,0,0.0015843997562461913,0.0
58.5,5,0,0.0006093845216331506,0.0
59.5,6,0,0.0007312614259597807,0.0
60.5,9,0,0.0010968921389396709,0.0
61.5,10,0,0.001218769043266301,0.0
62.5,12,1,0.0014625228519195613,0.007462686567164179
63.5,10,1,0.001218769043266301,0.007462686567164179
64.5,12,0,0.0014625228519195613,0.0
65.5,8,0,0.0009750152346130408,0.0
66.5,12,0,0.0014625228519195613,0.0
67.5,8,0,0.0009750152346130408,0.0
68.5,11,0,0.001340645947592931,0.0
69.5,10,0,0.001218769043266301,0.0
70.5,3,1,0.00036563071297989033,0.007462686567164179
71.5,6,0,0.0007312614259597807,0.0
72.5,5,0,0.0006093845216331506,0.0
73.5,9,0,0.0010968921389396709,0.0
74.5,6,0,0.0007312614259597807,0.0
75.5,3,0,0.00036563071297989033,0.0
76.5,5,0,0.0006093845216331506,0.0
77.5,3,0,0.00036563071297989033,0.0
78.5,2,0,0.0002437538086532602,0.0
79.5,2,0,0.0002437538086532602,0.0
80.5,3,0,0.00036563071297989033,0.0
81.5,0,0,0.0,0.0
82.5,4,0,0.0004875076173065204,0.0
83.5,1,0,0.0001218769043266301,0.0
84.5,0,0,0.0,0.0
85.5,2,0,0.0002437538086532602,0.0
86.5,1,0,0.0001218769043266301,0.0
87.5,1,0,0.0001218769043266301,0.0
88.5,3,0,0.00036563071297989033,0.0
89.5,1,0,0.0001218769043266301,0.0
90.5,1,0,0.0001218769043266301,0.0
91.5,1,1,0.0001218769043266301,0.007462686567164179
92.5,0,0,0.0,0.0
93.5,1,0,0.0001218769043266301,0.0
94.5,3,0,0.00036563071297989033,0.0
95.5,1,0,0.0001218769043266301,0.0
96.5,1,0,0.0001218769043266301,0.0
97.5,1,0,0.0001218769043266301,0.0
98.5,2,0,0.0002437538086532602,0.0
99.5,0,0,0.0,0.0
100.5,1,0,0.0001218769043266301,0.0
101.5,1,0,0.0001218769043266301,0.0
102.5,2,0,0.0002437538086532602,0.0
103.5,1,0,0.0001218769043266301,0.0
104.5,2,0,0.0002437538086532602,0.0
105.5,0,0,0.0,0.0
106.5,0,0,0.0,0.0
107.5,0,0,0.0,0.0
108.5,1,0,0.0001218769043266301,0.0
109.5,0,0,0.0,0.0
110.5,3,0,0.00036563071297989033,0.0
111.5,0,0,0.0,0.0
112.5,2,0,0.0002437538086532602,0.0
113.5,1,0,0.0001218769043266301,0.0
114.5,0,0,0.0,0.0
115.5,1,0,0.0001218769043266301,0.0
116.5,0,0,0.0,0.0
117.5,10,0,0.001218769043266301,0.0
118.5,5,0,0.0006093845216331506,0.0
119.5,1,0,0.0001218769043266301,0.0
120.5,4,0,0.0004875076173065204,0.0
121.5,2,0,0.0002437538086532602,0.0
122.5,7,0,0.0008531383302864108,0.0
123.5,5,0,0.0006093845216331506,0.0
124.5,2,0,0.0002437538086532602,0.0
125.5,5,0,0.0006093845216331506,0.0
126.5,4,0,0.0004875076173065204,0.0
127.5,5,0,0.0006093845216331506,0.0
128.5,2,0,0.0002437538086532602,0.0
129.5,4,0,0.0004875076173065204,0.0
130.5,3,0,0.00036563071297989033,0.0
131.5,2,0,0.0002437538086532602,0.0
132.5,4,0,0.0004875076173065204,0.0
133.5,4,0,0.0004875076173065204,0.0
134.5,0,0,0.0,0.0
135.5,1,0,0.0001218769043266301,0.0
136.5,1,0,0.0001218769043266301,0.0
137.5,1,0,0.0001218769043266301,0.0
138.5,1,0,0.0001218769043266301,0.0
139.5,1,0,0.0001218769043266301,0.0
140.5,0,0,0.0,0.0
141.5,1,0,0.0001218769043266301,0.0
142.5,0,0,0.0,0.0
143.5,1,0,0.0001218769043266301,0.0
144.5,1,1,0.0001218769043266301,0.007462686567164179
145.5,1,0,0.0001218769043266301,0.0
146.5,2,0,0.0002437538086532602,0.0
147.5,0,0,0.0,0.0
148.5,0,0,0.0,0.0
149.5,0,0,0.0,0.0
150.5,0,0,0.0,0.0
151.5,1,0,0.0001218769043266301,0.0
152.5,1,0,0.0001218769043266301,0.0
153.5,0,0,0.0,0.0
154.5,1,0,0.0001218769043266301,0.0
155.5,0,0,0.0,0.0
156.5,1,0,0.0001218769043266301,0.0
157.5,0,0,0.0,0.0
158.5,0,0,0.0,0.0
159.5,0,0,0.0,0.0
160.5,0,0,0.0,0.0
161.5,0,0,0.0,0.0
162.5,0,0,0.0,0.0
163.5,2,0,0.0002437538086532602,0.0
164.5,0,0,0.0,0.0
165.5,0,0,0.0,0.0
166.5,0,0,0.0,0.0
167.5,0,0,0.0,0.0
168.5,0,0,0.0,0.0
169.5,1,0,0.0001218769043266301,0.0
170.5,0,0,0.0,0.0
171.5,0,0,0.0,0.0
172.5,0,0,0.0,0.0
173.5,0,0,0.0,0.0
174.5,0,0,0.0,0.0
175.5,1,0,0.0001218769043266301,0.0
176.5,1,0,0.0001218769043266301,0.0
177.5,0,0,0.0,0.0
178.5,0,0,0.0,0.0
179.5,0,0,0.0,0.0
180.5,0,0,0.0,0.0
181.5,0,0,0.0,0.0
182.5,0,0,0.0,0.0
183.5,1,0,0.0001218769043266301,0.0
184.5,0,0,0.0,0.0
185.5,1,0,0.0001218769043266301,0.0
186.5,0,0,0.0,0.0
187.5,0,0,0.0,0.0
188.5,0,0,0.0,0.0
189.5,1,0,0.0001218769043266301,0.0
190.5,2,0,0.0002437538086532602,0.0
191.5,0,0,0.0,0.0
192.5,0,0,0.0,0.0
193.5,0,0,0.0,0.0
194.5,1,0,0.0001218769043266301,0.0
195.5,0,0,0.0,0.0
196.5,0,0,0.0,0.0
197.5,0,0,0.0,0.0
198.5,0,0,0.0,0.0
199.5,0,0,0.0,0.0
200.5,0,0,0.0,0.0
201.5,1,0,0.0001218769043266301,0.0
202.5,0,0,0.0,0.0
203.5,0,0,0.0,0.0
204.5,1,0,0.0001218769043266301,0.0
205.5,0,0,0.0,0.0
206.5,1,0,0.0001218769043266301,0.0
207.5,0,0,0.0,0.0
208.5,0,0,0.0,0.0
209.5,0,0,0.0,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,0,0,0.0,0.0
213.5,0,0,0.0,0.0
214.5,0,0,0.0,0.0
215.5,0,0,0.0,0.0
216.5,0,0,0.0,0.0
217.5,0,0,0.0,0.0
218.5,0,0,0.0,0.0
219.5,0,0,0.0,0.0
220.5,1,0,0.0001218769043266301,0.0
221.5,0,0,0.0,0.0
222.5,0,0,0.0,0.0
223.5,0,0,0.0,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,0,0,0.0,0.0
228.5,0,0,0.0,0.0
229.5,0,0,0.0,0.0
230.5,0,0,0.0,0.0
231.5,0,0,0.0,0.0
232.5,0,0,0.0,0.0
233.5,0,0,0.0,0.0
234.5,1,0,0.0001218769043266301,0.0
235.5,0,0,0.0,0.0
236.5,0,0,0.0,0.0
237.5,0,0,0.0,0.0
238.5,0,0,0.0,0.0
239.5,0,0,0.0,0.0
240.5,0,0,0.0,0.0
241.5,0,0,0.0,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,0,0,0.0,0.0
245.5,0,0,0.0,0.0
246.5,0,0,0.0,0.0
247.5,1,0,0.0001218769043266301,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,0,0,0.0,0.0
251.5,0,0,0.0,0.0
252.5,0,0,0.0,0.0
253.5,0,0,0.0,0.0
254.5,0,0,0.0,0.0
255.5,0,0,0.0,0.0
256.5,0,0,0.0,0.0
257.5,0,0,0.0,0.0
258.5,0,0,0.0,0.0
259.5,0,0,0.0,0.0
260.5,0,0,0.0,0.0
261.5,0,0,0.0,0.0
262.5,0,0,0.0,0.0
263.5,0,0,0.0,0.0
264.5,0,0,0.0,0.0
265.5,0,0,0.0,0.0
266.5,0,0,0.0,0.0
267.5,0,0,0.0,0.0
268.5,0,0,0.0,0.0
269.5,0,0,0.0,0.0
270.5,0,0,0.0,0.0
271.5,0,0,0.0,0.0
272.5,0,0,0.0,0.0
273.5,0,0,0.0,0.0
274.5,0,0,0.0,0.0
275.5,0,0,0.0,0.0
276.5,0,0,0.0,0.0
277.5,1,0,0.0001218769043266301,0.0
278.5,0,0,0.0,0.0
279.5,0,0,0.0,0.0
280.5,0,0,0.0,0.0
281.5,0,0,0.0,0.0
282.5,0,0,0.0,0.0
283.5,0,0,0.0,0.0
284.5,0,0,0.0,0.0
285.5,0,0,0.0,0.0
286.5,0,0,0.0,0.0
287.5,0,0,0.0,0.0
288.5,0,0,0.0,0.0
289.5,0,0,0.0,0.0
290.5,0,0,0.0,0.0
291.5,0,0,0.0,0.0
292.5,0,0,0.0,0.0
293.5,0,0,0.0,0.0
294.5,0,0,0.0,0.0
295.5,0,0,0.0,0.0
296.5,0,0,0.0,0.0
297.5,0,0,0.0,0.0
298.5,1,0,0.0001218769043266301,0.0
299.5,0,0,0.0,0.0
300.5,0,0,0.0,0.0
301.5,0,0,0.0,0.0
302.5,0,0,0.0,0.0
303.5,0,0,0.0,0.0
304.5,0,0,0.0,0.0
305.5,0,0,0.0,0.0
306.5,0,0,0.0,0.0
307.5,0,0,0.0,0.0
308.5,0,0,0.0,0.0
309.5,1,0,0.0001218769043266301,0.0
310.5,0,0,0.0,0.0
311.5,0,0,0.0,0.0
312.5,0,0,0.0,0.0
313.5,0,0,0.0,0.0
314.5,0,0,0.0,0.0
315.5,0,0,0.0,0.0
316.5,0,0,0.0,0.0
317.5,0,0,0.0,0.0
318.5,0,0,0.0,0.0
319.5,0,0,0.0,0.0
320.5,0,0,0.0,0.0
321.5,0,0,0.0,0.0
322.5,0,0,0.0,0.0
323.5,0,0,0.0,0.0
324.5,0,0,0.0,0.0
325.5,0,0,0.0,0.0
326.5,0,0,0.0,0.0
327.5,0,0,0.0,0.0
328.5,0,0,0.0,0.0
329.5,0,0,0.0,0.0
330.5,0,0,0.0,0.0
331.5,0,0,0.0,0.0
332.5,0,0,0.0,0.0
333.5,0,0,0.0,0.0
334.5,0,0,0.0,0.0
335.5,0,0,0.0,0.0
336.5,0,0,0.0,0.0
337.5,0,0,0.0,0.0
338.5,0,0,0.0,0.0
339.5,0,0,0.0,0.0
340.5,0,0,0.0,0.0
341.5,0,0,0.0,0.0
342.5,0,0,0.0,0.0
343.5,0,0,0.0,0.0
344.5,0,0,0.0,0.0
345.5,0,0,0.0,0.0
346.5,0,0,0.0,0.0
347.5,0,0,0.0,0.0
348.5,0,0,0.0,0.0
349.5,0,0,0.0,0.0
350.5,0,0,0.0,0.0
351.5,0,0,0.0,0.0
352.5,0,0,0.0,0.0
353.5,0,0,0.0,0.0
354.5,0,0,0.0,0.0
355.5,0,0,0.0,0.0
356.5,1,0,0.0001218769043266301,0.0
357.5,0,0,0.0,0.0
358.5,0,0,0.0,0.0
359.5,0,0,0.0,0.0
360.5,0,0,0.0,0.0
361.5,0,0,0.0,0.0
362.5,0,0,0.0,0.0
363.5,0,0,0.0,0.0
364.5,0,0,0.0,0.0
365.5,0,0,0.0,0.0
366.5,0,0,0.0,0.0
367.5,0,0,0.0,0.0
368.5,0,0,0.0,0.0
369.5,0,0,0.0,0.0
370.5,0,0,0.0,0.0
371.5,0,0,0.0,0.0
372.5,0,0,0.0,0.0
373.5,0,0,0.0,0.0
374.5,0,0,0.0,0.0
375.5,0,0,0.0,0.0
376.5,0,0,0.0,0.0
377.5,0,0,0.0,0.0
378.5,0,0,0.0,0.0
379.5,0,0,0.0,0.0
380.5,0,0,0.0,0.0
381.5,0,0,0.0,0.0
382.5,0,0,0.0,0.0
383.5,0,0,0.0,0.0
384.5,0,0,0.0,0.0
385.5,0,0,0.0,0.0
386.5,0,0,0.0,0.0
387.5,0,0,0.0,0.0
388.5,0,0,0.0,0.0
389.5,0,0,0.0,0.0
390.5,0,0,0.0,0.0
391.5,0,0,0.0,0.0
392.5,0,0,0.0,0.0
393.5,0,0,0.0,0.0
394.5,0,0,0.0,0.0
395.5,0,0,0.0,0.0
396.5,0,0,0.0,0.0
397.5,0,0,0.0,0.0
398.5,0,0,0.0,0.0
399.5,0,0,0.0,0.0
400.5,0,0,0.0,0.0
401.5,0,0,0.0,0.0
402.5,0,0,0.0,0.0
403.5,0,0,0.0,0.0
404.5,0,0,0.0,0.0
405.5,0,0,0.0,0.0
406.5,0,0,0.0,0.0
407.5,0,0,0.0,0.0
408.5,0,0,0.0,0.0
409.5,0,0,0.0,0.0
410.5,0,0,0.0,0.0
411.5,0,0,0.0,0.0
412.5,0,0,0.0,0.0
413.5,0,0,0.0,0.0
414.5,0,0,0.0,0.0
415.5,0,0,0.0,0.0
416.5,0,0,0.0,0.0
417.5,0,0,0.0,0.0
418.5,0,0,0.0,0.0
419.5,0,0,0.0,0.0
420.5,0,0,0.0,0.0
421.5,0,0,0.0,0.0
422.5,0,0,0.0,0.0
423.5,0,0,0.0,0.0
424.5,0,0,0.0,0.0
425.5,0,0,0.0,0.0
426.5,0,0,0.0,0.0
427.5,0,0,0.0,0.0
428.5,0,0,0.0,0.0
429.5,0,0,0.0,0.0
430.5,0,0,0.0,0.0
431.5,0,0,0.0,0.0
432.5,0,0,0.0,0.0
433.5,0,0,0.0,0.0
434.5,0,0,0.0,0.0
435.5,0,0,0.0,0.0
436.5,0,0,0.0,0.0
437.5,0,0,0.0,0.0
438.5,0,0,0.0,0.0
439.5,0,0,0.0,0.0
440.5,0,0,0.0,0.0
441.5,0,0,0.0,0.0
442.5,0,0,0.0,0.0
443.5,0,0,0.0,0.0
444.5,0,0,0.0,0.0
445.5,0,0,0.0,0.0
446.5,0,0,0.0,0.0
447.5,0,0,0.0,0.0
448.5,0,0,0.0,0.0
449.5,0,0,0.0,0.0
450.5,0,0,0.0,0.0
451.5,0,0,0.0,0.0
452.5,0,0,0.0,0.0
453.5,0,0,0.0,0.0
454.5,0,0,0.0,0.0
455.5,0,0,0.0,0.0
456.5,0,0,0.0,0.0
457.5,0,0,0.0,0.0
458.5,0,0,0.0,0.0
459.5,0,0,0.0,0.0
460.5,0,0,0.0,0.0
461.5,0,0,0.0,0.0
462.5,0,0,0.0,0.0
463.5,0,0,0.0,0.0
464.5,0,0,0.0,0.0
465.5,0,0,0.0,0.0
466.5,0,0,0.0,0.0
467.5,0,0,0.0,0.0
468.5,0,0,0.0,0.0
469.5,0,0,0.0,0.0
470.5,0,0,0.0,0.0
471.5,0,0,0.0,0.0
472.5,0,0,0.0,0.0
473.5,0,0,0.0,0.0
474.5,0,0,0.0,0.0
475.5,0,0,0.0,0.0
476.5,0,0,0.0,0.0
477.5,0,0,0.0,0.0
478.5,0,0,0.0,0.0
479.5,0,0,0.0,0.0
480.5,0,0,0.0,0.0
481.5,0,0,0.0,0.0
482.5,0,0,0.0,0.0
483.5,0,0,0.0,0.0
484.5,0,0,0.0,0.0
485.5,0,0,0.0,0.0
486.5,0,0,0.0,0.0
487.5,0,0,0.0,0.0
488.5,0,0,0.0,0.0
489.5,0,0,0.0,0.0
490.5,0,0,0.0,0.0
491.5,0,0,0.0,0.0
492.5,0,0,0.0,0.0
493.5,0,0,0.0,0.0
494.5,0,0,0.0,0.0
495.5,0,0,0.0,0.0
496.5,0,0,0.0,0.0
497.5,0,0,0.0,0.0
498.5,0,0,0.0,0.0
499.5,0,0,0.0,0.0
500.5,0,0,0.0,0.0
501.5,0,0,0.0,0.0
502.5,0,0,0.0,0.0
503.5,0,0,0.0,0.0
504.5,0,0,0.0,0.0
505.5,0,0,0.0,0.0
506.5,0,0,0.0,0.0
507.5,0,0,0.0,0.0
508.5,0,0,0.0,0.0
509.5,0,0,0.0,0.0
510.5,0,0,0.0,0.0
511.5,0,0,0.0,0.0
512.5,0,0,0.0,0.0
513.5,0,0,0.0,0.0
514.5,0,0,0.0,0.0
515.5,0,0,0.0,0.0
516.5,0,0,0.0,0.0
517.5,0,0,0.0,0.0
518.5,0,0,0.0,0.0
519.5,0,0,0.0,0.0
520.5,0,0,0.0,0.0
521.5,0,0,0.0,0.0
522.5,0,0,0.0,0.0
523.5,0,0,0.0,0.0
524.5,0,0,0.0,0.0
525.5,0,0,0.0,0.0
526.5,0,0,0.0,0.0
527.5,0,0,0.0,0.0
528.5,0,0,0.0,0.0
529.5,0,0,0.0,0.0
530.5,0,0,0.0,0.0
531.5,0,0,0.0,0.0
532.5,0,0,0.0,0.0
533.5,0,0,0.0,0.0
534.5,0,0,0.0,0.0
535.5,0,0,0.0,0.0
536.5,0,0,0.0,0.0
537.5,0,0,0.0,0.0
538.5,0,0,0.0,0.0
539.5,0,0,0.0,0.0
540.5,0,0,0.0,0.0
541.5,0,0,0.0,0.0
542.5,0,0,0.0,0.0
543.5,0,0,0.0,0.0
544.5,0,0,0.0,0.0
545.5,0,0,0.0,0.0
546.5,0,0,0.0,0.0
547.5,0,0,0.0,0.0
548.5,0,0,0.0,0.0
549.5,0,0,0.0,0.0
550.5,0,0,0.0,0.0
551.5,0,0,0.0,0.0
552.5,0,0,0.0,0.0
553.5,0,0,0.0,0.0
554.5,0,0,0.0,0.0
555.5,0,0,0.0,0.0
556.5,0,0,0.0,0.0
557.5,0,0,0.0,0.0
558.5,0,0,0.0,0.0
559.5,0,0,0.0,0.0
560.5,0,0,0.0,0.0
561.5,0,0,0.0,0.0
562.5,0,0,0.0,0.0
563.5,0,0,0.0,0.0
564.5,0,0,0.0,0.0
565.5,0,0,0.0,0.0
566.5,0,0,0.0,0.0
567.5,0,0,0.0,0.0
568.5,0,0,0.0,0.0
569.5,0,0,0.0,0.0
570.5,0,0,0.0,0.0
571.5,0,0,0.0,0.0
572.5,0,0,0.0,0.0
573.5,0,0,0.0,0.0
574.5,0,0,0.0,0.0
575.5,0,0,0.0,0.0
576.5,0,0,0.0,0.0
577.5,0,0,0.0,0.0
578.5,0,0,0.0,0.0
579.5,0,0,0.0,0.0
580.5,0,0,0.0,0.0
581.5,0,0,0.0,0.0
582.5,0,0,0.0,0.0
583.5,0,0,0.0,0.0
584.5,0,0,0.0,0.0
585.5,0,0,0.0,0.0
586.5,0,0,0.0,0.0
587.5,0,0,0.0,0.0
588.5,0,0,0.0,0.0
589.5,0,0,0.0,0.0
590.5,0,0,0.0,0.0
591.5,0,0,0.0,0.0
592.5,0,0,0.0,0.0
593.5,0,0,0.0,0.0
594.5,0,0,0.0,0.0
595.5,0,0,0.0,0.0
596.5,0,0,0.0,0.0
597.5,0,0,0.0,0.0
598.5,0,0,0.0,0.0
599.5,0,0,0.0,0.0
600.5,0,0,0.0,0.0
601.5,0,0,0.0,0.0
602.5,0,0,0.0,0.0
603.5,0,0,0.0,0.0
604.5,0,0,0.0,0.0
605.5,0,0,0.0,0.0
606.5,0,0,0.0,0.0
607.5,0,0,0.0,0.0
608.5,0,0,0.0,0.0
609.5,0,0,0.0,0.0
610.5,0,0,0.0,0.0
611.5,0,0,0.0,0.0
612.5,0,0,0.0,0.0
613.5,0,0,0.0,0.0
614.5,0,0,0.0,0.0
615.5,0,0,0.0,0.0
616.5,0,0,0.0,0.0
617.5,0,0,0.0,0.0
618.5,0,0,0.0,0.0
619.5,0,0,0.0,0.0
620.5,0,0,0.0,0.0
621.5,0,0,0.0,0.0
622.5,0,0,0.0,0.0
623.5,0,0,0.0,0.0
624.5,0,0,0.0,0.0
625.5,0,0,0.0,0.0
626.5,0,0,0.0,0.0
627.5,0,0,0.0,0.0
628.5,0,0,0.0,0.0
629.5,0,0,0.0,0.0
630.5,0,0,0.0,0.0
631.5,0,0,0.0,0.0
632.5,0,0,0.0,0.0
633.5,0,0,0.0,0.0
634.5,0,0,0.0,0.0
635.5,0,0,0.0,0.0
636.5,0,0,0.0,0.0
637.5,0,0,0.0,0.0
638.5,0,0,0.0,0.0
639.5,0,0,0.0,0.0
640.5,0,0,0.0,0.0
641.5,0,0,0.0,0.0
642.5,0,0,0.0,0.0
643.5,0,0,0.0,0.0
644.5,0,0,0.0,0.0
645.5,0,0,0.0,0.0
646.5,0,0,0.0,0.0
647.5,0,0,0.0,0.0
648.5,0,0,0.0,0.0
649.5,0,0,0.0,0.0
650.5,0,0,0.0,0.0
651.5,0,0,0.0,0.0
652.5,0,0,0.0,0.0
653.5,0,0,0.0,0.0
654.5,0,0,0.0,0.0
655.5,0,0,0.0,0.0
656.5,0,0,0.0,0.0
657.5,0,0,0.0,0.0
658.5,0,0,0.0,0.0
659.5,0,0,0.0,0.0
660.5,0,0,0.0,0.0
661.5,0,0,0.0,0.0
662.5,0,0,0.0,0.0
663.5,0,0,0.0,0.0
664.5,0,0,0.0,0.0
665.5,0,0,0.0,0.0
666.5,0,0,0.0,0.0
667.5,0,0,0.0,0.0
668.5,0,0,0.0,0.0
669.5,0,0,0.0,0.0
670.5,0,0,0.0,0.0
671.5,0,0,0.0,0.0
672.5,0,0,0.0,0.0
673.5,0,0,0.0,0.0
674.5,0,0,0.0,0.0
675.5,0,0,0.0,0.0
676.5,0,0,0.0,0.0
677.5,0,0,0.0,0.0
678.5,0,0,0.0,0.0
679.5,0,0,0.0,0.0
680.5,0,0,0.0,0.0
681.5,0,0,0.0,0.0
682.5,0,0,0.0,0.0
683.5,0,0,0.0,0.0
684.5,0,0,0.0,0.0
685.5,0,0,0.0,0.0
686.5,0,0,0.0,0.0
687.5,0,0,0.0,0.0
688.5,0,0,0.0,0.0
689.5,0,0,0.0,0.0
690.5,0,0,0.0,0.0
691.5,0,0,0.0,0.0
692.5,0,0,0.0,0.0
693.5,0,0,0.0,0.0
694.5,0,0,0.0,0.0
695.5,0,0,0.0,0.0
696.5,0,0,0.0,0.0
697.5,0,0,0.0,0.0
698.5,0,0,0.0,0.0
699.5,0,0,0.0,0.0
700.5,0,0,0.0,0.0
701.5,0,0,0.0,0.0
702.5,0,0,0.0,0.0
703.5,0,0,0.0,0.0
704.5,0,0,0.0,0.0
705.5,0,0,0.0,0.0
706.5,0,0,0.0,0.0
707.5,0,0,0.0,0.0
708.5,0,0,0.0,0.0
709.5,0,0,0.0,0.0
710.5,0,0,0.0,0.0
711.5,0,0,0.0,0.0
712.5,0,0,0.0,0.0
713.5,0,0,0.0,0.0
714.5,0,0,0.0,0.0
715.5,0,0,0.0,0.0
716.5,0,0,0.0,0.0
717.5,0,0,0.0,0.0
718.5,0,0,0.0,0.0
719.5,0,0,0.0,0.0
720.5,0,0,0.0,0.0
721.5,0,0,0.0,0.0
722.5,0,0,0.0,0.0
723.5,0,0,0.0,0.0
724.5,0,0,0.0,0.0
725.5,0,0,0.0,0.0
726.5,0,0,0.0,0.0
727.5,0,0,0.0,0.0
728.5,0,0,0.0,0.0
729.5,0,0,0.0,0.0
730.5,0,0,0.0,0.0
731.5,0,0,0.0,0.0
732.5,0,0,0.0,0.0
733.5,0,0,0.0,0.0
734.5,0,0,0.0,0.0
735.5,0,0,0.0,0.0
736.5,0,0,0.0,0.0
737.5,0,0,0.0,0.0
738.5,0,0,0.0,0.0
739.5,0,0,0.0,0.0
740.5,0,0,0.0,0.0
741.5,0,0,0.0,0.0
742.5,0,0,0.0,0.0
743.5,0,0,0.0,0.0
744.5,0,0,0.0,0.0
745.5,0,0,0.0,0.0
746.5,0,0,0.0,0.0
747.5,0,0,0.0,0.0
748.5,0,0,0.0,0.0
749.5,0,0,0.0,0.0
750.5,0,0,0.0,0.0
751.5,0,0,0.0,0.0
752.5,0,0,0.0,0.0
753.5,0,0,0.0,0.0
754.5,0,0,0.0,0.0
755.5,0,0,0.0,0.0
756.5,0,0,0.0,0.0
757.5,0,0,0.0,0.0
758.5,0,0,0.0,0.0
759.5,0,0,0.0,0.0
760.5,0,0,0.0,0.0
761.5,0,0,0.0,0.0
762.5,0,0,0.0,0.0
763.5,0,0,0.0,0.0
764.5,0,0,0.0,0.0
765.5,0,0,0.0,0.0
766.5,0,0,0.0,0.0
767.5,0,0,0.0,0.0
768.5,0,0,0.0,0.0
769.5,0,0,0.0,0.0
770.5,0,0,0.0,0.0
771.5,0,0,0.0,0.0
772.5,0,0,0.0,0.0
773.5,0,0,0.0,0.0
774.5,0,0,0.0,0.0
775.5,0,0,0.0,0.0
776.5,0,0,0.0,0.0
777.5,0,0,0.0,0.0
778.5,0,0,0.0,0.0
779.5,0,0,0.0,0.0
780.5,0,0,0.0,0.0
781.5,0,0,0.0,0.0
782.5,0,0,0.0,0.0
783.5,0,0,0.0,0.0
784.5,0,0,0.0,0.0
785.5,0,0,0.0,0.0
786.5,0,0,0.0,0.0
787.5,0,0,0.0,0.0
788.5,0,0,0.0,0.0
789.5,0,0,0.0,0.0
790.5,0,0,0.0,0.0
791.5,0,0,0.0,0.0
792.5,0,0,0.0,0.0
793.5,0,0,0.0,0.0
794.5,0,0,0.0,0.0
795.5,0,0,0.0,0.0
796.5,0,0,0.0,0.0
797.5,0,0,0.0,0.0
798.5,0,0,0.0,0.0
799.5,0,0,0.0,0.0
800.5,0,0,0.0,0.0
801.5,0,0,0.0,0.0
802.5,0,0,0.0,0.0
803.5,0,0,0.0,0.0
804.5,0,0,0.0,0.0
805.5,0,0,0.0,0.0
806.5,0,0,0.0,0.0
807.5,0,0,0.0,0.0
808.5,0,0,0.0,0.0
809.5,0,0,0.0,0.0
810.5,0,0,0.0,0.0
811.5,0,0,0.0,0.0
812.5,0,0,0.0,0.0
813.5,0,0,0.0,0.0
814.5,0,0,0.0,0.0
815.5,0,0,0.0,0.0
816.5,0,0,0.0,0.0
817.5,0,0,0.0,0.0
818.5,0,0,0.0,0.0
819.5,0,0,0.0,0.0
820.5,0,0,0.0,0.0
821.5,0,0,0.0,0.0
822.5,0,0,0.0,0.0
823.5,0,0,0.0,0.0
824.5,0,0,0.0,0.0
825.5,0,0,0.0,0.0
826.5,0,0,0.0,0.0
827.5,0,0,0.0,0.0
828.5,1,0,0.0001218769043266301,0.0


==> data/mid/c3/pattern_hist.csv <==
pattern,count
periodical,71425
forward,25295
fan in,16125
fan out,16024
mutual,15805
single,12681
stack (sar),97
scatter gather (sar),62
bipartite (sar),59
fan in (sar),46
gather scatter (sar),34
fan out (sar),32
cycle (sar),25


==> data/mid/c3/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.11189887922082573,1.0,1.8773052189159691,1,0.4405594405594406,1.0,0.17658942546585785
2,0.09972428116159988,2.0,0.4535995902665578,2,0.053613053613053616,2.0,0.08841439316901051
7,0.09485444193790955,3.0,0.19762022009530428,3,0.04428904428904429,3.0,0.05898965128264308
6,0.08754968310237404,4.0,0.10959996606667873,14,0.037296037296037296,4.0,0.04426711791389652
8,0.07379954882371899,5.0,0.06937853674045935,12,0.02564102564102564,5.0,0.03542914044041681
9,0.06337952519067569,6.0,0.04774953479082051,11,0.02564102564102564,6.0,0.029534804859619474
4,0.055895728148386864,7.0,0.03481638361874765,4,0.02564102564102564,7.0,0.025323174255473577
10,0.04250367028323844,8.0,0.026481841737904098,10,0.023310023310023312,8.0,0.02216356023229096
5,0.04157267160812117,9.0,0.020803091046147356,13,0.02097902097902098,9.0,0.019705477546392618
11,0.03469760446879364,10.0,0.016763430646050063,15,0.02097902097902098,10.0,0.01773858170881662
12,0.029899380527804633,11.0,0.013789298443337967,9,0.02097902097902098,11.0,0.016128987197681518
13,0.027464460915959464,12.0,0.011537372398635209,19,0.02097902097902098,12.0,0.014787419134184073
14,0.024743080173308986,13.0,0.009792044456610556,17,0.02097902097902098,13.0,0.013652060634713076
15,0.020517778493930605,14.0,0.008412429254922416,5,0.016317016317016316,14.0,0.012678749472140309
16,0.017832205392630786,15.0,0.0073033418127164094,7,0.016317016317016316,15.0,0.011835095076109473
17,0.016364092097253553,16.0,0.006398614589029601,8,0.016317016317016316,16.0,0.011096801086663523
18,0.01396498012675905,17.0,0.005651105669964654,16,0.016317016317016316,17.0,0.01044528548827288
1,0.013141404375693774,18.0,0.005026499409754594,18,0.013986013986013986,18.0,0.009866093820587885
19,0.012711712679485803,19.0,0.004499340202127673,24,0.013986013986013986,19.0,0.009347813344988439
20,0.010527446557095284,20.0,0.004050425682458261,6,0.011655011655011656,20.0,0.008881312872084508
21,0.009524832599276686,21.0,0.0036650520780166407,25,0.011655011655011656,21.0,0.008459199721383126
22,0.00819994986930211,22.0,0.003331807774749152,21,0.011655011655011656,22.0,0.008075424741610382
23,0.006696028932574211,23.0,0.003041727849260695,22,0.009324009324009324,23.0,0.007724990340283853
24,0.005979876105560927,24.0,0.0027876912821856253,28,0.009324009324009324,24.0,0.007403731485255208
25,0.005263723278547642,25.0,0.002563984434575165,23,0.006993006993006993,25.0,0.007108149250927062
26,0.005120492713144985,26.0,0.0023659804003289685,30,0.006993006993006993,26.0,0.006835282765887159
27,0.00465499337558635,27.0,0.0021899003900794642,27,0.004662004662004662,27.0,0.0065826096084354606
28,0.004475955168833029,28.0,0.002032634024947019,26,0.004662004662004662,28.0,0.0063479675397547
32,0.0031510724388584526,29.0,0.001891602496763887,20,0.004662004662004662,29.0,0.006129492425513955
31,0.003115264797507788,30.0,0.001764653302214608,29,0.004662004662004662,30.0,0.005925568569529522
30,0.002936226590754467,31.0,0.0016499784965153391,33,0.004662004662004662,31.0,0.005734788657450278
29,0.0029004189494038026,32.0,0.0015460506510142301,42,0.004662004662004662,32.0,0.005555921208794367
33,0.0029004189494038026,33.0,0.0014515722674578377,56,0.004662004662004662,33.0,0.005387883945051973
34,0.0025423425358971604,34.0,0.0013654355139592924,144,0.002331002331002331,34.0,0.005229721856144055
35,0.0021126508396891895,35.0,0.001286689945632827,63,0.002331002331002331,35.0,0.005080589025800885
42,0.002005227915637197,36.0,0.0012145164514358255,53,0.002331002331002331,36.0,0.004939733485142662
41,0.0017187667848318831,37.0,0.0011482060925153352,34,0.002331002331002331,37.0,0.004806484521703356
60,0.0016829591434812188,38.0,0.0010871428106578537,52,0.002331002331002331,38.0,0.004680241991693464
39,0.0014323056540265693,39.0,0.0010307892191424204,70,0.002331002331002331,39.0,0.004560467276037022
38,0.0014323056540265693,40.0,0.0009786748640847668,31,0.002331002331002331,40.0,0.0044466755925953935
61,0.0014323056540265693,41.0,0.0009303864776336769,40,0.002331002331002331,41.0,0.004338429433092683
37,0.0012890750886239124,42.0,0.000885559846178832,62,0.002331002331002331,42.0,0.004235332937340323
44,0.0012532674472732481,43.0,0.0008438729950374844,91,0.002331002331002331,43.0,0.004137027052216259
43,0.0012532674472732481,44.0,0.000805040451731038,36,0.002331002331002331,44.0,0.004043185350583398
36,0.0012532674472732481,45.0,0.00076880839722678,,,45.0,0.003953510407516477
115,0.001110036881870591,46.0,0.0007349505515803862,,,46.0,0.003867730649051336
40,0.0009668063164679343,47.0,0.0007032646696424666,,,47.0,0.0037855976030990953
116,0.0008593833924159416,48.0,0.0006735695456699496,,,48.0,0.003706883493891298
59,0.0007161528270132846,49.0,0.0006457024441596987,,,49.0,0.003631379130892879
62,0.0006803451856626204,50.0,0.0006195168890249515,,,50.0,0.0035588920509681426
46,0.0006803451856626204,51.0,0.0005948807551523805,,,51.0,0.003489244879048547
117,0.0006803451856626204,52.0,0.0005716746160156309,,,52.0,0.003422273877896232
47,0.0006445375443119562,53.0,0.0005497903088503798,,,53.0,0.003357827661994892
50,0.0006087299029612919,54.0,0.000529129685282723,,,54.0,0.003295766054297763
45,0.0006087299029612919,55.0,0.0005096035205339215,,,55.0,0.0032359590676556446
54,0.0005729222616106277,56.0,0.0004911305586260677,,,56.0,0.0031782859953440527
52,0.0005729222616106277,57.0,0.00047363667456353127,,,57.0,0.003122634597294835
66,0.0005013069789092993,58.0,0.0004570541374059342,,,58.0,0.0030689003704847634
57,0.0005013069789092993,59.0,0.00044132096059293314,,,59.0,0.003016985893498978
63,0.00046549933755863504,60.0,0.0004263803279198701,,,60.0,0.0029668002366178333
48,0.00046549933755863504,61.0,0.00041218008526921395,,,61.0,0.002918258429910031
64,0.0004296916962079708,62.0,0.0003986722896344804,,,62.0,0.002871280982784682
68,0.0004296916962079708,63.0,0.00038581280817864757,,,63.0,0.0028257934492861283
49,0.0004296916962079708,64.0,0.0003735609610867386,,,64.0,0.002781726034129736
53,0.0004296916962079708,65.0,0.00036187920283386576,,,65.0,0.0027390132350923317
51,0.0004296916962079708,66.0,0.0003507328372215247,,,66.0,0.0026975935179024985
56,0.0003938840548573066,67.0,0.0003400897621575866,,,67.0,0.0026574090202361204
69,0.0003938840548573066,68.0,0.00032992024068679974,,,68.0,0.0026184052818218487
73,0.0003580764135066423,69.0,0.0003201966952331908,,,69.0,0.002580530998008347
118,0.0003222687721559781,70.0,0.0003108935224055724,,,70.0,0.0025437377944477666
65,0.0003222687721559781,71.0,0.0003019869260524237,,,71.0,0.0025079800208141177
67,0.0003222687721559781,72.0,0.000293454766541052,,,72.0,0.0024732145617064184
58,0.00028646113080531385,73.0,0.00028527642448514267,,,73.0,0.002439400663089196
55,0.00025065348945464965,74.0,0.0002774326773604065,,,74.0,0.002406499772800988
122,0.00025065348945464965,75.0,0.0002699055876349528,,,75.0,0.0023744753938181747
123,0.00025065348945464965,76.0,0.0002626784012033951,,,76.0,0.0023432929490996264
114,0.00025065348945464965,77.0,0.0002557354550550281,,,77.0,0.0023129196569596383
71,0.00025065348945464965,78.0,0.0002490620932296656,,,78.0,0.0022833244160245666
127,0.0002148458481039854,79.0,0.00024264459022240386,,,79.0,0.0022544776989241967
125,0.0002148458481039854,80.0,0.0002364700810928178,,,80.0,0.0022263514539537605
74,0.0002148458481039854,81.0,0.0002305264976167244,,,81.0,0.002198919014017968
72,0.0002148458481039854,82.0,0.0002248025098912124,,,82.0,0.002172155012235576
120,0.00017903820675332116,83.0,0.00021928747286747708,,,83.0,0.002146035303642925
76,0.00017903820675332116,84.0,0.0002139713773422447,,,84.0,0.0021205368924883173
133,0.00014323056540265693,85.0,0.00020884480498821342,,,85.0,0.0020956378646569476
124,0.00014323056540265693,86.0,0.00020389888704781237,,,86.0,0.0020713173248088973
132,0.00014323056540265693,87.0,0.00019912526635341925,,,87.0,0.002047555337851067
82,0.00014323056540265693,88.0,0.0001945160623716078,,,88.0,0.002024332874398412
113,0.00014323056540265693,89.0,0.00019006383899956134,,,89.0,0.0020016317599107904
129,0.00014323056540265693,90.0,0.0001857615748689644,,,90.0,0.001979434627219617
75,0.00014323056540265693,91.0,0.00018160263593687093,,,91.0,0.0019577248721836483
80,0.00014323056540265693,92.0,0.0001775807501646146,,,92.0,0.0019364866122358658
126,0.00014323056540265693,93.0,0.0001736899841050705,,,93.0,0.0019157046476039133
110,0.00014323056540265693,94.0,0.0001699247212357789,,,94.0,0.0018953644250050466
130,0.0001074229240519927,95.0,0.00016627964189083372,,,95.0,0.0018754520036333082
77,0.0001074229240519927,96.0,0.00016274970465822617,,,96.0,0.001855954023271834
70,0.0001074229240519927,97.0,0.0001593301291217033,,,97.0,0.0018368576743769752
88,0.0001074229240519927,98.0,0.00015601637983730788,,,98.0,0.0018181506699934207
111,0.0001074229240519927,99.0,0.00015280415144475133,,,99.0,0.0017998212193709013
78,0.0001074229240519927,100.0,0.0001496893548227594,,,100.0,0.0017818580031633887
94,0.0001074229240519927,101.0,0.0001466681042056278,,,101.0,0.0017642501501011463
163,7.161528270132846e-05,102.0,0.00014373670518552935,,,102.0,0.0017469872150345752
85,7.161528270132846e-05,103.0,0.0001408916435317098,,,103.0,0.0017300591582566584
112,7.161528270132846e-05,104.0,0.00013812957476367035,,,104.0,0.0017134563260179628
146,7.161528270132846e-05,105.0,0.00013544731442082894,,,105.0,0.0016971694321547162
119,7.161528270132846e-05,106.0,0.00013284182897603682,,,106.0,0.0016811895407564774
96,7.161528270132846e-05,107.0,0.00013031022734475572,,,107.0,0.0016655080498054035
86,7.161528270132846e-05,108.0,0.00012784975294571912,,,108.0,0.0016501166757241607
102,7.161528270132846e-05,109.0,0.00012545777627255038,,,109.0,0.0016350074387741372
108,7.161528270132846e-05,110.0,0.00012313178793912948,,,110.0,0.0016201726492498668
128,7.161528270132846e-05,111.0,0.0001208693921645176,,,111.0,0.001605604894419464
131,7.161528270132846e-05,112.0,0.00011866830066599932,,,112.0,0.001591297026164453
190,7.161528270132846e-05,113.0,0.00011652632693130759,,,113.0,0.0015772421492756881
98,7.161528270132846e-05,114.0,0.0001144413808433829,,,114.0,0.0015634336103650742
90,7.161528270132846e-05,115.0,0.00011241146363310545,,,115.0,0.0015498649873556308
79,7.161528270132846e-05,116.0,0.00011043466313734605,,,116.0,0.0015365300795149952
104,7.161528270132846e-05,117.0,0.00010850914934142632,,,117.0,0.0015234228979998693
121,7.161528270132846e-05,118.0,0.00010663317018667418,,,118.0,0.001510537656881103
135,3.580764135066423e-05,119.0,0.0001048050476252238,,,119.0,0.0014978687646211525
161,3.580764135066423e-05,120.0,0.00010302317390554847,,,120.0,0.0014854108159775266
247,3.580764135066423e-05,121.0,0.0001012860080734448,,,121.0,0.001473158584307593
189,3.580764135066423e-05,122.0,9.959207267431512e-05,,,122.0,0.001461107014251712
201,3.580764135066423e-05,123.0,9.793995064363166e-05,,,123.0,0.0014492512147731792
101,3.580764135066423e-05,124.0,9.632828237341906e-05,,,124.0,0.0014375864525348382
137,3.580764135066423e-05,125.0,9.475576294346913e-05,,,125.0,0.0014261081455935133
83,3.580764135066423e-05,126.0,9.322113950680816e-05,,,126.0,0.001414811857394614
204,3.580764135066423e-05,127.0,9.17232088196813e-05,,,127.0,0.0014036932910503673
97,3.580764135066423e-05,128.0,9.026081490700359e-05,,,128.0,0.0013927482838861731
169,3.580764135066423e-05,129.0,8.883284685485978e-05,,,129.0,0.0013819728022405366
95,3.580764135066423e-05,130.0,8.743823672221815e-05,,,130.0,0.0013713629365049273
277,3.580764135066423e-05,131.0,8.607595756456343e-05,,,131.0,0.0013609148963907491
356,3.580764135066423e-05,132.0,8.474502156265093e-05,,,132.0,0.0013506250064113771
206,3.580764135066423e-05,133.0,8.344447825004559e-05,,,133.0,0.00134048970156795
151,3.580764135066423e-05,134.0,8.217341283353534e-05,,,134.0,0.001330505523228273
93,3.580764135066423e-05,135.0,8.0930944600903e-05,,,135.0,0.001320669115188823
194,3.580764135066423e-05,136.0,7.971622541090646e-05,,,136.0,0.0013109772199104317
183,3.580764135066423e-05,137.0,7.852843826065587e-05,,,137.0,0.0013014266749187804
152,3.580764135066423e-05,138.0,7.736679592589063e-05,,,138.0,0.001292014409361342
141,3.580764135066423e-05,139.0,7.623053966995089e-05,,,139.0,0.0012827374407128975
220,3.580764135066423e-05,140.0,7.511893801750884e-05,,,140.0,0.0012735928716222007
309,3.580764135066423e-05,141.0,7.403128558937682e-05,,,141.0,0.001264577886892783
829,3.580764135066423e-05,142.0,7.296690199494307e-05,,,142.0,0.0012556897505912917
176,3.580764135066423e-05,143.0,7.192513077900309e-05,,,143.0,0.0012469258032771153
138,3.580764135066423e-05,144.0,7.090533841995769e-05,,,144.0,0.0012382834593474053
234,3.580764135066423e-05,145.0,6.990691337653619e-05,,,145.0,0.0012297602044919254
156,3.580764135066423e-05,146.0,6.892926518037954e-05,,,146.0,0.001221353593252461
89,3.580764135066423e-05,147.0,6.797182357198108e-05,,,147.0,0.001213061246681812
87,3.580764135066423e-05,148.0,6.703403767763533e-05,,,148.0,0.0012048808500976648
175,3.580764135066423e-05,149.0,6.611537522518737e-05,,,149.0,0.001196810150926879
145,3.580764135066423e-05,150.0,6.521532179650815e-05,,,150.0,0.0011888469566359791
91,3.580764135066423e-05,151.0,6.433338011474468e-05,,,151.0,0.001180989132743848
154,3.580764135066423e-05,152.0,6.346906936451012e-05,,,152.0,0.001173234600912846
139,3.580764135066423e-05,153.0,6.262192454328676e-05,,,153.0,0.0011655813371147603
144,3.580764135066423e-05,154.0,6.179149584241624e-05,,,154.0,0.0011580273698681913
185,3.580764135066423e-05,155.0,6.0977348056145424e-05,,,155.0,0.0011505707785441446
143,3.580764135066423e-05,156.0,6.017906001728557e-05,,,156.0,0.0011432096917367736
103,3.580764135066423e-05,157.0,5.939622405812481e-05,,,157.0,0.0011359422856963668
298,3.580764135066423e-05,158.0,5.862844549531175e-05,,,158.0,0.0011287667828218204
136,3.580764135066423e-05,159.0,5.78753421375007e-05,,,159.0,0.0011216814502099846
100,3.580764135066423e-05,160.0,5.713654381461723e-05,,,160.0,0.0011146845982593885
99,3.580764135066423e-05,161.0,5.641169192766672e-05,,,161.0,0.0011077745793259856
109,3.580764135066423e-05,162.0,5.570043901806856e-05,,,162.0,0.0011009497864286687
,,163.0,5.5002448355554804e-05,,,163.0,0.0010942086520024227
,,164.0,5.431739354372512e-05,,,164.0,0.0010875496466970745
,,165.0,5.36449581423996e-05,,,165.0,0.0010809712782197142
,,166.0,5.298483530595718e-05,,,166.0,0.0010744720902189425
,,167.0,5.233672743689201e-05,,,167.0,0.0010680506612091914
,,168.0,5.170034585386067e-05,,,168.0,0.0010617056035334502
,,169.0,5.107541047353229e-05,,,169.0,0.0010554355623628058
,,170.0,5.046164950559012e-05,,,170.0,0.0010492392147312824
,,171.0,4.9858799160267356e-05,,,171.0,0.0010431152686045356
,,172.0,4.926660336783241e-05,,,172.0,0.0010370624619810227
,,173.0,4.868481350946942e-05,,,173.0,0.0010310795620243386
,,174.0,4.811318815902848e-05,,,174.0,0.0010251653642254568
,,175.0,4.755149283514698e-05,,,175.0,0.0010193186915936918
,,176.0,4.699949976326939e-05,,,176.0,0.0010135383938752252
,,177.0,4.645698764711652e-05,,,177.0,0.0010078233467981203
,,178.0,4.592374144917829e-05,,,178.0,0.0010021724513427752
,,179.0,4.539955217982545e-05,,,179.0,0.0009965846330368205
,,180.0,4.488421669465587e-05,,,180.0,0.0009910588412735157
,,181.0,4.4377537499710476e-05,,,181.0,0.0009855940486527327
,,182.0,4.3879322564211504e-05,,,182.0,0.000980189250343655
,,183.0,4.3389385140493446e-05,,,183.0,0.0009748434634683689
,,184.0,4.290754359081271e-05,,,184.0,0.0009695557265055474
,,185.0,4.243362122073778e-05,,,185.0,0.000964325098713467
,,186.0,4.196744611883565e-05,,,186.0,0.000959150659571632
,,187.0,4.15088510023846e-05,,,187.0,0.0009540315082403083
,,188.0,4.105767306885566e-05,,,188.0,0.0009489667630373003
,,189.0,4.0613753852918124e-05,,,189.0,0.0009439555609313342
,,190.0,4.0176939088735495e-05,,,190.0,0.0009389970570514325
,,191.0,3.9747078577329584e-05,,,191.0,0.0009340904242116978
,,192.0,3.9324026058800996e-05,,,192.0,0.0009292348524509407
,,193.0,3.890763908920381e-05,,,193.0,0.0009244295485866166
,,194.0,3.849777892188205e-05,,,194.0,0.0009196737357825529
,,195.0,3.80943103930842e-05,,,195.0,0.0009149666531299728
,,196.0,3.7697101811680534e-05,,,196.0,0.0009103075552413415
,,197.0,3.7306024852816106e-05,,,197.0,0.0009056957118565778
,,198.0,3.6920954455339815e-05,,,198.0,0.0009011304074611947
,,199.0,3.654176872285725e-05,,,199.0,0.0008966109409159507
,,200.0,3.6168348828261744e-05,,,200.0,0.000892136625097607
,,201.0,3.580057892160492e-05,,,201.0,0.000887706786550405
,,202.0,3.543834604117376e-05,,,202.0,0.000883320765147894
,,203.0,3.508154002764762e-05,,,203.0,0.0008789779137647484
,,204.0,3.473005344121377e-05,,,204.0,0.0008746775979582369
,,205.0,3.438378148152579e-05,,,205.0,0.0008704191956590093
,,206.0,3.404262191039384e-05,,,206.0,0.0008662020968708886
,,207.0,3.3706474977101005e-05,,,207.0,0.0008620257033793609
,,208.0,3.3375243346244215e-05,,,208.0,0.0008578894284684708
,,209.0,3.304883202800289e-05,,,209.0,0.0008537926966458436
,,210.0,3.272714831074239e-05,,,210.0,0.00084973494337556
,,211.0,3.2410101695863397e-05,,,211.0,0.0008457156148186241
,,212.0,3.2097603834812346e-05,,,212.0,0.0008417341675807763
,,213.0,3.1789568468171214e-05,,,213.0,0.0008377900684674049
,,214.0,3.148591136674882e-05,,,214.0,0.0008338827942453295
,,215.0,3.11865502745988e-05,,,215.0,0.000830011831411229
,,216.0,3.089140485389268e-05,,,216.0,0.0008261766759665007
,,217.0,3.060039663157933e-05,,,217.0,0.0008223768331983415
,,218.0,3.0313448947765156e-05,,,218.0,0.0008186118174668539
,,219.0,3.0030486905751702e-05,,,219.0,0.0008148811519979816
,,220.0,2.975143732367041e-05,,,220.0,0.0008111843686820911
,,221.0,2.9476228687656347e-05,,,221.0,0.0008075210078780198
,,222.0,2.9204791106505297e-05,,,222.0,0.000803890618222418
,,223.0,2.8937056267760753e-05,,,223.0,0.0008002927564442204
,,224.0,2.867295739517964e-05,,,224.0,0.0007967269871840833
,,225.0,2.841242920752746e-05,,,225.0,0.0007931928828186376
,,226.0,2.8155407878655666e-05,,,226.0,0.0007896900232894045
,,227.0,2.7901830998815925e-05,,,227.0,0.0007862179959362323
,,228.0,2.7651637537167667e-05,,,228.0,0.0007827763953351156
,,229.0,2.7404767805437103e-05,,,229.0,0.0007793648231402611
,,230.0,2.7161163422687458e-05,,,230.0,0.0007759828879302739
,,231.0,2.692076728116187e-05,,,231.0,0.000772630205058336
,,232.0,2.6683523513161737e-05,,,232.0,0.0007693063965062592
,,233.0,2.6449377458924885e-05,,,233.0,0.0007660110907422947
,,234.0,2.621827563546919e-05,,,234.0,0.0007627439225825871
,,235.0,2.5990165706368735e-05,,,235.0,0.0007595045330561666
,,236.0,2.5764996452430672e-05,,,236.0,0.0007562925692733691
,,237.0,2.5542717743242336e-05,,,237.0,0.0007531076842975892
,,238.0,2.5323280509559233e-05,,,238.0,0.0007499495370202646
,,239.0,2.510663671650561e-05,,,239.0,0.0007468177920389967
,,240.0,2.4892739337560468e-05,,,240.0,0.0007437121195387187
,,241.0,2.4681542329302787e-05,,,241.0,0.0007406321951758213
,,242.0,2.447300060689082e-05,,,242.0,0.0007375776999651483
,,243.0,2.4267070020251136e-05,,,243.0,0.0007345483201697847
,,244.0,2.4063707330954096e-05,,,244.0,0.0007315437471935508
,,245.0,2.3862870189753242e-05,,,245.0,0.0007285636774761311
,,246.0,2.3664517114766923e-05,,,246.0,0.0007256078123907581
,,247.0,2.3468607470281254e-05,,,247.0,0.0007226758581443821
,,248.0,2.327510144615434e-05,,,248.0,0.0007197675256802545
,,249.0,2.3083960037802276e-05,,,249.0,0.0007168825305828583
,,250.0,2.2895145026748352e-05,,,250.0,0.0007140205929851193
,,251.0,2.2708618961717313e-05,,,251.0,0.0007111814374778351
,,252.0,2.252434514025742e-05,,,252.0,0.0007083647930212589
,,253.0,2.2342287590873463e-05,,,253.0,0.0007055703928587805
,,254.0,2.21624110556546e-05,,,254.0,0.0007027979744326453
,,255.0,2.1984680973381466e-05,,,255.0,0.0007000472793016547
,,256.0,2.180906346309746e-05,,,256.0,0.0006973180530607973
,,257.0,2.163552530812973e-05,,,257.0,0.0006946100452627529
,,258.0,2.1464033940545876e-05,,,258.0,0.0006919230093412232
,,259.0,2.129455742603279e-05,,,259.0,0.000689256702536038
,,260.0,2.112706444918468e-05,,,260.0,0.0006866108858199881
,,261.0,2.096152429918761e-05,,,261.0,0.0006839853238273409
,,262.0,2.079790685588844e-05,,,262.0,0.0006813797847839912
,,263.0,2.063618257623639e-05,,,263.0,0.0006787940404392067
,,264.0,2.047632248108596e-05,,,264.0,0.0006762278659989225
,,265.0,2.0318298142350144e-05,,,265.0,0.0006736810400605464
,,266.0,2.016208167049346e-05,,,266.0,0.0006711533445492347
,,267.0,2.0007645702354513e-05,,,267.0,0.0006686445646555979
,,268.0,1.985496338928825e-05,,,268.0,0.0006661544887748023
,,269.0,1.9704008385618307e-05,,,269.0,0.0006636829084470287
,,270.0,1.955475483739029e-05,,,270.0,0.0006612296182992543
,,271.0,1.940717737141701e-05,,,271.0,0.0006587944159883219
,,272.0,1.9261251084607072e-05,,,272.0,0.0006563771021452662
,,273.0,1.911695153356853e-05,,,273.0,0.0006539774803208622
,,274.0,1.897425472447941e-05,,,274.0,0.000651595356932366
,,275.0,1.8833137103217452e-05,,,275.0,0.000649230541211417
,,276.0,1.8693575545741463e-05,,,276.0,0.0006468828451530726
,,277.0,1.855554734871692e-05,,,277.0,0.0006445520834659465
,,278.0,1.841903022037892e-05,,,278.0,0.0006422380735234219
,,279.0,1.8284002271625474e-05,,,279.0,0.0006399406353159151
,,280.0,1.8150442007334638e-05,,,280.0,0.0006376595914041605
,,281.0,1.8018328317899075e-05,,,281.0,0.0006353947668734932
,,282.0,1.7887640470971793e-05,,,282.0,0.0006331459892891037
,,283.0,1.775835810341714e-05,,,283.0,0.0006309130886522416
,,284.0,1.7630461213461186e-05,,,284.0,0.0006286958973573434
,,285.0,1.7503930153035925e-05,,,285.0,0.0006264942501500633
,,286.0,1.7378745620311802e-05,,,286.0,0.0006243079840861838
,,287.0,1.725488865241333e-05,,,287.0,0.0006221369384913852
,,288.0,1.7132340618312674e-05,,,288.0,0.000619980954921853
,,289.0,1.701108321189625e-05,,,289.0,0.0006178398771257026
,,290.0,1.6891098445199568e-05,,,290.0,0.0006157135510052024
,,291.0,1.677236864180563e-05,,,291.0,0.0006136018245797748
,,292.0,1.665487643040244e-05,,,292.0,0.0006115045479497575
,,293.0,1.6538604738495218e-05,,,293.0,0.0006094215732609077
,,294.0,1.6423536786269095e-05,,,294.0,0.0006073527546696282
,,295.0,1.6309656080598228e-05,,,295.0,0.000605297948308903
,,296.0,1.619694640919731e-05,,,296.0,0.0006032570122549213
,,297.0,1.6085391834911654e-05,,,297.0,0.0006012298064943769
,,298.0,1.59749766901421e-05,,,298.0,0.0005992161928924244
,,299.0,1.5865685571401133e-05,,,299.0,0.0005972160351612799
,,300.0,1.575750333399671e-05,,,300.0,0.0005952291988294478
,,301.0,1.5650415086840338e-05,,,301.0,0.0005932555512115617
,,302.0,1.5544406187376135e-05,,,302.0,0.0005912949613788251
,,303.0,1.5439462236627693e-05,,,303.0,0.0005893473001300348
,,304.0,1.533556907435955e-05,,,304.0,0.000587412439963179
,,305.0,1.523271277435033e-05,,,305.0,0.0005854902550475915
,,306.0,1.5130879639774568e-05,,,306.0,0.000583580621196653
,,307.0,1.5030056198690407e-05,,,307.0,0.0005816834158410262
,,308.0,1.493022919963039e-05,,,308.0,0.0005797985180024099
,,309.0,1.4831385607292629e-05,,,309.0,0.0005779258082678055
,,310.0,1.4733512598329871e-05,,,310.0,0.0005760651687642792
,,311.0,1.463659755723376e-05,,,311.0,0.0005742164831342119
,,312.0,1.4540628072311978e-05,,,312.0,0.0005723796365110248
,,313.0,1.444559193175583e-05,,,313.0,0.0005705545154953698
,,314.0,1.4351477119795958e-05,,,314.0,0.0005687410081317755
,,315.0,1.4258271812943931e-05,,,315.0,0.0005669390038857371
,,316.0,1.4165964376317544e-05,,,316.0,0.0005651483936212415
,,317.0,1.4074543360047707e-05,,,317.0,0.0005633690695787175
,,318.0,1.3983997495764834e-05,,,318.0,0.0005616009253534024
,,319.0,1.3894315693162747e-05,,,319.0,0.0005598438558741146
,,320.0,1.3805487036638174e-05,,,320.0,0.0005580977573824247
,,321.0,1.3717500782003877e-05,,,321.0,0.0005563625274122154
,,322.0,1.363034635327367e-05,,,322.0,0.0005546380647696225
,,323.0,1.3544013339517446e-05,,,323.0,0.0005529242695133483
,,324.0,1.3458491491784541e-05,,,324.0,0.0005512210429353389
,,325.0,1.3373770720093707e-05,,,325.0,0.0005495282875418193
,,326.0,1.3289841090488077e-05,,,326.0,0.0005478459070346759
,,327.0,1.3206692822153507e-05,,,327.0,0.000546173806293182
,,328.0,1.3124316284598757e-05,,,328.0,0.0005445118913560564
,,329.0,1.3042701994895983e-05,,,329.0,0.0005428600694038495
,,330.0,1.2961840614980092e-05,,,330.0,0.0005412182487416497
,,331.0,1.288172294900551e-05,,,331.0,0.0005395863387821028
,,332.0,1.2802339940758994e-05,,,332.0,0.000537964250028739
,,333.0,1.2723682671127117e-05,,,333.0,0.0005363518940595984
,,334.0,1.2645742355617115e-05,,,334.0,0.0005347491835111529
,,335.0,1.256851034192983e-05,,,335.0,0.0005331560320625147
,,336.0,1.2491978107583496e-05,,,336.0,0.0005315723544199258
,,337.0,1.2416137257587121e-05,,,337.0,0.0005299980663015261
,,338.0,1.234097952216236e-05,,,338.0,0.0005284330844223889
,,339.0,1.2266496754512646e-05,,,339.0,0.0005268773264798239
,,340.0,1.2192680928638535e-05,,,340.0,0.0005253307111389371
,,341.0,1.2119524137198118e-05,,,341.0,0.0005237931580184462
,,342.0,1.204701858941148e-05,,,342.0,0.0005222645876767442
,,343.0,1.1975156609008146e-05,,,343.0,0.000520744921598207
,,344.0,1.1903930632216545e-05,,,344.0,0.0005192340821797392
,,345.0,1.1833333205794469e-05,,,345.0,0.0005177319927175547
,,346.0,1.1763356985099602e-05,,,346.0,0.0005162385773941856
,,347.0,1.1693994732199207e-05,,,347.0,0.0005147537612657158
,,348.0,1.1625239314018012e-05,,,348.0,0.0005132774702492353
,,349.0,1.1557083700523473e-05,,,349.0,0.0005118096311105097
,,350.0,1.148952096294753e-05,,,350.0,0.0005103501714518601
,,351.0,1.1422544272044e-05,,,351.0,0.0005088990197002523
,,352.0,1.135614689638086e-05,,,352.0,0.0005074561050955864
,,353.0,1.1290322200666526e-05,,,353.0,0.0005060213576791875
,,354.0,1.1225063644109456e-05,,,354.0,0.00050459470828249
,,355.0,1.1160364778810255e-05,,,355.0,0.0005031760885159137
,,356.0,1.1096219248185576e-05,,,356.0,0.000501765430757928
,,357.0,1.1032620785423094e-05,,,357.0,0.0005003626681442974
,,358.0,1.0969563211966872e-05,,,358.0,0.0004989677345575107
,,359.0,1.0907040436032402e-05,,,359.0,0.000497580564616384
,,360.0,1.0845046451150688e-05,,,360.0,0.0004962010936658377
,,361.0,1.078357533474073e-05,,,361.0,0.0004948292577668445
,,362.0,1.0722621246709752e-05,,,362.0,0.0004934649936865417
,,363.0,1.0662178428080574e-05,,,363.0,0.0004921082388885097
,,364.0,1.060224119964553e-05,,,364.0,0.000490758931523208
,,365.0,1.0542803960646352e-05,,,365.0,0.0004894170104185699
,,366.0,1.0483861187479426e-05,,,366.0,0.00048808241507075113
,,367.0,1.04254074324259e-05,,,367.0,0.00048675508563502957
,,368.0,1.0367437322406067e-05,,,368.0,0.00048543496291685305
,,369.0,1.030994555775753e-05,,,369.0,0.00048412198836303297
,,370.0,1.0252926911036585e-05,,,370.0,0.0004828161040530806
,,371.0,1.0196376225842359e-05,,,371.0,0.00048151725269068347
,,372.0,1.0140288415663213e-05,,,372.0,0.000480225377595319
,,373.0,1.008465846274489e-05,,,373.0,0.00047894042269400346
,,374.0,1.0029481416979982e-05,,,374.0,0.0004776623325131726
,,375.0,9.97475239481824e-06,,,375.0,0.0004763910521706926
,,376.0,9.920466578197285e-06,,,376.0,0.0004751265273679988
,,377.0,9.866619213493277e-06,,,377.0,0.0004738687043823581
,,378.0,9.813205610491145e-06,,,378.0,0.0004726175300592561
,,379.0,9.760221141373911e-06,,,379.0,0.00047137295180490297
,,380.0,9.707661239730784e-06,,,380.0,0.00047013491757885896
,,381.0,9.655521399583524e-06,,,381.0,0.00046890337588677505
,,382.0,9.603797174430797e-06,,,382.0,0.0004676782757732478
,,383.0,9.552484176310069e-06,,,383.0,0.00046645956681478674
,,384.0,9.501578074876698e-06,,,384.0,0.0004652471991128907
,,385.0,9.451074596499877e-06,,,385.0,0.00046404112328723247
,,386.0,9.400969523375052e-06,,,386.0,0.0004628412904689495
,,387.0,9.351258692652492e-06,,,387.0,0.00046164765229403815
,,388.0,9.301937995581673e-06,,,388.0,0.0004604601608968506
,,389.0,9.253003376671128e-06,,,389.0,0.00045927876890369134
,,390.0,9.204450832863488e-06,,,390.0,0.0004581034294265129
,,391.0,9.15627641272536e-06,,,391.0,0.0004569340960567077
,,392.0,9.108476215651748e-06,,,392.0,0.0004557707228589954
,,393.0,9.061046391084742e-06,,,393.0,0.00045461326436540276
,,394.0,9.013983137746159e-06,,,394.0,0.00045346167556933626
,,395.0,8.967282702883849e-06,,,395.0,0.0004523159119197436
,,396.0,8.920941381531427e-06,,,396.0,0.0004511759293153645
,,397.0,8.874955515781095e-06,,,397.0,0.0004500416840990678
,,398.0,8.829321494069367e-06,,,398.0,0.0004489131330522743
,,399.0,8.784035750475357e-06,,,399.0,0.00044779023338946297
,,400.0,8.739094764031451e-06,,,400.0,0.00044667294275276025
,,401.0,8.694495058046056e-06,,,401.0,0.00044556121920660943
,,402.0,8.650233199438221e-06,,,402.0,0.00044445502123252026
,,403.0,8.606305798083887e-06,,,403.0,0.00044335430772389636
,,404.0,8.562709506173508e-06,,,404.0,0.00044225903798093943
,,405.0,8.519441017580862e-06,,,405.0,0.0004411691717056292
,,406.0,8.476497067242794e-06,,,406.0,0.000440084668996777
,,407.0,8.433874430549691e-06,,,407.0,0.00043900549034515317
,,408.0,8.391569922746467e-06,,,408.0,0.00043793159662868474
,,409.0,8.349580398343883e-06,,,409.0,0.0004368629491077249
,,410.0,8.307902750539934e-06,,,410.0,0.00043579950942039086
,,411.0,8.266533910651195e-06,,,411.0,0.00043474123957796987
,,412.0,8.225470847553843e-06,,,412.0,0.0004336881019603924
,,413.0,8.18471056713423e-06,,,413.0,0.00043264005931177086
,,414.0,8.144250111748805e-06,,,414.0,0.00043159707473600274
,,415.0,8.104086559693165e-06,,,415.0,0.00043055911169243797
,,416.0,8.064217024680138e-06,,,416.0,0.00042952613399160775
,,417.0,8.024638655326635e-06,,,417.0,0.00042849810579101595
,,418.0,7.985348634649174e-06,,,418.0,0.00042747499159098994
,,419.0,7.946344179567865e-06,,,419.0,0.00042645675623059136
,,420.0,7.90762254041872e-06,,,420.0,0.00042544336488358516
,,421.0,7.869181000474102e-06,,,421.0,0.00042443478305446584
,,422.0,7.831016875471198e-06,,,422.0,0.0004234309765745409
,,423.0,7.793127513148323e-06,,,423.0,0.00042243191159806827
,,424.0,7.755510292788928e-06,,,424.0,0.0004214375545984508
,,425.0,7.718162624773163e-06,,,425.0,0.000420447872364482
,,426.0,7.681081950136843e-06,,,426.0,0.00041946283199664595
,,427.0,7.644265740137711e-06,,,427.0,0.0004184824009034693
,,428.0,7.607711495828799e-06,,,428.0,0.0004175065467979237
,,429.0,7.571416747638824e-06,,,429.0,0.000416535237693879
,,430.0,7.5353790549594295e-06,,,430.0,0.0004155684419026057
,,431.0,7.499596005739195e-06,,,431.0,0.00041460612802932616
,,432.0,7.464065216084229e-06,,,432.0,0.00041364826496981396
,,433.0,7.428784329865291e-06,,,433.0,0.0004126948219070398
,,434.0,7.393751018331264e-06,,,434.0,0.00041174576830786403
,,435.0,7.358962979728889e-06,,,435.0,0.00041080107391977533
,,436.0,7.324417938928646e-06,,,436.0,0.00040986070876767314
,,437.0,7.2901136470566554e-06,,,437.0,0.00040892464315069504
,,438.0,7.256047881132498e-06,,,438.0,0.0004079928476390876
,,439.0,7.2222184437128495e-06,,,439.0,0.0004070652930711196
,,440.0,7.188623162540804e-06,,,440.0,0.0004061419505500375
,,441.0,7.155259890200815e-06,,,441.0,0.0004052227914410625
,,442.0,7.1221265037791145e-06,,,442.0,0.0004043077873684277
,,443.0,7.089220904529542e-06,,,443.0,0.0004033969102124566
,,444.0,7.05654101754467e-06,,,444.0,0.0004024901321066797
,,445.0,7.024084791432126e-06,,,445.0,0.00040158742543499075
,,446.0,6.991850197996033e-06,,,446.0,0.0004006887628288413
,,447.0,6.959835231923464e-06,,,447.0,0.0003997941171644724
,,448.0,6.928037910475826e-06,,,448.0,0.0003989034615601836
,,449.0,6.896456273185078e-06,,,449.0,0.0003980167693736389
,,450.0,6.865088381554707e-06,,,450.0,0.0003971340141992076
,,451.0,6.8339323187653794e-06,,,451.0,0.00039625516986534155
,,452.0,6.80298618938516e-06,,,452.0,0.00039538021043198653
,,453.0,6.772248119084249e-06,,,453.0,0.00039450911018802805
,,454.0,6.741716254354139e-06,,,454.0,0.0003936418436487712
,,455.0,6.711388762231117e-06,,,455.0,0.0003927783855534533
,,456.0,6.681263830024037e-06,,,456.0,0.00039191871086278975
,,457.0,6.6513396650462916e-06,,,457.0,0.00039106279475655117
,,458.0,6.621614494351887e-06,,,458.0,0.00039021061263117376
,,459.0,6.592086564475591e-06,,,459.0,0.0003893621400973991
,,460.0,6.5627541411770405e-06,,,460.0,0.00038851735297794647
,,461.0,6.533615509188764e-06,,,461.0,0.0003876762273052141
,,462.0,6.504668971968043e-06,,,462.0,0.0003868387393190112
,,463.0,6.47591285145255e-06,,,463.0,0.00038600486546431844
,,464.0,6.447345487819688e-06,,,464.0,0.00038517458238907854
,,465.0,6.418965239249582e-06,,,465.0,0.0003843478669420141
,,466.0,6.39077048169165e-06,,,466.0,0.00038352469617047467
,,467.0,6.362759608634682e-06,,,467.0,0.00038270504731831084
,,468.0,6.334931030880402e-06,,,468.0,0.0003818888978237753
,,469.0,6.307283176320403e-06,,,469.0,0.00038107622531745165
,,470.0,6.279814489716442e-06,,,470.0,0.00038026700762020877
,,471.0,6.252523432484015e-06,,,471.0,0.00037946122274118177
,,472.0,6.225408482479159e-06,,,472.0,0.00037865884887577824
,,473.0,6.198468133788422e-06,,,473.0,0.00037785986440371026
,,474.0,6.17170089652197e-06,,,474.0,0.00037706424788705076
,,475.0,6.145105296609741e-06,,,475.0,0.0003762719780683148
,,476.0,6.1186798756006306e-06,,,476.0,0.00037548303386856466
,,477.0,6.092423190464629e-06,,,477.0,0.0003746973943855394
,,478.0,6.066333813397884e-06,,,478.0,0.00037391503889180747
,,479.0,6.040410331630621e-06,,,479.0,0.00037313594683294183
,,480.0,6.014651347237888e-06,,,480.0,0.0003723600978257194
,,481.0,5.9890554769530635e-06,,,481.0,0.00037158747165634163
,,482.0,5.963621351984094e-06,,,482.0,0.0003708180482786774
,,483.0,5.93834761783241e-06,,,483.0,0.0003700518078125289
,,484.0,5.913232934114477e-06,,,484.0,0.00036928873054191684
,,485.0,5.888275974385932e-06,,,485.0,0.0003685287969133895
,,486.0,5.863475425968278e-06,,,486.0,0.0003677719875343502
,,487.0,5.838829989778072e-06,,,487.0,0.00036701828317140716
,,488.0,5.814338380158588e-06,,,488.0,0.0003662676647487422
,,489.0,5.789999324713902e-06,,,489.0,0.00036552011334650117
,,490.0,5.7658115641453576e-06,,,490.0,0.0003647756101992021
,,491.0,5.741773852090374e-06,,,491.0,0.0003640341366941646
,,492.0,5.717884954963575e-06,,,492.0,0.0003632956743699571
,,493.0,5.694143651800172e-06,,,493.0,0.00036256020491486367
,,494.0,5.670548734101589e-06,,,494.0,0.00036182771016536917
,,495.0,5.647099005683276e-06,,,495.0,0.00036109817210466295
,,496.0,5.623793282524693e-06,,,496.0,0.00036037157286116064
,,497.0,5.6006303926214074e-06,,,497.0,0.0003596478947070435
,,498.0,5.577609175839296e-06,,,498.0,0.0003589271200568155
,,499.0,5.55472848377079e-06,,,499.0,0.00035820923146587805
,,500.0,5.531987179593159e-06,,,500.0,0.00035749421162912154
,,501.0,5.509384137928777e-06,,,501.0,0.00035678204337953335
,,502.0,5.48691824470735e-06,,,502.0,0.0003560727096868236
,,503.0,5.4645883970300785e-06,,,503.0,0.00035536619365606604
,,504.0,5.442393503035708e-06,,,504.0,0.0003546624785263559
,,505.0,5.420332481768456e-06,,,505.0,0.00035396154766948357
,,506.0,5.398404263047773e-06,,,506.0,0.0003532633845886236
,,507.0,5.376607787339913e-06,,,507.0,0.00035256797291703993
,,508.0,5.354942005631284e-06,,,508.0,0.00035187529641680535
,,509.0,5.333405879303552e-06,,,509.0,0.0003511853389775374
,,510.0,5.3119983800104665e-06,,,510.0,0.000350498084615148
,,511.0,5.2907184895563885e-06,,,511.0,0.00034981351747060796
,,512.0,5.2695651997764836e-06,,,512.0,0.00034913162180872693
,,513.0,5.248537512418563e-06,,,513.0,0.00034845238201694603
,,514.0,5.227634439026545e-06,,,514.0,0.0003477757826041459
,,515.0,5.206855000825503e-06,,,515.0,0.000347101808199468
,,516.0,5.186198228608291e-06,,,516.0,0.0003464304435511498
,,517.0,5.165663162623706e-06,,,517.0,0.0003457616735253731
,,518.0,5.145248852466178e-06,,,518.0,0.0003450954831051267
,,519.0,5.12495435696695e-06,,,519.0,0.00034443185738908087
,,520.0,5.1047787440867326e-06,,,520.0,0.00034377078159047574
,,521.0,5.084721090809817e-06,,,521.0,0.00034311224103602216
,,522.0,5.064780483039605e-06,,,522.0,0.0003424562211648153
,,523.0,5.044956015495558e-06,,,523.0,0.0003418027075272607
,,524.0,5.025246791611516e-06,,,524.0,0.00034115168578401214
,,525.0,5.0056519234353965e-06,,,525.0,0.00034050314170492273
,,526.0,4.986170531530227e-06,,,526.0,0.00033985706116800685
,,527.0,4.966801744876496e-06,,,527.0,0.00033921343015841447
,,528.0,4.947544700775822e-06,,,528.0,0.00033857223476741686
,,529.0,4.928398544755887e-06,,,529.0,0.00033793346119140424
,,530.0,4.909362430476643e-06,,,530.0,0.00033729709573089426
,,531.0,4.890435519637761e-06,,,531.0,0.00033666312478955197
,,532.0,4.871616981887309e-06,,,532.0,0.0003360315348732206
,,533.0,4.852905994731622e-06,,,533.0,0.0003354023125889639
,,534.0,4.834301743446383e-06,,,534.0,0.00033477544464411796
,,535.0,4.81580342098885e-06,,,535.0,0.0003341509178453553
,,536.0,4.797410227911259e-06,,,536.0,0.00033352871909775794
,,537.0,4.779121372275347e-06,,,537.0,0.00033290883540390174
,,538.0,4.760936069567997e-06,,,538.0,0.0003322912538629508
,,539.0,4.7428535426179946e-06,,,539.0,0.00033167596166976154
,,540.0,4.724873021513855e-06,,,540.0,0.0003310629461139971
,,541.0,4.70699374352273e-06,,,541.0,0.00033045219457925165
,,542.0,4.689214953010369e-06,,,542.0,0.0003298436945421838
,,543.0,4.671535901362109e-06,,,543.0,0.0003292374335716604
,,544.0,4.653955846904901e-06,,,544.0,0.0003286333993279093
,,545.0,4.636474054830331e-06,,,545.0,0.00032803157956168104
,,546.0,4.61908979711864e-06,,,546.0,0.00032743196211342093
,,547.0,4.601802352463726e-06,,,547.0,0.000326834534912449
,,548.0,4.584611006199097e-06,,,548.0,0.00032623928597614953
,,549.0,4.567515050224793e-06,,,549.0,0.0003256462034091693
,,550.0,4.550513782935224e-06,,,550.0,0.00032505527540262473
,,551.0,4.533606509147942e-06,,,551.0,0.0003244664902333174
,,552.0,4.516792540033321e-06,,,552.0,0.00032387983626295825
,,553.0,4.500071193045132e-06,,,553.0,0.0003232953019374001
,,554.0,4.483441791851991e-06,,,554.0,0.00032271287578587867
,,555.0,4.466903666269694e-06,,,555.0,0.00032213254642026167
,,556.0,4.450456152194397e-06,,,556.0,0.00032155430253430576
,,557.0,4.434098591536639e-06,,,557.0,0.00032097813290292215
,,558.0,4.417830332156211e-06,,,558.0,0.0003204040263814492
,,559.0,4.401650727797833e-06,,,559.0,0.0003198319719049339
,,560.0,4.385559138027641e-06,,,560.0,0.00031926195848741985
,,561.0,4.369554928170481e-06,,,561.0,0.000318693975221244
,,562.0,4.353637469247975e-06,,,562.0,0.0003181280112763398
,,563.0,4.337806137917376e-06,,,563.0,0.00031756405589954904
,,564.0,4.3220603164111745e-06,,,564.0,0.00031700209841393963
,,565.0,4.306399392477463e-06,,,565.0,0.00031644212821813175
,,566.0,4.290822759321047e-06,,,566.0,0.00031588413478563036
,,567.0,4.275329815545275e-06,,,567.0,0.0003153281076641654
,,568.0,4.259919965094604e-06,,,568.0,0.0003147740364750385
,,569.0,4.244592617197867e-06,,,569.0,0.00031422191091247663
,,570.0,4.229347186312242e-06,,,570.0,0.00031367172074299286
,,571.0,4.214183092067917e-06,,,571.0,0.0003131234558047535
,,572.0,4.1990997592134335e-06,,,572.0,0.00031257710600695205
,,573.0,4.1840966175616966e-06,,,573.0,0.0003120326613291896
,,574.0,4.169173101936655e-06,,,574.0,0.00031149011182086196
,,575.0,4.154328652120637e-06,,,575.0,0.0003109494476005527
,,576.0,4.139562712802315e-06,,,576.0,0.0003104106588554329
,,577.0,4.124874733525323e-06,,,577.0,0.00030987373584066705
,,578.0,4.110264168637486e-06,,,578.0,0.00030933866887882536
,,579.0,4.095730477240679e-06,,,579.0,0.0003088054483593014
,,580.0,4.081273123141287e-06,,,580.0,0.0003082740647377366
,,581.0,4.0668915748012645e-06,,,581.0,0.0003077445085354502
,,582.0,4.052585305289794e-06,,,582.0,0.0003072167703388755
,,583.0,4.038353792235523e-06,,,583.0,0.00030669084079900115
,,584.0,4.02419651777938e-06,,,584.0,0.00030616671063081913
,,585.0,4.0101129685279535e-06,,,585.0,0.0003056443706127777
,,586.0,3.996102635507443e-06,,,586.0,0.0003051238115862403
,,587.0,3.982165014118147e-06,,,587.0,0.00030460502445494957
,,588.0,3.968299604089505e-06,,,588.0,0.0003040880001844975
,,589.0,3.954505909435679e-06,,,589.0,0.00030357272980180037
,,590.0,3.940783438411661e-06,,,590.0,0.00030305920439457933
,,591.0,3.927131703469904e-06,,,591.0,0.0003025474151108461
,,592.0,3.913550221217466e-06,,,592.0,0.00030203735315839403
,,593.0,3.900038512373674e-06,,,593.0,0.00030152900980429424
,,594.0,3.886596101728279e-06,,,594.0,0.0003010223763743968
,,595.0,3.873222518100107e-06,,,595.0,0.0003005174442528369
,,596.0,3.859917294296202e-06,,,596.0,0.00030001420488154644
,,597.0,3.846679967071458e-06,,,597.0,0.00029951264975976963
,,598.0,3.833510077088709e-06,,,598.0,0.0002990127704435844
,,599.0,3.820407168879303e-06,,,599.0,0.0002985145585454278
,,600.0,3.8073707908041365e-06,,,600.0,0.000298018005733627
,,601.0,3.7944004950151367e-06,,,601.0,0.00029752310373193407
,,602.0,3.7814958374172046e-06,,,602.0,0.00029702984431906603
,,603.0,3.768656377630599e-06,,,603.0,0.0002965382193282492
,,604.0,3.755881678953757e-06,,,604.0,0.00029604822064676825
,,605.0,3.7431713083265516e-06,,,605.0,0.0002955598402155194
,,606.0,3.7305248362939713e-06,,,606.0,0.0002950730700285684
,,607.0,3.7179418369702247e-06,,,607.0,0.0002945879021327128
,,608.0,3.705421888003262e-06,,,608.0,0.00029410432862704816
,,609.0,3.6929645705396994e-06,,,609.0,0.0002936223416625393
,,610.0,3.6805694691901624e-06,,,610.0,0.0002931419334415949
,,611.0,3.66823617199501e-06,,,611.0,0.00029266309621764694
,,612.0,3.6559642703904716e-06,,,612.0,0.00029218582229473375
,,613.0,3.6437533591751597e-06,,,613.0,0.00029171010402708776
,,614.0,3.6316030364769754e-06,,,614.0,0.00029123593381872654
,,615.0,3.619512903720386e-06,,,615.0,0.0002907633041230485
,,616.0,3.607482565594082e-06,,,616.0,0.000290292207442432
,,617.0,3.595511630019002e-06,,,617.0,0.00028982263632783864
,,618.0,3.5835997081167187e-06,,,618.0,0.0002893545833784205
,,619.0,3.5717464141781887e-06,,,619.0,0.0002888880412411309
,,620.0,3.5599513656328584e-06,,,620.0,0.000288423002610339
,,621.0,3.5482141830181134e-06,,,621.0,0.0002879594602274482
,,622.0,3.5365344899490805e-06,,,622.0,0.0002874974068805183
,,623.0,3.5249119130887685e-06,,,623.0,0.0002870368354038914
,,624.0,3.5133460821185465e-06,,,624.0,0.00028657773867782045
,,625.0,3.501836629708955e-06,,,625.0,0.000286120109628103
,,626.0,3.4903831914908435e-06,,,626.0,0.00028566394122571685
,,627.0,3.478985406026837e-06,,,627.0,0.00028520922648646047
,,628.0,3.467642914783115e-06,,,628.0,0.0002847559584705959
,,629.0,3.456355362101516e-06,,,629.0,0.00028430413028249555
,,630.0,3.445122395171945e-06,,,630.0,0.00028385373507029227
,,631.0,3.4339436640050943e-06,,,631.0,0.0002834047660255329
,,632.0,3.422818821405468e-06,,,632.0,0.00028295721638283447
,,633.0,3.411747522944702e-06,,,633.0,0.00028251107941954466
,,634.0,3.400729426935188e-06,,,634.0,0.00028206634845540465
,,635.0,3.3897641944039835e-06,,,635.0,0.0002816230168522155
,,636.0,3.378851489067014e-06,,,636.0,0.00028118107801350747
,,637.0,3.367990977303558e-06,,,637.0,0.00028074052538421305
,,638.0,3.3571823281310196e-06,,,638.0,0.000280301352450342
,,639.0,3.346425213179969e-06,,,639.0,0.0002798635527386606
,,640.0,3.3357193066694678e-06,,,640.0,0.000279427119816373
,,641.0,3.3250642853826603e-06,,,641.0,0.00027899204729080613
,,642.0,3.3144598286426335e-06,,,642.0,0.0002785583288090972
,,643.0,3.3039056182885393e-06,,,643.0,0.0002781259580578844
,,644.0,3.293401338651983e-06,,,644.0,0.00027769492876300014
,,645.0,3.282946676533666e-06,,,645.0,0.0002772652346891675
,,646.0,3.2725413211802836e-06,,,646.0,0.0002768368696396994
,,647.0,3.262184964261673e-06,,,647.0,0.00027640982745620016
,,648.0,3.251877299848214e-06,,,648.0,0.00027598410201827046
,,649.0,3.2416180243884707e-06,,,649.0,0.0002755596872432147
,,650.0,3.2314068366870775e-06,,,650.0,0.000275136577085751
,,651.0,3.2212434378828625e-06,,,651.0,0.00027471476553772383
,,652.0,3.2111275314272105e-06,,,652.0,0.0002742942466278198
,,653.0,3.201058823062657e-06,,,653.0,0.0002738750144212853
,,654.0,3.1910370208017125e-06,,,654.0,0.00027345706301964723
,,655.0,3.181061834905915e-06,,,655.0,0.00027304038656043606
,,656.0,3.171132977865109e-06,,,656.0,0.00027262497921691183
,,657.0,3.1612501643769455e-06,,,657.0,0.000272210835197792
,,658.0,3.1514131113265975e-06,,,658.0,0.0002717979487469823
,,659.0,3.141621537766702e-06,,,659.0,0.0002713863141433096
,,660.0,3.131875164897505e-06,,,660.0,0.00027097592570025794
,,661.0,3.122173716047225e-06,,,661.0,0.0002705667777657061
,,662.0,3.112516916652625e-06,,,662.0,0.00027015886472166786
,,663.0,3.1029044942397882e-06,,,663.0,0.0002697521809840351
,,664.0,3.0933361784050967e-06,,,664.0,0.00026934672100232225
,,665.0,3.0838117007964194e-06,,,665.0,0.0002689424792594141
,,666.0,3.0743307950944873e-06,,,666.0,0.00026853945027131485
,,667.0,3.0648931969944755e-06,,,667.0,0.0002681376285869006
,,668.0,3.0554986441877753e-06,,,668.0,0.00026773700878767256
,,669.0,3.0461468763439552e-06,,,669.0,0.0002673375854875141
,,670.0,3.036837635092919e-06,,,670.0,0.00026693935333244864
,,671.0,3.0275706640072425e-06,,,671.0,0.0002665423070004007
,,672.0,3.0183457085847036e-06,,,672.0,0.00026614644120095813
,,673.0,3.0091625162309904e-06,,,673.0,0.0002657517506751374
,,674.0,3.000020836242588e-06,,,674.0,0.00026535823019515015
,,675.0,2.990920419789851e-06,,,675.0,0.0002649658745641727
,,676.0,2.981861019900246e-06,,,676.0,0.0002645746786161166
,,677.0,2.9728423914417703e-06,,,677.0,0.00026418463721540207
,,678.0,2.963864291106545e-06,,,678.0,0.00026379574525673294
,,679.0,2.954926477394576e-06,,,679.0,0.00026340799766487374
,,680.0,2.9460287105976825e-06,,,680.0,0.00026302138939442887
,,681.0,2.937170752783594e-06,,,681.0,0.0002626359154296235
,,682.0,2.92835236778021e-06,,,682.0,0.0002622515707840863
,,683.0,2.9195733211600245e-06,,,683.0,0.00026186835050063476
,,684.0,2.9108333802247057e-06,,,684.0,0.0002614862496510615
,,685.0,2.9021323139898414e-06,,,685.0,0.0002611052633359229
,,686.0,2.893469893169832e-06,,,686.0,0.0002607253866843298
,,687.0,2.884845890162949e-06,,,687.0,0.0002603466148537393
,,688.0,2.8762600790365385e-06,,,688.0,0.00025996894302974936
,,689.0,2.867712235512377e-06,,,689.0,0.0002595923664258943
,,690.0,2.859202136952182e-06,,,690.0,0.0002592168802834425
,,691.0,2.850729562343263e-06,,,691.0,0.0002588424798711959
,,692.0,2.842294292284323e-06,,,692.0,0.0002584691604852912
,,693.0,2.8338961089714044e-06,,,693.0,0.0002580969174490023
,,694.0,2.8255347961839755e-06,,,694.0,0.00025772574611254554
,,695.0,2.817210139271159e-06,,,695.0,0.0002573556418528852
,,696.0,2.8089219251381017e-06,,,696.0,0.00025698660007354213
,,697.0,2.8006699422324772e-06,,,697.0,0.0002566186162044027
,,698.0,2.7924539805311293e-06,,,698.0,0.00025625168570153037
,,699.0,2.7842738315268488e-06,,,699.0,0.00025588580404697854
,,700.0,2.7761292882152827e-06,,,700.0,0.00025552096674860475
,,701.0,2.7680201450819747e-06,,,701.0,0.0002551571693398869
,,702.0,2.759946198089537e-06,,,702.0,0.00025479440737974065
,,703.0,2.751907244664949e-06,,,703.0,0.00025443267645233877
,,704.0,2.7439030836869856e-06,,,704.0,0.0002540719721669317
,,705.0,2.735933515473768e-06,,,705.0,0.0002537122901576698
,,706.0,2.7279983417704406e-06,,,706.0,0.0002533536260834271
,,707.0,2.72009736573697e-06,,,707.0,0.00025299597562762654
,,708.0,2.7122303919360674e-06,,,708.0,0.0002526393344980664
,,709.0,2.704397226321227e-06,,,709.0,0.0002522836984267489
,,710.0,2.6965976762248866e-06,,,710.0,0.0002519290631697096
,,711.0,2.6888315503467044e-06,,,711.0,0.0002515754245068484
,,712.0,2.6810986587419505e-06,,,712.0,0.00025122277824176194
,,713.0,2.673398812810015e-06,,,713.0,0.0002508711202015779
,,714.0,2.66573182528303e-06,,,714.0,0.00025052044623678977
,,715.0,2.6580975102145984e-06,,,715.0,0.0002501707522210939
,,716.0,2.650495682968643e-06,,,716.0,0.0002498220340512274
,,717.0,2.642926160208354e-06,,,717.0,0.0002494742876468074
,,718.0,2.6353887598852564e-06,,,718.0,0.00024912750895017186
,,719.0,2.627883301228373e-06,,,719.0,0.0002487816939262218
,,720.0,2.6204096047335035e-06,,,720.0,0.00024843683856226465
,,721.0,2.612967492152603e-06,,,721.0,0.00024809293886785834
,,722.0,2.6055567864832643e-06,,,722.0,0.0002477499908746583
,,723.0,2.598177311958303e-06,,,723.0,0.0002474079906362637
,,724.0,2.590828894035446e-06,,,724.0,0.0002470669342280667
,,725.0,2.5835113593871175e-06,,,725.0,0.0002467268177471018
,,726.0,2.576224535890326e-06,,,726.0,0.000246387637311897
,,727.0,2.568968252616649e-06,,,727.0,0.0002460493890623259
,,728.0,2.561742339822311e-06,,,728.0,0.0002457120691594614
,,729.0,2.5545466289383656e-06,,,729.0,0.00024537567378543005
,,730.0,2.5473809525609627e-06,,,730.0,0.0002450401991432683
,,731.0,2.5402451444417155e-06,,,731.0,0.00024470564145677903
,,732.0,2.53313903947816e-06,,,732.0,0.0002443719969703902
,,733.0,2.5260624737043036e-06,,,733.0,0.00024403926194901398
,,734.0,2.5190152842812657e-06,,,734.0,0.0002437074326779073
,,735.0,2.5119973094880084e-06,,,735.0,0.00024337650546253355
,,736.0,2.505008388712155e-06,,,736.0,0.00024304647662842533
,,737.0,2.498048362440898e-06,,,737.0,0.00024271734252104843
,,738.0,2.4911170722519917e-06,,,738.0,0.00024238909950566667
,,739.0,2.4842143608048315e-06,,,739.0,0.0002420617439672081
,,740.0,2.477340071831618e-06,,,740.0,0.0002417352723101323
,,741.0,2.4704940501286073e-06,,,741.0,0.00024140968095829829
,,742.0,2.4636761415474386e-06,,,742.0,0.00024108496635483434
,,743.0,2.4568861929865533e-06,,,743.0,0.00024076112496200795
,,744.0,2.4501240523826836e-06,,,744.0,0.0002404381532610974
,,745.0,2.4433895687024335e-06,,,745.0,0.0002401160477522643
,,746.0,2.4366825919339296e-06,,,746.0,0.00023979480495442697
,,747.0,2.430002973078556e-06,,,747.0,0.00023947442140513503
,,748.0,2.423350564142767e-06,,,748.0,0.00023915489366044474
,,749.0,2.4167252181299745e-06,,,749.0,0.0002388362182947958
,,750.0,2.4101267890325113e-06,,,750.0,0.00023851839190088846
,,751.0,2.4035551318236723e-06,,,751.0,0.00023820141108956238
,,752.0,2.3970101024498305e-06,,,752.0,0.0002378852724896757
,,753.0,2.390491557822623e-06,,,753.0,0.00023756997274798584
,,754.0,2.383999355811212e-06,,,754.0,0.00023725550852903043
,,755.0,2.377533355234622e-06,,,755.0,0.00023694187651500997
,,756.0,2.37109341585414e-06,,,756.0,0.00023662907340567076
,,757.0,2.364679398365793e-06,,,757.0,0.00023631709591818937
,,758.0,2.358291164392896e-06,,,758.0,0.00023600594078705738
,,759.0,2.3519285764786628e-06,,,759.0,0.00023569560476396762
,,760.0,2.3455914980788904e-06,,,760.0,0.00023538608461770084
,,761.0,2.3392797935547126e-06,,,761.0,0.00023507737713401365
,,762.0,2.3329933281654136e-06,,,762.0,0.00023476947911552713
,,763.0,2.326731968061315e-06,,,763.0,0.00023446238738161627
,,764.0,2.320495580276725e-06,,,764.0,0.00023415609876830054
,,765.0,2.314284032722952e-06,,,765.0,0.00023385061012813488
,,766.0,2.3080971941813876e-06,,,766.0,0.00023354591833010208
,,767.0,2.301934934296643e-06,,,767.0,0.00023324202025950557
,,768.0,2.295797123569759e-06,,,768.0,0.00023293891281786331
,,769.0,2.289683633351473e-06,,,769.0,0.00023263659292280231
,,770.0,2.2835943358355463e-06,,,770.0,0.00023233505750795406
,,771.0,2.277529104052156e-06,,,771.0,0.0002320343035228509
,,772.0,2.2714878118613462e-06,,,772.0,0.00023173432793282292
,,773.0,2.265470333946536e-06,,,773.0,0.000231435127718896
,,774.0,2.2594765458080915e-06,,,774.0,0.00023113669987769028
,,775.0,2.2535063237569504e-06,,,775.0,0.00023083904142131968
,,776.0,2.2475595449083108e-06,,,776.0,0.0002305421493772921
,,777.0,2.241636087175371e-06,,,777.0,0.00023024602078841028
,,778.0,2.2357358292631315e-06,,,778.0,0.00022995065271267385
,,779.0,2.22985865066225e-06,,,779.0,0.00022965604222318148
,,780.0,2.2240044316429504e-06,,,780.0,0.0002293621864080343
,,781.0,2.2181730532489927e-06,,,781.0,0.00022906908237023993
,,782.0,2.212364397291689e-06,,,782.0,0.00022877672722761703
,,783.0,2.2065783463439807e-06,,,783.0,0.000228485118112701
,,784.0,2.2008147837345653e-06,,,784.0,0.00022819425217264995
,,785.0,2.1950735935420746e-06,,,785.0,0.00022790412656915174
,,786.0,2.1893546605893096e-06,,,786.0,0.00022761473847833144
,,787.0,2.183657870437523e-06,,,787.0,0.0002273260850906598
,,788.0,2.177983109380753e-06,,,788.0,0.00022703816361086215
,,789.0,2.172330264440213e-06,,,789.0,0.00022675097125782822
,,790.0,2.166699223358721e-06,,,790.0,0.0002264645052645223
,,791.0,2.1610898745951917e-06,,,791.0,0.00022617876287789467
,,792.0,2.1555021073191634e-06,,,792.0,0.00022589374135879292
,,793.0,2.1499358114053874e-06,,,793.0,0.00022560943798187466
,,794.0,2.1443908774284543e-06,,,794.0,0.00022532585003552048
,,795.0,2.138867196657476e-06,,,795.0,0.0002250429748217477
,,796.0,2.1333646610508065e-06,,,796.0,0.00022476080965612473
,,797.0,2.1278831632508196e-06,,,797.0,0.0002244793518676861
,,798.0,2.122422596578722e-06,,,798.0,0.00022419859879884812
,,799.0,2.116982855029422e-06,,,799.0,0.00022391854780532512
,,800.0,2.1115638332664344e-06,,,800.0,0.00022363919625604644
,,801.0,2.1061654266168378e-06,,,801.0,0.00022336054153307397
,,802.0,2.10078753106627e-06,,,802.0,0.00022308258103152028
,,803.0,2.095430043253973e-06,,,803.0,0.00022280531215946735
,,804.0,2.0900928604678773e-06,,,804.0,0.00022252873233788602
,,805.0,2.0847758806397294e-06,,,805.0,0.000222252839000556
,,806.0,2.0794790023402646e-06,,,806.0,0.00022197762959398629
,,807.0,2.0742021247744203e-06,,,807.0,0.00022170310157733643
,,808.0,2.0689451477765896e-06,,,808.0,0.00022142925242233825
,,809.0,2.0637079718059193e-06,,,809.0,0.00022115607961321833
,,810.0,2.0584904979416465e-06,,,810.0,0.00022088358064662055
,,811.0,2.0532926278784764e-06,,,811.0,0.00022061175303152996
,,812.0,2.0481142639220005e-06,,,812.0,0.00022034059428919654
,,813.0,2.0429553089841534e-06,,,813.0,0.0002200701019530599
,,814.0,2.0378156665787108e-06,,,814.0,0.00021980027356867453
,,815.0,2.032695240816824e-06,,,815.0,0.00021953110669363531
,,816.0,2.0275939364025963e-06,,,816.0,0.0002192625988975039
,,817.0,2.022511658628694e-06,,,817.0,0.00021899474776173542
,,818.0,2.017448313371996e-06,,,818.0,0.000218727550879606
,,819.0,2.012403807089284e-06,,,819.0,0.0002184610058561404
,,820.0,2.0073780468129647e-06,,,820.0,0.00021819511030804042
,,821.0,2.0023709401468333e-06,,,821.0,0.00021792986186361399
,,822.0,1.99738239526187e-06,,,822.0,0.0002176652581627045
,,823.0,1.9924123208920748e-06,,,823.0,0.00021740129685662073
,,824.0,1.987460626330335e-06,,,824.0,0.00021713797560806724
,,825.0,1.982527221424332e-06,,,825.0,0.00021687529209107547
,,826.0,1.977612016572481e-06,,,826.0,0.0002166132439909352
,,827.0,1.972714922719902e-06,,,827.0,0.0002163518290041263
,,828.0,1.9678358513544326e-06,,,828.0,0.0002160910448382515
,,829.0,1.962974714502666e-06,,,829.0,0.000215830889211969
,,830.0,1.9581314247260296e-06,,,830.0,0.00021557135985492623
,,831.0,1.953305895116896e-06,,,831.0,0.00021531245450769342
,,832.0,1.9484980392947194e-06,,,832.0,0.0002150541709216983
,,833.0,1.9437077714022166e-06,,,833.0,0.00021479650685916066
,,834.0,1.9389350061015697e-06,,,834.0,0.00021453946009302794
,,835.0,1.934179658570666e-06,,,835.0,0.0002142830284069108
,,836.0,1.9294416444993725e-06,,,836.0,0.00021402720959501955
,,837.0,1.924720880085832e-06,,,837.0,0.00021377200146210074
,,838.0,1.9200172820328006e-06,,,838.0,0.0002135174018233743
,,839.0,1.9153307675440103e-06,,,839.0,0.00021326340850447124
,,840.0,1.9106612543205647e-06,,,840.0,0.0002130100193413717
,,841.0,1.9060086605573618e-06,,,841.0,0.00021275723218034333
,,842.0,1.9013729049395498e-06,,,842.0,0.00021250504487788031
,,843.0,1.8967539066390115e-06,,,843.0,0.0002122534553006428
,,844.0,1.8921515853108777e-06,,,844.0,0.0002120024613253966
,,845.0,1.8875658610900691e-06,,,845.0,0.00021175206083895332
,,846.0,1.8829966545878696e-06,,,846.0,0.00021150225173811123
,,847.0,1.8784438868885245e-06,,,847.0,0.00021125303192959631
,,848.0,1.8739074795458692e-06,,,848.0,0.00021100439933000351
,,849.0,1.8693873545799862e-06,,,849.0,0.00021075635186573892
,,850.0,1.8648834344738882e-06,,,850.0,0.00021050888747296186
,,851.0,1.8603956421702294e-06,,,851.0,0.0002102620040975278
,,852.0,1.8559239010680446e-06,,,852.0,0.0002100156996949313
,,853.0,1.8514681350195151e-06,,,853.0,0.00020976997223024968
,,854.0,1.8470282683267594e-06,,,854.0,0.0002095248196780868
,,855.0,1.8426042257386533e-06,,,855.0,0.0002092802400225175
,,856.0,1.838195932447674e-06,,,856.0,0.00020903623125703222
,,857.0,1.8338033140867706e-06,,,857.0,0.00020879279138448208
,,858.0,1.8294262967262606e-06,,,858.0,0.0002085499184170244
,,859.0,1.8250648068707536e-06,,,859.0,0.00020830761037606853
,,860.0,1.8207187714560948e-06,,,860.0,0.0002080658652922221
,,861.0,1.816388117846341e-06,,,861.0,0.0002078246812052376
,,862.0,1.8120727738307542e-06,,,862.0,0.00020758405616395936
,,863.0,1.8077726676208253e-06,,,863.0,0.00020734398822627086
,,864.0,1.8034877278473174e-06,,,864.0,0.00020710447545904247
,,865.0,1.7992178835573384e-06,,,865.0,0.00020686551593807965
,,866.0,1.794963064211432e-06,,,866.0,0.00020662710774807112
,,867.0,1.7907231996806954e-06,,,867.0,0.0002063892489825379
,,868.0,1.786498220243922e-06,,,868.0,0.00020615193774378224
,,869.0,1.7822880565847612e-06,,,869.0,0.00020591517214283732
,,870.0,1.7780926397889088e-06,,,870.0,0.00020567895029941692
,,871.0,1.773911901341314e-06,,,871.0,0.00020544327034186573
,,872.0,1.7697457731234126e-06,,,872.0,0.00020520813040710988
,,873.0,1.7655941874103812e-06,,,873.0,0.00020497352864060756
,,874.0,1.7614570768684135e-06,,,874.0,0.0002047394631963006
,,875.0,1.7573343745520182e-06,,,875.0,0.00020450593223656584
,,876.0,1.7532260139013396e-06,,,876.0,0.00020427293393216693
,,877.0,1.7491319287394999e-06,,,877.0,0.00020404046646220662
,,878.0,1.745052053269961e-06,,,878.0,0.00020380852801407928
,,879.0,1.7409863220739088e-06,,,879.0,0.00020357711678342384
,,880.0,1.7369346701076592e-06,,,880.0,0.00020334623097407675
,,881.0,1.732897032700083e-06,,,881.0,0.00020311586879802562
,,882.0,1.7288733455500525e-06,,,882.0,0.00020288602847536307
,,883.0,1.7248635447239077e-06,,,883.0,0.0002026567082342407
,,884.0,1.7208675666529449e-06,,,884.0,0.00020242790631082376
,,885.0,1.7168853481309217e-06,,,885.0,0.00020219962094924552
,,886.0,1.7129168263115847e-06,,,886.0,0.00020197185040156282
,,887.0,1.7089619387062157e-06,,,887.0,0.0002017445929277109
,,888.0,1.705020623181198e-06,,,888.0,0.00020151784679545948
,,889.0,1.7010928179556008e-06,,,889.0,0.0002012916102803685
,,890.0,1.6971784615987836e-06,,,890.0,0.0002010658816657444
,,891.0,1.6932774930280206e-06,,,891.0,0.0002008406592425966
,,892.0,1.6893898515061405e-06,,,892.0,0.00020061594130959463
,,893.0,1.685515476639189e-06,,,893.0,0.00020039172617302488
,,894.0,1.6816543083741075e-06,,,894.0,0.00020016801214674815
,,895.0,1.6778062869964294e-06,,,895.0,0.0001999447975521575
,,896.0,1.6739713531279961e-06,,,896.0,0.0001997220807181361
,,897.0,1.6701494477246907e-06,,,897.0,0.00019949985998101547
,,898.0,1.6663405120741887e-06,,,898.0,0.0001992781336845341
,,899.0,1.6625444877937267e-06,,,899.0,0.00019905690017979618
,,900.0,1.658761316827889e-06,,,900.0,0.0001988361578252308
,,901.0,1.6549909414464104e-06,,,901.0,0.00019861590498655132
,,902.0,1.651233304241998e-06,,,902.0,0.00019839614003671482
,,903.0,1.647488348128168e-06,,,903.0,0.00019817686135588234
,,904.0,1.6437560163370996e-06,,,904.0,0.00019795806733137868
,,905.0,1.640036252417508e-06,,,905.0,0.00019773975635765308
,,906.0,1.6363290002325316e-06,,,906.0,0.0001975219268362398
,,907.0,1.632634203957635e-06,,,907.0,0.00019730457717571925
,,908.0,1.6289518080785306e-06,,,908.0,0.00019708770579167896
,,909.0,1.625281757389115e-06,,,909.0,0.00019687131110667527
,,910.0,1.6216239969894214e-06,,,910.0,0.0001966553915501948
,,911.0,1.617978472283588e-06,,,911.0,0.00019643994555861683
,,912.0,1.614345128977842e-06,,,912.0,0.000196224971575175
,,913.0,1.6107239130784993e-06,,,913.0,0.0001960104680499203
,,914.0,1.6071147708899799e-06,,,914.0,0.00019579643343968343
,,915.0,1.6035176490128376e-06,,,915.0,0.000195582866208038
,,916.0,1.5999324943418056e-06,,,916.0,0.00019536976482526354
,,917.0,1.5963592540638577e-06,,,917.0,0.00019515712776830904
,,918.0,1.5927978756562827e-06,,,918.0,0.00019494495352075672
,,919.0,1.5892483068847753e-06,,,919.0,0.00019473324057278586
,,920.0,1.5857104958015405e-06,,,920.0,0.0001945219874211369
,,921.0,1.5821843907434124e-06,,,921.0,0.000194311192569076
,,922.0,1.5786699403299892e-06,,,922.0,0.00019410085452635956
,,923.0,1.5751670934617796e-06,,,923.0,0.00019389097180919903
,,924.0,1.571675799318366e-06,,,924.0,0.00019368154294022616
,,925.0,1.568196007356579e-06,,,925.0,0.00019347256644845813
,,926.0,1.5647276673086892e-06,,,926.0,0.0001932640408692632
,,927.0,1.5612707291806088e-06,,,927.0,0.0001930559647443263
,,928.0,1.5578251432501108e-06,,,928.0,0.00019284833662161537
,,929.0,1.5543908600650585e-06,,,929.0,0.00019264115505534713
,,930.0,1.5509678304416502e-06,,,930.0,0.0001924344186059538
,,931.0,1.547556005462676e-06,,,931.0,0.00019222812584004953
,,932.0,1.5441553364757898e-06,,,932.0,0.00019202227533039742
,,933.0,1.5407657750917915e-06,,,933.0,0.00019181686565587647
,,934.0,1.5373872731829248e-06,,,934.0,0.00019161189540144885
,,935.0,1.5340197828811864e-06,,,935.0,0.0001914073631581275
,,936.0,1.5306632565766472e-06,,,936.0,0.00019120326752294372
,,937.0,1.527317646915789e-06,,,937.0,0.000190999607098915
,,938.0,1.52398290679985e-06,,,938.0,0.00019079638049501328
,,939.0,1.5206589893831864e-06,,,939.0,0.0001905935863261332
,,940.0,1.517345848071642e-06,,,940.0,0.0001903912232130605
,,941.0,1.5140434365209348e-06,,,941.0,0.0001901892897824409
,,942.0,1.510751708635052e-06,,,942.0,0.00018998778466674894
,,943.0,1.507470618564659e-06,,,943.0,0.000189786706504257
,,944.0,1.504200120705518e-06,,,944.0,0.00018958605393900476
,,945.0,1.5009401696969224e-06,,,945.0,0.0001893858256207686
,,946.0,1.4976907204201382e-06,,,946.0,0.0001891860202050312
,,947.0,1.494451727996861e-06,,,947.0,0.00018898663635295173
,,948.0,1.4912231477876807e-06,,,948.0,0.00018878767273133558
,,949.0,1.4880049353905618e-06,,,949.0,0.00018858912801260474
,,950.0,1.4847970466393303e-06,,,950.0,0.00018839100087476843
,,951.0,1.481599437602177e-06,,,951.0,0.00018819329000139342
,,952.0,1.4784120645801661e-06,,,952.0,0.00018799599408157513
,,953.0,1.4752348841057607e-06,,,953.0,0.00018779911180990841
,,954.0,1.4720678529413546e-06,,,954.0,0.00018760264188645903
,,955.0,1.4689109280778168e-06,,,955.0,0.0001874065830167346
,,956.0,1.4657640667330474e-06,,,956.0,0.00018721093391165658
,,957.0,1.462627226350543e-06,,,957.0,0.0001870156932875317
,,958.0,1.4595003645979718e-06,,,958.0,0.00018682085986602404
,,959.0,1.4563834393657625e-06,,,959.0,0.0001866264323741269
,,960.0,1.4532764087656999e-06,,,960.0,0.00018643240954413533
,,961.0,1.4501792311295328e-06,,,961.0,0.00018623879011361836
,,962.0,1.4470918650075908e-06,,,962.0,0.0001860455728253917
,,963.0,1.4440142691674138e-06,,,963.0,0.0001858527564274903
,,964.0,1.4409464025923875e-06,,,964.0,0.00018566033967314167
,,965.0,1.4378882244803931e-06,,,965.0,0.00018546832132073865
,,966.0,1.4348396942424638e-06,,,966.0,0.00018527670013381283
,,967.0,1.4318007715014517e-06,,,967.0,0.00018508547488100792
,,968.0,1.4287714160907058e-06,,,968.0,0.00018489464433605352
,,969.0,1.4257515880527588e-06,,,969.0,0.00018470420727773856
,,970.0,1.4227412476380216e-06,,,970.0,0.00018451416248988566
,,971.0,1.419740355303491e-06,,,971.0,0.00018432450876132482
,,972.0,1.4167488717114635e-06,,,972.0,0.00018413524488586802
,,973.0,1.4137667577282598e-06,,,973.0,0.00018394636966228328
,,974.0,1.410793974422959e-06,,,974.0,0.00018375788189426952
,,975.0,1.40783048306614e-06,,,975.0,0.00018356978039043114
,,976.0,1.404876245128635e-06,,,976.0,0.00018338206396425295
,,977.0,1.4019312222802888e-06,,,977.0,0.0001831947314340751
,,978.0,1.3989953763887295e-06,,,978.0,0.00018300778162306844
,,979.0,1.3960686695181464e-06,,,979.0,0.00018282121335920972
,,980.0,1.3931510639280774e-06,,,980.0,0.00018263502547525716
,,981.0,1.3902425220722057e-06,,,981.0,0.000182449216808726
,,982.0,1.3873430065971643e-06,,,982.0,0.0001822637862018644
,,983.0,1.3844524803413486e-06,,,983.0,0.0001820787325016293
,,984.0,1.3815709063337383e-06,,,984.0,0.0001818940545596625
,,985.0,1.3786982477927287e-06,,,985.0,0.0001817097512322669
,,986.0,1.375834468124968e-06,,,986.0,0.000181525821380383
,,987.0,1.3729795309242045e-06,,,987.0,0.00018134226386956514
,,988.0,1.370133399970142e-06,,,988.0,0.00018115907756995837
,,989.0,1.3672960392273025e-06,,,989.0,0.00018097626135627528
,,990.0,1.3644674128438978e-06,,,990.0,0.00018079381410777273
,,991.0,1.3616474851507094e-06,,,991.0,0.00018061173470822916
,,992.0,1.358836220659974e-06,,,992.0,0.00018043002204592168
,,993.0,1.356033584064281e-06,,,993.0,0.0001802486750136034
,,994.0,1.3532395402354736e-06,,,994.0,0.00018006769250848112
,,995.0,1.3504540542235608e-06,,,995.0,0.00017988707343219264
,,996.0,1.3476770912556356e-06,,,996.0,0.00017970681669078481
,,997.0,1.3449086167348004e-06,,,997.0,0.0001795269211946913
,,998.0,1.3421485962391019e-06,,,998.0,0.00017934738585871068
,,999.0,1.3393969955204713e-06,,,999.0,0.00017916820960198445
,,1000.0,1.336653780503674e-06,,,1000.0,0.00017898939134797557


==> data/mid/c3/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,483272,8609,0.9440325986525318,0.9454206018010103
4500.0,2774,59,0.005418783684265016,0.006479244454206018
7500.0,4083,106,0.007975808861879619,0.0116406764770481
10500.0,5223,122,0.010202706266372092,0.013397759718866682
13500.0,4973,89,0.009714351572404443,0.009773775532615858
16500.0,3944,58,0.007704283652033607,0.006369426751592357
19500.0,2613,30,0.005104283261349852,0.0032945310784098397
22500.0,1816,17,0.0035474084969809912,0.0018669009444322424
25500.0,1135,8,0.0022171303106131197,0.0008785416209092906
28500.0,615,4,0.0012013525471604128,0.0004392708104546453
31500.0,504,4,0.0009845230630387773,0.0004392708104546453
34500.0,305,0,0.0005957927266405299,0.0
37500.0,186,0,0.0003633358923119297,0.0
40500.0,138,0,0.0002695717910701414,0.0
43500.0,115,0,0.00022464315922511783,0.0
46500.0,68,0,0.00013283247675920012,0.0
49500.0,43,0,8.399700736243537e-05,0.0
52500.0,47,0,9.181068246591773e-05,0.0
55500.0,24,0,4.688205062089416e-05,0.0
58500.0,15,0,2.9301281638058848e-05,0.0
61500.0,3,0,5.86025632761177e-06,0.0
64500.0,15,0,2.9301281638058848e-05,0.0
67500.0,0,0,0.0,0.0
70500.0,4,0,7.81367510348236e-06,0.0
73500.0,4,0,7.81367510348236e-06,0.0
76500.0,0,0,0.0,0.0
79500.0,4,0,7.81367510348236e-06,0.0


==> data/mid/c4/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,4651,4,0.029213539605670604,0.008695652173913044
150.0,5481,15,0.034426878215153854,0.03260869565217391
250.0,9433,24,0.05924990735331989,0.05217391304347826
350.0,13713,35,0.08613314741186003,0.07608695652173914
450.0,18017,52,0.11316713461091535,0.11304347826086956
550.0,20728,46,0.1301952803582757,0.1
650.0,21212,55,0.13323534769199846,0.11956521739130435
750.0,19724,62,0.12388902498005741,0.13478260869565217
850.0,16761,55,0.10527803425728768,0.11956521739130435
950.0,11818,39,0.07423040444201574,0.08478260869565217
1050.0,7948,32,0.04992242803394323,0.06956521739130435
1150.0,4891,27,0.030721011010822388,0.058695652173913045
1250.0,2841,4,0.017844692758484236,0.008695652173913044
1350.0,1274,4,0.00800216070901405,0.008695652173913044
1450.0,450,4,0.002826508884659594,0.008695652173913044
1550.0,189,2,0.0011871337315570295,0.004347826086956522
1650.0,76,0,0.00047736594496473146,0.0


==> data/mid/c4/balance_curves.csv <==
step,35248,37380,39900,37184(sar),39718(sar),33599(sar)
0,39690.14,76597.64,82880.28,29243.43,161096.18,154940.68
1,40227.81,76685.46,82261.82,28210.59,160759.785,154958.03
2,40185.84,76217.32,83685.24,27796.95,160423.39,154515.4
3,40032.77,75685.84,83468.35,28220.27,160072.51,154062.75
4,39517.04,75209.545,83251.46,27918.405,159798.825,153552.31
5,39902.42,75211.44,84067.37,27616.54,159525.14,153400.97
6,40384.384999999995,74034.88,83706.47,26910.12,159333.29333333333,153249.63
7,41589.91,73501.96,83458.48000000001,26678.315,159141.44666666668,153098.29
8,40986.37,73196.36,83210.49,26188.17,158949.6,152628.32
9,40971.57,72662.56,82804.96,25906.559999999998,157906.96,152173.1
10,41448.35,72045.6,82463.48000000001,25624.95,157704.035,151758.39
11,40984.73,71882.83,82697.17,25056.54,157501.11,151650.10400000002
12,41273.83,71720.06,82235.0,24477.38,157298.185,151541.818
13,42545.92,71242.38,82077.035,24072.44,157095.26,151433.532
14,42091.9,70983.395,81919.07,23881.65,156403.01,151325.24599999998
15,42680.64,70724.41,81761.105,23690.86,156161.13,151216.96
16,42424.53,70659.28833333333,81603.14,23632.795000000002,155919.25,151001.75333333333
17,43013.27,70594.16666666667,81104.48,23574.73,155601.215,150786.54666666666
18,43451.82,70529.045,80971.67666666667,23516.665,155283.18,150571.34
19,44040.56,70463.92333333332,80838.87333333334,23458.6,154886.03,150300.94
20,43141.92,70398.80166666667,80706.07,23400.535,154479.93,150030.54
21,44410.9,70333.68,80061.18,23342.47,154050.17,149811.32
22,44413.215,70126.515,79849.17499999999,23284.405,153641.25,149592.1
23,43826.79,69759.44,79637.17,23226.34,167196.58333333334,149038.75
24,44652.93,83957.455,79253.64,22589.34,180751.91666666666,157851.82
25,57253.93,98155.47,106762.74,44327.33,193855.7,166664.89
26,50504.98,84366.92,107481.16,35454.31,178748.09,157850.76
27,50516.22,84109.67,105499.55428571429,34969.52,178503.04499999998,157330.56
28,49948.45,83852.42,103517.94857142857,34728.619999999995,178258.0,157077.495
29,51099.5,83378.42,101536.34285714285,34487.72,177790.5,156824.43
30,51393.869999999995,83069.815,99554.73714285715,34030.2,177381.76,156275.26
31,51170.4,82761.21,97573.13142857143,33263.37,176947.2,155701.67
32,51848.64,82196.16,95591.52571428572,32874.23,176279.6,155541.73
33,53129.07,81693.83,93609.92,32792.653333333335,176956.65,155381.79
34,52707.36,81465.71,93128.25,32711.076666666668,176408.6,155221.85
35,53296.1,81237.59,92686.28,32629.5,175946.17,154798.98
36,54139.84,81009.47,92189.33,32547.923333333336,175541.21,154183.0
37,54526.05,80646.09,91603.12,32466.346666666668,175440.1175,153659.5
38,54024.2,80282.71,91389.815,32384.77,175339.025,153693.38
39,54122.84,80781.49,91176.51,32116.239999999998,175237.9325,153727.26
40,53514.43,80729.85,91040.61499999999,31847.71,175136.84,153761.14
41,54613.17,80532.63,90904.72,31250.08,174556.84,153637.33666666667
42,54252.51,80335.41,90768.825,30855.23,174189.89500000002,153513.53333333335
43,54234.57,80138.19,90632.93,30405.46,173822.95,153389.73
44,53718.44,79998.63,90241.78,29871.01,174295.08000000002,153130.425
45,55405.92,80298.1,90417.26,29454.19,174220.64,152871.12
46,54950.01,79248.89,90592.74,29301.106666666667,173530.78,153171.87
47,55538.75,79099.62333333334,90609.41,29148.02333333333,173814.27000000002,153472.62
48,55321.03,78950.35666666666,90089.58,28994.94,174097.76,152945.71
49,56790.78,78801.09,89648.21,28155.12,174285.89,152395.03
50,56188.96,78516.66500000001,91064.39,27930.59,173699.5,151960.825
51,57965.88,77828.71,91315.17,27706.06,173554.265,151526.62
52,58536.55,77448.82,105069.715,27166.36,173409.03,160339.7
53,60224.03,91883.37,118341.96,48904.35,214075.03,169356.25
54,65364.37,91399.34,117749.54,49385.47,213672.6,161045.67
55,65359.04,91163.475,111338.91,44948.955,213218.85,160507.67
56,66497.15,90927.61,104928.28,39934.93,198111.26,160332.08000000002
57,66536.51,90331.94,104686.765,38615.09,197720.29,160156.49
58,67075.03,89939.43,104445.25,38142.85,197240.14,159980.9
59,68224.0,89789.19,103880.82,37357.07,196975.925,159557.2
60,67093.83,89638.95,103281.62,36767.41,196711.71,158983.14
61,68264.07,89488.71,102815.15,36419.61,196135.71,158417.65
62,67607.39,89003.19,102515.555,35999.9,196022.715,158584.36
63,68196.13,89157.21,102215.96,35524.75,195909.72,158768.42
64,66967.33,88800.12,101857.59,35321.27333333333,195796.725,158678.272
65,68066.07,88443.03,101499.22,35117.79666666667,195683.73,158588.124
66,68426.72,88522.985,101919.77,34914.32,195512.64,158497.976
67,69243.55,88602.94,102340.32,34508.03,195341.55000000002,158407.828
68,69309.83,88137.76,102193.38333333333,33844.76,195170.46,158317.68
69,68931.55,88008.81999999999,102046.44666666667,33735.036,194999.37,158895.8
70,69383.31,87879.88,101899.51,33625.312,194828.28,159473.92
71,70423.81,87750.94,101803.26749999999,33515.588,194570.17,159265.005
72,70780.795,87622.0,101707.025,33405.864,194312.06,159056.09
73,70039.04,87368.57,101610.7825,33296.14,193584.53,158950.36
74,71177.15,87115.14,101514.54,33208.85166666667,193408.35333333333,158844.63
75,72315.26,86503.8,100923.59,33121.56333333333,193232.17666666667,158738.9
76,73159.0,86346.25666666667,101642.01,33034.275,193056.0,158552.11
77,73414.0,86188.71333333333,101112.17,32946.98666666667,192633.64,158365.32
78,74212.98,86031.17,101788.04000000001,32859.698333333334,191601.78,158416.135
79,74801.71,85788.045,101846.42,32772.41,205157.11333333334,158466.95
80,75073.39,86243.28,101353.38,32369.39,218712.44666666666,158010.64
81,76760.87,114479.41,128862.47,53453.16,216727.59,176247.37
82,87069.06,107866.305,115108.03,44580.14,216340.51,167311.39
83,87127.96,100611.39,114768.08,44176.13,215939.68,167146.67666666667
84,80301.07,100144.54,114289.52,43641.53,216274.18,166981.96333333335
85,81988.55,100249.245,113663.34,43145.2,215775.51,166817.25
86,82282.91500000001,99727.74,113546.785,42994.426666666666,216424.68,166575.42
87,82577.28,99040.07,113430.23,42843.65333333333,216066.12,166466.7
88,81924.27,98651.59,113313.67499999999,42692.88,215507.03,166357.98
89,83611.75,98811.5,113197.12,42516.89,215050.59,166249.26
90,82749.69,98496.88,112571.43,42340.9,214517.4,166140.54
91,82094.57,98182.26,112261.23,41699.12,214002.4,166031.82
92,81074.37,97758.57,112840.19,40995.63,213728.71,166233.18
93,81663.1,97368.08,112993.82,40895.8775,213133.26,165937.72999999998
94,81925.03,96832.59,112751.37,40796.125,212448.89,165642.28
95,82775.71,96171.99,112508.92,40696.3725,211966.6,165222.09
96,82092.04,95621.16,112205.905,40596.62,211433.81,165028.24
97,82701.86,95065.1,111902.89,40105.68,210883.56,164834.39
98,82753.84,95018.53875,111209.12,39585.58,210471.15,164640.54
99,83342.58,94971.97750000001,110751.6,39070.35,209362.18,164565.20750000002
100,83668.68,94925.41625000001,110489.92000000001,38442.76,208866.93,164489.875
101,84583.52,94878.85500000001,110946.66,38801.47,208655.32,164414.54249999998
102,84048.68,94832.29375,110361.48,38342.75,208041.68,164339.21
103,84228.68,94785.7325,109993.85,38094.955,207806.45500000002,164132.94
104,83983.01999999999,94739.17125,109534.86,37847.16,207571.23,163325.18
105,85747.79,94692.61,109184.01,37300.6,207354.33000000002,164081.42
106,86042.16,95173.29,108709.74,42735.095,207137.43,163620.31
107,86336.53,94095.24,108307.53,48169.59,206828.57,163134.54
108,85275.21,93335.48,107638.32,53604.085,206519.71,171947.62
109,97911.0,121192.73,134525.96,58487.05,247185.71,180355.37
110,95093.765,120565.46,128115.32999999999,54050.54,232078.1,180906.28
111,91687.8,120725.37,121704.7,49614.03,231527.15,180035.12


==> data/mid/c4/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,0,0,0.0,0.0
3.5,0,0,0.0,0.0
4.5,0,0,0.0,0.0
5.5,1,0,0.0001224439818782907,0.0
6.5,0,0,0.0,0.0
7.5,0,0,0.0,0.0
8.5,0,0,0.0,0.0
9.5,1,0,0.0001224439818782907,0.0
10.5,1,0,0.0001224439818782907,0.0
11.5,2,0,0.0002448879637565814,0.0
12.5,4,0,0.0004897759275131628,0.0
13.5,3,0,0.00036733194563487204,0.0
14.5,8,0,0.0009795518550263255,0.0
15.5,8,1,0.0009795518550263255,0.005952380952380952
16.5,17,0,0.002081547691930942,0.0
17.5,4,0,0.0004897759275131628,0.0
18.5,5,0,0.0006122199093914534,0.0
19.5,2,0,0.0002448879637565814,0.0
20.5,3,0,0.00036733194563487204,0.0
21.5,0,0,0.0,0.0
22.5,0,0,0.0,0.0
23.5,0,0,0.0,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,0,0,0.0,0.0
28.5,1,0,0.0001224439818782907,0.0
29.5,0,0,0.0,0.0
30.5,0,0,0.0,0.0
31.5,0,0,0.0,0.0
32.5,0,0,0.0,0.0
33.5,0,0,0.0,0.0
34.5,0,0,0.0,0.0
35.5,0,0,0.0,0.0
36.5,0,0,0.0,0.0
37.5,0,0,0.0,0.0
38.5,0,0,0.0,0.0
39.5,0,0,0.0,0.0
40.5,0,0,0.0,0.0
41.5,1,0,0.0001224439818782907,0.0
42.5,1,0,0.0001224439818782907,0.0
43.5,0,0,0.0,0.0
44.5,1,0,0.0001224439818782907,0.0
45.5,3,0,0.00036733194563487204,0.0
46.5,4,0,0.0004897759275131628,0.0
47.5,16,0,0.001959103710052651,0.0
48.5,17,0,0.002081547691930942,0.0
49.5,14,2,0.0017142157462960695,0.011904761904761904
50.5,24,2,0.0029386555650789763,0.011904761904761904
51.5,50,3,0.006122199093914534,0.017857142857142856
52.5,79,4,0.009673074568384964,0.023809523809523808
53.5,101,2,0.012366842169707359,0.011904761904761904
54.5,154,2,0.018856373209256764,0.011904761904761904
55.5,204,3,0.024978572303171298,0.017857142857142856
56.5,241,3,0.029508999632668054,0.017857142857142856
57.5,323,3,0.03954940614668789,0.017857142857142856
58.5,395,4,0.04836537284192482,0.023809523809523808
59.5,493,9,0.060364883065997306,0.05357142857142857
60.5,539,12,0.06599730623239868,0.07142857142857142
61.5,569,8,0.06967062568874739,0.047619047619047616
62.5,611,15,0.07481327292763561,0.08928571428571429
63.5,588,14,0.07199706134443493,0.08333333333333333
64.5,584,16,0.07150728541692176,0.09523809523809523
65.5,559,11,0.0684461858699645,0.06547619047619048
66.5,510,13,0.062446430757928245,0.07738095238095238
67.5,484,7,0.05926288722909269,0.041666666666666664
68.5,385,11,0.047140933023141915,0.06547619047619048
69.5,301,4,0.03685563854536549,0.023809523809523808
70.5,260,3,0.03183543528835558,0.017857142857142856
71.5,193,6,0.0236316885025101,0.03571428571428571
72.5,150,3,0.018366597281743603,0.017857142857142856
73.5,95,2,0.011632178278437615,0.011904761904761904
74.5,64,3,0.007836414840210604,0.017857142857142856
75.5,38,0,0.004652871311375046,0.0
76.5,26,1,0.003183543528835558,0.005952380952380952
77.5,9,0,0.001101995836904616,0.0
78.5,4,0,0.0004897759275131628,0.0
79.5,10,0,0.0012244398187829068,0.0
80.5,4,0,0.0004897759275131628,0.0
81.5,3,0,0.00036733194563487204,0.0
82.5,0,0,0.0,0.0
83.5,0,0,0.0,0.0
84.5,0,0,0.0,0.0
85.5,0,0,0.0,0.0
86.5,0,0,0.0,0.0
87.5,0,1,0.0,0.005952380952380952


==> data/mid/c4/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,1,0,0.00012229423994129877,0.0
2.5,5,0,0.0006114711997064938,0.0
3.5,18,0,0.002201296318943378,0.0
4.5,75,0,0.009172067995597407,0.0
5.5,89,1,0.010884187354775591,0.006329113924050633
6.5,79,1,0.009661244955362603,0.006329113924050633
7.5,161,1,0.019689372630549103,0.006329113924050633
8.5,490,2,0.059924177571236394,0.012658227848101266
9.5,723,12,0.088418735477559,0.0759493670886076
10.5,644,8,0.07875749052219641,0.05063291139240506
11.5,488,11,0.0596795890913538,0.06962025316455696
12.5,445,5,0.05442093677387795,0.03164556962025317
13.5,505,6,0.06175859117035588,0.0379746835443038
14.5,471,10,0.05760058701235172,0.06329113924050633
15.5,372,4,0.04549345725816314,0.02531645569620253
16.5,306,8,0.037422037422037424,0.05063291139240506
17.5,299,14,0.03656597774244833,0.08860759493670886
18.5,314,6,0.038400391341567815,0.0379746835443038
19.5,261,7,0.031918796624678974,0.04430379746835443
20.5,197,3,0.024091965268435857,0.0189873417721519
21.5,205,4,0.025070319187966247,0.02531645569620253
22.5,152,5,0.01858872447107741,0.03164556962025317
23.5,162,3,0.0198116668704904,0.0189873417721519
24.5,134,3,0.016387428152134034,0.0189873417721519
25.5,124,1,0.015164485752721047,0.006329113924050633
26.5,106,1,0.012963189433777668,0.006329113924050633
27.5,100,6,0.012229423994129877,0.0379746835443038
28.5,65,3,0.00794912559618442,0.0189873417721519
29.5,79,3,0.009661244955362603,0.0189873417721519
30.5,70,1,0.008560596795890914,0.006329113924050633
31.5,46,3,0.005625535037299743,0.0189873417721519
32.5,60,0,0.007337654396477926,0.0
33.5,56,2,0.006848477436712731,0.012658227848101266
34.5,53,1,0.006481594716888834,0.006329113924050633
35.5,55,2,0.006726183196771432,0.012658227848101266
36.5,32,0,0.003913415678121561,0.0
37.5,27,1,0.0033019444784150665,0.006329113924050633
38.5,37,1,0.004524886877828055,0.006329113924050633
39.5,31,2,0.0037911214381802618,0.012658227848101266
40.5,30,1,0.003668827198238963,0.006329113924050633
41.5,19,2,0.0023235905588846763,0.012658227848101266
42.5,22,0,0.002690473278708573,0.0
43.5,29,0,0.003546532958297664,0.0
44.5,21,1,0.002568179038767274,0.006329113924050633
45.5,23,0,0.0028127675186498716,0.0
46.5,23,0,0.0028127675186498716,0.0
47.5,22,1,0.002690473278708573,0.006329113924050633
48.5,23,0,0.0028127675186498716,0.0
49.5,12,1,0.0014675308792955852,0.006329113924050633
50.5,16,0,0.0019567078390607803,0.0
51.5,20,0,0.002445884798825975,0.0
52.5,12,2,0.0014675308792955852,0.012658227848101266
53.5,8,0,0.0009783539195303901,0.0
54.5,11,1,0.0013452366393542864,0.006329113924050633
55.5,13,0,0.001589825119236884,0.0
56.5,9,0,0.001100648159471689,0.0
57.5,5,1,0.0006114711997064938,0.006329113924050633
58.5,8,0,0.0009783539195303901,0.0
59.5,7,0,0.0008560596795890913,0.0
60.5,5,1,0.0006114711997064938,0.006329113924050633
61.5,5,0,0.0006114711997064938,0.0
62.5,8,0,0.0009783539195303901,0.0
63.5,11,0,0.0013452366393542864,0.0
64.5,8,0,0.0009783539195303901,0.0
65.5,5,0,0.0006114711997064938,0.0
66.5,11,0,0.0013452366393542864,0.0
67.5,12,0,0.0014675308792955852,0.0
68.5,12,1,0.0014675308792955852,0.006329113924050633
69.5,4,0,0.0004891769597651951,0.0
70.5,3,0,0.0003668827198238963,0.0
71.5,10,0,0.0012229423994129876,0.0
72.5,3,0,0.0003668827198238963,0.0
73.5,13,0,0.001589825119236884,0.0
74.5,4,0,0.0004891769597651951,0.0
75.5,9,0,0.001100648159471689,0.0
76.5,5,0,0.0006114711997064938,0.0
77.5,2,0,0.00024458847988259754,0.0
78.5,0,0,0.0,0.0
79.5,3,0,0.0003668827198238963,0.0
80.5,2,0,0.00024458847988259754,0.0
81.5,6,0,0.0007337654396477926,0.0
82.5,1,1,0.00012229423994129877,0.006329113924050633
83.5,1,0,0.00012229423994129877,0.0
84.5,1,0,0.00012229423994129877,0.0
85.5,1,0,0.00012229423994129877,0.0
86.5,5,0,0.0006114711997064938,0.0
87.5,2,0,0.00024458847988259754,0.0
88.5,0,0,0.0,0.0
89.5,0,0,0.0,0.0
90.5,0,0,0.0,0.0
91.5,1,0,0.00012229423994129877,0.0
92.5,1,0,0.00012229423994129877,0.0
93.5,2,0,0.00024458847988259754,0.0
94.5,1,0,0.00012229423994129877,0.0
95.5,3,0,0.0003668827198238963,0.0
96.5,3,0,0.0003668827198238963,0.0
97.5,0,0,0.0,0.0
98.5,1,0,0.00012229423994129877,0.0
99.5,0,0,0.0,0.0
100.5,1,0,0.00012229423994129877,0.0
101.5,2,0,0.00024458847988259754,0.0
102.5,1,0,0.00012229423994129877,0.0
103.5,1,0,0.00012229423994129877,0.0
104.5,1,0,0.00012229423994129877,0.0
105.5,1,0,0.00012229423994129877,0.0
106.5,2,0,0.00024458847988259754,0.0
107.5,3,0,0.0003668827198238963,0.0
108.5,1,0,0.00012229423994129877,0.0
109.5,1,0,0.00012229423994129877,0.0
110.5,1,0,0.00012229423994129877,0.0
111.5,0,0,0.0,0.0
112.5,2,0,0.00024458847988259754,0.0
113.5,2,0,0.00024458847988259754,0.0
114.5,3,0,0.0003668827198238963,0.0
115.5,1,0,0.00012229423994129877,0.0
116.5,3,1,0.0003668827198238963,0.006329113924050633
117.5,9,0,0.001100648159471689,0.0
118.5,10,0,0.0012229423994129876,0.0
119.5,3,0,0.0003668827198238963,0.0
120.5,5,0,0.0006114711997064938,0.0
121.5,8,0,0.0009783539195303901,0.0
122.5,9,0,0.001100648159471689,0.0
123.5,9,0,0.001100648159471689,0.0
124.5,5,0,0.0006114711997064938,0.0
125.5,4,0,0.0004891769597651951,0.0
126.5,4,0,0.0004891769597651951,0.0
127.5,3,2,0.0003668827198238963,0.012658227848101266
128.5,4,0,0.0004891769597651951,0.0
129.5,1,0,0.00012229423994129877,0.0
130.5,5,0,0.0006114711997064938,0.0
131.5,3,1,0.0003668827198238963,0.006329113924050633
132.5,1,0,0.00012229423994129877,0.0
133.5,2,0,0.00024458847988259754,0.0
134.5,2,0,0.00024458847988259754,0.0
135.5,1,0,0.00012229423994129877,0.0
136.5,0,0,0.0,0.0
137.5,1,0,0.00012229423994129877,0.0
138.5,1,0,0.00012229423994129877,0.0
139.5,0,0,0.0,0.0
140.5,2,0,0.00024458847988259754,0.0
141.5,0,0,0.0,0.0
142.5,1,0,0.00012229423994129877,0.0
143.5,1,0,0.00012229423994129877,0.0
144.5,0,0,0.0,0.0
145.5,1,0,0.00012229423994129877,0.0
146.5,1,0,0.00012229423994129877,0.0
147.5,0,0,0.0,0.0
148.5,1,0,0.00012229423994129877,0.0
149.5,1,0,0.00012229423994129877,0.0
150.5,0,0,0.0,0.0
151.5,0,0,0.0,0.0
152.5,1,0,0.00012229423994129877,0.0
153.5,2,0,0.00024458847988259754,0.0
154.5,0,0,0.0,0.0
155.5,0,0,0.0,0.0
156.5,0,0,0.0,0.0
157.5,0,0,0.0,0.0
158.5,0,0,0.0,0.0
159.5,0,0,0.0,0.0
160.5,0,0,0.0,0.0
161.5,0,0,0.0,0.0
162.5,1,0,0.00012229423994129877,0.0
163.5,0,0,0.0,0.0
164.5,0,0,0.0,0.0
165.5,1,0,0.00012229423994129877,0.0
166.5,0,0,0.0,0.0
167.5,3,0,0.0003668827198238963,0.0
168.5,0,0,0.0,0.0
169.5,0,0,0.0,0.0
170.5,1,0,0.00012229423994129877,0.0
171.5,0,0,0.0,0.0
172.5,0,0,0.0,0.0
173.5,0,0,0.0,0.0
174.5,0,0,0.0,0.0
175.5,0,0,0.0,0.0
176.5,1,0,0.00012229423994129877,0.0
177.5,0,0,0.0,0.0
178.5,0,0,0.0,0.0
179.5,1,0,0.00012229423994129877,0.0
180.5,0,0,0.0,0.0
181.5,0,0,0.0,0.0
182.5,0,0,0.0,0.0
183.5,0,0,0.0,0.0
184.5,0,0,0.0,0.0
185.5,0,0,0.0,0.0
186.5,0,0,0.0,0.0
187.5,1,0,0.00012229423994129877,0.0
188.5,0,0,0.0,0.0
189.5,0,0,0.0,0.0
190.5,0,0,0.0,0.0
191.5,0,0,0.0,0.0
192.5,0,0,0.0,0.0
193.5,0,0,0.0,0.0
194.5,0,0,0.0,0.0
195.5,0,0,0.0,0.0
196.5,0,0,0.0,0.0
197.5,0,0,0.0,0.0
198.5,1,0,0.00012229423994129877,0.0
199.5,0,0,0.0,0.0
200.5,0,0,0.0,0.0
201.5,0,0,0.0,0.0
202.5,1,0,0.00012229423994129877,0.0
203.5,0,0,0.0,0.0
204.5,0,0,0.0,0.0
205.5,0,0,0.0,0.0
206.5,0,0,0.0,0.0
207.5,0,0,0.0,0.0
208.5,0,0,0.0,0.0
209.5,0,0,0.0,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,0,0,0.0,0.0
213.5,2,0,0.00024458847988259754,0.0
214.5,0,0,0.0,0.0
215.5,0,0,0.0,0.0
216.5,0,0,0.0,0.0
217.5,0,0,0.0,0.0
218.5,0,0,0.0,0.0
219.5,0,0,0.0,0.0
220.5,0,0,0.0,0.0
221.5,0,0,0.0,0.0
222.5,0,0,0.0,0.0
223.5,0,0,0.0,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,0,0,0.0,0.0
228.5,0,0,0.0,0.0
229.5,0,0,0.0,0.0
230.5,1,0,0.00012229423994129877,0.0
231.5,0,0,0.0,0.0
232.5,1,0,0.00012229423994129877,0.0
233.5,0,0,0.0,0.0
234.5,0,0,0.0,0.0
235.5,0,0,0.0,0.0
236.5,0,0,0.0,0.0
237.5,0,0,0.0,0.0
238.5,0,0,0.0,0.0
239.5,0,0,0.0,0.0
240.5,0,0,0.0,0.0
241.5,0,0,0.0,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,0,0,0.0,0.0
245.5,0,0,0.0,0.0
246.5,0,0,0.0,0.0
247.5,0,0,0.0,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,0,0,0.0,0.0
251.5,0,0,0.0,0.0
252.5,0,0,0.0,0.0
253.5,1,0,0.00012229423994129877,0.0


==> data/mid/c4/pattern_hist.csv <==
pattern,count
periodical,73807
forward,25207
fan in,15978
fan out,15773
mutual,15742
single,12700
stack (sar),132
gather scatter (sar),94
fan out (sar),69
bipartite (sar),57
scatter gather (sar),44
cycle (sar),33
fan in (sar),31


==> data/mid/c4/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.10940832038168215,1.0,2.3917276714286984,1,0.4346153846153846,1.0,0.1817325087125799
2,0.09599884338742906,2.0,0.5586584740002498,2,0.06538461538461539,2.0,0.08758196701093542
7,0.09379405067408826,3.0,0.2386186320047074,3,0.038461538461538464,3.0,0.05714406031059357
6,0.08887844724762352,4.0,0.1304911484282219,9,0.038461538461538464,4.0,0.04220819378901582
8,0.07478223153937905,5.0,0.08170759497063292,4,0.03461538461538462,5.0,0.03336873865531094
9,0.06061372754545126,6.0,0.05573641280996949,10,0.028846153846153848,6.0,0.02753931721103715
4,0.05446922326237033,7.0,0.04033514936335285,11,0.026923076923076925,7.0,0.02341266138940925
10,0.04575848483753208,8.0,0.030480052859824018,17,0.026923076923076925,8.0,0.020341306363999265
5,0.04395127769544945,9.0,0.023806578073240905,8,0.025,9.0,0.017968406708924255
11,0.03495138612787798,10.0,0.019085216459136946,5,0.023076923076923078,10.0,0.016081326278987677
13,0.028156287273647305,11.0,0.01562624504889696,7,0.023076923076923078,11.0,0.0145455712328696
12,0.027830989988072433,12.0,0.013018881580303612,14,0.019230769230769232,12.0,0.013271965420866838
14,0.024939458560740233,13.0,0.01100632338238523,16,0.015384615384615385,13.0,0.012199074776774782
15,0.01984313442006723,14.0,0.00942146267783172,13,0.015384615384615385,14.0,0.011283214830256181
16,0.01756605342104312,15.0,0.008151828809439928,19,0.015384615384615385,15.0,0.010492482757849747
18,0.01601185527885206,16.0,0.007119514492193252,18,0.011538461538461539,16.0,0.009803043140447183
17,0.015614269707593885,17.0,0.006269196457867547,12,0.011538461538461539,17.0,0.009196733995692902
1,0.013843206708352911,18.0,0.005560727810461786,27,0.011538461538461539,18.0,0.00865947658329519
19,0.012505873423211768,19.0,0.004964413577211526,22,0.009615384615384616,19.0,0.008180191062625746
20,0.009903495138612788,20.0,0.0044579146825093514,21,0.009615384615384616,20.0,0.007750039867032842
21,0.00950590956735461,21.0,0.004024169757186225,15,0.009615384615384616,21.0,0.007361888876930999
23,0.00777099071095529,22.0,0.003649969985151373,6,0.007692307692307693,22.0,0.007009916656613085
22,0.006650522282864062,23.0,0.003324962832153481,23,0.0057692307692307696,23.0,0.006689326406008532
24,0.006614378140022409,24.0,0.003040943416646506,28,0.0057692307692307696,24.0,0.006396130477123447
25,0.0056023421404561395,25.0,0.0027913424908852648,31,0.0057692307692307696,25.0,0.006126987005981753
27,0.005566197997614487,26.0,0.0025708511460602996,20,0.0057692307692307696,26.0,0.005879074537804283
26,0.004554161998048216,27.0,0.002375142103514087,24,0.0057692307692307696,27.0,0.005649994730904001
32,0.004084288141106733,28.0,0.0022006602278861025,29,0.0057692307692307696,28.0,0.005437696073428982
28,0.003758990855531861,29.0,0.002044463312728091,30,0.0038461538461538464,29.0,0.005240413507326187
33,0.003180684570065421,30.0,0.0019040998259942357,26,0.0038461538461538464,30.0,0.0050566202231554485
29,0.003180684570065421,31.0,0.001777514137670401,127,0.0038461538461538464,31.0,0.004884988859131688
30,0.0031445404272237684,32.0,0.0016629723982979465,33,0.0038461538461538464,32.0,0.004724360033412062
31,0.0025300899989156756,33.0,0.0015590040879155686,52,0.0038461538461538464,33.0,0.00457371664360675
34,0.002349369284707413,34.0,0.0014643555653089605,41,0.0038461538461538464,34.0,0.00443216273810987
35,0.002313225141865761,35.0,0.0013779528859538333,39,0.0038461538461538464,35.0,0.0042989060386773095
41,0.0020240719991325407,36.0,0.0012988718364694237,35,0.0038461538461538464,36.0,0.004173243399449248
42,0.0018072071420826255,37.0,0.0012263136302652557,57,0.0019230769230769232,37.0,0.004054548643076315
60,0.0015541981421910579,38.0,0.001159585075877144,131,0.0019230769230769232,38.0,0.003942262333059642
40,0.0015180539993494054,39.0,0.001098082302713569,40,0.0019230769230769232,39.0,0.0038358831323897532
43,0.001481909856507753,40.0,0.0010412773341650185,44,0.0019230769230769232,40.0,0.0037349604689681983
115,0.0014457657136661005,41.0,0.0009887069534147048,34,0.0019230769230769232,41.0,0.0036390882831605904
38,0.0014096215708244478,42.0,0.0009399634258212551,49,0.0019230769230769232,42.0,0.003547899675876267
36,0.001337333285141143,43.0,0.0008946867328079702,60,0.0019230769230769232,43.0,0.00346106230955921
39,0.0011927567137745329,44.0,0.0008525580426275422,116,0.0019230769230769232,44.0,0.0033782744414752887
37,0.0011204684280912277,45.0,0.0008132941981990643,37,0.0019230769230769232,45.0,0.003299261490252706
45,0.0010120359995662704,46.0,0.0007766430451543942,47,0.0019230769230769232,46.0,0.003223773053961389
61,0.0009758918567246178,47.0,0.0007423794570565125,54,0.0019230769230769232,47.0,0.003151580312010062
48,0.0009758918567246178,48.0,0.0007103019415458933,68,0.0019230769230769232,48.0,0.003082473754495016
44,0.0009397477138829652,49.0,0.000680229732506352,82,0.0019230769230769232,49.0,0.0030162611918931287
46,0.0009036035710413128,50.0,0.0006520002904170551,25,0.0019230769230769232,50.0,0.0029527660055747545
47,0.0008674594281996602,51.0,0.0006254671467891273,38,0.0019230769230769232,51.0,0.0028918256058498054
62,0.0008674594281996602,52.0,0.0006004980396793711,63,0.0019230769230769232,52.0,0.0028332900694126744
117,0.0007951711425163553,53.0,0.0005769732962764452,119,0.0019230769230769232,53.0,0.0027770209323243083
51,0.0007590269996747027,54.0,0.0005547844258917252,,,54.0,0.002722890118226489
116,0.0006505945711497452,55.0,0.0005338328926906817,,,55.0,0.002670778984454951
50,0.0006505945711497452,56.0,0.0005140290424325356,,,56.0,0.002620577471209385
59,0.0005783062854664402,57.0,0.0004952911615527651,,,57.0,0.0025721833410342746
63,0.0005421621426247876,58.0,0.0004775446502886776,,,58.0,0.0025255014976334387
49,0.0005060179997831352,59.0,0.00046072129434334373,,,59.0,0.002480443374538765
68,0.0005060179997831352,60.0,0.0004447586219122744,,,60.0,0.002436926385425356
73,0.0005060179997831352,61.0,0.0004295993348442932,,,61.0,0.0023948734289484176
118,0.0004698738569414826,62.0,0.0004151908043408779,,,62.0,0.0023542124419022163
114,0.0004698738569414826,63.0,0.00040148462297168316,,,63.0,0.0023148759952935825
55,0.0004698738569414826,64.0,0.0003884362059425889,,,64.0,0.002276800928602572
52,0.0004337297140998301,65.0,0.0003760044355328054,,,65.0,0.002239928018088353
66,0.0004337297140998301,66.0,0.00036415134344906433,,,66.0,0.0022042016755035527
64,0.0004337297140998301,67.0,0.0003528418265521413,,,67.0,0.0021695696740172605
67,0.0004337297140998301,68.0,0.00034204339201402486,,,68.0,0.002135982898525658
58,0.00039758557125817764,69.0,0.0003317259284795685,,,69.0,0.002103395117858389
54,0.00039758557125817764,70.0,0.00032186150024821416,,,70.0,0.0020717627766753243
122,0.00039758557125817764,71.0,0.0003124241618707935,,,71.0,0.0020410448050984407
75,0.0003614414284165251,72.0,0.0003033897908830305,,,72.0,0.0020112024443421288
53,0.0003614414284165251,73.0,0.0002947359366791552,,,73.0,0.00198219908679678
56,0.0003614414284165251,74.0,0.00028644168377265776,,,74.0,0.001954000129188563
71,0.0003614414284165251,75.0,0.0002784875279022798,,,75.0,0.001926572837586148
123,0.0003252972855748726,76.0,0.0002708552636245659,,,76.0,0.0018998862231553095
121,0.0003252972855748726,77.0,0.0002635278821936738,,,77.0,0.0018739109276772693
69,0.0002530089998915676,78.0,0.0002564894786680278,,,78.0,0.0018486191179481997
81,0.0002530089998915676,79.0,0.0002497251673046618,,,79.0,0.0018239843882672513
57,0.0002530089998915676,80.0,0.0002432210044081599,,,80.0,0.0017999816703002298
126,0.00021686485704991505,81.0,0.00023696391789403208,,,81.0,0.0017765871496768968
107,0.00021686485704991505,82.0,0.00023094164290792739,,,82.0,0.0017537781887429044
65,0.00021686485704991505,83.0,0.000225142662913794,,,83.0,0.00173153325494353
119,0.00018072071420826256,84.0,0.00021955615572724044,,,84.0,0.0017098318543664838
70,0.00018072071420826256,85.0,0.00021417194402604414,,,85.0,0.0016886544700158363
76,0.00018072071420826256,86.0,0.00020898044991894912,,,86.0,0.0016679825044291791
120,0.00018072071420826256,87.0,0.0002039726531974161,,,87.0,0.001647798226286015
86,0.00018072071420826256,88.0,0.00019914005293354808,,,88.0,0.0016280847206875863
130,0.00018072071420826256,89.0,0.00019447463212162578,,,89.0,0.001608825842817275
113,0.00018072071420826256,90.0,0.00018996882509108483,,,90.0,0.0015900061747167195
124,0.00018072071420826256,91.0,0.0001856154874458105,,,91.0,0.0015716109849362384
105,0.00014457657136661005,92.0,0.00018140786830872087,,,92.0,0.0015536261908392639
125,0.00014457657136661005,93.0,0.00017733958467210166,,,93.0,0.0015360383233595657
72,0.00014457657136661005,94.0,0.00017340459767335565,,,94.0,0.0015188344940272758
93,0.00014457657136661005,95.0,0.00016959719063299836,,,95.0,0.0015020023640953226
112,0.00014457657136661005,96.0,0.00016591194870710564,,,96.0,0.001485530115611995
128,0.00014457657136661005,97.0,0.0001623437400202028,,,97.0,0.0014694064242981731
74,0.00014457657136661005,98.0,0.0001588876981569537,,,98.0,0.0014536204340993746
109,0.00010843242852495752,99.0,0.00015553920590212554,,,99.0,0.0014381617332933335
95,0.00010843242852495752,100.0,0.00015229388012830475,,,100.0,0.0014230203320434226
79,0.00010843242852495752,101.0,0.00014914755773984378,,,101.0,0.0014081866412969833
167,0.00010843242852495752,102.0,0.00014609628258963807,,,102.0,0.0013936514529355858
96,0.00010843242852495752,103.0,0.00014313629329266018,,,103.0,0.001379405921091519
131,0.00010843242852495752,104.0,0.00014026401186679582,,,104.0,0.0013654415445514326
77,0.00010843242852495752,105.0,0.00013747603313751458,,,105.0,0.001351750150174129
108,0.00010843242852495752,106.0,0.0001347691148483257,,,106.0,0.0013383238772550368
127,0.00010843242852495752,107.0,0.0001321401684238806,,,107.0,0.001325155162774984
80,7.228828568330503e-05,108.0,0.00012958625033703618,,,108.0,0.0013122367274755315
153,7.228828568330503e-05,109.0,0.00012710455403523678,,,109.0,0.0012995615627073953
101,7.228828568330503e-05,110.0,0.0001246924023852463,,,110.0,0.0012871229180024038
152,7.228828568330503e-05,111.0,0.00012234724059860235,,,111.0,0.0012749142893230198
103,7.228828568330503e-05,112.0,0.00012006662960320688,,,112.0,0.0012629294079467765
98,7.228828568330503e-05,113.0,0.00011784823982923796,,,113.0,0.001251162229946
140,7.228828568330503e-05,114.0,0.00011568984538009424,,,114.0,0.001239606926226003
134,7.228828568330503e-05,115.0,0.00011358931856138967,,,115.0,0.001228257873087501
133,7.228828568330503e-05,116.0,0.00011154462474312217,,,116.0,0.0012171096432813879
110,7.228828568330503e-05,117.0,0.00010955381753206522,,,117.0,0.001206156997526196
106,7.228828568330503e-05,118.0,0.00010761503423319216,,,118.0,0.0011953948764605894
213,7.228828568330503e-05,119.0,0.00010572649158055644,,,119.0,0.0011848183930051133
87,7.228828568330503e-05,120.0,0.0001038864817195274,,,120.0,0.0011744228251091516
111,3.614414284165251e-05,121.0,0.00010209336842363665,,,121.0,0.0011642036088606424
99,3.614414284165251e-05,122.0,0.0001003455835305328,,,122.0,0.001154156331937583
176,3.614414284165251e-05,123.0,9.864162358268395e-05,,,123.0,0.001144276727381733
232,3.614414284165251e-05,124.0,9.698004665951616e-05,,,124.0,0.0011345606676761897
83,3.614414284165251e-05,125.0,9.53594693886411e-05,,,125.0,0.0011250041591096944
94,3.614414284165251e-05,126.0,9.377856412471277e-05,,,126.0,0.0011156033364116246
148,3.614414284165251e-05,127.0,9.2236056285272e-05,,,127.0,0.0011063544576426399
170,3.614414284165251e-05,128.0,9.073072183368879e-05,,,128.0,0.0010972538993268969
100,3.614414284165251e-05,129.0,8.926138490000889e-05,,,129.0,0.001088298151812632
82,3.614414284165251e-05,130.0,8.782691553115e-05,,,130.0,0.0010794838148487204
179,3.614414284165251e-05,131.0,8.642622756248601e-05,,,131.0,0.0010708075933655867
202,3.614414284165251e-05,132.0,8.505827660340298e-05,,,132.0,0.0010622662934495523
162,3.614414284165251e-05,133.0,8.372205812991666e-05,,,133.0,0.00105385681850036
84,3.614414284165251e-05,134.0,8.241660567790798e-05,,,134.0,0.0010455761655622398
149,3.614414284165251e-05,135.0,8.114098913096577e-05,,,135.0,0.0010374214218194457
254,3.614414284165251e-05,136.0,7.989431309722628e-05,,,136.0,0.001029389761247745
143,3.614414284165251e-05,137.0,7.867571536997001e-05,,,137.0,0.001021478441413821
102,3.614414284165251e-05,138.0,7.748436546708093e-05,,,138.0,0.0010136848004150397
142,3.614414284165251e-05,139.0,7.631946324479144e-05,,,139.0,0.001006006253952456
146,3.614414284165251e-05,140.0,7.518023758143354e-05,,,140.0,0.0009984402925303476
92,3.614414284165251e-05,141.0,7.406594512719106e-05,,,141.0,0.0009909844787759528
145,3.614414284165251e-05,142.0,7.297586911610386e-05,,,142.0,0.0009836364448734354
104,3.614414284165251e-05,143.0,7.190931823681218e-05,,,143.0,0.0009763938901064513
230,3.614414284165251e-05,144.0,7.086562555875064e-05,,,144.0,0.0009692545785039939
187,3.614414284165251e-05,145.0,6.98441475107068e-05,,,145.0,0.0009622163365844978
129,3.614414284165251e-05,146.0,6.88442629088509e-05,,,146.0,0.0009552770511934534
137,3.614414284165251e-05,147.0,6.786537203152172e-05,,,147.0,0.000948434667430047
135,3.614414284165251e-05,148.0,6.690689573821979e-05,,,148.0,0.0009416871866585857
138,3.614414284165251e-05,149.0,6.596827463041418e-05,,,149.0,0.0009350326646006923
132,3.614414284165251e-05,150.0,6.504896825191401e-05,,,150.0,0.0009284692095044754
198,3.614414284165251e-05,151.0,6.414845432669022e-05,,,151.0,0.0009219949803870771
85,3.614414284165251e-05,152.0,6.326622803216012e-05,,,152.0,0.0009156081853471972
91,3.614414284165251e-05,153.0,6.240180130606415e-05,,,153.0,0.0009093070799443661
165,3.614414284165251e-05,154.0,6.155470218517491e-05,,,154.0,0.0009030899656419104
,,155.0,6.072447417418137e-05,,,155.0,0.0008969551883107155
,,156.0,5.9910675643187144e-05,,,156.0,0.000890901136791033
,,157.0,5.911287925235247e-05,,,157.0,0.0008849262415097297
,,158.0,5.8330671402293265e-05,,,158.0,0.0008790289731505012
,,159.0,5.756365170893013e-05,,,159.0,0.0008732078413747017
,,160.0,5.681143250155409e-05,,,160.0,0.0008674613935905601
,,161.0,5.6073638342945224e-05,,,161.0,0.0008617882137686602
,,162.0,5.534990557044571e-05,,,162.0,0.0008561869213016757
,,163.0,5.4639881856949636e-05,,,163.0,0.0008506561699064405
,,164.0,5.394322579082958e-05,,,164.0,0.0008451946465665372
,,165.0,5.325960647387348e-05,,,165.0,0.0008398010705136706
,,166.0,5.25887031363564e-05,,,166.0,0.0008344741922461795
,,167.0,5.1930204768418685e-05,,,167.0,0.0008292127925831167
,,168.0,5.1283809766967425e-05,,,168.0,0.0008240156817524079
,,169.0,5.064922559735966e-05,,,169.0,0.0008188816985116613
,,170.0,5.0026168469165395e-05,,,170.0,0.0008138097093002819
,,171.0,4.9414363025346076e-05,,,171.0,0.0008087986074215905
,,172.0,4.881354204421857e-05,,,172.0,0.0008038473122537239
,,173.0,4.822344615360844e-05,,,173.0,0.0007989547684881401
,,174.0,4.764382355662675e-05,,,174.0,0.000794119945394611
,,175.0,4.707442976853438e-05,,,175.0,0.000789341836111633
,,176.0,4.6515027364185236e-05,,,176.0,0.0007846194569612396
,,177.0,4.5965385735565855e-05,,,177.0,0.0007799518467872432
,,178.0,4.542528085897354e-05,,,178.0,0.0007753380663159759
,,179.0,4.489449507139835e-05,,,179.0,0.0007707771975386467
,,180.0,4.437281685569597e-05,,,180.0,0.0007662683431144632
,,181.0,4.3860040634159595e-05,,,181.0,0.0007618106257937139
,,182.0,4.335596657011809e-05,,,182.0,0.0007574031878600337
,,183.0,4.2860400377206364e-05,,,183.0,0.0007530451905911161
,,184.0,4.237315313597129e-05,,,184.0,0.0007487358137371635
,,185.0,4.1894041117493134e-05,,,185.0,0.000744474255016399
,,186.0,4.142288561371772e-05,,,186.0,0.0007402597296269956
,,187.0,4.095951277420992e-05,,,187.0,0.0007360914697747999
,,188.0,4.050375344905238e-05,,,188.0,0.000731968724216261
,,189.0,4.0055443037627115e-05,,,189.0,0.0007278907578159955
,,190.0,3.961442134302994e-05,,,190.0,0.0007238568511184455
,,191.0,3.918053243187952e-05,,,191.0,0.0007198662999331102
,,192.0,3.875362449929432e-05,,,192.0,0.0007159184149328515
,,193.0,3.833354973882111e-05,,,193.0,0.0007120125212647964
,,194.0,3.7920164217108935e-05,,,194.0,0.0007081479581733784
,,195.0,3.7513327753132114e-05,,,195.0,0.0007043240786350783
,,196.0,3.711290380177477e-05,,,196.0,0.0007005402490044442
,,197.0,3.6718759341598155e-05,,,197.0,0.0006967958486709863
,,198.0,3.633076476662011e-05,,,198.0,0.00069309026972656
,,199.0,3.594879378194393e-05,,,199.0,0.0006894229166428641
,,200.0,3.557272330308117e-05,,,200.0,0.0006857932059586993
,,201.0,3.520243335881988e-05,,,201.0,0.0006822005659766428
,,202.0,3.483780699749673e-05,,,202.0,0.0006786444364688124
,,203.0,3.4478730196537395e-05,,,203.0,0.0006751242683914018
,,204.0,3.412509177513592e-05,,,204.0,0.0006716395236076852
,,205.0,3.377678330994945e-05,,,205.0,0.0006681896746192013
,,206.0,3.3433699053689944e-05,,,206.0,0.0006647742043048327
,,207.0,3.309573585650001e-05,,,207.0,0.0006613926056675165
,,208.0,3.2762793090004655e-05,,,208.0,0.0006580443815883236
,,209.0,3.243477257393562e-05,,,209.0,0.0006547290445876601
,,210.0,3.21115785052292e-05,,,210.0,0.0006514461165933513
,,211.0,3.179311738950311e-05,,,211.0,0.0006481951287153766
,,212.0,3.1479297974821536e-05,,,212.0,0.000644975621027038
,,213.0,3.11700311876617e-05,,,213.0,0.0006417871423523433
,,214.0,3.086523007099886e-05,,,214.0,0.0006386292500594062
,,215.0,3.0564809724430126e-05,,,215.0,0.0006355015098596591
,,216.0,3.0268687246260845e-05,,,216.0,0.0006324034956126937
,,217.0,2.9976781677480518e-05,,,217.0,0.0006293347891365451
,,218.0,2.9689013947558264e-05,,,218.0,0.0006262949800232414
,,219.0,2.940530682199063e-05,,,219.0,0.0006232836654594526
,,220.0,2.9125584851537523e-05,,,220.0,0.0006203004500520723
,,221.0,2.8849774323084456e-05,,,221.0,0.0006173449456585766
,,222.0,2.857780321207202e-05,,,222.0,0.0006144167712220086
,,223.0,2.8309601136435737e-05,,,223.0,0.0006115155526104399
,,224.0,2.8045099312001853e-05,,,224.0,0.0006086409224607712
,,225.0,2.7784230509286833e-05,,,225.0,0.0006057925200267344
,,226.0,2.7526929011650337e-05,,,226.0,0.0006029699910309644
,,227.0,2.727313057475352e-05,,,227.0,0.0006001729875210162
,,228.0,2.7022772387276394e-05,,,228.0,0.0005974011677292034
,,229.0,2.6775793032849923e-05,,,229.0,0.0005946541959361407
,,230.0,2.653213245316002e-05,,,230.0,0.0005919317423378791
,,231.0,2.6291731912182618e-05,,,231.0,0.0005892334829165197
,,232.0,2.6054533961510375e-05,,,232.0,0.0005865590993142056
,,233.0,2.5820482406733094e-05,,,233.0,0.0005839082787103842
,,234.0,2.5589522274835604e-05,,,234.0,0.0005812807137022467
,,235.0,2.5361599782578014e-05,,,235.0,0.0005786761021882454
,,236.0,2.5136662305824754e-05,,,236.0,0.0005760941472545982
,,237.0,2.491465834979011e-05,,,237.0,0.0005735345570646928
,,238.0,2.4695537520169027e-05,,,238.0,0.0005709970447513018
,,239.0,2.447925049512333e-05,,,239.0,0.0005684813283115286
,,240.0,2.426574899809458e-05,,,240.0,0.0005659871305044018
,,241.0,2.4054985771415827e-05,,,241.0,0.0005635141787510416
,,242.0,2.384691455069552e-05,,,242.0,0.0005610622050373238
,,243.0,2.3641490039948062e-05,,,243.0,0.0005586309458189667
,,244.0,2.3438667887446095e-05,,,244.0,0.0005562201419289736
,,245.0,2.3238404662270896e-05,,,245.0,0.0005538295384873614
,,246.0,2.3040657831537784e-05,,,246.0,0.0005514588848131098
,,247.0,2.2845385738274603e-05,,,247.0,0.0005491079343382691
,,248.0,2.26525475799319e-05,,,248.0,0.0005467764445241629
,,249.0,2.2462103387504364e-05,,,249.0,0.0005444641767796285
,,250.0,2.2274014005243716e-05,,,250.0,0.0005421708963812368
,,251.0,2.2088241070944066e-05,,,251.0,0.0005398963723954356
,,252.0,2.190474699678134e-05,,,252.0,0.0005376403776025623
,,253.0,2.172349495068911e-05,,,253.0,0.0005354026884226761
,,254.0,2.1544448838253682e-05,,,254.0,0.0005331830848431558
,,255.0,2.1367573285112182e-05,,,255.0,0.0005309813503480167
,,256.0,2.119283361983748e-05,,,256.0,0.0005287972718488991
,,257.0,2.1020195857294926e-05,,,257.0,0.0005266306396176813
,,258.0,2.0849626682455898e-05,,,258.0,0.0005244812472206741
,,259.0,2.068109343465408e-05,,,259.0,0.0005223488914543522
,,260.0,2.051456409227058e-05,,,260.0,0.0005202333722825831
,,261.0,2.0350007257834677e-05,,,261.0,0.0005181344927753098
,,262.0,2.0187392143527392e-05,,,262.0,0.0005160520590486521
,,263.0,2.0026688557075443e-05,,,263.0,0.0005139858802063845
,,264.0,1.98678668880237e-05,,,264.0,0.0005119357682827565
,,265.0,1.971089809437453e-05,,,265.0,0.0005099015381866198
,,266.0,1.955575368958297e-05,,,266.0,0.000507883007646825
,,267.0,1.940240572989687e-05,,,267.0,0.0005058799971588572
,,268.0,1.9250826802031676e-05,,,268.0,0.000503892329932677
,,269.0,1.9100990011169747e-05,,,269.0,0.0005019198318417346
,,270.0,1.8952868969274525e-05,,,270.0,0.0004999623313731262
,,271.0,1.8806437783710155e-05,,,271.0,0.0004980196595788653
,,272.0,1.8661671046157484e-05,,,272.0,0.0004960916500282369
,,273.0,1.8518543821817654e-05,,,273.0,0.0004941781387612081
,,274.0,1.837703163889483e-05,,,274.0,0.000492278964242869
,,275.0,1.8237110478349835e-05,,,275.0,0.0004903939673188747
,,276.0,1.8098756763916782e-05,,,276.0,0.0004885229911718656
,,277.0,1.796194735237499e-05,,,277.0,0.00048666588127883973
,,278.0,1.782665952406882e-05,,,278.0,0.0004848224853694526
,,279.0,1.769287097366821e-05,,,279.0,0.0004829926533852226
,,280.0,1.7560559801162963e-05,,,280.0,0.00048117623743961695
,,281.0,1.7429704503084066e-05,,,281.0,0.000479373091778999
,,282.0,1.7300283963945572e-05,,,282.0,0.0004775830727444119
,,283.0,1.7172277447900674e-05,,,283.0,0.00047580603873418156
,,284.0,1.704566459060593e-05,,,284.0,0.00047404185016731466
,,285.0,1.6920425391287737e-05,,,285.0,0.0004722903694476754
,,286.0,1.6796540205005294e-05,,,286.0,0.00047055146092891975
,,287.0,1.6673989735104567e-05,,,287.0,0.00046882499088016927
,,288.0,1.655275502585787e-05,,,288.0,0.0004671108274524066
,,289.0,1.6432817455283888e-05,,,289.0,0.00046540884064557426
,,290.0,1.6314158728143073e-05,,,290.0,0.00046371890227636013
,,291.0,1.619676086910362e-05,,,291.0,0.0004620408859466541
,,292.0,1.6080606216073215e-05,,,292.0,0.0004603746670126566
,,293.0,1.5965677413692022e-05,,,293.0,0.00045872012255462706
,,294.0,1.58519574069825e-05,,,294.0,0.00045707713134725405
,,295.0,1.5739429435151694e-05,,,295.0,0.00045544557383063374
,,296.0,1.5628077025541907e-05,,,296.0,0.0004538253320818421
,,297.0,1.5517883987725634e-05,,,297.0,0.0004522162897870853
,,298.0,1.5408834407740916e-05,,,298.0,0.0004506183322144176
,,299.0,1.5300912642463297e-05,,,299.0,0.0004490313461870096
,,300.0,1.519410331411067e-05,,,300.0,0.00044745522005695674
,,301.0,1.5088391304877483e-05,,,301.0,0.000445889843679615
,,302.0,1.4983761751694834e-05,,,302.0,0.0004443351083884495
,,303.0,1.488020004111309e-05,,,303.0,0.000442790906970387
,,304.0,1.4777691804303762e-05,,,304.0,0.0004412571336416581
,,305.0,1.4676222912177505e-05,,,305.0,0.00043973368402411934
,,306.0,1.4575779470615146e-05,,,306.0,0.0004382204551220433
,,307.0,1.4476347815808776e-05,,,307.0,0.0004367173452993671
,,308.0,1.4377914509710028e-05,,,308.0,0.0004352242542573866
,,309.0,1.4280466335582709e-05,,,309.0,0.0004337410830128887
,,310.0,1.4183990293657095e-05,,,310.0,0.0004322677338767104
,,311.0,1.4088473596883234e-05,,,311.0,0.0004308041104327147
,,312.0,1.3993903666780675e-05,,,312.0,0.00042935011751717443
,,313.0,1.3900268129382167e-05,,,313.0,0.0004279056611985554
,,314.0,1.3807554811268887e-05,,,314.0,0.0004264706487576884
,,315.0,1.3715751735694841e-05,,,315.0,0.0004250449886683225
,,316.0,1.3624847118798174e-05,,,316.0,0.00042362859057805115
,,317.0,1.3534829365897171e-05,,,317.0,0.000422221365289602
,,318.0,1.344568706786879e-05,,,318.0,0.000420823224742483
,,319.0,1.3357408997607618e-05,,,319.0,0.0004194340819949769
,,320.0,1.326998410656327e-05,,,320.0,0.000418053851206476
,,321.0,1.3183401521354194e-05,,,321.0,0.0004166824476201506
,,322.0,1.3097650540456006e-05,,,322.0,0.0004153197875459421
,,323.0,1.3012720630962472e-05,,,323.0,0.000413965788343876
,,324.0,1.2928601425417324e-05,,,324.0,0.0004126203684076859
,,325.0,1.2845282718715163e-05,,,325.0,0.000411283447148743
,,326.0,1.2762754465069718e-05,,,326.0,0.0004099549449802833
,,327.0,1.2681006775047795e-05,,,327.0,0.00040863478330192696
,,328.0,1.2600029912667325e-05,,,328.0,0.0004073228844844841
,,329.0,1.251981429255789e-05,,,329.0,0.0004060191718550389
,,330.0,1.2440350477182245e-05,,,330.0,0.0004047235696823084
,,331.0,1.2361629174117305e-05,,,331.0,0.00040343600316226794
,,332.0,1.2283641233393182e-05,,,332.0,0.00040215639840403955
,,333.0,1.2206377644888834e-05,,,333.0,0.00040088468241603655
,,334.0,1.212982953578298e-05,,,334.0,0.00039962078309235913
,,335.0,1.2053988168058932e-05,,,335.0,0.0003983646291994357
,,336.0,1.1978844936062044e-05,,,336.0,0.00039711615036290505
,,337.0,1.1904391364108547e-05,,,337.0,0.000395875277054734
,,338.0,1.1830619104144475e-05,,,338.0,0.00039464194058056563
,,339.0,1.175751993345358e-05,,,339.0,0.000393416073067294
,,340.0,1.168508575241298e-05,,,340.0,0.00039219760745085904
,,341.0,1.1613308582295464e-05,,,341.0,0.00039098647746425895
,,342.0,1.1542180563117337e-05,,,342.0,0.00038978261762577434
,,343.0,1.1471693951530724e-05,,,343.0,0.0003885859632274004
,,344.0,1.1401841118759307e-05,,,344.0,0.00038739645032348204
,,345.0,1.133261454857644e-05,,,345.0,0.00038621401571954975
,,346.0,1.1264006835324708e-05,,,346.0,0.00038503859696134866
,,347.0,1.1196010681975897e-05,,,347.0,0.00038387013232406113
,,348.0,1.1128618898230507e-05,,,348.0,0.0003827085608017154
,,349.0,1.1061824398655823e-05,,,349.0,0.0003815538220967784
,,350.0,1.0995620200861717e-05,,,350.0,0.0003804058566099284
,,351.0,1.0929999423713262e-05,,,351.0,0.0003792646054300042
,,352.0,1.0864955285579332e-05,,,352.0,0.00037813001032412704
,,353.0,1.080048110261638e-05,,,353.0,0.00037700201372799187
,,354.0,1.0736570287086552e-05,,,354.0,0.00037588055873632445
,,355.0,1.0673216345709394e-05,,,355.0,0.0003747655890935016
,,356.0,1.061041287804637e-05,,,356.0,0.0003736570491843306
,,357.0,1.0548153574917441e-05,,,357.0,0.0003725548840249848
,,358.0,1.0486432216848999e-05,,,358.0,0.00037145903925409296
,,359.0,1.0425242672552437e-05,,,359.0,0.00037036946112397804
,,360.0,1.0364578897432672e-05,,,360.0,0.00036928609649204426
,,361.0,1.0304434932125949e-05,,,361.0,0.0003682088928123079
,,362.0,1.024480490106627e-05,,,362.0,0.00036713779812706977
,,363.0,1.0185683011079811e-05,,,363.0,0.0003660727610587268
,,364.0,1.0127063550006718e-05,,,364.0,0.0003650137308017195
,,365.0,1.0068940885349644e-05,,,365.0,0.00036396065711461324
,,366.0,1.0011309462948471e-05,,,366.0,0.00036291349031231026
,,367.0,9.954163805680627e-06,,,367.0,0.00036187218125839014
,,368.0,9.897498512186418e-06,,,368.0,0.0003608366813575762
,,369.0,9.841308255618864e-06,,,369.0,0.00035980694254832607
,,370.0,9.785587782417462e-06,,,370.0,0.00035878291729554235
,,371.0,9.73033191110539e-06,,,371.0,0.00035776455858340316
,,372.0,9.675535531109617e-06,,,372.0,0.000356751819908309
,,373.0,9.621193601603446e-06,,,373.0,0.00035574465527194387
,,374.0,9.567301150370964e-06,,,374.0,0.00035474301917444917
,,375.0,9.513853272692991e-06,,,375.0,0.0003537468666077072
,,376.0,9.460845130254005e-06,,,376.0,0.0003527561530487331
,,377.0,9.408271950069623e-06,,,377.0,0.00035177083445317307
,,378.0,9.35612902343418e-06,,,378.0,0.0003507908672489062
,,379.0,9.304411704888025e-06,,,379.0,0.0003498162083297489
,,380.0,9.253115411204035e-06,,,380.0,0.0003488468150492594
,,381.0,9.202235620393011e-06,,,381.0,0.00034788264521464087
,,382.0,9.15176787072752e-06,,,382.0,0.00034692365708074074
,,383.0,9.1017077597838e-06,,,383.0,0.00034596980934414537
,,384.0,9.05205094350136e-06,,,384.0,0.00034502106113736735
,,385.0,9.002793135259871e-06,,,385.0,0.0003440773720231246
,,386.0,8.953930104973033e-06,,,386.0,0.00034313870198870864
,,387.0,8.905457678199022e-06,,,387.0,0.0003422050114404417
,,388.0,8.857371735267185e-06,,,388.0,0.0003412762611982194
,,389.0,8.809668210420666e-06,,,389.0,0.00034035241249013903
,,390.0,8.762343090974591e-06,,,390.0,0.00033943342694721113
,,391.0,8.715392416489535e-06,,,391.0,0.00033851926659815237
,,392.0,8.668812277959908e-06,,,392.0,0.0003376098938642594
,,393.0,8.622598817017014e-06,,,393.0,0.00033670527155436186
,,394.0,8.576748225146409e-06,,,394.0,0.0003358053628598518
,,395.0,8.531256742919337e-06,,,395.0,0.0003349101313497907
,,396.0,8.486120659237899e-06,,,396.0,0.00033401954096609014
,,397.0,8.44133631059371e-06,,,397.0,0.0003331335560187667
,,398.0,8.396900080339761e-06,,,398.0,0.0003322521411812685
,,399.0,8.352808397975202e-06,,,399.0,0.00033137526148587296
,,400.0,8.309057738442819e-06,,,400.0,0.00033050288231915403
,,401.0,8.265644621438916e-06,,,401.0,0.00032963496941751803
,,402.0,8.222565610735372e-06,,,402.0,0.0003287714888628062
,,403.0,8.179817313513607e-06,,,403.0,0.0003279124070779643
,,404.0,8.137396379710264e-06,,,404.0,0.0003270576908227759
,,405.0,8.095299501374311e-06,,,405.0,0.00032620730718966017
,,406.0,8.053523412035392e-06,,,406.0,0.00032536122359953226
,,407.0,8.012064886083156e-06,,,407.0,0.00032451940779772495
,,408.0,7.970920738157397e-06,,,408.0,0.00032368182784997117
,,409.0,7.930087822548731e-06,,,409.0,0.0003228484521384455
,,410.0,7.889563032609671e-06,,,410.0,0.0003220192493578646
,,411.0,7.849343300175824e-06,,,411.0,0.00032119418851164484
,,412.0,7.809425594997071e-06,,,412.0,0.00032037323890811637
,,413.0,7.7698069241785e-06,,,413.0,0.00031955637015679267
,,414.0,7.730484331630913e-06,,,414.0,0.0003187435521646947
,,415.0,7.691454897530724e-06,,,415.0,0.00031793475513272856
,,416.0,7.65271573778904e-06,,,416.0,0.000317129949552116
,,417.0,7.614264003529799e-06,,,417.0,0.0003163291062008768
,,418.0,7.576096880576738e-06,,,418.0,0.00031553219614036153
,,419.0,7.538211588949036e-06,,,419.0,0.00031473919071183524
,,420.0,7.5006053823654855e-06,,,420.0,0.00031395006153310984
,,421.0,7.463275547757005e-06,,,421.0,0.0003131647804952249
,,422.0,7.426219404787329e-06,,,422.0,0.0003123833197591764
,,423.0,7.38943430538176e-06,,,423.0,0.0003116056517526917
,,424.0,7.352917633263762e-06,,,424.0,0.0003108317491670514
,,425.0,7.316666803499316e-06,,,425.0,0.0003100615849539555
,,426.0,7.2806792620488365e-06,,,426.0,0.00030929513232243487
,,427.0,7.244952485326537e-06,,,427.0,0.00030853236473580604
,,428.0,7.209483979767089e-06,,,428.0,0.0003077732559086694
,,429.0,7.174271281399446e-06,,,429.0,0.00030701777980394915
,,430.0,7.139311955427688e-06,,,430.0,0.00030626591062997584
,,431.0,7.104603595818765e-06,,,431.0,0.000305517622837609
,,432.0,7.070143824897005e-06,,,432.0,0.00030477289111740066
,,433.0,7.0359302929452575e-06,,,433.0,0.000304031690396798
,,434.0,7.001960677812547e-06,,,434.0,0.00030329399583738575
,,435.0,6.9682326845281445e-06,,,435.0,0.0003025597828321663
,,436.0,6.934744044921878e-06,,,436.0,0.0003018290270028777
,,437.0,6.901492517250627e-06,,,437.0,0.00030110170419734905
,,438.0,6.868475885830866e-06,,,438.0,0.00030037779048689247
,,439.0,6.835691960677115e-06,,,439.0,0.00029965726216373033
,,440.0,6.8031385771462485e-06,,,440.0,0.0002989400957384591
,,441.0,6.770813595587492e-06,,,441.0,0.0002982262679375465
,,442.0,6.738714900998056e-06,,,442.0,0.0002975157557008646
,,443.0,6.706840402684268e-06,,,443.0,0.00029680853617925504
,,444.0,6.675188033928112e-06,,,444.0,0.0002961045867321285
,,445.0,6.643755751659098e-06,,,445.0,0.00029540388492509627
,,446.0,6.612541536131327e-06,,,446.0,0.00029470640852763457
,,447.0,6.5815433906056875e-06,,,447.0,0.0002940121355107796
,,448.0,6.5507593410370795e-06,,,448.0,0.0002933210440448546
,,449.0,6.520187435766583e-06,,,449.0,0.0002926331124972268
,,450.0,6.489825745218461e-06,,,450.0,0.0002919483194300955
,,451.0,6.45967236160194e-06,,,451.0,0.00029126664359830853
,,452.0,6.429725398617663e-06,,,452.0,0.0002905880639472094
,,453.0,6.399982991168735e-06,,,453.0,0.00028991255961051176
,,454.0,6.37044329507628e-06,,,454.0,0.0002892401099082037
,,455.0,6.341104486799435e-06,,,455.0,0.00028857069434447844
,,456.0,6.311964763159689e-06,,,456.0,0.0002879042926056937
,,457.0,6.28302234106951e-06,,,457.0,0.00028724088455835725
,,458.0,6.25427545726516e-06,,,458.0,0.0002865804502471398
,,459.0,6.2257223680436444e-06,,,459.0,0.0002859229698929133
,,460.0,6.197361349003718e-06,,,460.0,0.00028526842389081593
,,461.0,6.169190694790862e-06,,,461.0,0.00028461679280834167
,,462.0,6.141208718846187e-06,,,462.0,0.00028396805738345547
,,463.0,6.1134137531591795e-06,,,463.0,0.0002833221985227327
,,464.0,6.0858041480242154e-06,,,464.0,0.0002826791972995235
,,465.0,6.058378271800798e-06,,,465.0,0.00028203903495213964
,,466.0,6.031134510677437e-06,,,466.0,0.00028140169288206685
,,467.0,6.004071268439118e-06,,,467.0,0.00028076715265219873
,,468.0,5.977186966238285e-06,,,468.0,0.0002801353959850943
,,469.0,5.950480042369296e-06,,,469.0,0.00027950640476125755
,,470.0,5.923948952046268e-06,,,470.0,0.00027888016101743995
,,471.0,5.897592167184284e-06,,,471.0,0.00027825664694496375
,,472.0,5.871408176183866e-06,,,472.0,0.00027763584488806737
,,473.0,5.845395483718694e-06,,,473.0,0.00027701773734227226
,,474.0,5.819552610526491e-06,,,474.0,0.00027640230695276955
,,475.0,5.793878093203038e-06,,,475.0,0.0002757895365128287
,,476.0,5.7683704839992425e-06,,,476.0,0.00027517940896222494
,,477.0,5.743028350621244e-06,,,477.0,0.0002745719073856878
,,478.0,5.717850276033464e-06,,,478.0,0.0002739670150113686
,,479.0,5.692834858264583e-06,,,479.0,0.0002733647152093276
,,480.0,5.667980710216383e-06,,,480.0,0.00027276499149004024
,,481.0,5.643286459475398e-06,,,481.0,0.0002721678275029219
,,482.0,5.618750748127351e-06,,,482.0,0.0002715732070348717
,,483.0,5.5943722325743e-06,,,483.0,0.00027098111400883395
,,484.0,5.5701495833544666e-06,,,484.0,0.00027039153248237794
,,485.0,5.546081484964709e-06,,,485.0,0.0002698044466462954
,,486.0,5.522166635685567e-06,,,486.0,0.00026921984082321554
,,487.0,5.498403747408867e-06,,,487.0,0.000268637699466237
,,488.0,5.474791545467829e-06,,,488.0,0.00026805800715757705
,,489.0,5.451328768469635e-06,,,489.0,0.00026748074860723746
,,490.0,5.428014168130419e-06,,,490.0,0.0002669059086516865
,,491.0,5.404846509112643e-06,,,491.0,0.0002663334722525579
,,492.0,5.381824568864816e-06,,,492.0,0.00026576342449536515
,,493.0,5.358947137463515e-06,,,493.0,0.00026519575058823195
,,494.0,5.336213017457678e-06,,,494.0,0.0002646304358606378
,,495.0,5.313621023715124e-06,,,495.0,0.00026406746576217985
,,496.0,5.291169983271266e-06,,,496.0,0.00026350682586134854
,,497.0,5.268858735179986e-06,,,497.0,0.0002629485018443193
,,498.0,5.246686130366631e-06,,,498.0,0.00026239247951375836
,,499.0,5.224651031483099e-06,,,499.0,0.0002618387447876432
,,500.0,5.2027523127649734e-06,,,500.0,0.00026128728369809715
,,501.0,5.180988859890695e-06,,,501.0,0.00026073808239023824
,,502.0,5.1593595698427015e-06,,,502.0,0.00026019112712104194
,,503.0,5.137863350770542e-06,,,503.0,0.0002596464042582174
,,504.0,5.116499121855912e-06,,,504.0,0.00025910390027909726
,,505.0,5.095265813179576e-06,,,505.0,0.0002585636017695409
,,506.0,5.074162365590168e-06,,,506.0,0.0002580254954228507
,,507.0,5.0531877305748155e-06,,,507.0,0.0002574895680387011
,,508.0,5.032340870131573e-06,,,508.0,0.0002569558065220808
,,509.0,5.01162075664364e-06,,,509.0,0.00025642419788224715
,,510.0,4.991026372755308e-06,,,510.0,0.0002558947292316931
,,511.0,4.970556711249657e-06,,,511.0,0.0002553673877851263
,,512.0,4.950210774927916e-06,,,512.0,0.0002548421608584609
,,513.0,4.929987576490517e-06,,,513.0,0.00025431903586781965
,,514.0,4.909886138419768e-06,,,514.0,0.0002537980003285501
,,515.0,4.88990549286416e-06,,,515.0,0.0002532790418542499
,,516.0,4.870044681524247e-06,,,516.0,0.0002527621481558055
,,517.0,4.850302755540107e-06,,,517.0,0.00025224730704044096
,,518.0,4.8306787753803305e-06,,,518.0,0.00025173450641077826
,,519.0,4.811171810732533e-06,,,519.0,0.0002512237342639085
,,520.0,4.7917809403953555e-06,,,520.0,0.0002507149786904741
,,521.0,4.772505252171942e-06,,,521.0,0.0002502082278737613
,,522.0,4.753343842764855e-06,,,522.0,0.0002497034700888036
,,523.0,4.734295817672425e-06,,,523.0,0.0002492006937014951
,,524.0,4.715360291086491e-06,,,524.0,0.00024869988716771463
,,525.0,4.696536385791538e-06,,,525.0,0.0002482010390324595
,,526.0,4.677823233065173e-06,,,526.0,0.00024770413792898937
,,527.0,4.659219972579965e-06,,,527.0,0.0002472091725779803
,,528.0,4.640725752306581e-06,,,528.0,0.0002467161317866878
,,529.0,4.622339728418231e-06,,,529.0,0.00024622500444812013
,,530.0,4.604061065196396e-06,,,530.0,0.00024573577954022064
,,531.0,4.585888934937799e-06,,,531.0,0.0002452484461250595
,,532.0,4.567822517862636e-06,,,532.0,0.00024476299334803484
,,533.0,4.54986100202401e-06,,,533.0,0.0002442794104370827
,,534.0,4.5320035832185785e-06,,,534.0,0.00024379768670189595
,,535.0,4.5142494648983815e-06,,,535.0,0.0002433178115331523
,,536.0,4.496597858083836e-06,,,536.0,0.00024283977440175074
,,537.0,4.4790479812778794e-06,,,537.0,0.00024236356485805676
,,538.0,4.4615990603812455e-06,,,538.0,0.00024188917253115596
,,539.0,4.444250328608855e-06,,,539.0,0.00024141658712811614
,,540.0,4.427001026407302e-06,,,540.0,0.00024094579843325756
,,541.0,4.409850401373422e-06,,,541.0,0.00024047679630743136
,,542.0,4.39279770817393e-06,,,542.0,0.00024000957068730637
,,543.0,4.375842208466101e-06,,,543.0,0.0002395441115846632
,,544.0,4.358983170819491e-06,,,544.0,0.0002390804090856968
,,545.0,4.342219870638671e-06,,,545.0,0.00023861845335032653
,,546.0,4.325551590086966e-06,,,546.0,0.0002381582346115139
,,547.0,4.30897761801119e-06,,,547.0,0.00023769974317458775
,,548.0,4.292497249867336e-06,,,548.0,0.00023724296941657702
,,549.0,4.276109787647252e-06,,,549.0,0.000236787903785551
,,550.0,4.259814539806238e-06,,,550.0,0.00023633453679996637
,,551.0,4.243610821191591e-06,,,551.0,0.00023588285904802206
,,552.0,4.227497952972058e-06,,,552.0,0.00023543286118702053
,,553.0,4.211475262568202e-06,,,553.0,0.00023498453394273672
,,554.0,4.1955420835836525e-06,,,554.0,0.0002345378681087931
,,555.0,4.179697755737236e-06,,,555.0,0.00023409285454604225
,,556.0,4.163941624795975e-06,,,556.0,0.000233649484181956
,,557.0,4.1482730425089355e-06,,,557.0,0.0002332077480100207
,,558.0,4.132691366541922e-06,,,558.0,0.00023276763708913976
,,559.0,4.117195960412992e-06,,,559.0,0.00023232914254304218
,,560.0,4.101786193428793e-06,,,560.0,0.00023189225555969768
,,561.0,4.086461440621702e-06,,,561.0,0.0002314569673907381
,,562.0,4.071221082687763e-06,,,562.0,0.00023102326935088503
,,563.0,4.056064505925396e-06,,,563.0,0.0002305911528173835
,,564.0,4.040991102174885e-06,,,564.0,0.00023016060922944197
,,565.0,4.026000268758627e-06,,,565.0,0.00022973163008767802
,,566.0,4.01109140842212e-06,,,566.0,0.00022930420695357038
,,567.0,3.9962639292756975e-06,,,567.0,0.00022887833144891618
,,568.0,3.9815172447369875e-06,,,568.0,0.00022845399525529475
,,569.0,3.9668507734740896e-06,,,569.0,0.00022803119011353653
,,570.0,3.952263939349455e-06,,,570.0,0.00022760990782319784
,,571.0,3.9377561713644725e-06,,,571.0,0.0002271901402420412
,,572.0,3.923326903604727e-06,,,572.0,0.00022677187928552128
,,573.0,3.908975575185955e-06,,,573.0,0.00022635511692627603
,,574.0,3.894701630200646e-06,,,574.0,0.0002259398451936232
,,575.0,3.88050451766532e-06,,,575.0,0.00022552605617306263
,,576.0,3.8663836914684475e-06,,,576.0,0.00022511374200578297
,,577.0,3.852338610319003e-06,,,577.0,0.00022470289488817432
,,578.0,3.838368737695665e-06,,,578.0,0.00022429350707134536
,,579.0,3.824473541796622e-06,,,579.0,0.00022388557086064625
,,580.0,3.810652495490004e-06,,,580.0,0.00022347907861519558
,,581.0,3.796905076264912e-06,,,581.0,0.00022307402274741316
,,582.0,3.7832307661830473e-06,,,582.0,0.00022267039572255713
,,583.0,3.7696290518309286e-06,,,583.0,0.00022226819005826594
,,584.0,3.7560994242726895e-06,,,584.0,0.0002218673983241051
,,585.0,3.7426413790034477e-06,,,585.0,0.000221468013141119
,,586.0,3.7292544159032373e-06,,,586.0,0.0002210700271813865
,,587.0,3.715938039191502e-06,,,587.0,0.00022067343316758216
,,588.0,3.7026917573821315e-06,,,588.0,0.00022027822387254108
,,589.0,3.689515083239042e-06,,,589.0,0.00021988439211882872
,,590.0,3.6764075337322928e-06,,,590.0,0.000219491930778315
,,591.0,3.6633686299947237e-06,,,591.0,0.0002191008327717528
,,592.0,3.650397897279119e-06,,,592.0,0.00021871109106836063
,,593.0,3.637494864915877e-06,,,593.0,0.00021832269868540967
,,594.0,3.62465906627119e-06,,,594.0,0.00021793564868781513
,,595.0,3.611890038705717e-06,,,595.0,0.00021754993418773158
,,596.0,3.5991873235337574e-06,,,596.0,0.00021716554834415238
,,597.0,3.586550465982899e-06,,,597.0,0.00021678248436251329
,,598.0,3.5739790151541534e-06,,,598.0,0.0002164007354943001
,,599.0,3.5614725239825545e-06,,,599.0,0.00021602029503666015
,,600.0,3.5490305491982337e-06,,,600.0,0.0002156411563320178
,,601.0,3.5366526512879423e-06,,,601.0,0.0002152633127676937
,,602.0,3.524338394457039e-06,,,602.0,0.00021488675777552797
,,603.0,3.512087346591915e-06,,,603.0,0.00021451148483150726
,,604.0,3.4998990792228644e-06,,,604.0,0.00021413748745539532
,,605.0,3.4877731674873887e-06,,,605.0,0.00021376475921036728
,,606.0,3.475709190093935e-06,,,606.0,0.00021339329370264804
,,607.0,3.4637067292860487e-06,,,607.0,0.00021302308458115348
,,608.0,3.4517653708069557e-06,,,608.0,0.00021265412553713594
,,609.0,3.439884703864546e-06,,,609.0,0.0002122864103038329
,,610.0,3.4280643210967734e-06,,,610.0,0.00021191993265611914
,,611.0,3.416303818537449e-06,,,611.0,0.0002115546864101624
,,612.0,3.40460279558244e-06,,,612.0,0.00021119066542308262
,,613.0,3.3929608549562503e-06,,,613.0,0.00021082786359261408
,,614.0,3.381377602678992e-06,,,614.0,0.0002104662748567715
,,615.0,3.3698526480337406e-06,,,615.0,0.0002101058931935188
,,616.0,3.358385603534258e-06,,,616.0,0.00020974671262044163
,,617.0,3.3469760848930924e-06,,,617.0,0.00020938872719442267
,,618.0,3.3356237109900453e-06,,,618.0,0.0002090319310113206
,,619.0,3.3243281038409945e-06,,,619.0,0.00020867631820565164
,,620.0,3.3130888885670767e-06,,,620.0,0.00020832188295027477
,,621.0,3.301905693364223e-06,,,621.0,0.0002079686194560796
,,622.0,3.290778149473041e-06,,,622.0,0.00020761652197167735
,,623.0,3.2797058911490384e-06,,,623.0,0.0002072655847830952
,,624.0,3.268688555633185e-06,,,624.0,0.00020691580221347285
,,625.0,3.257725783122811e-06,,,625.0,0.000206567168622763
,,626.0,3.2468172167428354e-06,,,626.0,0.00020621967840743383
,,627.0,3.235962502517314e-06,,,627.0,0.00020587332600017474
,,628.0,3.2251612893413163e-06,,,628.0,0.0002055281058696053
,,629.0,3.214413228953114e-06,,,629.0,0.00020518401251998607
,,630.0,3.203717975906685e-06,,,630.0,0.00020484104049093316
,,631.0,3.193075187544527e-06,,,631.0,0.00020449918435713483
,,632.0,3.1824845239707738e-06,,,632.0,0.0002041584387280714
,,633.0,3.1719456480246153e-06,,,633.0,0.00020381879824773712
,,634.0,3.1614582252540117e-06,,,634.0,0.0002034802575943655
,,635.0,3.1510219238897065e-06,,,635.0,0.0002031428114801566
,,636.0,3.1406364148195224e-06,,,636.0,0.00020280645465100717
,,637.0,3.130301371562949e-06,,,637.0,0.00020247118188624358
,,638.0,3.120016470246011e-06,,,638.0,0.00020213698799835682
,,639.0,3.1097813895764144e-06,,,639.0,0.0002018038678327404
,,640.0,3.0995958108189705e-06,,,640.0,0.0002014718162674304
,,641.0,3.089459417771288e-06,,,641.0,0.00020114082821284836
,,642.0,3.079371896739737e-06,,,642.0,0.0002008108986115464
,,643.0,3.0693329365156788e-06,,,643.0,0.00020048202243795444
,,644.0,3.059342228351952e-06,,,644.0,0.00020015419469813044
,,645.0,3.0493994659396243e-06,,,645.0,0.00019982741042951234
,,646.0,3.039504345384994e-06,,,646.0,0.00019950166470067283
,,647.0,3.029656565186846e-06,,,647.0,0.000199176952611076
,,648.0,3.0198558262139573e-06,,,648.0,0.00019885326929083665
,,649.0,3.010101831682846e-06,,,649.0,0.00019853060990048148
,,650.0,3.0003942871357656e-06,,,650.0,0.0001982089696307129
,,651.0,2.9907329004189365e-06,,,651.0,0.00019788834370217443
,,652.0,2.9811173816610177e-06,,,652.0,0.00019756872736521915
,,653.0,2.971547443251808e-06,,,653.0,0.00019725011589967942
,,654.0,2.9620227998211828e-06,,,654.0,0.00019693250461463925
,,655.0,2.9525431682182546e-06,,,655.0,0.0001966158888482087
,,656.0,2.943108267490761e-06,,,656.0,0.00019630026396730033
,,657.0,2.933717818864677e-06,,,657.0,0.00019598562536740744
,,658.0,2.924371545724043e-06,,,658.0,0.00019567196847238483
,,659.0,2.9150691735910114e-06,,,659.0,0.00019535928873423133
,,660.0,2.9058104301061105e-06,,,660.0,0.00019504758163287422
,,661.0,2.896595045008717e-06,,,661.0,0.00019473684267595575
,,662.0,2.8874227501177365e-06,,,662.0,0.00019442706739862173
,,663.0,2.8782932793124953e-06,,,663.0,0.0001941182513633117
,,664.0,2.869206368513833e-06,,,664.0,0.0001938103901595514
,,665.0,2.8601617556653956e-06,,,665.0,0.00019350347940374699
,,666.0,2.8511591807151326e-06,,,666.0,0.00019319751473898092
,,667.0,2.842198385596985e-06,,,667.0,0.00019289249183480998
,,668.0,2.8332791142127724e-06,,,668.0,0.00019258840638706505
,,669.0,2.8244011124142692e-06,,,669.0,0.00019228525411765253
,,670.0,2.815564127985473e-06,,,670.0,0.00019198303077435792
,,671.0,2.806767910625058e-06,,,671.0,0.0001916817321306507
,,672.0,2.798012211929014e-06,,,672.0,0.0001913813539854912
,,673.0,2.78929678537347e-06,,,673.0,0.00019108189216313952
,,674.0,2.7806213862976977e-06,,,674.0,0.00019078334251296556
,,675.0,2.7719857718872933e-06,,,675.0,0.00019048570090926105
,,676.0,2.763389701157534e-06,,,676.0,0.0001901889632510536
,,677.0,2.754832934936913e-06,,,677.0,0.00018989312546192154
,,678.0,2.7463152358508443e-06,,,678.0,0.00018959818348981156
,,679.0,2.737836368305536e-06,,,679.0,0.00018930413330685682
,,680.0,2.729396098472036e-06,,,680.0,0.00018901097090919756
,,681.0,2.7209941942704383e-06,,,681.0,0.00018871869231680294
,,682.0,2.712630425354262e-06,,,682.0,0.00018842729357329438
,,683.0,2.70430456309498e-06,,,683.0,0.00018813677074577055
,,684.0,2.6960163805667224e-06,,,684.0,0.00018784711992463418
,,685.0,2.6877656525311268e-06,,,685.0,0.00018755833722341984
,,686.0,2.6795521554223513e-06,,,686.0,0.0001872704187786238
,,687.0,2.67137566733224e-06,,,687.0,0.00018698336074953506
,,688.0,2.663235967995643e-06,,,688.0,0.00018669715931806787
,,689.0,2.6551328387758857e-06,,,689.0,0.000186411810688596
,,690.0,2.6470660626503874e-06,,,690.0,0.00018612731108778795
,,691.0,2.6390354241964314e-06,,,691.0,0.00018584365676444439
,,692.0,2.631040709577074e-06,,,692.0,0.00018556084398933603
,,693.0,2.623081706527204e-06,,,693.0,0.0001852788690550439
,,694.0,2.6151582043397436e-06,,,694.0,0.0001849977282758001
,,695.0,2.6072699938519854e-06,,,695.0,0.00018471741798733088
,,696.0,2.5994168674320736e-06,,,696.0,0.00018443793454670006
,,697.0,2.5915986189656237e-06,,,697.0,0.00018415927433215485
,,698.0,2.583815043842471e-06,,,698.0,0.00018388143374297212
,,699.0,2.5760659389435613e-06,,,699.0,0.00018360440919930663
,,700.0,2.568351102627971e-06,,,700.0,0.00018332819714204015
,,701.0,2.5606703347200594e-06,,,701.0,0.00018305279403263213
,,702.0,2.5530234364967482e-06,,,702.0,0.0001827781963529717
,,703.0,2.5454102106749334e-06,,,703.0,0.0001825044006052305
,,704.0,2.5378304613990206e-06,,,704.0,0.0001822314033117175
,,705.0,2.5302839942285895e-06,,,705.0,0.0001819592010147344
,,706.0,2.5227706161261765e-06,,,706.0,0.0001816877902764327
,,707.0,2.5152901354451867e-06,,,707.0,0.0001814171676786717
,,708.0,2.5078423619179213e-06,,,708.0,0.00018114732982287785
,,709.0,2.5004271066437286e-06,,,709.0,0.0001808782733299055
,,710.0,2.49304418207727e-06,,,710.0,0.00018060999483989835
,,711.0,2.4856934020169074e-06,,,711.0,0.0001803424910121526
,,712.0,2.4783745815932024e-06,,,712.0,0.00018007575852498084
,,713.0,2.4710875372575297e-06,,,713.0,0.00017980979407557755
,,714.0,2.463832086770809e-06,,,714.0,0.0001795445943798851
,,715.0,2.4566080491923415e-06,,,715.0,0.0001792801561724616
,,716.0,2.4494152448687615e-06,,,716.0,0.00017901647620634933
,,717.0,2.442253495423098e-06,,,717.0,0.00017875355125294455
,,718.0,2.435122623743938e-06,,,718.0,0.00017849137810186828
,,719.0,2.4280224539747057e-06,,,719.0,0.00017822995356083833
,,720.0,2.420952811503041e-06,,,720.0,0.00017796927445554213
,,721.0,2.4139135229502837e-06,,,721.0,0.00017770933762951098
,,722.0,2.4069044161610634e-06,,,722.0,0.00017745013994399504
,,723.0,2.399925320192987e-06,,,723.0,0.00017719167827783957
,,724.0,2.3929760653064325e-06,,,724.0,0.000176933949527362
,,725.0,2.386056482954439e-06,,,725.0,0.0001766769506062304
,,726.0,2.3791664057726965e-06,,,726.0,0.00017642067844534244
,,727.0,2.3723056675696344e-06,,,727.0,0.00017616512999270583
,,728.0,2.3654741033166025e-06,,,728.0,0.00017591030221331954
,,729.0,2.3586715491381557e-06,,,729.0,0.00017565619208905592
,,730.0,2.3518978423024237e-06,,,730.0,0.00017540279661854404
,,731.0,2.3451528212115806e-06,,,731.0,0.00017515011281705374
,,732.0,2.3384363253924023e-06,,,732.0,0.00017489813771638088
,,733.0,2.331748195486923e-06,,,733.0,0.00017464686836473332
,,734.0,2.325088273243169e-06,,,734.0,0.00017439630182661795
,,735.0,2.3184564015059964e-06,,,735.0,0.00017414643518272877
,,736.0,2.3118524242080064e-06,,,736.0,0.0001738972655298355
,,737.0,2.3052761863605535e-06,,,737.0,0.0001736487899806737
,,738.0,2.2987275340448384e-06,,,738.0,0.0001734010056638351
,,739.0,2.292206314403084e-06,,,739.0,0.00017315390972365944
,,740.0,2.2857123756298034e-06,,,740.0,0.00017290749932012686
,,741.0,2.2792455669631417e-06,,,741.0,0.00017266177162875122
,,742.0,2.272805738676309e-06,,,742.0,0.00017241672384047432
,,743.0,2.2663927420690892e-06,,,743.0,0.0001721723531615611
,,744.0,2.260006429459433e-06,,,744.0,0.00017192865681349526
,,745.0,2.2536466541751304e-06,,,745.0,0.00017168563203287648
,,746.0,2.2473132705455618e-06,,,746.0,0.00017144327607131768
,,747.0,2.2410061338935274e-06,,,747.0,0.0001712015861953436
,,748.0,2.234725100527155e-06,,,748.0,0.00017096055968629002
,,749.0,2.228470027731884e-06,,,749.0,0.00017072019384020397
,,750.0,2.2222407737625237e-06,,,750.0,0.0001704804859677445
,,751.0,2.216037197835388e-06,,,751.0,0.00017024143339408428
,,752.0,2.2098591601205064e-06,,,752.0,0.00017000303345881233
,,753.0,2.203706521733904e-06,,,753.0,0.00016976528351583708
,,754.0,2.1975791447299566e-06,,,754.0,0.00016952818093329044
,,755.0,2.1914768920938184e-06,,,755.0,0.00016929172309343264
,,756.0,2.1853996277339175e-06,,,756.0,0.00016905590739255786
,,757.0,2.1793472164745276e-06,,,757.0,0.00016882073124090043
,,758.0,2.1733195240484e-06,,,758.0,0.00016858619206254198
,,759.0,2.1673164170894765e-06,,,759.0,0.00016835228729531916
,,760.0,2.1613377631256576e-06,,,760.0,0.00016811901439073241
,,761.0,2.155383430571648e-06,,,761.0,0.00016788637081385498
,,762.0,2.1494532887218642e-06,,,762.0,0.00016765435404324306
,,763.0,2.1435472077434075e-06,,,763.0,0.00016742296157084646
,,764.0,2.137665058669105e-06,,,764.0,0.00016719219090192004
,,765.0,2.131806713390614e-06,,,765.0,0.00016696203955493582
,,766.0,2.1259720446515876e-06,,,766.0,0.00016673250506149577
,,767.0,2.1201609260409074e-06,,,767.0,0.00016650358496624537
,,768.0,2.114373231985977e-06,,,768.0,0.00016627527682678772
,,769.0,2.1086088377460774e-06,,,769.0,0.00016604757821359848
,,770.0,2.102867619405783e-06,,,770.0,0.0001658204867099413
,,771.0,2.0971494538684408e-06,,,771.0,0.00016559399991178408
,,772.0,2.0914542188497044e-06,,,772.0,0.00016536811542771577
,,773.0,2.0857817928711336e-06,,,773.0,0.00016514283087886401
,,774.0,2.0801320552538457e-06,,,774.0,0.000164918143898813
,,775.0,2.074504886112234e-06,,,775.0,0.00016469405213352255
,,776.0,2.068900166347733e-06,,,776.0,0.00016447055324124739
,,777.0,2.0633177776426505e-06,,,777.0,0.00016424764489245716
,,778.0,2.0577576024540475e-06,,,778.0,0.0001640253247697572
,,779.0,2.0522195240076814e-06,,,779.0,0.00016380359056780965
,,780.0,2.0467034262919974e-06,,,780.0,0.0001635824399932556
,,781.0,2.0412091940521795e-06,,,781.0,0.0001633618707646374
,,782.0,2.0357367127842526e-06,,,782.0,0.00016314188061232175
,,783.0,2.03028586872924e-06,,,783.0,0.0001629224672784235
,,784.0,2.024856548867373e-06,,,784.0,0.0001627036285167299
,,785.0,2.0194486409123506e-06,,,785.0,0.0001624853620926254
,,786.0,2.014062033305655e-06,,,786.0,0.00016226766578301716
,,787.0,2.0086966152109167e-06,,,787.0,0.0001620505373762611
,,788.0,2.003352276508327e-06,,,788.0,0.00016183397467208838
,,789.0,1.9980289077891087e-06,,,789.0,0.00016161797548153265
,,790.0,1.9927264003500254e-06,,,790.0,0.00016140253762685766
,,791.0,1.987444646187951e-06,,,791.0,0.00016118765894148563
,,792.0,1.9821835379944808e-06,,,792.0,0.00016097333726992604
,,793.0,1.9769429691505936e-06,,,793.0,0.00016075957046770485
,,794.0,1.9717228337213593e-06,,,794.0,0.00016054635640129462
,,795.0,1.9665230264506982e-06,,,795.0,0.00016033369294804465
,,796.0,1.96134344275618e-06,,,796.0,0.00016012157799611228
,,797.0,1.9561839787238787e-06,,,797.0,0.000159910009444394
,,798.0,1.9510445311032604e-06,,,798.0,0.00015969898520245776
,,799.0,1.9459249973021305e-06,,,799.0,0.0001594885031904753
,,800.0,1.940825275381615e-06,,,800.0,0.00015927856133915523
,,801.0,1.935745264051192e-06,,,801.0,0.00015906915758967654
,,802.0,1.930684862663763e-06,,,802.0,0.00015886028989362273
,,803.0,1.9256439712107738e-06,,,803.0,0.00015865195621291616
,,804.0,1.9206224903173717e-06,,,804.0,0.00015844415451975326
,,805.0,1.9156203212376082e-06,,,805.0,0.00015823688279653983
,,806.0,1.9106373658496874e-06,,,806.0,0.0001580301390358273
,,807.0,1.9056735266512484e-06,,,807.0,0.00015782392124024896
,,808.0,1.9007287067546973e-06,,,808.0,0.00015761822742245703
,,809.0,1.895802809882574e-06,,,809.0,0.00015741305560506013
,,810.0,1.890895740362964e-06,,,810.0,0.00015720840382056105
,,811.0,1.8860074031249457e-06,,,811.0,0.00015700427011129518
,,812.0,1.8811377036940827e-06,,,812.0,0.00015680065252936926
,,813.0,1.8762865481879512e-06,,,813.0,0.0001565975491366008
,,814.0,1.8714538433117091e-06,,,814.0,0.00015639495800445752
,,815.0,1.8666394963537006e-06,,,815.0,0.00015619287721399788
,,816.0,1.8618434151811036e-06,,,816.0,0.00015599130485581138
,,817.0,1.8570655082356098e-06,,,817.0,0.00015579023902995978
,,818.0,1.8523056845291473e-06,,,818.0,0.00015558967784591853
,,819.0,1.8475638536396341e-06,,,819.0,0.00015538961942251873
,,820.0,1.8428399257067758e-06,,,820.0,0.00015519006188788944
,,821.0,1.8381338114278924e-06,,,821.0,0.0001549910033794004
,,822.0,1.833445422053787e-06,,,822.0,0.00015479244204360545
,,823.0,1.828774669384645e-06,,,823.0,0.00015459437603618584
,,824.0,1.8241214657659737e-06,,,824.0,0.0001543968035218945
,,825.0,1.8194857240845724e-06,,,825.0,0.0001541997226745003
,,826.0,1.8148673577645392e-06,,,826.0,0.00015400313167673307
,,827.0,1.8102662807633126e-06,,,827.0,0.0001538070287202287
,,828.0,1.8056824075677447e-06,,,828.0,0.00015361141200547488
,,829.0,1.8011156531902118e-06,,,829.0,0.00015341627974175707
,,830.0,1.796565933164753e-06,,,830.0,0.00015322163014710503
,,831.0,1.7920331635432478e-06,,,831.0,0.00015302746144823962
,,832.0,1.7875172608916205e-06,,,832.0,0.00015283377188051996
,,833.0,1.7830181422860806e-06,,,833.0,0.00015264055968789103
,,834.0,1.778535725309395e-06,,,834.0,0.00015244782312283183
,,835.0,1.7740699280471897e-06,,,835.0,0.00015225556044630347
,,836.0,1.7696206690842854e-06,,,836.0,0.00015206376992769812
,,837.0,1.765187867501062e-06,,,837.0,0.00015187244984478794
,,838.0,1.7607714428698544e-06,,,838.0,0.00015168159848367473
,,839.0,1.7563713152513825e-06,,,839.0,0.00015149121413873958
,,840.0,1.7519874051912027e-06,,,840.0,0.00015130129511259322
,,841.0,1.7476196337161998e-06,,,841.0,0.00015111183971602647
,,842.0,1.7432679223310997e-06,,,842.0,0.00015092284626796123
,,843.0,1.738932193015018e-06,,,843.0,0.00015073431309540165
,,844.0,1.7346123682180318e-06,,,844.0,0.00015054623853338585
,,845.0,1.7303083708577855e-06,,,845.0,0.00015035862092493778
,,846.0,1.7260201243161214e-06,,,846.0,0.0001501714586210196
,,847.0,1.721747552435741e-06,,,847.0,0.00014998474998048424
,,848.0,1.717490579516892e-06,,,848.0,0.0001497984933700285
,,849.0,1.7132491303140844e-06,,,849.0,0.00014961268716414623
,,850.0,1.7090231300328332e-06,,,850.0,0.00014942732974508206
,,851.0,1.7048125043264304e-06,,,851.0,0.00014924241950278543
,,852.0,1.7006171792927408e-06,,,852.0,0.0001490579548348647
,,853.0,1.6964370814710254e-06,,,853.0,0.00014887393414654204
,,854.0,1.6922721378387925e-06,,,854.0,0.0001486903558506082
,,855.0,1.6881222758086746e-06,,,855.0,0.00014850721836737776
,,856.0,1.6839874232253289e-06,,,856.0,0.0001483245201246449
,,857.0,1.6798675083623671e-06,,,857.0,0.00014814225955763914
,,858.0,1.6757624599193067e-06,,,858.0,0.00014796043510898157
,,859.0,1.6716722070185516e-06,,,859.0,0.00014777904522864145
,,860.0,1.667596679202394e-06,,,860.0,0.00014759808837389295
,,861.0,1.6635358064300417e-06,,,861.0,0.00014741756300927232
,,862.0,1.6594895190746733e-06,,,862.0,0.00014723746760653535
,,863.0,1.6554577479205124e-06,,,863.0,0.00014705780064461495
,,864.0,1.6514404241599296e-06,,,864.0,0.00014687856060957946
,,865.0,1.6474374793905665e-06,,,865.0,0.00014669974599459067
,,866.0,1.6434488456124834e-06,,,866.0,0.0001465213552998626
,,867.0,1.6394744552253325e-06,,,867.0,0.0001463433870326203
,,868.0,1.6355142410255496e-06,,,868.0,0.00014616583970705928
,,869.0,1.6315681362035744e-06,,,869.0,0.0001459887118443045
,,870.0,1.6276360743410875e-06,,,870.0,0.0001458120019723707
,,871.0,1.623717989408277e-06,,,871.0,0.00014563570862612192
,,872.0,1.619813815761119e-06,,,872.0,0.00014545983034723218
,,873.0,1.6159234881386872e-06,,,873.0,0.00014528436568414591
,,874.0,1.6120469416604815e-06,,,874.0,0.00014510931319203872
,,875.0,1.6081841118237772e-06,,,875.0,0.00014493467143277873
,,876.0,1.604334934500998e-06,,,876.0,0.0001447604389748878
,,877.0,1.6004993459371086e-06,,,877.0,0.00014458661439350326
,,878.0,1.596677282747029e-06,,,878.0,0.0001444131962703399
,,879.0,1.5928686819130694e-06,,,879.0,0.00014424018319365202
,,880.0,1.5890734807823867e-06,,,880.0,0.00014406757375819596
,,881.0,1.585291617064459e-06,,,881.0,0.00014389536656519284
,,882.0,1.5815230288285847e-06,,,882.0,0.00014372356022229147
,,883.0,1.5777676545013964e-06,,,883.0,0.00014355215334353155
,,884.0,1.5740254328643993e-06,,,884.0,0.00014338114454930716
,,885.0,1.570296303051527e-06,,,885.0,0.00014321053246633064
,,886.0,1.566580204546717e-06,,,886.0,0.00014304031572759615
,,887.0,1.5628770771815065e-06,,,887.0,0.00014287049297234436
,,888.0,1.559186861132647e-06,,,888.0,0.0001427010628460266
,,889.0,1.5555094969197362e-06,,,889.0,0.00014253202400026964
,,890.0,1.5518449254028727e-06,,,890.0,0.00014236337509284066
,,891.0,1.5481930877803254e-06,,,891.0,0.0001421951147876124
,,892.0,1.5445539255862241e-06,,,892.0,0.00014202724175452853
,,893.0,1.5409273806882665e-06,,,893.0,0.00014185975466956942
,,894.0,1.5373133952854447e-06,,,894.0,0.00014169265221471787
,,895.0,1.53371191190579e-06,,,895.0,0.0001415259330779254
,,896.0,1.5301228734041334e-06,,,896.0,0.00014135959595307834
,,897.0,1.5265462229598868e-06,,,897.0,0.00014119363953996468
,,898.0,1.5229819040748392e-06,,,898.0,0.0001410280625442406
,,899.0,1.5194298605709725e-06,,,899.0,0.00014086286367739776
,,900.0,1.5158900365882915e-06,,,900.0,0.00014069804165673023
,,901.0,1.5123623765826748e-06,,,901.0,0.00014053359520530223
,,902.0,1.5088468253237385e-06,,,902.0,0.00014036952305191563
,,903.0,1.5053433278927219e-06,,,903.0,0.0001402058239310779
,,904.0,1.5018518296803824e-06,,,904.0,0.00014004249658297025
,,905.0,1.498372276384916e-06,,,905.0,0.00013987953975341588
,,906.0,1.494904614009885e-06,,,906.0,0.00013971695219384855
,,907.0,1.4914487888621694e-06,,,907.0,0.00013955473266128135
,,908.0,1.4880047475499283e-06,,,908.0,0.00013939287991827565
,,909.0,1.4845724369805824e-06,,,909.0,0.00013923139273291013
,,910.0,1.4811518043588089e-06,,,910.0,0.00013907026987875035
,,911.0,1.4777427971845528e-06,,,911.0,0.00013890951013481823
,,912.0,1.4743453632510535e-06,,,912.0,0.00013874911228556165
,,913.0,1.470959450642887e-06,,,913.0,0.00013858907512082476
,,914.0,1.4675850077340257e-06,,,914.0,0.00013842939743581784
,,915.0,1.4642219831859067e-06,,,915.0,0.00013827007803108782
,,916.0,1.4608703259455226e-06,,,916.0,0.00013811111571248886
,,917.0,1.4575299852435229e-06,,,917.0,0.00013795250929115295
,,918.0,1.4542009105923294e-06,,,918.0,0.00013779425758346105
,,919.0,1.4508830517842695e-06,,,919.0,0.00013763635941101406
,,920.0,1.4475763588897214e-06,,,920.0,0.00013747881360060438
,,921.0,1.4442807822552735e-06,,,921.0,0.00013732161898418708
,,922.0,1.4409962725019e-06,,,922.0,0.00013716477439885196
,,923.0,1.437722780523148e-06,,,923.0,0.00013700827868679523
,,924.0,1.4344602574833402e-06,,,924.0,0.00013685213069529164
,,925.0,1.4312086548157906e-06,,,925.0,0.00013669632927666673
,,926.0,1.4279679242210346e-06,,,926.0,0.00013654087328826935
,,927.0,1.4247380176650723e-06,,,927.0,0.00013638576159244407
,,928.0,1.4215188873776239e-06,,,928.0,0.00013623099305650423
,,929.0,1.4183104858504015e-06,,,929.0,0.00013607656655270476
,,930.0,1.4151127658353907e-06,,,930.0,0.00013592248095821538
,,931.0,1.411925680343148e-06,,,931.0,0.00013576873515509392
,,932.0,1.4087491826411085e-06,,,932.0,0.00013561532803025973
,,933.0,1.4055832262519096e-06,,,933.0,0.00013546225847546758
,,934.0,1.4024277649517246e-06,,,934.0,0.00013530952538728122
,,935.0,1.3992827527686108e-06,,,935.0,0.00013515712766704765
,,936.0,1.3961481439808693e-06,,,936.0,0.00013500506422087102
,,937.0,1.3930238931154167e-06,,,937.0,0.0001348533339595873
,,938.0,1.3899099549461709e-06,,,938.0,0.0001347019357987385
,,939.0,1.3868062844924475e-06,,,939.0,0.00013455086865854748
,,940.0,1.3837128370173678e-06,,,940.0,0.00013440013146389282
,,941.0,1.3806295680262818e-06,,,941.0,0.0001342497231442837
,,942.0,1.3775564332651992e-06,,,942.0,0.00013409964263383524
,,943.0,1.3744933887192352e-06,,,943.0,0.00013394988887124363
,,944.0,1.3714403906110655e-06,,,944.0,0.0001338004607997617
,,945.0,1.3683973953993964e-06,,,945.0,0.00013365135736717457
,,946.0,1.365364359777442e-06,,,946.0,0.00013350257752577544
,,947.0,1.3623412406714167e-06,,,947.0,0.00013335412023234144
,,948.0,1.3593279952390355e-06,,,948.0,0.00013320598444810987
,,949.0,1.3563245808680295e-06,,,949.0,0.00013305816913875435
,,950.0,1.3533309551746685e-06,,,950.0,0.00013291067327436134
,,951.0,1.3503470760022968e-06,,,951.0,0.00013276349582940647
,,952.0,1.3473729014198802e-06,,,952.0,0.0001326166357827315
,,953.0,1.3444083897205627e-06,,,953.0,0.00013247009211752106
,,954.0,1.3414534994202344e-06,,,954.0,0.00013232386382127956
,,955.0,1.3385081892561097e-06,,,955.0,0.00013217794988580847
,,956.0,1.3355724181853163e-06,,,956.0,0.00013203234930718355
,,957.0,1.332646145383496e-06,,,957.0,0.00013188706108573233
,,958.0,1.329729330243413e-06,,,958.0,0.00013174208422601157
,,959.0,1.3268219323735747e-06,,,959.0,0.00013159741773678508
,,960.0,1.3239239115968621e-06,,,960.0,0.00013145306063100154
,,961.0,1.32103522794917e-06,,,961.0,0.0001313090119257725
,,962.0,1.3181558416780585e-06,,,962.0,0.00013116527064235053
,,963.0,1.3152857132414117e-06,,,963.0,0.00013102183580610745
,,964.0,1.3124248033061094e-06,,,964.0,0.00013087870644651277
,,965.0,1.3095730727467068e-06,,,965.0,0.00013073588159711225
,,966.0,1.3067304826441236e-06,,,966.0,0.00013059336029550654
,,967.0,1.303896994284345e-06,,,967.0,0.00013045114158332995
,,968.0,1.3010725691571287e-06,,,968.0,0.00013030922450622955
,,969.0,1.2982571689547247e-06,,,969.0,0.00013016760811384413
,,970.0,1.295450755570602e-06,,,970.0,0.00013002629145978333
,,971.0,1.2926532910981862e-06,,,971.0,0.00012988527360160716
,,972.0,1.2898647378296061e-06,,,972.0,0.00012974455360080533
,,973.0,1.2870850582544478e-06,,,973.0,0.00012960413052277693
,,974.0,1.2843142150585208e-06,,,974.0,0.00012946400343681003
,,975.0,1.2815521711226302e-06,,,975.0,0.00012932417141606165
,,976.0,1.2787988895213596e-06,,,976.0,0.00012918463353753766
,,977.0,1.2760543335218623e-06,,,977.0,0.00012904538888207291
,,978.0,1.2733184665826604e-06,,,978.0,0.00012890643653431141
,,979.0,1.2705912523524555e-06,,,979.0,0.0001287677755826867
,,980.0,1.2678726546689437e-06,,,980.0,0.00012862940511940228
,,981.0,1.265162637557643e-06,,,981.0,0.00012849132424041227
,,982.0,1.2624611652307263e-06,,,982.0,0.00012835353204540193
,,983.0,1.259768202085866e-06,,,983.0,0.00012821602763776874
,,984.0,1.2570837127050827e-06,,,984.0,0.0001280788101246031
,,985.0,1.254407661853607e-06,,,985.0,0.00012794187861666953
,,986.0,1.251740014478745e-06,,,986.0,0.0001278052322283878
,,987.0,1.2490807357087558e-06,,,987.0,0.0001276688700778142
,,988.0,1.2464297908517332e-06,,,988.0,0.00012753279128662297
,,989.0,1.2437871453944992e-06,,,989.0,0.00012739699498008777
,,990.0,1.2411527650015034e-06,,,990.0,0.00012726148028706333
,,991.0,1.2385266155137303e-06,,,991.0,0.00012712624633996725
,,992.0,1.2359086629476138e-06,,,992.0,0.0001269912922747618
,,993.0,1.2332988734939629e-06,,,993.0,0.0001268566172309358
,,994.0,1.2306972135168892e-06,,,994.0,0.0001267222203514869
,,995.0,1.2281036495527487e-06,,,995.0,0.00012658810078290352
,,996.0,1.225518148309085e-06,,,996.0,0.0001264542576751473
,,997.0,1.2229406766635846e-06,,,997.0,0.0001263206901816355
,,998.0,1.2203712016630375e-06,,,998.0,0.00012618739745922343
,,999.0,1.2178096905223049e-06,,,999.0,0.000126054378668187
,,1000.0,1.2152561106232956e-06,,,1000.0,0.0001259216329722057


==> data/mid/c4/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,481917,9958,0.9439117975998574,0.9439757322969001
4500.0,2510,70,0.004916237883236412,0.006635700066357001
7500.0,4384,109,0.0085867676813181,0.010332732960470187
10500.0,5185,115,0.010155654750829003,0.010901507251872215
13500.0,5212,118,0.010208538584632741,0.01118589439757323
16500.0,4020,48,0.007873815255223258,0.004550194331216229
19500.0,2615,50,0.005121897236917617,0.004739785761683572
22500.0,1550,39,0.0030359237924368282,0.003697032894113186
25500.0,1040,24,0.002037006931699549,0.0022750971656081147
28500.0,670,6,0.0013123025425372096,0.0005687742914020287
31500.0,424,4,0.0008304720567698162,0.00037918286093468573
34500.0,295,4,0.0005778048508186222,0.00037918286093468573
37500.0,221,4,0.00043286397298615423,0.00037918286093468573
40500.0,158,0,0.00030946836077743156,0.0
43500.0,96,0,0.0001880314090799584,0.0
46500.0,76,0,0.00014885819885496706,0.0
49500.0,57,0,0.0001116436491412253,0.0
52500.0,32,0,6.267713635998614e-05,0.0
55500.0,26,0,5.0925173292488735e-05,0.0
58500.0,19,0,3.7214549713741764e-05,0.0
61500.0,20,0,3.917321022499133e-05,0.0
64500.0,11,0,2.1545265623745233e-05,0.0
67500.0,4,0,7.834642044998267e-06,0.0
70500.0,0,0,0.0,0.0
73500.0,4,0,7.834642044998267e-06,0.0
76500.0,3,0,5.8759815337487e-06,0.0
79500.0,0,0,0.0,0.0
82500.0,0,0,0.0,0.0
85500.0,0,0,0.0,0.0
88500.0,0,0,0.0,0.0
91500.0,0,0,0.0,0.0
94500.0,0,0,0.0,0.0
97500.0,0,0,0.0,0.0
100500.0,0,0,0.0,0.0
103500.0,4,0,7.834642044998267e-06,0.0


==> data/mid/c5/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,4210,12,0.02593274733126775,0.023483365949119372
150.0,5581,14,0.03437782965696088,0.0273972602739726
250.0,9524,23,0.05866591106484419,0.04500978473581213
350.0,13784,62,0.0849066482694049,0.12133072407045009
450.0,17939,48,0.11050060674005038,0.09393346379647749
550.0,20244,66,0.12469893989885612,0.12915851272015655
650.0,22289,50,0.13729572571653845,0.09784735812133072
750.0,20390,64,0.12559827032887158,0.12524461839530332
850.0,17232,56,0.10614562993168784,0.1095890410958904
950.0,12654,46,0.07794607713298386,0.09001956947162426
1050.0,8361,32,0.0515020666120498,0.06262230919765166
1150.0,4922,21,0.030318523126959585,0.0410958904109589
1250.0,2928,9,0.018035886980036095,0.01761252446183953
1350.0,1331,5,0.008198690427058758,0.009784735812133072
1450.0,625,3,0.0038498734161620768,0.005870841487279843
1550.0,188,0,0.0011580419235815527,0.0
1650.0,141,0,0.0008685314426861645,0.0


==> data/mid/c5/balance_curves.csv <==
step,42041,42686,41877,49660(sar),45301(sar),43752(sar)
0,114448.47,159232.65,58302.62,96016.38,112797.42,63788.76
1,114023.33,157833.57,57649.05,96287.85,111760.7,62495.79
2,114852.68,157559.19,58338.69,95289.39,111206.49,63527.67
3,114673.39,157284.81,58199.027500000004,94880.3,110683.37,63164.565
4,114494.09999999999,156696.43,58059.365000000005,94383.94,110320.26,62574.58
5,114314.81,156422.675,57919.7025,94269.01000000001,111069.62,62455.295
6,114083.72,156148.92,57780.04,94154.08,110405.39,62336.01
7,113852.63,155535.5,57435.405,94025.97,109899.02,61845.67
8,114142.45999999999,154936.68,57090.77,93897.86,109434.22,61475.72
9,114845.03,154724.76,57669.97,92778.47,108936.17,61051.2
10,113915.31,154512.84,57167.84,93381.39,108414.58,61051.2
11,113429.17,154300.92,56665.71,93952.66500000001,107932.91,60483.57
12,113110.66,153856.1,56448.515,94523.94,107684.93,59479.05
13,112876.58499999999,153444.45,56231.32,94270.015,107266.95,59835.57
14,112642.51,152942.23,55831.9,94016.09,107071.13500000001,60192.090000000004
15,113084.12,152433.03,55192.74,93452.25,106875.32,60548.61
16,113525.73,152321.676,54603.29,93835.655,106280.6,60110.0
17,114518.14,152210.32200000001,54697.21,94219.06,106122.16666666667,60110.0
18,114232.93,152098.968,54103.47,93652.98,105963.73333333334,60110.0
19,113947.72,151987.614,53770.165,94255.89,105805.3,60110.0
20,113675.93,151876.26,53436.86,93768.66,105528.625,60110.0
21,113404.14,151754.61000000002,53471.34,93642.07,105251.95,60110.0
22,112760.96,151632.96,53265.325,93515.48,116631.6225,59606.19
23,113601.17,151511.31,53059.31,93388.89,128011.29500000001,59606.19
24,121294.525,162330.865,53348.91,107365.045,139390.96750000003,59606.19
25,129531.45,173639.4,81961.21,121341.2,150770.64,79446.42
26,123904.14,162697.81,70200.85,107248.51,125917.21,69708.52
27,123479.47,161513.14,69600.03,107039.695,125340.35,69600.845
28,124948.28,161021.21,69149.16,106227.96,124946.99,69493.17000000001
29,124704.22,160852.82666666666,68772.92,106206.55,124798.17000000001,69385.49500000001
30,124460.16,160684.44333333333,68332.28,106450.54333333333,124649.35,69277.82
31,124308.235,160516.06,67754.3,106694.53666666667,124500.53,68959.43
32,124156.31,160261.51,68043.9,106373.97,124351.71,68536.25
33,125148.71,160006.96,68808.85,105401.08,124222.21333333333,68062.22
34,125652.85500000001,159529.17,67230.59,104839.21,124092.71666666667,68130.87833333333
35,126157.0,158955.76,66672.79,104853.03,123963.22,68199.53666666667
36,125964.39333333333,158382.35,66050.29,104866.85,123464.19,68268.195
37,125771.78666666667,157676.89,65809.06999999999,105442.13,123219.4,68336.85333333333
38,125579.18,157179.79,65567.84999999999,104860.88500000001,122974.61,68405.51166666666
39,125001.67,156492.01,65326.63,104279.64,122690.41,69607.29
40,125497.875,155889.78,65919.315,103879.79,122406.21,69270.55
41,125994.08,155489.15,65905.83,103369.0,122202.5,68696.96
42,125490.64,155113.96,65978.7,102913.5,121998.79000000001,68317.725
43,125706.83,154602.67,65683.84,103128.58333333333,121795.08,67938.49
44,125114.99,154679.242,65239.45,103343.66666666667,121317.17,67854.4125
45,124926.13666666667,154755.814,65066.29,103558.75,120254.6,67770.33499999999
46,124737.28333333333,154832.386,64893.13,106189.89,119790.19,67686.25749999999
47,124548.43,154908.958,64719.97,106444.38,118512.0,67602.18
48,125044.63,155470.04,64633.350000000006,105989.01,118216.445,66848.26
49,125540.83,154290.95,63967.53,106513.25,117920.89,66373.09
50,125575.86,154135.1,64242.04,113501.32250000001,117467.42,65844.41
51,124966.77,153979.25,63861.42,120489.395,124355.84,72644.96333333333
52,126155.08,165043.29499999998,78022.76999999999,127477.4675,131244.26,79445.51666666668
53,142548.18,165654.73,93135.59,134465.54,137648.87,75188.42
54,142007.15,164664.92,91933.5,134056.6,137291.70500000002,75011.565
55,141613.37,164463.82,91482.08,119300.15,136934.54,74834.70999999999
56,135689.71,164262.72,79949.95,119532.51,136835.15000000002,74657.855
57,136220.07,164061.62,80529.14,119020.98,136735.76,74294.96
58,135866.7,164476.21,80055.63,118905.86499999999,136636.37,75488.97
59,135699.015,163851.32,79657.82,118790.75,136536.98,75192.07333333333
60,135531.33000000002,163571.93,79141.57,119337.9,136248.47,74895.17666666667
61,135363.645,163292.54,79273.57,118891.64,135959.96,75006.04
62,135195.96,162776.06,79580.56,119257.64,135711.735,74173.14
63,135389.84,162535.66,79326.59,119623.64,135463.51,73931.125
64,135583.72,162295.26,79616.19,119707.32,134827.18,73689.11
65,136188.37,162125.04,79905.79,119538.81,134037.96,72962.38
66,134411.39,161954.82,79516.19,119370.3,133439.15,72893.70666666667
67,134228.59000000003,162258.35,79229.63500000001,119201.79,132947.7,72825.03333333334
68,134045.79,161243.45,78943.08,118999.885,132706.685,72756.36
69,133473.5,160974.12,78329.44,118797.98,132465.67,72687.68666666666
70,133306.05666666667,160704.79,78474.24,118269.43,132217.495,72619.01333333334
71,133138.61333333334,160305.14,78619.04000000001,118628.285,131969.32,72550.34
72,132087.95,159720.14,78763.84,118987.14,131656.90000000002,72327.63
73,132591.5,160037.15500000003,78439.46,119190.44,131344.48,72104.92
74,133350.07,160354.17,77872.6,118658.18,131134.95500000002,71630.02
75,132907.53,159970.4,77699.31,118450.68,130925.43,70436.0
76,132428.21,159801.52666666667,77526.02,118243.18,130441.89,69866.82
77,135706.832,159632.65333333332,77028.21,118035.68,129877.48,69626.85500000001
78,138985.454,158588.57,76727.78,118354.25,130108.75,69386.89
79,142264.076,158139.5,76227.53,122974.11666666667,129649.45999999999,68801.02
80,145542.698,157602.95,75681.92,127593.98333333334,128856.71,68167.14
81,149813.73,179731.04,94044.6,146306.54,149521.96,78303.75
82,143758.98,179304.57,94349.43,132816.78,149224.25,78059.88500000001
83,143252.6,178588.93,95171.25,132655.975,150184.03,77816.02
84,142889.96000000002,168136.32,94104.52,132495.17,149473.37,77474.36
85,142527.32,167702.625,93164.13,132253.175,149342.42,76998.2
86,142104.12,167268.93,92705.81,133098.62,149042.42,76848.01
87,141813.095,166764.64,93097.17,132763.68,148451.17,76697.82
88,141522.07,166476.42,92686.98,133384.0,148258.45,76547.63
89,142054.03,166227.27000000002,93462.91,133110.97999999998,148065.73,75949.44
90,142713.85499999998,165546.35,93240.425,132837.96,147873.01,75697.175
91,142833.96,165153.28,93017.94,132344.07,147680.29,75444.91
92,143845.32,164760.21,92687.58,131903.6,147174.29,75318.70333333334
93,143212.04,164239.62,92075.09,132269.595,146974.95666666667,75192.49666666666
94,142834.46,163720.03,91596.92,132635.59,146775.62333333335,74688.6
95,142329.56,163128.35,91652.1,132429.675,146576.29,73415.1
96,142825.76,162936.08500000002,91707.28,132223.76,145946.79,73308.1
97,143321.96,162743.82,91183.27,131606.28,145690.71,73201.1
98,143069.15,162094.21,91328.84,131163.45,145485.12666666665,74163.25
99,142816.34,161524.26,90993.91500000001,131464.91,145279.54333333333,73861.07
100,142265.65,161393.765,90658.99,131237.7,145073.96,73558.89
101,141740.4,161263.27000000002,90751.76,131005.37,144689.68,73218.96
102,141490.215,161132.775,90194.69,130773.04,144417.92,72937.26500000001
103,141240.03,161002.28,89887.45,130629.405,144777.3,72655.57
104,141692.31,160843.9425,89880.17,130485.76999999999,145136.68,72495.75
105,142288.6,160685.60499999998,89293.68,130342.135,144618.31,72335.93
106,146386.875,160527.2675,89773.09,129879.95,144464.34,71929.63
107,150485.15000000002,160368.93,89211.94,128474.92,144310.37,78730.18000000001
108,154583.42500000002,159864.4,88720.62,142451.065,144156.4,85530.73
109,158178.89,171539.89,116610.0,155962.96,189246.87,91861.2
110,157560.43,171539.89,116355.26999999999,149218.08000000002,164393.43,86992.25
111,156984.57,171539.89,116100.54,142473.2,164055.26,81891.03


==> data/mid/c5/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,0,0,0.0,0.0
3.5,0,0,0.0,0.0
4.5,1,0,0.00012283503255128362,0.0
5.5,1,0,0.00012283503255128362,0.0
6.5,0,0,0.0,0.0
7.5,1,0,0.00012283503255128362,0.0
8.5,1,0,0.00012283503255128362,0.0
9.5,2,0,0.00024567006510256724,0.0
10.5,5,0,0.0006141751627564182,0.0
11.5,2,0,0.00024567006510256724,0.0
12.5,7,0,0.0008598452278589854,0.0
13.5,14,0,0.0017196904557179708,0.0
14.5,5,0,0.0006141751627564182,0.0
15.5,6,0,0.0007370101953077017,0.0
16.5,4,0,0.0004913401302051345,0.0
17.5,5,0,0.0006141751627564182,0.0
18.5,2,0,0.00024567006510256724,0.0
19.5,0,1,0.0,0.00510204081632653
20.5,1,0,0.00012283503255128362,0.0
21.5,0,0,0.0,0.0
22.5,1,0,0.00012283503255128362,0.0
23.5,0,0,0.0,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,0,0,0.0,0.0
28.5,0,0,0.0,0.0
29.5,0,0,0.0,0.0
30.5,0,0,0.0,0.0
31.5,0,0,0.0,0.0
32.5,0,0,0.0,0.0
33.5,0,0,0.0,0.0
34.5,0,0,0.0,0.0
35.5,0,0,0.0,0.0
36.5,0,0,0.0,0.0
37.5,0,0,0.0,0.0
38.5,0,0,0.0,0.0
39.5,0,0,0.0,0.0
40.5,1,0,0.00012283503255128362,0.0
41.5,3,0,0.00036850509765385086,0.0
42.5,1,0,0.00012283503255128362,0.0
43.5,0,0,0.0,0.0
44.5,6,0,0.0007370101953077017,0.0
45.5,3,0,0.00036850509765385086,0.0
46.5,8,0,0.000982680260410269,0.0
47.5,9,1,0.0011055152929615526,0.00510204081632653
48.5,13,0,0.0015968554231666871,0.0
49.5,21,2,0.0025795356835769563,0.01020408163265306
50.5,40,1,0.004913401302051345,0.00510204081632653
51.5,40,1,0.004913401302051345,0.00510204081632653
52.5,74,3,0.009089792408794988,0.015306122448979591
53.5,120,3,0.014740203906154036,0.015306122448979591
54.5,155,3,0.019039430045448964,0.015306122448979591
55.5,198,5,0.02432133644515416,0.025510204081632654
56.5,276,4,0.033902468984154284,0.02040816326530612
57.5,345,11,0.04237808623019285,0.05612244897959184
58.5,394,8,0.048397002825205745,0.04081632653061224
59.5,492,12,0.060434836015231544,0.061224489795918366
60.5,458,15,0.0562584449084879,0.07653061224489796
61.5,580,9,0.0712443188797445,0.04591836734693878
62.5,594,14,0.07296400933546247,0.07142857142857142
63.5,588,12,0.07222699914015478,0.061224489795918366
64.5,613,13,0.07529787495393686,0.0663265306122449
65.5,521,13,0.06399705195921877,0.0663265306122449
66.5,547,12,0.06719076280555214,0.061224489795918366
67.5,464,16,0.056995455103795604,0.08163265306122448
68.5,395,10,0.048519837857757035,0.05102040816326531
69.5,296,6,0.036359169635179954,0.030612244897959183
70.5,226,4,0.0277607173565901,0.02040816326530612
71.5,189,4,0.023215821152192607,0.02040816326530612
72.5,143,1,0.01756540965483356,0.00510204081632653
73.5,84,4,0.010318142734307825,0.02040816326530612
74.5,70,3,0.008598452278589854,0.015306122448979591
75.5,37,3,0.004544896204397494,0.015306122448979591
76.5,36,0,0.004422061171846211,0.0
77.5,18,2,0.0022110305859231053,0.01020408163265306
78.5,12,0,0.0014740203906154035,0.0
79.5,5,0,0.0006141751627564182,0.0
80.5,2,0,0.00024567006510256724,0.0
81.5,3,0,0.00036850509765385086,0.0
82.5,2,0,0.00024567006510256724,0.0
83.5,0,0,0.0,0.0
84.5,1,0,0.00012283503255128362,0.0


==> data/mid/c5/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,1,0,0.00012272950417280314,0.0
2.5,9,1,0.0011045655375552283,0.005291005291005291
3.5,15,0,0.001840942562592047,0.0
4.5,78,0,0.009572901325478646,0.0
5.5,74,0,0.009081983308787433,0.0
6.5,65,0,0.007977417771232204,0.0
7.5,140,1,0.01718213058419244,0.005291005291005291
8.5,540,2,0.0662739322533137,0.010582010582010581
9.5,750,6,0.09204712812960236,0.031746031746031744
10.5,572,19,0.0702012763868434,0.10052910052910052
11.5,462,18,0.05670103092783505,0.09523809523809523
12.5,495,9,0.060751104565537555,0.047619047619047616
13.5,457,9,0.05608738340697104,0.047619047619047616
14.5,436,11,0.05351006381934217,0.0582010582010582
15.5,405,16,0.04970544918998527,0.08465608465608465
16.5,343,5,0.04209621993127148,0.026455026455026454
17.5,271,10,0.03325969563082965,0.05291005291005291
18.5,291,7,0.03571428571428571,0.037037037037037035
19.5,247,10,0.030314187530682376,0.05291005291005291
20.5,257,11,0.031541482572410406,0.0582010582010582
21.5,184,4,0.022582228767795778,0.021164021164021163
22.5,168,4,0.020618556701030927,0.021164021164021163
23.5,166,2,0.020373097692685322,0.010582010582010581
24.5,149,2,0.01828669612174767,0.010582010582010581
25.5,122,2,0.014972999509081984,0.010582010582010581
26.5,115,2,0.014113892979872361,0.010582010582010581
27.5,85,0,0.010432007854688266,0.0
28.5,62,2,0.007609229258713795,0.010582010582010581
29.5,79,5,0.009695630829651448,0.026455026455026454
30.5,79,2,0.009695630829651448,0.010582010582010581
31.5,52,4,0.006381934216985763,0.021164021164021163
32.5,48,0,0.005891016200294551,0.0
33.5,49,1,0.006013745704467354,0.005291005291005291
34.5,64,2,0.007854688267059401,0.010582010582010581
35.5,52,1,0.006381934216985763,0.005291005291005291
36.5,39,0,0.004786450662739323,0.0
37.5,36,0,0.004418262150220913,0.0
38.5,25,0,0.0030682376043200785,0.0
39.5,34,4,0.004172803141875307,0.021164021164021163
40.5,34,0,0.004172803141875307,0.0
41.5,19,1,0.0023318605792832597,0.005291005291005291
42.5,19,0,0.0023318605792832597,0.0
43.5,22,1,0.002700049091801669,0.005291005291005291
44.5,24,1,0.0029455081001472753,0.005291005291005291
45.5,14,0,0.001718213058419244,0.0
46.5,9,1,0.0011045655375552283,0.005291005291005291
47.5,24,0,0.0029455081001472753,0.0
48.5,19,1,0.0023318605792832597,0.005291005291005291
49.5,25,0,0.0030682376043200785,0.0
50.5,16,0,0.0019636720667648502,0.0
51.5,12,1,0.0014727540500736377,0.005291005291005291
52.5,10,1,0.0012272950417280314,0.005291005291005291
53.5,10,0,0.0012272950417280314,0.0
54.5,7,0,0.000859106529209622,0.0
55.5,5,1,0.0006136475208640157,0.005291005291005291
56.5,7,0,0.000859106529209622,0.0
57.5,8,0,0.0009818360333824251,0.0
58.5,11,1,0.0013500245459008345,0.005291005291005291
59.5,6,0,0.0007363770250368188,0.0
60.5,8,1,0.0009818360333824251,0.005291005291005291
61.5,5,0,0.0006136475208640157,0.0
62.5,8,0,0.0009818360333824251,0.0
63.5,16,0,0.0019636720667648502,0.0
64.5,8,1,0.0009818360333824251,0.005291005291005291
65.5,6,0,0.0007363770250368188,0.0
66.5,12,0,0.0014727540500736377,0.0
67.5,8,0,0.0009818360333824251,0.0
68.5,6,0,0.0007363770250368188,0.0
69.5,10,0,0.0012272950417280314,0.0
70.5,6,0,0.0007363770250368188,0.0
71.5,7,0,0.000859106529209622,0.0
72.5,10,0,0.0012272950417280314,0.0
73.5,9,0,0.0011045655375552283,0.0
74.5,4,1,0.0004909180166912126,0.005291005291005291
75.5,8,0,0.0009818360333824251,0.0
76.5,1,0,0.00012272950417280314,0.0
77.5,6,0,0.0007363770250368188,0.0
78.5,4,0,0.0004909180166912126,0.0
79.5,2,0,0.0002454590083456063,0.0
80.5,2,0,0.0002454590083456063,0.0
81.5,2,0,0.0002454590083456063,0.0
82.5,0,0,0.0,0.0
83.5,1,0,0.00012272950417280314,0.0
84.5,3,0,0.0003681885125184094,0.0
85.5,4,0,0.0004909180166912126,0.0
86.5,2,0,0.0002454590083456063,0.0
87.5,2,0,0.0002454590083456063,0.0
88.5,4,0,0.0004909180166912126,0.0
89.5,0,0,0.0,0.0
90.5,1,0,0.00012272950417280314,0.0
91.5,2,0,0.0002454590083456063,0.0
92.5,3,0,0.0003681885125184094,0.0
93.5,2,0,0.0002454590083456063,0.0
94.5,0,0,0.0,0.0
95.5,3,0,0.0003681885125184094,0.0
96.5,0,1,0.0,0.005291005291005291
97.5,2,0,0.0002454590083456063,0.0
98.5,2,0,0.0002454590083456063,0.0
99.5,1,0,0.00012272950417280314,0.0
100.5,1,0,0.00012272950417280314,0.0
101.5,0,0,0.0,0.0
102.5,1,0,0.00012272950417280314,0.0
103.5,2,0,0.0002454590083456063,0.0
104.5,3,0,0.0003681885125184094,0.0
105.5,2,0,0.0002454590083456063,0.0
106.5,0,0,0.0,0.0
107.5,0,0,0.0,0.0
108.5,1,0,0.00012272950417280314,0.0
109.5,2,0,0.0002454590083456063,0.0
110.5,4,0,0.0004909180166912126,0.0
111.5,1,0,0.00012272950417280314,0.0
112.5,2,0,0.0002454590083456063,0.0
113.5,2,0,0.0002454590083456063,0.0
114.5,3,0,0.0003681885125184094,0.0
115.5,1,0,0.00012272950417280314,0.0
116.5,2,0,0.0002454590083456063,0.0
117.5,6,0,0.0007363770250368188,0.0
118.5,8,0,0.0009818360333824251,0.0
119.5,6,1,0.0007363770250368188,0.005291005291005291
120.5,6,0,0.0007363770250368188,0.0
121.5,4,0,0.0004909180166912126,0.0
122.5,11,0,0.0013500245459008345,0.0
123.5,6,0,0.0007363770250368188,0.0
124.5,6,0,0.0007363770250368188,0.0
125.5,6,1,0.0007363770250368188,0.005291005291005291
126.5,7,0,0.000859106529209622,0.0
127.5,4,0,0.0004909180166912126,0.0
128.5,3,0,0.0003681885125184094,0.0
129.5,4,0,0.0004909180166912126,0.0
130.5,2,0,0.0002454590083456063,0.0
131.5,4,0,0.0004909180166912126,0.0
132.5,3,0,0.0003681885125184094,0.0
133.5,3,0,0.0003681885125184094,0.0
134.5,1,0,0.00012272950417280314,0.0
135.5,0,0,0.0,0.0
136.5,0,0,0.0,0.0
137.5,0,0,0.0,0.0
138.5,2,0,0.0002454590083456063,0.0
139.5,0,0,0.0,0.0
140.5,0,0,0.0,0.0
141.5,0,0,0.0,0.0
142.5,2,0,0.0002454590083456063,0.0
143.5,1,0,0.00012272950417280314,0.0
144.5,0,0,0.0,0.0
145.5,0,0,0.0,0.0
146.5,2,0,0.0002454590083456063,0.0
147.5,1,0,0.00012272950417280314,0.0
148.5,2,0,0.0002454590083456063,0.0
149.5,0,0,0.0,0.0
150.5,1,0,0.00012272950417280314,0.0
151.5,1,0,0.00012272950417280314,0.0
152.5,0,0,0.0,0.0
153.5,1,1,0.00012272950417280314,0.005291005291005291
154.5,0,0,0.0,0.0
155.5,1,0,0.00012272950417280314,0.0
156.5,0,0,0.0,0.0
157.5,0,0,0.0,0.0
158.5,0,0,0.0,0.0
159.5,1,0,0.00012272950417280314,0.0
160.5,0,0,0.0,0.0
161.5,0,0,0.0,0.0
162.5,2,0,0.0002454590083456063,0.0
163.5,1,0,0.00012272950417280314,0.0
164.5,0,0,0.0,0.0
165.5,0,0,0.0,0.0
166.5,1,0,0.00012272950417280314,0.0
167.5,1,0,0.00012272950417280314,0.0
168.5,0,0,0.0,0.0
169.5,0,0,0.0,0.0
170.5,0,0,0.0,0.0
171.5,0,0,0.0,0.0
172.5,0,0,0.0,0.0
173.5,0,0,0.0,0.0
174.5,0,0,0.0,0.0
175.5,0,1,0.0,0.005291005291005291
176.5,0,0,0.0,0.0
177.5,0,0,0.0,0.0
178.5,0,0,0.0,0.0
179.5,0,0,0.0,0.0
180.5,0,0,0.0,0.0
181.5,0,0,0.0,0.0
182.5,0,0,0.0,0.0
183.5,1,0,0.00012272950417280314,0.0
184.5,1,0,0.00012272950417280314,0.0
185.5,1,0,0.00012272950417280314,0.0
186.5,0,0,0.0,0.0
187.5,0,0,0.0,0.0
188.5,0,0,0.0,0.0
189.5,0,0,0.0,0.0
190.5,0,0,0.0,0.0
191.5,0,0,0.0,0.0
192.5,0,0,0.0,0.0
193.5,0,0,0.0,0.0
194.5,0,0,0.0,0.0
195.5,0,0,0.0,0.0
196.5,0,0,0.0,0.0
197.5,0,0,0.0,0.0
198.5,0,0,0.0,0.0
199.5,0,0,0.0,0.0
200.5,0,0,0.0,0.0
201.5,0,0,0.0,0.0
202.5,1,0,0.00012272950417280314,0.0
203.5,0,0,0.0,0.0
204.5,0,0,0.0,0.0
205.5,0,0,0.0,0.0
206.5,0,0,0.0,0.0
207.5,0,0,0.0,0.0
208.5,0,0,0.0,0.0
209.5,0,0,0.0,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,0,0,0.0,0.0
213.5,1,0,0.00012272950417280314,0.0
214.5,0,0,0.0,0.0
215.5,1,0,0.00012272950417280314,0.0
216.5,0,0,0.0,0.0
217.5,0,0,0.0,0.0
218.5,0,0,0.0,0.0
219.5,0,0,0.0,0.0
220.5,1,0,0.00012272950417280314,0.0
221.5,0,0,0.0,0.0
222.5,0,0,0.0,0.0
223.5,0,0,0.0,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,0,0,0.0,0.0
228.5,0,0,0.0,0.0
229.5,0,0,0.0,0.0
230.5,0,0,0.0,0.0
231.5,0,0,0.0,0.0
232.5,0,0,0.0,0.0
233.5,0,0,0.0,0.0
234.5,1,0,0.00012272950417280314,0.0
235.5,0,0,0.0,0.0
236.5,0,0,0.0,0.0
237.5,0,0,0.0,0.0
238.5,0,0,0.0,0.0
239.5,0,0,0.0,0.0
240.5,0,0,0.0,0.0
241.5,0,0,0.0,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,0,0,0.0,0.0
245.5,0,0,0.0,0.0
246.5,0,0,0.0,0.0
247.5,0,0,0.0,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,1,0,0.00012272950417280314,0.0
251.5,0,0,0.0,0.0
252.5,0,0,0.0,0.0
253.5,0,0,0.0,0.0
254.5,0,0,0.0,0.0
255.5,0,0,0.0,0.0
256.5,1,0,0.00012272950417280314,0.0
257.5,0,0,0.0,0.0
258.5,1,0,0.00012272950417280314,0.0
259.5,0,0,0.0,0.0
260.5,0,0,0.0,0.0
261.5,0,0,0.0,0.0
262.5,0,0,0.0,0.0
263.5,0,0,0.0,0.0
264.5,0,0,0.0,0.0
265.5,0,0,0.0,0.0
266.5,0,0,0.0,0.0
267.5,0,0,0.0,0.0
268.5,0,0,0.0,0.0
269.5,0,0,0.0,0.0
270.5,0,0,0.0,0.0
271.5,0,0,0.0,0.0
272.5,0,0,0.0,0.0
273.5,0,0,0.0,0.0
274.5,0,0,0.0,0.0
275.5,0,0,0.0,0.0
276.5,0,0,0.0,0.0
277.5,0,0,0.0,0.0
278.5,0,0,0.0,0.0
279.5,0,0,0.0,0.0
280.5,0,0,0.0,0.0
281.5,0,0,0.0,0.0
282.5,0,0,0.0,0.0
283.5,0,0,0.0,0.0
284.5,0,0,0.0,0.0
285.5,0,0,0.0,0.0
286.5,0,0,0.0,0.0
287.5,0,0,0.0,0.0
288.5,0,0,0.0,0.0
289.5,0,0,0.0,0.0
290.5,0,0,0.0,0.0
291.5,0,0,0.0,0.0
292.5,0,0,0.0,0.0
293.5,0,0,0.0,0.0
294.5,0,0,0.0,0.0
295.5,0,0,0.0,0.0
296.5,0,0,0.0,0.0
297.5,0,0,0.0,0.0
298.5,0,0,0.0,0.0
299.5,0,0,0.0,0.0
300.5,0,0,0.0,0.0
301.5,0,0,0.0,0.0
302.5,0,0,0.0,0.0
303.5,0,0,0.0,0.0
304.5,0,0,0.0,0.0
305.5,0,0,0.0,0.0
306.5,0,0,0.0,0.0
307.5,0,0,0.0,0.0
308.5,0,0,0.0,0.0
309.5,0,0,0.0,0.0
310.5,0,0,0.0,0.0
311.5,0,0,0.0,0.0
312.5,0,0,0.0,0.0
313.5,0,0,0.0,0.0
314.5,0,0,0.0,0.0
315.5,0,0,0.0,0.0
316.5,0,0,0.0,0.0
317.5,0,0,0.0,0.0
318.5,0,0,0.0,0.0
319.5,0,0,0.0,0.0
320.5,0,0,0.0,0.0
321.5,0,0,0.0,0.0
322.5,0,0,0.0,0.0
323.5,0,0,0.0,0.0
324.5,0,0,0.0,0.0
325.5,0,0,0.0,0.0
326.5,0,0,0.0,0.0
327.5,0,0,0.0,0.0
328.5,0,0,0.0,0.0
329.5,0,0,0.0,0.0
330.5,0,0,0.0,0.0
331.5,0,0,0.0,0.0
332.5,0,0,0.0,0.0
333.5,0,0,0.0,0.0
334.5,0,0,0.0,0.0
335.5,0,0,0.0,0.0
336.5,0,0,0.0,0.0
337.5,0,0,0.0,0.0
338.5,0,0,0.0,0.0
339.5,0,0,0.0,0.0
340.5,0,0,0.0,0.0
341.5,0,0,0.0,0.0
342.5,0,0,0.0,0.0
343.5,0,0,0.0,0.0
344.5,0,0,0.0,0.0
345.5,0,0,0.0,0.0
346.5,0,0,0.0,0.0
347.5,0,0,0.0,0.0
348.5,0,0,0.0,0.0
349.5,0,0,0.0,0.0
350.5,0,0,0.0,0.0
351.5,0,0,0.0,0.0
352.5,0,0,0.0,0.0
353.5,0,0,0.0,0.0
354.5,0,0,0.0,0.0
355.5,0,0,0.0,0.0
356.5,0,0,0.0,0.0
357.5,0,0,0.0,0.0
358.5,0,0,0.0,0.0
359.5,0,0,0.0,0.0
360.5,0,0,0.0,0.0
361.5,0,0,0.0,0.0
362.5,0,0,0.0,0.0
363.5,0,0,0.0,0.0
364.5,0,0,0.0,0.0
365.5,0,0,0.0,0.0
366.5,0,0,0.0,0.0
367.5,0,0,0.0,0.0
368.5,0,0,0.0,0.0
369.5,0,0,0.0,0.0
370.5,0,0,0.0,0.0
371.5,0,0,0.0,0.0
372.5,0,0,0.0,0.0
373.5,0,0,0.0,0.0
374.5,0,0,0.0,0.0
375.5,0,0,0.0,0.0
376.5,0,0,0.0,0.0
377.5,0,0,0.0,0.0
378.5,0,0,0.0,0.0
379.5,0,0,0.0,0.0
380.5,0,0,0.0,0.0
381.5,0,0,0.0,0.0
382.5,0,0,0.0,0.0
383.5,0,0,0.0,0.0
384.5,0,0,0.0,0.0
385.5,0,0,0.0,0.0
386.5,0,0,0.0,0.0
387.5,0,0,0.0,0.0
388.5,0,0,0.0,0.0
389.5,0,0,0.0,0.0
390.5,0,0,0.0,0.0
391.5,0,0,0.0,0.0
392.5,0,0,0.0,0.0
393.5,0,0,0.0,0.0
394.5,0,0,0.0,0.0
395.5,0,0,0.0,0.0
396.5,0,0,0.0,0.0
397.5,0,0,0.0,0.0
398.5,0,0,0.0,0.0
399.5,0,0,0.0,0.0
400.5,0,0,0.0,0.0
401.5,0,0,0.0,0.0
402.5,0,0,0.0,0.0
403.5,0,0,0.0,0.0
404.5,0,0,0.0,0.0
405.5,0,0,0.0,0.0
406.5,0,0,0.0,0.0
407.5,0,0,0.0,0.0
408.5,0,0,0.0,0.0
409.5,0,0,0.0,0.0
410.5,0,0,0.0,0.0
411.5,0,0,0.0,0.0
412.5,0,0,0.0,0.0
413.5,0,0,0.0,0.0
414.5,0,0,0.0,0.0
415.5,0,0,0.0,0.0
416.5,0,0,0.0,0.0
417.5,0,0,0.0,0.0
418.5,0,0,0.0,0.0
419.5,0,0,0.0,0.0
420.5,0,0,0.0,0.0
421.5,0,0,0.0,0.0
422.5,0,0,0.0,0.0
423.5,0,0,0.0,0.0
424.5,0,0,0.0,0.0
425.5,0,0,0.0,0.0
426.5,0,0,0.0,0.0
427.5,0,0,0.0,0.0
428.5,0,0,0.0,0.0
429.5,0,0,0.0,0.0
430.5,0,0,0.0,0.0
431.5,0,0,0.0,0.0
432.5,0,0,0.0,0.0
433.5,0,0,0.0,0.0
434.5,0,0,0.0,0.0
435.5,0,0,0.0,0.0
436.5,0,0,0.0,0.0
437.5,0,0,0.0,0.0
438.5,0,0,0.0,0.0
439.5,0,0,0.0,0.0
440.5,0,0,0.0,0.0
441.5,0,0,0.0,0.0
442.5,0,0,0.0,0.0
443.5,0,0,0.0,0.0
444.5,0,0,0.0,0.0
445.5,0,0,0.0,0.0
446.5,0,0,0.0,0.0
447.5,0,0,0.0,0.0
448.5,0,0,0.0,0.0
449.5,0,0,0.0,0.0
450.5,0,0,0.0,0.0
451.5,0,0,0.0,0.0
452.5,0,0,0.0,0.0
453.5,0,0,0.0,0.0
454.5,0,0,0.0,0.0
455.5,0,0,0.0,0.0
456.5,0,0,0.0,0.0
457.5,0,0,0.0,0.0
458.5,0,0,0.0,0.0
459.5,0,0,0.0,0.0
460.5,0,0,0.0,0.0
461.5,0,0,0.0,0.0
462.5,0,0,0.0,0.0
463.5,0,0,0.0,0.0
464.5,0,0,0.0,0.0
465.5,0,0,0.0,0.0
466.5,0,0,0.0,0.0
467.5,0,0,0.0,0.0
468.5,0,0,0.0,0.0
469.5,0,0,0.0,0.0
470.5,0,0,0.0,0.0
471.5,0,0,0.0,0.0
472.5,0,0,0.0,0.0
473.5,0,0,0.0,0.0
474.5,0,0,0.0,0.0
475.5,0,0,0.0,0.0
476.5,0,0,0.0,0.0
477.5,0,0,0.0,0.0
478.5,0,0,0.0,0.0
479.5,0,0,0.0,0.0
480.5,0,0,0.0,0.0
481.5,0,0,0.0,0.0
482.5,0,0,0.0,0.0
483.5,0,0,0.0,0.0
484.5,0,0,0.0,0.0
485.5,0,0,0.0,0.0
486.5,0,0,0.0,0.0
487.5,0,0,0.0,0.0
488.5,0,0,0.0,0.0
489.5,0,0,0.0,0.0
490.5,0,0,0.0,0.0
491.5,0,0,0.0,0.0
492.5,0,0,0.0,0.0
493.5,0,0,0.0,0.0
494.5,0,0,0.0,0.0
495.5,0,0,0.0,0.0
496.5,0,0,0.0,0.0
497.5,0,0,0.0,0.0
498.5,0,0,0.0,0.0
499.5,0,0,0.0,0.0
500.5,0,0,0.0,0.0
501.5,0,0,0.0,0.0
502.5,0,0,0.0,0.0
503.5,0,0,0.0,0.0
504.5,0,0,0.0,0.0
505.5,0,0,0.0,0.0
506.5,0,0,0.0,0.0
507.5,0,0,0.0,0.0
508.5,0,0,0.0,0.0
509.5,0,0,0.0,0.0
510.5,0,0,0.0,0.0
511.5,0,0,0.0,0.0
512.5,0,0,0.0,0.0
513.5,0,0,0.0,0.0
514.5,0,0,0.0,0.0
515.5,0,0,0.0,0.0
516.5,0,0,0.0,0.0
517.5,0,0,0.0,0.0
518.5,0,0,0.0,0.0
519.5,0,0,0.0,0.0
520.5,0,0,0.0,0.0
521.5,0,0,0.0,0.0
522.5,0,0,0.0,0.0
523.5,0,0,0.0,0.0
524.5,0,0,0.0,0.0
525.5,0,0,0.0,0.0
526.5,0,0,0.0,0.0
527.5,0,0,0.0,0.0
528.5,0,0,0.0,0.0
529.5,0,0,0.0,0.0
530.5,0,0,0.0,0.0
531.5,0,0,0.0,0.0
532.5,0,0,0.0,0.0
533.5,0,0,0.0,0.0
534.5,0,0,0.0,0.0
535.5,0,0,0.0,0.0
536.5,0,0,0.0,0.0
537.5,0,0,0.0,0.0
538.5,0,0,0.0,0.0
539.5,0,0,0.0,0.0
540.5,0,0,0.0,0.0
541.5,0,0,0.0,0.0
542.5,0,0,0.0,0.0
543.5,0,0,0.0,0.0
544.5,0,0,0.0,0.0
545.5,0,0,0.0,0.0
546.5,0,0,0.0,0.0
547.5,0,0,0.0,0.0
548.5,0,0,0.0,0.0
549.5,0,0,0.0,0.0
550.5,0,0,0.0,0.0
551.5,0,0,0.0,0.0
552.5,0,0,0.0,0.0
553.5,0,0,0.0,0.0
554.5,0,0,0.0,0.0
555.5,0,0,0.0,0.0
556.5,0,0,0.0,0.0
557.5,0,0,0.0,0.0
558.5,0,0,0.0,0.0
559.5,0,0,0.0,0.0
560.5,0,0,0.0,0.0
561.5,0,0,0.0,0.0
562.5,0,0,0.0,0.0
563.5,0,0,0.0,0.0
564.5,0,0,0.0,0.0
565.5,0,0,0.0,0.0
566.5,0,0,0.0,0.0
567.5,0,0,0.0,0.0
568.5,0,0,0.0,0.0
569.5,0,0,0.0,0.0
570.5,0,0,0.0,0.0
571.5,0,0,0.0,0.0
572.5,0,0,0.0,0.0
573.5,0,0,0.0,0.0
574.5,0,0,0.0,0.0
575.5,0,0,0.0,0.0
576.5,0,0,0.0,0.0
577.5,0,0,0.0,0.0
578.5,0,0,0.0,0.0
579.5,0,0,0.0,0.0
580.5,0,0,0.0,0.0
581.5,0,0,0.0,0.0
582.5,0,0,0.0,0.0
583.5,0,0,0.0,0.0
584.5,0,0,0.0,0.0
585.5,0,0,0.0,0.0
586.5,0,0,0.0,0.0
587.5,0,0,0.0,0.0
588.5,0,0,0.0,0.0
589.5,0,0,0.0,0.0
590.5,0,0,0.0,0.0
591.5,0,0,0.0,0.0
592.5,0,0,0.0,0.0
593.5,0,0,0.0,0.0
594.5,0,0,0.0,0.0
595.5,0,0,0.0,0.0
596.5,0,0,0.0,0.0
597.5,0,0,0.0,0.0
598.5,0,0,0.0,0.0
599.5,0,0,0.0,0.0
600.5,0,0,0.0,0.0
601.5,0,0,0.0,0.0
602.5,0,0,0.0,0.0
603.5,0,0,0.0,0.0
604.5,0,0,0.0,0.0
605.5,0,0,0.0,0.0
606.5,0,0,0.0,0.0
607.5,0,0,0.0,0.0
608.5,0,0,0.0,0.0
609.5,0,0,0.0,0.0
610.5,0,0,0.0,0.0
611.5,0,0,0.0,0.0
612.5,0,0,0.0,0.0
613.5,0,0,0.0,0.0
614.5,0,0,0.0,0.0
615.5,0,0,0.0,0.0
616.5,0,0,0.0,0.0
617.5,0,0,0.0,0.0
618.5,0,0,0.0,0.0
619.5,0,0,0.0,0.0
620.5,0,0,0.0,0.0
621.5,0,0,0.0,0.0
622.5,0,0,0.0,0.0
623.5,0,0,0.0,0.0
624.5,0,0,0.0,0.0
625.5,0,0,0.0,0.0
626.5,0,0,0.0,0.0
627.5,0,0,0.0,0.0
628.5,0,0,0.0,0.0
629.5,0,0,0.0,0.0
630.5,0,0,0.0,0.0
631.5,0,0,0.0,0.0
632.5,0,0,0.0,0.0
633.5,0,0,0.0,0.0
634.5,0,0,0.0,0.0
635.5,0,0,0.0,0.0
636.5,0,0,0.0,0.0
637.5,0,0,0.0,0.0
638.5,0,0,0.0,0.0
639.5,0,0,0.0,0.0
640.5,0,0,0.0,0.0
641.5,0,0,0.0,0.0
642.5,0,0,0.0,0.0
643.5,0,0,0.0,0.0
644.5,0,0,0.0,0.0
645.5,0,0,0.0,0.0
646.5,0,0,0.0,0.0
647.5,0,0,0.0,0.0
648.5,0,0,0.0,0.0
649.5,0,0,0.0,0.0
650.5,0,0,0.0,0.0
651.5,0,0,0.0,0.0
652.5,0,0,0.0,0.0
653.5,0,0,0.0,0.0
654.5,0,0,0.0,0.0
655.5,1,0,0.00012272950417280314,0.0
656.5,0,0,0.0,0.0
657.5,0,0,0.0,0.0
658.5,0,0,0.0,0.0
659.5,0,0,0.0,0.0
660.5,0,0,0.0,0.0
661.5,0,0,0.0,0.0
662.5,0,0,0.0,0.0
663.5,0,0,0.0,0.0
664.5,0,0,0.0,0.0
665.5,0,0,0.0,0.0
666.5,0,0,0.0,0.0
667.5,0,0,0.0,0.0
668.5,0,0,0.0,0.0
669.5,0,0,0.0,0.0
670.5,0,0,0.0,0.0
671.5,0,0,0.0,0.0
672.5,0,0,0.0,0.0
673.5,0,0,0.0,0.0
674.5,0,0,0.0,0.0
675.5,0,0,0.0,0.0
676.5,0,0,0.0,0.0
677.5,0,0,0.0,0.0
678.5,0,0,0.0,0.0
679.5,0,0,0.0,0.0
680.5,0,0,0.0,0.0
681.5,0,0,0.0,0.0
682.5,0,0,0.0,0.0
683.5,0,0,0.0,0.0
684.5,0,0,0.0,0.0
685.5,0,0,0.0,0.0
686.5,0,0,0.0,0.0
687.5,0,0,0.0,0.0
688.5,0,0,0.0,0.0
689.5,0,0,0.0,0.0
690.5,0,0,0.0,0.0
691.5,0,0,0.0,0.0
692.5,0,0,0.0,0.0
693.5,0,0,0.0,0.0
694.5,0,0,0.0,0.0
695.5,0,0,0.0,0.0
696.5,0,0,0.0,0.0
697.5,0,0,0.0,0.0
698.5,0,0,0.0,0.0
699.5,0,0,0.0,0.0
700.5,0,0,0.0,0.0
701.5,0,0,0.0,0.0
702.5,0,0,0.0,0.0
703.5,0,0,0.0,0.0
704.5,0,0,0.0,0.0
705.5,0,0,0.0,0.0
706.5,0,0,0.0,0.0
707.5,0,0,0.0,0.0
708.5,0,0,0.0,0.0
709.5,1,0,0.00012272950417280314,0.0
710.5,0,0,0.0,0.0
711.5,0,0,0.0,0.0
712.5,0,0,0.0,0.0
713.5,0,0,0.0,0.0
714.5,0,0,0.0,0.0
715.5,0,0,0.0,0.0
716.5,0,0,0.0,0.0
717.5,0,0,0.0,0.0
718.5,0,0,0.0,0.0
719.5,0,0,0.0,0.0
720.5,0,0,0.0,0.0
721.5,0,0,0.0,0.0
722.5,0,0,0.0,0.0
723.5,0,0,0.0,0.0
724.5,0,0,0.0,0.0
725.5,0,0,0.0,0.0
726.5,0,0,0.0,0.0
727.5,0,0,0.0,0.0
728.5,0,0,0.0,0.0
729.5,0,0,0.0,0.0
730.5,0,0,0.0,0.0
731.5,0,0,0.0,0.0
732.5,0,0,0.0,0.0
733.5,0,0,0.0,0.0
734.5,0,0,0.0,0.0
735.5,0,0,0.0,0.0
736.5,0,0,0.0,0.0
737.5,0,0,0.0,0.0
738.5,0,0,0.0,0.0
739.5,0,0,0.0,0.0
740.5,1,0,0.00012272950417280314,0.0


==> data/mid/c5/pattern_hist.csv <==
pattern,count
periodical,76554
forward,25259
fan in,16018
mutual,15919
fan out,15864
single,12729
stack (sar),137
gather scatter (sar),88
scatter gather (sar),86
bipartite (sar),85
fan out (sar),44
cycle (sar),42
fan in (sar),29


==> data/mid/c5/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.10485750134432693,1.0,1.4569040741549013,1,0.4131944444444444,1.0,0.1846313615628571
2,0.09955189101989603,2.0,0.37450250998407764,2,0.10243055555555555,2.0,0.0884166495650253
7,0.09772360638107187,3.0,0.1691767839684563,10,0.041666666666666664,3.0,0.05747510392162315
6,0.09015952679691701,4.0,0.09626723713140106,3,0.03819444444444445,4.0,0.04234114862248388
8,0.07682380354902313,5.0,0.06216537898102082,11,0.034722222222222224,5.0,0.03340559655222612
9,0.05785983151102348,6.0,0.043487509816987915,15,0.029513888888888888,6.0,0.027523797036082084
4,0.05613909302742427,7.0,0.0321483211841028,13,0.026041666666666668,7.0,0.02336649682778794
10,0.044990141602437715,8.0,0.024745844681541427,9,0.022569444444444444,8.0,0.02027641711703618
5,0.04190715181932246,9.0,0.01964493389896768,14,0.020833333333333332,9.0,0.017891800953202388
11,0.031869510664993723,10.0,0.015979837571672838,5,0.019097222222222224,10.0,0.01599734139892181
12,0.031439326044093927,11.0,0.013257100564046873,20,0.019097222222222224,11.0,0.014456997846482246
13,0.02452052339128876,12.0,0.011178623128544845,19,0.017361111111111112,12.0,0.013180653040949678
14,0.023194120810181035,13.0,0.009555633888280719,17,0.017361111111111112,13.0,0.012106277217952259
15,0.020935651550457072,14.0,0.008263843302246622,7,0.015625,14.0,0.011189796490134442
16,0.018031905359383402,15.0,0.0072186900131292996,12,0.015625,15.0,0.010399046603733997
1,0.015307402760351318,16.0,0.006361009698108698,8,0.015625,16.0,0.009710012705836681
17,0.01423194120810181,17.0,0.005648395011524231,4,0.013888888888888888,17.0,0.009104407363833738
18,0.014052697616060227,18.0,0.005049801963044321,18,0.012152777777777778,18.0,0.008568062768837448
19,0.012367807850869331,19.0,0.0045420793728824325,6,0.010416666666666666,19.0,0.008089835031226969
20,0.011973471948377846,20.0,0.004107675574454507,16,0.010416666666666666,20.0,0.007660840046174946
21,0.008316902670729522,21.0,0.0037330869508799577,21,0.008680555555555556,21.0,0.00727390960069464
23,0.008173507797096254,22.0,0.003407786088611772,29,0.008680555555555556,22.0,0.006923197129321794
22,0.007994264205054669,23.0,0.003123467211493656,22,0.006944444444444444,23.0,0.006603887234540422
24,0.007241441118480014,24.0,0.002873505877340966,30,0.006944444444444444,24.0,0.00631197848022737
25,0.005198064169205951,25.0,0.002652566090252459,31,0.006944444444444444,25.0,0.0060441187865593795
26,0.004875425703531099,26.0,0.002456310569195069,39,0.006944444444444444,26.0,0.00579747915660754
27,0.004732030829897831,27.0,0.002281184325898797,23,0.005208333333333333,27.0,0.005569655720597668
28,0.004015056461731493,28.0,0.0021242510839992474,28,0.005208333333333333,28.0,0.005358592963825063
32,0.003333930811973472,29.0,0.0019830682854668556,25,0.003472222222222222,29.0,0.0051625229852747334
30,0.003298082093565155,30.0,0.0018555906162058572,26,0.003472222222222222,30.0,0.004979917017292277
29,0.003226384656748521,31.0,0.0017400948456041101,24,0.003472222222222222,31.0,0.004809446415996551
33,0.00301129234629862,32.0,0.0016351207606833046,34,0.003472222222222222,32.0,0.004649951034410926
34,0.0027603513174404015,33.0,0.0015394243711431886,52,0.001736111111111111,33.0,0.004500413399910754
31,0.002509410288582183,34.0,0.0014519405544420629,35,0.001736111111111111,34.0,0.0043599374915039586
42,0.0021509231044990144,35.0,0.0013717530244210466,43,0.001736111111111111,35.0,0.004227731189656057
35,0.00197167951245743,36.0,0.0012980700264563526,153,0.001736111111111111,36.0,0.004103091678850739
41,0.0018999820756407959,37.0,0.0012302045436555155,51,0.001736111111111111,37.0,0.003985393239784807
36,0.001792435920415845,38.0,0.001167558081459878,55,0.001736111111111111,38.0,0.003874076987464274
40,0.0017565872020075283,39.0,0.001109607309552659,175,0.001736111111111111,39.0,0.0037686422031226754
39,0.001469797454740993,40.0,0.0010558929994933502,119,0.001736111111111111,40.0,0.003668638978788891
37,0.0013981000179243593,41.0,0.0010060108177397616,33,0.001736111111111111,41.0,0.003573661948578069
60,0.0013981000179243593,42.0,0.0009596036265492024,125,0.001736111111111111,42.0,0.0034833449241143044
43,0.0013264025811077255,43.0,0.0009163550168272252,58,0.001736111111111111,43.0,0.003397356285702878
115,0.0011830077074744577,44.0,0.0008759838525499516,60,0.001736111111111111,44.0,0.0033153950080384268
61,0.0011830077074744577,45.0,0.0008382396497825871,96,0.001736111111111111,45.0,0.003237187220936642
116,0.001147158989066141,46.0,0.0008028986474184107,46,0.001736111111111111,46.0,0.003162483223006076
38,0.0010754615522495072,47.0,0.0007697604537138263,41,0.001736111111111111,47.0,0.0030910548802473344
44,0.0010396128338411902,48.0,0.0007386451741116991,64,0.001736111111111111,48.0,0.0030226933529829752
49,0.0010037641154328732,49.0,0.0007093909429526021,44,0.001736111111111111,49.0,0.002957207103827495
47,0.0010037641154328732,50.0,0.0006818517954069346,48,0.001736111111111111,50.0,0.0028944201470272523
48,0.000752823086574655,51.0,0.0006558958270381925,74,0.001736111111111111,51.0,0.0028341705057674483
59,0.000752823086574655,52.0,0.0006314035973834243,115,0.001736111111111111,52.0,0.00277630884921897
63,0.000716974368166338,53.0,0.000608266741241632,,,53.0,0.0027206972853891782
50,0.0006452769313497042,54.0,0.0005863867573306021,,,54.0,0.0026672082894122493
117,0.0006094282129413874,55.0,0.0005656739488710188,,,55.0,0.0026157237498980967
58,0.0005735794945330705,56.0,0.0005460464946915459,,,56.0,0.0025661341184597787
62,0.0005735794945330705,57.0,0.0005274296327844667,,,57.0,0.002518337649642811
45,0.0005377307761247536,58.0,0.0005097549410093812,,,58.0,0.00247223972025482
118,0.0005018820577164366,59.0,0.0004929597019470192,,,59.0,0.002427752218596505
69,0.0004660333393081197,60.0,0.0004769863408303635,,,60.0,0.0023847929953705956
66,0.0004660333393081197,61.0,0.00046178192709362374,,,61.0,0.0023432853691317756
114,0.00043018462089980283,62.0,0.00044729773143582286,,,62.0,0.0023031576800681512
122,0.00043018462089980283,63.0,0.00043348883143924405,,,63.0,0.002264342886699055
51,0.00043018462089980283,64.0,0.00042031375974988514,,,64.0,0.0022267782007558286
52,0.00039433590249148595,65.0,0.0004077341896469278,,,65.0,0.0021904047560990184
53,0.00039433590249148595,66.0,0.00039571465352528605,,,66.0,0.0021551673080317164
64,0.00039433590249148595,67.0,0.0003842222904094915,,,67.0,0.0021210139598065994
46,0.00039433590249148595,68.0,0.00037322661912496825,,,68.0,0.002087895913503741
72,0.000358487184083169,69.0,0.0003626993341877609,,,69.0,0.0020557672427859537
123,0.0003226384656748521,70.0,0.00035261412184733263,,,70.0,0.002024584685325454
73,0.0003226384656748521,71.0,0.0003429464940385641,,,71.0,0.0019943074529460486
75,0.0003226384656748521,72.0,0.000333673638276418,,,72.0,0.001964897057743949
68,0.0003226384656748521,73.0,0.00032477428176649447,,,73.0,0.0019363171526420569
65,0.00028678974726653524,74.0,0.0003162285682123937,,,74.0,0.0019085333850008426
57,0.00028678974726653524,75.0,0.00030801794598110286,,,75.0,0.0018815132620568836
119,0.00028678974726653524,76.0,0.0003001250664444424,,,76.0,0.0018552260270904386
71,0.00028678974726653524,77.0,0.00029253369145127085,,,77.0,0.0018296425453384229
67,0.00028678974726653524,78.0,0.0002852286090044717,,,78.0,0.0018047351987707792
70,0.00028678974726653524,79.0,0.0002781955563211166,,,79.0,0.0017804777889382094
113,0.0002509410288582183,80.0,0.0002714211495456581,,,80.0,0.0017568454471790238
54,0.0002509410288582183,81.0,0.0002648928194662851,,,81.0,0.0017338145515437327
125,0.0002509410288582183,82.0,0.00025859875265515795,,,82.0,0.0017113626498590345
56,0.0002509410288582183,83.0,0.00025252783751541266,,,83.0,0.0016894683884090122
126,0.0002509410288582183,84.0,0.00024666961477265415,,,84.0,0.0016681114457614585
55,0.00021509231044990142,85.0,0.0002410142319971149,,,85.0,0.0016472724713119972
124,0.00021509231044990142,86.0,0.00023555240178552083,,,86.0,0.0016269330281587242
77,0.00021509231044990142,87.0,0.00023027536326969826,,,87.0,0.0016070755399559646
120,0.00021509231044990142,88.0,0.00022517484665266936,,,88.0,0.0015876832414279233
110,0.00021509231044990142,89.0,0.0002202430405029453,,,89.0,0.001568740132251917
131,0.0001792435920415845,90.0,0.00021547256156439034,,,90.0,0.0015502309340468697
121,0.0001792435920415845,91.0,0.00021085642686279133,,,91.0,0.001532141050226166
74,0.0001792435920415845,92.0,0.00020638802791146977,,,92.0,0.001514456528495056
88,0.00014339487363326762,93.0,0.00020206110683721745,,,93.0,0.0014971640257918609
109,0.00014339487363326762,94.0,0.00019786973426478327,,,94.0,0.0014802507754894368
129,0.00014339487363326762,95.0,0.00019380828881331868,,,95.0,0.0014637045566889217
78,0.00014339487363326762,96.0,0.00018987143807180134,,,96.0,0.001447513665451904
85,0.00014339487363326762,97.0,0.00018605412093267824,,,97.0,0.0014316668878299218
127,0.00014339487363326762,98.0,0.0001823515311739561,,,98.0,0.0014161534745618163
95,0.00014339487363326762,99.0,0.00017875910218985216,,,99.0,0.001400963117319998
92,0.00010754615522495071,100.0,0.00017527249277902486,,,100.0,0.001386085926396271
128,0.00010754615522495071,101.0,0.00017188757390743643,,,101.0,0.001371512409726589
98,0.00010754615522495071,102.0,0.00016860041637015093,,,102.0,0.0013572334531620689
104,0.00010754615522495071,103.0,0.00016540727928292422,,,103.0,0.0013432403019008323
84,0.00010754615522495071,104.0,0.00016230459934037306,,,104.0,0.0013295245430018793
97,0.00010754615522495071,105.0,0.00015928898078287752,,,105.0,0.0013160780889082298
132,0.00010754615522495071,106.0,0.00015635718601924009,,,106.0,0.0013028931619121192
102,0.00010754615522495071,107.0,0.00015350612685653944,,,107.0,0.0012899622795000823
112,0.00010754615522495071,108.0,0.00015073285629262786,,,108.0,0.0012772782405204082
107,0.00010754615522495071,109.0,0.0001480345608303677,,,109.0,0.0012648341121196977
108,0.00010754615522495071,110.0,0.00014540855327601848,,,110.0,0.0012526232173991614
133,0.00010754615522495071,111.0,0.00014285226598720774,,,111.0,0.0012406391237448746
99,0.00010754615522495071,112.0,0.00014036324453867155,,,112.0,0.0012288756317895095
105,0.00010754615522495071,113.0,0.0001379391417764633,,,113.0,0.0012173267649660852
94,7.169743681663381e-05,114.0,0.0001355777122336209,,,114.0,0.0012059867596170713
148,7.169743681663381e-05,115.0,0.00013327680688238,,,115.0,0.0011948500556247525
138,7.169743681663381e-05,116.0,0.00013103436819993498,,,116.0,0.001183911287531124
146,7.169743681663381e-05,117.0,0.00012884842552650548,,,117.0,0.0011731652761177783
86,7.169743681663381e-05,118.0,0.00012671709069607068,,,118.0,0.001162607020418261
83,7.169743681663381e-05,119.0,0.0001246385539216073,,,119.0,0.0011522316901372374
80,7.169743681663381e-05,120.0,0.00012261107991801747,,,120.0,0.001142034618452532
101,7.169743681663381e-05,121.0,0.00012063300424717304,,,121.0,0.0011320112951777013
162,7.169743681663381e-05,122.0,0.0001187027298706416,,,122.0,0.0011221573602642778
130,7.169743681663381e-05,123.0,0.00011681872389670754,,,123.0,0.0011124685976241814
87,7.169743681663381e-05,124.0,0.00011497951450926418,,,124.0,0.0011029409292540734
91,7.169743681663381e-05,125.0,0.00011318368806704048,,,125.0,0.001093570409644596
81,7.169743681663381e-05,126.0,0.00011142988636244353,,,126.0,0.0010843532204585346
79,7.169743681663381e-05,127.0,0.00010971680403005013,,,127.0,0.001075285665462949
103,7.169743681663381e-05,128.0,0.00010804318609547697,,,128.0,0.0010663641657012702
93,7.169743681663381e-05,129.0,0.00010640782565599985,,,129.0,0.0010575852548922239
142,7.169743681663381e-05,130.0,0.00010480956168488501,,,130.0,0.0010489455750432625
151,3.5848718408316905e-05,131.0,0.00010324727695194301,,,131.0,0.001040441872266946
96,3.5848718408316905e-05,132.0,0.00010171989605332295,,,132.0,0.001032070992789414
155,3.5848718408316905e-05,133.0,0.0001002263835440325,,,133.0,0.0010238298791407534
183,3.5848718408316905e-05,134.0,9.87657421671036e-05,,,134.0,0.0010157155665176734
709,3.5848718408316905e-05,135.0,9.733701117372646e-05,,,135.0,0.001007725179309482
82,3.5848718408316905e-05,136.0,9.593926472904549e-05,,,136.0,0.000999855927778882
153,3.5848718408316905e-05,137.0,9.457161039865892e-05,,,137.0,0.0009921051048896058
76,3.5848718408316905e-05,138.0,9.323318771118234e-05,,,138.0,0.0009844700832733829
220,3.5848718408316905e-05,139.0,9.192316679253624e-05,,,139.0,0.0009769483123291543
258,3.5848718408316905e-05,140.0,9.064074706789318e-05,,,140.0,0.000969537315447871
167,3.5848718408316905e-05,141.0,8.938515602747848e-05,,,141.0,0.0009622346873565824
256,3.5848718408316905e-05,142.0,8.815564805265714e-05,,,142.0,0.000955038091575889
250,3.5848718408316905e-05,143.0,8.695150329896244e-05,,,143.0,0.0009479452579851545
184,3.5848718408316905e-05,144.0,8.577202663292954e-05,,,144.0,0.0009409539804902018
741,3.5848718408316905e-05,145.0,8.461654661979004e-05,,,145.0,0.0009340621147884961
111,3.5848718408316905e-05,146.0,8.348441455926385e-05,,,146.0,0.0009272675762271027
213,3.5848718408316905e-05,147.0,8.237500356685247e-05,,,147.0,0.0009205683377489652
185,3.5848718408316905e-05,148.0,8.128770769819467e-05,,,148.0,0.0009139624279232866
655,3.5848718408316905e-05,149.0,8.022194111419118e-05,,,149.0,0.0009074479290560318
215,3.5848718408316905e-05,150.0,7.917713728474235e-05,,,150.0,0.0009010229753767776
143,3.5848718408316905e-05,151.0,7.815274822906952e-05,,,151.0,0.0008946857512983402
134,3.5848718408316905e-05,152.0,7.714824379071055e-05,,,152.0,0.0008884344897458011
100,3.5848718408316905e-05,153.0,7.616311094539127e-05,,,153.0,0.0008822674705517272
150,3.5848718408316905e-05,154.0,7.519685314007884e-05,,,154.0,0.0008761830189145517
234,3.5848718408316905e-05,155.0,7.424898966162073e-05,,,155.0,0.0008701795039172352
166,3.5848718408316905e-05,156.0,7.331905503346442e-05,,,156.0,0.0008642553371034839
159,3.5848718408316905e-05,157.0,7.240659843903852e-05,,,157.0,0.0008584089711089315
202,3.5848718408316905e-05,158.0,7.151118317045617e-05,,,158.0,0.0008526388983448315
90,3.5848718408316905e-05,159.0,7.0632386101277e-05,,,159.0,0.0008469436497319259
147,3.5848718408316905e-05,160.0,6.976979718213434e-05,,,160.0,0.0008413217934822784
163,3.5848718408316905e-05,161.0,6.892301895810042e-05,,,161.0,0.0008357719339269663
140,3.5848718408316905e-05,162.0,6.809166610672503e-05,,,162.0,0.0008302927103876335
,,163.0,6.727536499574071e-05,,,163.0,0.0008248827960900049
,,164.0,6.647375325948293e-05,,,164.0,0.000819540897117554
,,165.0,6.568647939312513e-05,,,165.0,0.0008142657514036071
,,166.0,6.491320236387658e-05,,,166.0,0.0008090561277602493
,,167.0,6.415359123833731e-05,,,167.0,0.0008039108249424732
,,168.0,6.340732482524626e-05,,,168.0,0.000798828670746094
,,169.0,6.267409133290033e-05,,,169.0,0.0007938085211380159
,,170.0,6.195358804055869e-05,,,170.0,0.0007888492594175085
,,171.0,6.124552098318379e-05,,,171.0,0.0007839497954072117
,,172.0,6.05496046489031e-05,,,172.0,0.0007791090646726496
,,173.0,5.986556168860835e-05,,,173.0,0.0007743260277690874
,,174.0,5.919312263713814e-05,,,174.0,0.0007695996695146266
,,175.0,5.853202564551905e-05,,,175.0,0.0007649289982884734
,,176.0,5.788201622376578e-05,,,176.0,0.0007603130453533762
,,177.0,5.7242846993767486e-05,,,177.0,0.0007557508642012641
,,178.0,5.661427745180996e-05,,,178.0,0.0007512415299211685
,,179.0,5.59960737403066e-05,,,179.0,0.0007467841385885465
,,180.0,5.538800842833199e-05,,,180.0,0.000742377806675169
,,181.0,5.4789860300571816e-05,,,181.0,0.0007380216704787697
,,182.0,5.42014141543224e-05,,,182.0,0.0007337148855716887
,,183.0,5.362246060419023e-05,,,183.0,0.0007294566262677772
,,184.0,5.3052795894159436e-05,,,184.0,0.0007252460851068644
,,185.0,5.249222171671117e-05,,,185.0,0.0007210824723561142
,,186.0,5.194054503869357e-05,,,186.0,0.0007169650155276309
,,187.0,5.139757793365596e-05,,,187.0,0.000712892958911702
,,188.0,5.0863137420374204e-05,,,188.0,0.0007088655631250884
,,189.0,5.033704530730711e-05,,,189.0,0.0007048821046738016
,,190.0,4.981912804273609e-05,,,190.0,0.0007009418755298295
,,191.0,4.93092165703518e-05,,,191.0,0.0006970441827212924
,,192.0,4.8807146190062526e-05,,,192.0,0.00069318834793554
,,193.0,4.831275642380945e-05,,,193.0,0.0006893737071347121
,,194.0,4.782589088618392e-05,,,194.0,0.0006855996101833101
,,195.0,4.7346397159651226e-05,,,195.0,0.0006818654204873456
,,196.0,4.6874126674194116e-05,,,196.0,0.0006781705146446491
,,197.0,4.640893459119815e-05,,,197.0,0.0006745142821059361
,,198.0,4.595067969140846e-05,,,198.0,0.00067089612484625
,,199.0,4.549922426679586e-05,,,199.0,0.0006673154570464128
,,200.0,4.505443401617665e-05,,,200.0,0.0006637717047841289
,,201.0,4.4616177944438184e-05,,,201.0,0.000660264305734405
,,202.0,4.418432826522825e-05,,,202.0,0.0006567927088789579
,,203.0,4.375876030697286e-05,,,203.0,0.0006533563742243014
,,204.0,4.3339352422092804e-05,,,204.0,0.0006499547725282064
,,205.0,4.292598589929515e-05,,,205.0,0.0006465873850342518
,,206.0,4.251854487882109e-05,,,206.0,0.0006432537032141836
,,207.0,4.21169162705367e-05,,,207.0,0.0006399532285178203
,,208.0,4.1720989674758195e-05,,,208.0,0.0006366854721302447
,,209.0,4.133065730570755e-05,,,209.0,0.0006334499547360383
,,210.0,4.0945813917499264e-05,,,210.0,0.0006302462062903205
,,211.0,4.0566356732562826e-05,,,211.0,0.0006270737657963654
,,212.0,4.019218537240972e-05,,,212.0,0.0006239321810895765
,,213.0,3.982320179065748e-05,,,213.0,0.0006208210086276091
,,214.0,3.945931020822717e-05,,,214.0,0.0006177398132864371
,,215.0,3.91004170506338e-05,,,215.0,0.0006146881681621695
,,216.0,3.8746430887292946e-05,,,216.0,0.0006116656543784275
,,217.0,3.839726237276959e-05,,,217.0,0.0006086718608991037
,,218.0,3.805282418989852e-05,,,218.0,0.0006057063843463252
,,219.0,3.7713030994708444e-05,,,219.0,0.0006027688288234573
,,220.0,3.7377799363084587e-05,,,220.0,0.000599858805742982
,,221.0,3.70470477391074e-05,,,221.0,0.0005969759336590983
,,222.0,3.6720696385007365e-05,,,222.0,0.0005941198381048932
,,223.0,3.639866733267831e-05,,,223.0,0.0005912901514339371
,,224.0,3.6080884336694084e-05,,,224.0,0.000588486512666168
,,225.0,3.576727282877533e-05,,,225.0,0.0005857085673379256
,,226.0,3.545775987365562e-05,,,226.0,0.0005829559673560082
,,227.0,3.515227412629774e-05,,,227.0,0.0005802283708556269
,,228.0,3.485074579041338e-05,,,228.0,0.0005775254420621354
,,229.0,3.4553106578240685e-05,,,229.0,0.0005748468511564206
,,230.0,3.425928967153653e-05,,,230.0,0.0005721922741438399
,,231.0,3.3969229683741576e-05,,,231.0,0.000569561392726598
,,232.0,3.368286262327793e-05,,,232.0,0.0005669538941794579
,,233.0,3.3400125857940984e-05,,,233.0,0.0005643694712286858
,,234.0,3.312095808034807e-05,,,234.0,0.0005618078219341309
,,235.0,3.284529927440835e-05,,,235.0,0.0005592686495743469
,,236.0,3.2573090682779484e-05,,,236.0,0.0005567516625346654
,,237.0,3.230427477527809e-05,,,237.0,0.0005542565741981296
,,238.0,3.2038795218212074e-05,,,238.0,0.0005517831028392079
,,239.0,3.177659684460423e-05,,,239.0,0.0005493309715202017
,,240.0,3.151762562527762e-05,,,240.0,0.0005468999079902704
,,241.0,3.12618286407743e-05,,,241.0,0.0005444896445869953
,,242.0,3.1009154054080054e-05,,,242.0,0.0005420999181404098
,,243.0,3.0759551084128764e-05,,,243.0,0.000539730469879423
,,244.0,3.0512969980061114e-05,,,244.0,0.000537381045340568
,,245.0,3.026936199621298e-05,,,245.0,0.0005350513942790082
,,246.0,3.002867936781022e-05,,,246.0,0.000532741270581736
,,247.0,2.979087528734686e-05,,,247.0,0.0005304504321829019
,,248.0,2.955590388162499e-05,,,248.0,0.0005281786409812127
,,249.0,2.932372018943515e-05,,,249.0,0.0005259256627593412
,,250.0,2.9094280139856905e-05,,,250.0,0.0005236912671052892
,,251.0,2.8867540531159928e-05,,,251.0,0.00052147522733565
,,252.0,2.864345901028673e-05,,,252.0,0.0005192773204207163
,,253.0,2.8421994052898678e-05,,,253.0,0.0005170973269113831
,,254.0,2.820310494396781e-05,,,254.0,0.0005149350308677937
,,255.0,2.7986751758897296e-05,,,255.0,0.0005127902197896836
,,256.0,2.777289534515425e-05,,,256.0,0.0005106626845483725
,,257.0,2.7561497304399008e-05,,,257.0,0.00050855221932036
,,258.0,2.7352519975095592e-05,,,258.0,0.0005064586215224829
,,259.0,2.7145926415588562e-05,,,259.0,0.0005043816917485885
,,260.0,2.694168038763213e-05,,,260.0,0.0005023212337076854
,,261.0,2.673974634035756e-05,,,261.0,0.0005002770541635298
,,262.0,2.6540089394665783e-05,,,262.0,0.0004982489628756104
,,263.0,2.6342675328032204e-05,,,263.0,0.0004962367725414925
,,264.0,2.614747055971143e-05,,,264.0,0.0004942402987404872
,,265.0,2.5954442136329833e-05,,,265.0,0.000492259359878607
,,266.0,2.5763557717854396e-05,,,266.0,0.0004902937771347788
,,267.0,2.5574785563926693e-05,,,267.0,0.0004883433744082743
,,268.0,2.538809452055106e-05,,,268.0,0.00048640797826733287
,,269.0,2.520345400712664e-05,,,269.0,0.00048448741789894014
,,270.0,2.5020834003813084e-05,,,270.0,0.0004825815250597342
,,271.0,2.4840205039220102e-05,,,271.0,0.0004806901340280106
,,272.0,2.466153817841155e-05,,,272.0,0.0004788130815567964
,,273.0,2.4484805011214713e-05,,,273.0,0.0004769502068279664
,,274.0,2.4309977640826073e-05,,,274.0,0.00047510135140737435
,,275.0,2.4137028672704926e-05,,,275.0,0.00047326635920097297
,,276.0,2.396593120374657e-05,,,276.0,0.00047144507641189826
,,277.0,2.3796658811727073e-05,,,277.0,0.0004696373514984919
,,278.0,2.3629185545011833e-05,,,278.0,0.00046784303513324024
,,279.0,2.3463485912520404e-05,,,279.0,0.00046606198016260417
,,280.0,2.3299534873940364e-05,,,280.0,0.0004642940415677194
,,281.0,2.3137307830183126e-05,,,281.0,0.00046253907642594433
,,282.0,2.2976780614074918e-05,,,282.0,0.00046079694387323405
,,283.0,2.2817929481276294e-05,,,283.0,0.000459067505067321
,,284.0,2.2660731101423833e-05,,,284.0,0.0004573506231516805
,,285.0,2.2505162549487748e-05,,,285.0,0.00045564616322026384
,,286.0,2.2351201297339505e-05,,,286.0,0.0004539539922829778
,,287.0,2.2198825205523546e-05,,,287.0,0.00045227397923189387
,,288.0,2.204801251522755e-05,,,288.0,0.0004506059948081684
,,289.0,2.189874184044575e-05,,,289.0,0.0004489499115696567
,,290.0,2.1750992160329998e-05,,,290.0,0.0004473056038592044
,,291.0,2.1604742811723476e-05,,,291.0,0.0004456729477735983
,,292.0,2.1459973481872084e-05,,,292.0,0.0004440518211331628
,,293.0,2.1316664201308652e-05,,,293.0,0.0004424421034519851
,,294.0,2.117479533690534e-05,,,294.0,0.0004408436759087538
,,295.0,2.1034347585089714e-05,,,295.0,0.00043925642131819714
,,296.0,2.0895301965220002e-05,,,296.0,0.0004376802241031062
,,297.0,2.0757639813115413e-05,,,297.0,0.0004361149702669289
,,298.0,2.0621342774737276e-05,,,298.0,0.0004345605473669212
,,299.0,2.0486392800017034e-05,,,299.0,0.0004330168444878433
,,300.0,2.0352772136827205e-05,,,300.0,0.0004314837522161865
,,301.0,2.0220463325091495e-05,,,301.0,0.00042996116261492014
,,302.0,2.0089449191030492e-05,,,302.0,0.000428448969198744
,,303.0,1.9959712841539255e-05,,,303.0,0.0004269470669098372
,,304.0,1.9831237658693476e-05,,,304.0,0.00042545535209408976
,,305.0,1.9704007294380774e-05,,,305.0,0.0004239737224778067
,,306.0,1.957800566505393e-05,,,306.0,0.000422502077144874
,,307.0,1.945321694660287e-05,,,307.0,0.00042104031651437457
,,308.0,1.9329625569342334e-05,,,308.0,0.00041958834231864645
,,309.0,1.9207216213112305e-05,,,309.0,0.00041814605758176877
,,310.0,1.908597380248822e-05,,,310.0,0.0004167133665984711
,,311.0,1.896588350209823e-05,,,311.0,0.00041529017491345255
,,312.0,1.8846930712044762e-05,,,312.0,0.0004138763893011019
,,313.0,1.872910106342773e-05,,,313.0,0.00041247191774561266
,,314.0,1.8612380413966804e-05,,,314.0,0.0004110766694214799
,,315.0,1.8496754843720265e-05,,,315.0,0.00040969055467437337
,,316.0,1.8382210650898036e-05,,,316.0,0.00040831348500237755
,,317.0,1.8268734347766446e-05,,,317.0,0.0004069453730375902
,,318.0,1.8156312656642543e-05,,,318.0,0.00040558613252807146
,,319.0,1.8044932505975637e-05,,,319.0,0.00040423567832013657
,,320.0,1.793458102651393e-05,,,320.0,0.0004028939263409833
,,321.0,1.7825245547554196e-05,,,321.0,0.00040156079358164823
,,322.0,1.771691359327231e-05,,,322.0,0.0004002361980802832
,,323.0,1.7609572879132804e-05,,,323.0,0.0003989200589057456
,,324.0,1.750321130837541e-05,,,324.0,0.00039761229614149646
,,325.0,1.739781696857671e-05,,,325.0,0.0003963128308697978
,,326.0,1.729337812828512e-05,,,326.0,0.00039502158515620475
,,327.0,1.7189883233727364e-05,,,327.0,0.00039373848203434455
,,328.0,1.7087320905584736e-05,,,328.0,0.00039246344549097697
,,329.0,1.6985679935837482e-05,,,329.0,0.0003911964004513301
,,330.0,1.688494928467559e-05,,,330.0,0.0003899372727647054
,,331.0,1.6785118077474494e-05,,,331.0,0.00038868598919034666
,,332.0,1.6686175601834054e-05,,,332.0,0.00038744247738356627
,,333.0,1.6588111304679338e-05,,,333.0,0.00038620666588212493
,,334.0,1.6490914789421744e-05,,,334.0,0.0003849784840928578
,,335.0,1.6394575813178994e-05,,,335.0,0.00038375786227854314
,,336.0,1.629908428405266e-05,,,336.0,0.0003825447315450075
,,337.0,1.6204430258461806e-05,,,337.0,0.00038133902382846304
,,338.0,1.6110603938531472e-05,,,338.0,0.00038014067188307224
,,339.0,1.6017595669534693e-05,,,339.0,0.0003789496092687341
,,340.0,1.5925395937386817e-05,,,340.0,0.0003777657703390891
,,341.0,1.5833995366190867e-05,,,341.0,0.00037658909022973653
,,342.0,1.574338471583281e-05,,,342.0,0.0003754195048466615
,,343.0,1.565355487962555e-05,,,343.0,0.00037425695085486555
,,344.0,1.5564496882000502e-05,,,344.0,0.00037310136566719854
,,345.0,1.5476201876245693e-05,,,345.0,0.000371952687433386
,,346.0,1.5388661142289274e-05,,,346.0,0.000370810855029249
,,347.0,1.530186608452747e-05,,,347.0,0.0003696758080461126
,,348.0,1.5215808229695851e-05,,,348.0,0.00036854748678039837
,,349.0,1.5130479224783043e-05,,,349.0,0.0003674258322233979
,,350.0,1.5045870834985849e-05,,,350.0,0.00036631078605122325
,,351.0,1.496197494170486e-05,,,351.0,0.0003652022906149315
,,352.0,1.4878783540579657e-05,,,352.0,0.0003641002889308183
,,353.0,1.4796288739562687e-05,,,353.0,0.00036300472467087945
,,354.0,1.4714482757030952e-05,,,354.0,0.00036191554215343443
,,355.0,1.4633357919934683e-05,,,355.0,0.0003608326863339113
,,356.0,1.4552906661982153e-05,,,356.0,0.00035975610279578754
,,357.0,1.4473121521859817e-05,,,357.0,0.0003586857377416852
,,358.0,1.4393995141487041e-05,,,358.0,0.00035762153798461673
,,359.0,1.4315520264304571e-05,,,359.0,0.00035656345093937873
,,360.0,1.4237689733596105e-05,,,360.0,0.0003555114246140903
,,361.0,1.4160496490842124e-05,,,361.0,0.00035446540760187374
,,362.0,1.4083933574105372e-05,,,362.0,0.0003534253490726746
,,363.0,1.4007994116447237e-05,,,363.0,0.00035239119876521806
,,364.0,1.3932671344374364e-05,,,364.0,0.00035136290697909944
,,365.0,1.3857958576314853e-05,,,365.0,0.00035034042456700626
,,366.0,1.3783849221123412e-05,,,366.0,0.0003493237029270686
,,367.0,1.3710336776614789e-05,,,367.0,0.00034831269399533633
,,368.0,1.3637414828124933e-05,,,368.0,0.00034730735023837984
,,369.0,1.3565077047099252e-05,,,369.0,0.00034630762464601283
,,370.0,1.3493317189707379e-05,,,370.0,0.0003453134707241337
,,371.0,1.34221290954839e-05,,,371.0,0.0003443248424876844
,,372.0,1.3351506685994488e-05,,,372.0,0.00034334169445372374
,,373.0,1.3281443963526878e-05,,,373.0,0.0003423639816346135
,,374.0,1.321193500980618e-05,,,374.0,0.00034139165953131457
,,375.0,1.3142973984734008e-05,,,375.0,0.00034042468412679203
,,376.0,1.3074555125150909e-05,,,376.0,0.00033946301187952625
,,377.0,1.3006672743621606e-05,,,377.0,0.000338506599717128
,,378.0,1.2939321227242605e-05,,,378.0,0.0003375554050300564
,,379.0,1.2872495036471638e-05,,,379.0,0.00033660938566543755
,,380.0,1.2806188703978542e-05,,,380.0,0.0003356684999209811
,,381.0,1.2740396833517088e-05,,,381.0,0.0003347327065389938
,,382.0,1.2675114098817347e-05,,,382.0,0.00033380196470048865
,,383.0,1.261033524249816e-05,,,383.0,0.00033287623401938646
,,384.0,1.2546055074999282e-05,,,384.0,0.0003319554745368095
,,385.0,1.248226847353283e-05,,,385.0,0.00033103964671546475
,,386.0,1.2418970381053583e-05,,,386.0,0.00033012871143411513
,,387.0,1.23561558052478e-05,,,387.0,0.00032922262998213823
,,388.0,1.2293819817540145e-05,,,388.0,0.0003283213640541688
,,389.0,1.2231957552118367e-05,,,389.0,0.00032742487574482577
,,390.0,1.2170564204975346e-05,,,390.0,0.00032653312754352056
,,391.0,1.210963503296818e-05,,,391.0,0.00032564608232934616
,,392.0,1.2049165352893969e-05,,,392.0,0.00032476370336604547
,,393.0,1.1989150540581924e-05,,,393.0,0.0003238859542970567
,,394.0,1.1929586030001507e-05,,,394.0,0.0003230127991406353
,,395.0,1.1870467312386265e-05,,,395.0,0.0003221442022850511
,,396.0,1.1811789935373048e-05,,,396.0,0.00032128012848385795
,,397.0,1.1753549502156286e-05,,,397.0,0.000320420542851237
,,398.0,1.1695741670657048e-05,,,398.0,0.0003195654108574097
,,399.0,1.1638362152706584e-05,,,399.0,0.0003187146983241208
,,400.0,1.158140671324404e-05,,,400.0,0.00031786837142019057
,,401.0,1.1524871169528082e-05,,,401.0,0.000317026396657133
,,402.0,1.1468751390362178e-05,,,402.0,0.00031618874088484096
,,403.0,1.141304329533321e-05,,,403.0,0.0003153553712873361
,,404.0,1.1357742854063212e-05,,,404.0,0.0003145262553785821
,,405.0,1.1302846085473926e-05,,,405.0,0.00031370136099836136
,,406.0,1.1248349057063987e-05,,,406.0,0.00031288065630821245
,,407.0,1.1194247884198419e-05,,,407.0,0.0003120641097874286
,,408.0,1.1140538729410258e-05,,,408.0,0.00031125169022911526
,,409.0,1.1087217801714026e-05,,,409.0,0.0003104433667363066
,,410.0,1.1034281355930873e-05,,,410.0,0.00030963910871813894
,,411.0,1.0981725692025112e-05,,,411.0,0.0003088388858860807
,,412.0,1.0929547154451946e-05,,,412.0,0.00030804266825021814
,,413.0,1.0877742131516193e-05,,,413.0,0.0003072504261155952
,,414.0,1.082630705474177e-05,,,414.0,0.00030646213007860725
,,415.0,1.0775238398251726e-05,,,415.0,0.0003056777510234474
,,416.0,1.0724532678158663e-05,,,416.0,0.0003048972601186044
,,417.0,1.0674186451965292e-05,,,417.0,0.0003041206288134119
,,418.0,1.0624196317974969e-05,,,418.0,0.0003033478288346472
,,419.0,1.0574558914712027e-05,,,419.0,0.0003025788321831799
,,420.0,1.0525270920351669e-05,,,420.0,0.000301813611130668
,,421.0,1.0476329052159309e-05,,,421.0,0.00030105213821630245
,,422.0,1.0427730065939125e-05,,,422.0,0.0003002943862435979
,,423.0,1.0379470755491687e-05,,,423.0,0.00029954032827722994
,,424.0,1.0331547952080475e-05,,,424.0,0.00029878993763991676
,,425.0,1.0283958523907127e-05,,,425.0,0.00029804318790934624
,,426.0,1.0236699375595243e-05,,,426.0,0.000297300052915146
,,427.0,1.0189767447682593e-05,,,427.0,0.000296560506735897
,,428.0,1.0143159716121587e-05,,,428.0,0.00029582452369618915
,,429.0,1.0096873191787827e-05,,,429.0,0.0002950920783637183
,,430.0,1.0050904919996599e-05,,,430.0,0.0002943631455464248
,,431.0,1.0005251980027188e-05,,,431.0,0.0002936377002896719
,,432.0,9.959911484654822e-06,,,432.0,0.00029291571787346373
,,433.0,9.91488057969015e-06,,,433.0,0.0002921971738097019
,,434.0,9.870156443526076e-06,,,434.0,0.00029148204383948155
,,435.0,9.825736286691867e-06,,,435.0,0.0002907703039304237
,,436.0,9.781617351414337e-06,,,436.0,0.0002900619302740456
,,437.0,9.737796911186033e-06,,,437.0,0.00028935689928316735
,,438.0,9.694272270340274e-06,,,438.0,0.00028865518758935396
,,439.0,9.651040763632907e-06,,,439.0,0.0002879567720403935
,,440.0,9.608099755830685e-06,,,440.0,0.00028726162969780944
,,441.0,9.565446641306131e-06,,,441.0,0.0002865697378344075
,,442.0,9.52307884363877e-06,,,442.0,0.0002858810739318555
,,443.0,9.480993815222619e-06,,,443.0,0.0002851956156782976
,,444.0,9.43918903687983e-06,,,444.0,0.00028451334096599954
,,445.0,9.397662017480364e-06,,,445.0,0.00028383422788902737
,,446.0,9.356410293567592e-06,,,446.0,0.0002831582547409566
,,447.0,9.315431428989725e-06,,,447.0,0.00028248540001261344
,,448.0,9.274723014536961e-06,,,448.0,0.0002818156423898455
,,449.0,9.234282667584247e-06,,,449.0,0.0002811489607513237
,,450.0,9.194108031739559e-06,,,450.0,0.0002804853341663729
,,451.0,9.154196776497622e-06,,,451.0,0.00027982474189283235
,,452.0,9.11454659689893e-06,,,452.0,0.0002791671633749442
,,453.0,9.075155213194013e-06,,,453.0,0.00027851257824127075
,,454.0,9.036020370512853e-06,,,454.0,0.00027786096630263963
,,455.0,8.99713983853933e-06,,,455.0,0.00027721230755011557
,,456.0,8.958511411190654e-06,,,456.0,0.00027656658215299997
,,457.0,8.920132906301662e-06,,,457.0,0.0002759237704568567
,,458.0,8.882002165313904e-06,,,458.0,0.0002752838529815638
,,459.0,8.84411705296945e-06,,,459.0,0.00027464681041939145
,,460.0,8.806475457009316e-06,,,460.0,0.00027401262363310443
,,461.0,8.769075287876445e-06,,,461.0,0.0002733812736540906
,,462.0,8.731914478423148e-06,,,462.0,0.00027275274168051303
,,463.0,8.69499098362295e-06,,,463.0,0.0002721270090754868
,,464.0,8.658302780286738e-06,,,464.0,0.00027150405736527924
,,465.0,8.621847866783178e-06,,,465.0,0.00027088386823753447
,,466.0,8.58562426276328e-06,,,466.0,0.0002702664235395198
,,467.0,8.549630008889066e-06,,,467.0,0.00026965170527639575
,,468.0,8.513863166566287e-06,,,468.0,0.0002690396956095086
,,469.0,8.478321817681083e-06,,,469.0,0.00026843037685470397
,,470.0,8.443004064340546e-06,,,470.0,0.00026782373148066373
,,471.0,8.40790802861712e-06,,,471.0,0.0002672197421072627
,,472.0,8.373031852296748e-06,,,472.0,0.00026661839150394763
,,473.0,8.338373696630739e-06,,,473.0,0.00026601966258813626
,,474.0,8.303931742091266e-06,,,474.0,0.0002654235384236373
,,475.0,8.269704188130445e-06,,,475.0,0.00026483000221909033
,,476.0,8.235689252942928e-06,,,476.0,0.0002642390373264255
,,477.0,8.20188517323197e-06,,,477.0,0.00026365062723934324
,,478.0,8.168290203978885e-06,,,478.0,0.00026306475559181256
,,479.0,8.134902618215846e-06,,,479.0,0.0002624814061565889
,,480.0,8.101720706801996e-06,,,480.0,0.00026190056284375074
,,481.0,8.068742778202775e-06,,,481.0,0.00026132220969925414
,,482.0,8.03596715827244e-06,,,482.0,0.00026074633090350573
,,483.0,8.003392190039714e-06,,,483.0,0.00026017291076995406
,,484.0,7.971016233496506e-06,,,484.0,0.0002596019337436977
,,485.0,7.938837665389688e-06,,,485.0,0.0002590333844001115
,,486.0,7.906854879015803e-06,,,486.0,0.00025846724744348965
,,487.0,7.875066284018752e-06,,,487.0,0.0002579035077057055
,,488.0,7.84347030619034e-06,,,488.0,0.0002573421501448886
,,489.0,7.812065387273654e-06,,,489.0,0.00025678315984411707
,,490.0,7.780849984769243e-06,,,490.0,0.00025622652201012775
,,491.0,7.74982257174404e-06,,,491.0,0.00025567222197204044
,,492.0,7.718981636642972e-06,,,492.0,0.00025512024518009943
,,493.0,7.688325683103255e-06,,,493.0,0.0002545705772044293
,,494.0,7.657853229771268e-06,,,494.0,0.00025402320373380715
,,495.0,7.627562810122025e-06,,,495.0,0.0002534781105744486
,,496.0,7.5974529722811715e-06,,,496.0,0.0002529352836488097
,,497.0,7.567522278849456e-06,,,497.0,0.0002523947089944028
,,498.0,7.537769306729681e-06,,,498.0,0.00025185637276262725
,,499.0,7.5081926469560395e-06,,,499.0,0.00025132026121761397
,,500.0,7.478790904525839e-06,,,500.0,0.00025078636073508413
,,501.0,7.449562698233553e-06,,,501.0,0.00025025465780122174
,,502.0,7.4205066605071774e-06,,,502.0,0.0002497251390115599
,,503.0,7.391621437246849e-06,,,503.0,0.00024919779106988033
,,504.0,7.36290568766568e-06,,,504.0,0.00024867260078712574
,,505.0,7.3343580841328e-06,,,505.0,0.0002481495550803265
,,506.0,7.305977312018538e-06,,,506.0,0.00024762864097153866
,,507.0,7.277762069541749e-06,,,507.0,0.00024710984558679565
,,508.0,7.249711067619202e-06,,,508.0,0.00024659315615507214
,,509.0,7.2218230297170545e-06,,,509.0,0.00024607856000726034
,,510.0,7.194096691704331e-06,,,510.0,0.00024556604457515846
,,511.0,7.166530801708405e-06,,,511.0,0.000245055597390471
,,512.0,7.139124119972442e-06,,,512.0,0.00024454720608382114
,,513.0,7.1118754187147705e-06,,,513.0,0.00024404085838377468
,,514.0,7.084783481990166e-06,,,514.0,0.00024353654211587536
,,515.0,7.057847105552995e-06,,,515.0,0.00024303424520169181
,,516.0,7.031065096722215e-06,,,516.0,0.00024253395565787542
,,517.0,7.004436274248176e-06,,,517.0,0.00024203566159522954
,,518.0,6.977959468181225e-06,,,518.0,0.0002415393512177892
,,519.0,6.951633519742064e-06,,,519.0,0.00024104501282191202
,,520.0,6.9254572811938405e-06,,,520.0,0.0002405526347953793
,,521.0,6.899429615715945e-06,,,521.0,0.00024006220561650796
,,522.0,6.873549397279495e-06,,,522.0,0.00023957371385327237
,,523.0,6.847815510524466e-06,,,523.0,0.00023908714816243682
,,524.0,6.8222268506384615e-06,,,524.0,0.00023860249728869753
,,525.0,6.796782323237083e-06,,,525.0,0.00023811975006383514
,,526.0,6.7714808442458825e-06,,,526.0,0.0002376388954058763
,,527.0,6.746321339783875e-06,,,527.0,0.00023715992231826551
,,528.0,6.721302746048583e-06,,,528.0,0.0002366828198890462
,,529.0,6.696424009202591e-06,,,529.0,0.00023620757729005107
,,530.0,6.671684085261592e-06,,,530.0,0.00023573418377610195
,,531.0,6.647081939983895e-06,,,531.0,0.00023526262868421867
,,532.0,6.622616548761381e-06,,,532.0,0.00023479290143283677
,,533.0,6.598286896511885e-06,,,533.0,0.00023432499152103458
,,534.0,6.574091977572962e-06,,,534.0,0.00023385888852776857
,,535.0,6.550030795597064e-06,,,535.0,0.00023339458211111766
,,536.0,6.52610236344804e-06,,,536.0,0.00023293206200753597
,,537.0,6.502305703099012e-06,,,537.0,0.00023247131803111394
,,538.0,6.478639845531544e-06,,,538.0,0.000232012340072848
,,539.0,6.455103830636127e-06,,,539.0,0.00023155511809991837
,,540.0,6.4316967071139376e-06,,,540.0,0.00023109964215497456
,,541.0,6.408417532379865e-06,,,541.0,0.00023064590235542963
,,542.0,6.3852653724667785e-06,,,542.0,0.0002301938888927618
,,543.0,6.3622393019310205e-06,,,543.0,0.00022974359203182387
,,544.0,6.339338403759115e-06,,,544.0,0.00022929500211016064
,,545.0,6.316561769275651e-06,,,545.0,0.0002288481095373336
,,546.0,6.293908498052356e-06,,,546.0,0.00022840290479425352
,,547.0,6.271377697818315e-06,,,547.0,0.0002279593784325197
,,548.0,6.248968484371332e-06,,,548.0,0.00022751752107376768
,,549.0,6.2266799814904144e-06,,,549.0,0.00022707732340902274
,,550.0,6.204511320849363e-06,,,550.0,0.00022663877619806191
,,551.0,6.182461641931454e-06,,,551.0,0.0002262018702687819
,,552.0,6.160530091945191e-06,,,552.0,0.00022576659651657476
,,553.0,6.138715825741126e-06,,,553.0,0.00022533294590370973
,,554.0,6.117018005729713e-06,,,554.0,0.0002249009094587225
,,555.0,6.095435801800199e-06,,,555.0,0.00022447047827581047
,,556.0,6.0739683912405286e-06,,,556.0,0.00022404164351423535
,,557.0,6.0526149586582426e-06,,,557.0,0.00022361439639773152
,,558.0,6.031374695902368e-06,,,558.0,0.0002231887282139213
,,559.0,6.010246801986281e-06,,,559.0,0.0002227646303137364
,,560.0,5.989230483011524e-06,,,560.0,0.00022234209411084566
,,561.0,5.968324952092565e-06,,,561.0,0.0002219211110810889
,,562.0,5.94752942928249e-06,,,562.0,0.00022150167276191714
,,563.0,5.9268431414996235e-06,,,563.0,0.00022108377075183834
,,564.0,5.906265322455036e-06,,,564.0,0.0002206673967098697
,,565.0,5.8857952125809516e-06,,,565.0,0.0002202525423549953
,,566.0,5.865432058960041e-06,,,566.0,0.00021983919946563001
,,567.0,5.845175115255574e-06,,,567.0,0.00021942735987908878
,,568.0,5.825023641642431e-06,,,568.0,0.00021901701549106167
,,569.0,5.804976904738952e-06,,,569.0,0.00021860815825509476
,,570.0,5.785034177539624e-06,,,570.0,0.00021820078018207605
,,571.0,5.765194739348589e-06,,,571.0,0.0002177948733397274
,,572.0,5.74545787571395e-06,,,572.0,0.00021739042985210137
,,573.0,5.725822878362887e-06,,,573.0,0.00021698744189908365
,,574.0,5.706289045137549e-06,,,574.0,0.0002165859017159007
,,575.0,5.686855679931727e-06,,,575.0,0.00021618580159263253
,,576.0,5.667522092628295e-06,,,576.0,0.00021578713387373076
,,577.0,5.648287599037388e-06,,,577.0,0.00021538989095754138
,,578.0,5.629151520835346e-06,,,578.0,0.00021499406529583296
,,579.0,5.61011318550438e-06,,,579.0,0.0002145996493933295
,,580.0,5.591171926272958e-06,,,580.0,0.00021420663580724828
,,581.0,5.5723270820569145e-06,,,581.0,0.00021381501714684258
,,582.0,5.553577997401252e-06,,,582.0,0.00021342478607294896
,,583.0,5.534924022422649e-06,,,583.0,0.00021303593529753946
,,584.0,5.516364512752643e-06,,,584.0,0.0002126484575832784
,,585.0,5.497898829481493e-06,,,585.0,0.00021226234574308367
,,586.0,5.479526339102707e-06,,,586.0,0.00021187759263969266
,,587.0,5.461246413458229e-06,,,587.0,0.0002114941911852326
,,588.0,5.443058429684272e-06,,,588.0,0.00021111213434079547
,,589.0,5.424961770157789e-06,,,589.0,0.00021073141511601713
,,590.0,5.406955822443583e-06,,,590.0,0.0002103520265686609
,,591.0,5.389039979242023e-06,,,591.0,0.00020997396180420498
,,592.0,5.371213638337395e-06,,,592.0,0.00020959721397543511
,,593.0,5.353476202546842e-06,,,593.0,0.00020922177628204022
,,594.0,5.335827079669911e-06,,,594.0,0.0002088476419702128
,,595.0,5.3182656824386845e-06,,,595.0,0.00020847480433225347
,,596.0,5.300791428468498e-06,,,596.0,0.00020810325670617927
,,597.0,5.283403740209229e-06,,,597.0,0.00020773299247533596
,,598.0,5.2661020448971515e-06,,,598.0,0.00020736400506801442
,,599.0,5.248885774507353e-06,,,599.0,0.00020699628795707066
,,600.0,5.231754365706703e-06,,,600.0,0.00020662983465955008
,,601.0,5.214707259807359e-06,,,601.0,0.00020626463873631523
,,602.0,5.197743902720816e-06,,,602.0,0.00020590069379167707
,,603.0,5.180863744912489e-06,,,603.0,0.00020553799347303064
,,604.0,5.164066241356806e-06,,,604.0,0.00020517653147049384
,,605.0,5.147350851492831e-06,,,605.0,0.0002048163015165497
,,606.0,5.130717039180387e-06,,,606.0,0.00020445729738569307
,,607.0,5.114164272656689e-06,,,607.0,0.0002040995128940796
,,608.0,5.097692024493461e-06,,,608.0,0.0002037429418991795
,,609.0,5.081299771554561e-06,,,609.0,0.0002033875782994336
,,610.0,5.06498699495407e-06,,,610.0,0.00020303341603391381
,,611.0,5.048753180014871e-06,,,611.0,0.00020268044908198623
,,612.0,5.032597816227696e-06,,,612.0,0.00020232867146297796
,,613.0,5.016520397210629e-06,,,613.0,0.000201978077235847
,,614.0,5.000520420669084e-06,,,614.0,0.00020162866049885575
,,615.0,4.9845973883562205e-06,,,615.0,0.0002012804153892473
,,616.0,4.968750806033812e-06,,,616.0,0.00020093333608292517
,,617.0,4.952980183433558e-06,,,617.0,0.00020058741679413616
,,618.0,4.937285034218827e-06,,,618.0,0.00020024265177515614
,,619.0,4.921664875946829e-06,,,619.0,0.00019989903531597933
,,620.0,4.906119230031218e-06,,,620.0,0.0001995565617440101
,,621.0,4.890647621705108e-06,,,621.0,0.00019921522542375817
,,622.0,4.875249579984504e-06,,,622.0,0.00019887502075653646
,,623.0,4.85992463763214e-06,,,623.0,0.00019853594218016235
,,624.0,4.844672331121725e-06,,,624.0,0.00019819798416866123
,,625.0,4.829492200602577e-06,,,625.0,0.00019786114123197346
,,626.0,4.814383789864664e-06,,,626.0,0.00019752540791566394
,,627.0,4.799346646304019e-06,,,627.0,0.00019719077880063428
,,628.0,4.784380320888544e-06,,,628.0,0.00019685724850283828
,,629.0,4.769484368124197e-06,,,629.0,0.00019652481167299962
,,630.0,4.75465834602154e-06,,,630.0,0.0001961934629963326
,,631.0,4.7399018160626685e-06,,,631.0,0.0001958631971922654
,,632.0,4.725214343168497e-06,,,632.0,0.00019553400901416596
,,633.0,4.710595495666408e-06,,,633.0,0.00019520589324907082
,,634.0,4.696044845258249e-06,,,634.0,0.00019487884471741597
,,635.0,4.681561966988691e-06,,,635.0,0.00019455285827277088
,,636.0,4.667146439213926e-06,,,636.0,0.0001942279288015747
,,637.0,4.652797843570704e-06,,,637.0,0.00019390405122287493
,,638.0,4.638515764945713e-06,,,638.0,0.0001935812204880689
,,639.0,4.62429979144529e-06,,,639.0,0.00019325943158064735
,,640.0,4.610149514365464e-06,,,640.0,0.00019293867951594061
,,641.0,4.596064528162314e-06,,,641.0,0.0001926189593408673
,,642.0,4.582044430422663e-06,,,642.0,0.00019230026613368512
,,643.0,4.5680888218350774e-06,,,643.0,0.00019198259500374413
,,644.0,4.554197306161183e-06,,,644.0,0.00019166594109124244
,,645.0,4.540369490207296e-06,,,645.0,0.00019135029956698408
,,646.0,4.526604983796346e-06,,,646.0,0.00019103566563213919
,,647.0,4.512903399740114e-06,,,647.0,0.0001907220345180063
,,648.0,4.499264353811768e-06,,,648.0,0.0001904094014857772
,,649.0,4.485687464718674e-06,,,649.0,0.00019009776182630372
,,650.0,4.47217235407553e-06,,,650.0,0.00018978711085986652
,,651.0,4.458718646377754e-06,,,651.0,0.00018947744393594659
,,652.0,4.445325968975183e-06,,,652.0,0.0001891687564329983
,,653.0,4.43199395204603e-06,,,653.0,0.00018886104375822504
,,654.0,4.418722228571134e-06,,,654.0,0.0001885543013473563
,,655.0,4.40551043430848e-06,,,655.0,0.00018824852466442775
,,656.0,4.392358207767978e-06,,,656.0,0.00018794370920156232
,,657.0,4.379265190186526e-06,,,657.0,0.00018763985047875407
,,658.0,4.366231025503323e-06,,,658.0,0.00018733694404365374
,,659.0,4.353255360335452e-06,,,659.0,0.00018703498547135622
,,660.0,4.340337843953713e-06,,,660.0,0.00018673397036419025
,,661.0,4.327478128258714e-06,,,661.0,0.00018643389435150953
,,662.0,4.31467586775721e-06,,,662.0,0.00018613475308948638
,,663.0,4.3019307195387015e-06,,,663.0,0.00018583654226090698
,,664.0,4.289242343252259e-06,,,664.0,0.00018553925757496822
,,665.0,4.276610401083603e-06,,,665.0,0.00018524289476707677
,,666.0,4.264034557732427e-06,,,666.0,0.00018494744959865012
,,667.0,4.251514480389942e-06,,,667.0,0.00018465291785691875
,,668.0,4.239049838716667e-06,,,668.0,0.0001843592953547309
,,669.0,4.22664030482045e-06,,,669.0,0.00018406657793035845
,,670.0,4.214285553234705e-06,,,670.0,0.00018377476144730505
,,671.0,4.201985260896894e-06,,,671.0,0.00018348384179411563
,,672.0,4.189739107127213e-06,,,672.0,0.00018319381488418788
,,673.0,4.177546773607509e-06,,,673.0,0.00018290467665558517
,,674.0,4.165407944360416e-06,,,674.0,0.00018261642307085147
,,675.0,4.1533223057286944e-06,,,675.0,0.00018232905011682758
,,676.0,4.141289546354795e-06,,,676.0,0.00018204255380446945
,,677.0,4.129309357160628e-06,,,677.0,0.00018175693016866758
,,678.0,4.117381431327542e-06,,,678.0,0.0001814721752680685
,,679.0,4.1055054642765014e-06,,,679.0,0.00018118828518489763
,,680.0,4.093681153648473e-06,,,680.0,0.00018090525602478368
,,681.0,4.081908199285012e-06,,,681.0,0.00018062308391658484
,,682.0,4.070186303209046e-06,,,682.0,0.00018034176501221624
,,683.0,4.058515169605849e-06,,,683.0,0.00018006129548647909
,,684.0,4.046894504804222e-06,,,684.0,0.00017978167153689129
,,685.0,4.035324017257847e-06,,,685.0,0.00017950288938351963
,,686.0,4.023803417526845e-06,,,686.0,0.00017922494526881333
,,687.0,4.0123324182595124e-06,,,687.0,0.0001789478354574392
,,688.0,4.000910734174248e-06,,,688.0,0.00017867155623611802
,,689.0,3.989538082041654e-06,,,689.0,0.00017839610391346273
,,690.0,3.978214180666828e-06,,,690.0,0.00017812147481981755
,,691.0,3.966938750871822e-06,,,691.0,0.00017784766530709912
,,692.0,3.955711515478289e-06,,,692.0,0.00017757467174863835
,,693.0,3.944532199290294e-06,,,693.0,0.00017730249053902425
,,694.0,3.9334005290773045e-06,,,694.0,0.00017703111809394873
,,695.0,3.922316233557345e-06,,,695.0,0.00017676055085005303
,,696.0,3.911279043380326e-06,,,696.0,0.0001764907852647752
,,697.0,3.900288691111535e-06,,,697.0,0.00017622181781619918
,,698.0,3.889344911215292e-06,,,698.0,0.000175953645002905
,,699.0,3.878447440038771e-06,,,699.0,0.0001756862633438204
,,700.0,3.867596015795983e-06,,,700.0,0.00017541966937807365
,,701.0,3.856790378551904e-06,,,701.0,0.00017515385966484777
,,702.0,3.846030270206787e-06,,,702.0,0.00017488883078323574
,,703.0,3.835315434480602e-06,,,703.0,0.00017462457933209726
,,704.0,3.824645616897644e-06,,,704.0,0.00017436110192991668
,,705.0,3.814020564771295e-06,,,705.0,0.0001740983952146619
,,706.0,3.8034400271889234e-06,,,706.0,0.00017383645584364492
,,707.0,3.7929037549969468e-06,,,707.0,0.000173575280493383
,,708.0,3.7824115007860307e-06,,,708.0,0.00017331486585946173
,,709.0,3.771963018876437e-06,,,709.0,0.00017305520865639867
,,710.0,3.7615580653035156e-06,,,710.0,0.00017279630561750831
,,711.0,3.751196397803339e-06,,,711.0,0.00017253815349476848
,,712.0,3.740877775798473e-06,,,712.0,0.00017228074905868742
,,713.0,3.7306019603838912e-06,,,713.0,0.00017202408909817234
,,714.0,3.7203687143130238e-06,,,714.0,0.00017176817042039905
,,715.0,3.710177801983942e-06,,,715.0,0.00017151298985068237
,,716.0,3.7000289894256804e-06,,,716.0,0.00017125854423234824
,,717.0,3.689922044284686e-06,,,717.0,0.00017100483042660624
,,718.0,3.6798567358114033e-06,,,718.0,0.00017075184531242367
,,719.0,3.6698328348469862e-06,,,719.0,0.00017049958578640057
,,720.0,3.659850113810142e-06,,,720.0,0.00017024804876264555
,,721.0,3.6499083466840972e-06,,,721.0,0.0001699972311726531
,,722.0,3.6400073090036935e-06,,,722.0,0.00016974712996518153
,,723.0,3.6301467778426025e-06,,,723.0,0.00016949774210613228
,,724.0,3.620326531800673e-06,,,724.0,0.00016924906457842974
,,725.0,3.6105463509913866e-06,,,725.0,0.00016900109438190277
,,726.0,3.600806017029446e-06,,,726.0,0.00016875382853316656
,,727.0,3.591105313018471e-06,,,727.0,0.00016850726406550585
,,728.0,3.5814440235388225e-06,,,728.0,0.00016826139802875905
,,729.0,3.571821934635533e-06,,,729.0,0.00016801622748920325
,,730.0,3.562238833806359e-06,,,730.0,0.0001677717495294402
,,731.0,3.5526945099899445e-06,,,731.0,0.00016752796124828341
,,732.0,3.543188753554098e-06,,,732.0,0.00016728485976064575
,,733.0,3.533721356284177e-06,,,733.0,0.00016704244219742866
,,734.0,3.5242921113715893e-06,,,734.0,0.00016680070570541147
,,735.0,3.5149008134023947e-06,,,735.0,0.00016655964744714244
,,736.0,3.5055472583460242e-06,,,736.0,0.00016631926460083
,,737.0,3.496231243544097e-06,,,737.0,0.00016607955436023534
,,738.0,3.4869525676993454e-06,,,738.0,0.0001658405139345657
,,739.0,3.4777110308646506e-06,,,739.0,0.0001656021405483686
,,740.0,3.4685064344321674e-06,,,740.0,0.00016536443144142676
,,741.0,3.4593385811225675e-06,,,741.0,0.00016512738386865428
,,742.0,3.4502072749743695e-06,,,742.0,0.00016489099509999313
,,743.0,3.4411123213333796e-06,,,743.0,0.000164655262420311
,,744.0,3.4320535268422213e-06,,,744.0,0.0001644201831292996
,,745.0,3.4230306994299736e-06,,,745.0,0.00016418575454137392
,,746.0,3.414043648301894e-06,,,746.0,0.0001639519739855725
,,747.0,3.405092183929248e-06,,,747.0,0.00016371883880545818
,,748.0,3.396176118039226e-06,,,748.0,0.0001634863463590198
,,749.0,3.387295263604955e-06,,,749.0,0.00016325449401857477
,,750.0,3.3784494348356087e-06,,,750.0,0.0001630232791706724
,,751.0,3.3696384471665992e-06,,,751.0,0.00016279269921599783
,,752.0,3.3608621172498688e-06,,,752.0,0.000162562751569277
,,753.0,3.3521202629442665e-06,,,753.0,0.0001623334336591822
,,754.0,3.343412703306012e-06,,,754.0,0.00016210474292823845
,,755.0,3.3347392585792536e-06,,,755.0,0.00016187667683273068
,,756.0,3.326099750186706e-06,,,756.0,0.0001616492328426115
,,757.0,3.3174940007203798e-06,,,757.0,0.00016142240844140983
,,758.0,3.3089218339323924e-06,,,758.0,0.00016119620112614033
,,759.0,3.3003830747258628e-06,,,759.0,0.00016097060840721328
,,760.0,3.2918775491458955e-06,,,760.0,0.00016074562780834557
,,761.0,3.2834050843706383e-06,,,761.0,0.000160521256866472
,,762.0,3.2749655087024273e-06,,,762.0,0.00016029749313165755
,,763.0,3.266558651559012e-06,,,763.0,0.00016007433416701032
,,764.0,3.25818434346486e-06,,,764.0,0.00015985177754859503
,,765.0,3.249842416042539e-06,,,765.0,0.0001596298208653473
,,766.0,3.2415327020041785e-06,,,766.0,0.0001594084617189886
,,767.0,3.2332550351430093e-06,,,767.0,0.00015918769772394192
,,768.0,3.2250092503249798e-06,,,768.0,0.00015896752650724797
,,769.0,3.2167951834804462e-06,,,769.0,0.00015874794570848216
,,770.0,3.2086126715959398e-06,,,770.0,0.00015852895297967218
,,771.0,3.200461552706007e-06,,,771.0,0.00015831054598521626
,,772.0,3.1923416658851255e-06,,,772.0,0.0001580927224018021
,,773.0,3.1842528512396895e-06,,,773.0,0.00015787547991832627
,,774.0,3.176194949900069e-06,,,774.0,0.00015765881623581448
,,775.0,3.1681678040127416e-06,,,775.0,0.00015744272906734232
,,776.0,3.160171256732491e-06,,,776.0,0.00015722721613795656
,,777.0,3.1522051522146806e-06,,,777.0,0.0001570122751845974
,,778.0,3.1442693356075907e-06,,,778.0,0.0001567979039560208
,,779.0,3.1363636530448287e-06,,,779.0,0.00015658410021272183
,,780.0,3.1284879516378033e-06,,,780.0,0.00015637086172685862
,,781.0,3.1206420794682696e-06,,,781.0,0.0001561581862821765
,,782.0,3.1128258855809353e-06,,,782.0,0.00015594607167393316
,,783.0,3.1050392199761377e-06,,,783.0,0.0001557345157088242
,,784.0,3.097281933602585e-06,,,784.0,0.0001555235162049093
,,785.0,3.0895538783501564e-06,,,785.0,0.00015531307099153884
,,786.0,3.081854907042774e-06,,,786.0,0.0001551031779092813
,,787.0,3.074184873431331e-06,,,787.0,0.00015489383480985102
,,788.0,3.0665436321866866e-06,,,788.0,0.0001546850395560367
,,789.0,3.0589310388927204e-06,,,789.0,0.0001544767900216302
,,790.0,3.051346950039449e-06,,,790.0,0.00015426908409135615
,,791.0,3.0437912230162025e-06,,,791.0,0.000154061919660802
,,792.0,3.036263716104861e-06,,,792.0,0.00015385529463634852
,,793.0,3.0287642884731528e-06,,,793.0,0.0001536492069351009
,,794.0,3.0212928001680042e-06,,,794.0,0.00015344365448482044
,,795.0,3.0138491121089578e-06,,,795.0,0.0001532386352238566
,,796.0,3.00643308608164e-06,,,796.0,0.0001530341471010798
,,797.0,2.9990445847312897e-06,,,797.0,0.0001528301880758145
,,798.0,2.9916834715563392e-06,,,798.0,0.00015262675611777297
,,799.0,2.9843496109020597e-06,,,799.0,0.00015242384920698926
,,800.0,2.9770428679542506e-06,,,800.0,0.00015222146533375424
,,801.0,2.969763108732992e-06,,,801.0,0.00015201960249855046
,,802.0,2.962510200086449e-06,,,802.0,0.00015181825871198802
,,803.0,2.9552840096847273e-06,,,803.0,0.00015161743199474062
,,804.0,2.948084406013785e-06,,,804.0,0.00015141712037748222
,,805.0,2.940911258369399e-06,,,805.0,0.0001512173219008242
,,806.0,2.9337644368511753e-06,,,806.0,0.00015101803461525296
,,807.0,2.9266438123566176e-06,,,807.0,0.00015081925658106784
,,808.0,2.91954925657525e-06,,,808.0,0.00015062098586831983
,,809.0,2.912480641982778e-06,,,809.0,0.00015042322055675041
,,810.0,2.9054378418353135e-06,,,810.0,0.00015022595873573106
,,811.0,2.8984207301636418e-06,,,811.0,0.00015002919850420313
,,812.0,2.891429181767536e-06,,,812.0,0.0001498329379706182
,,813.0,2.884463072210128e-06,,,813.0,0.00014963717525287877
,,814.0,2.8775222778123188e-06,,,814.0,0.00014944190847827969
,,815.0,2.870606675647241e-06,,,815.0,0.0001492471357834496
,,816.0,2.8637161435347696e-06,,,816.0,0.0001490528553142932
,,817.0,2.856850560036078e-06,,,817.0,0.00014885906522593367
,,818.0,2.850009804448237e-06,,,818.0,0.0001486657636826556
,,819.0,2.8431937567988664e-06,,,819.0,0.00014847294885784855
,,820.0,2.836402297840827e-06,,,820.0,0.0001482806189339506
,,821.0,2.8296353090469566e-06,,,821.0,0.0001480887721023927
,,822.0,2.8228926726048584e-06,,,822.0,0.00014789740656354333
,,823.0,2.816174271411723e-06,,,823.0,0.00014770652052665335
,,824.0,2.8094799890692014e-06,,,824.0,0.00014751611220980163
,,825.0,2.8028097098783177e-06,,,825.0,0.0001473261798398408
,,826.0,2.796163318834426e-06,,,826.0,0.00014713672165234343
,,827.0,2.7895407016222116e-06,,,827.0,0.00014694773589154868
,,828.0,2.7829417446107293e-06,,,828.0,0.0001467592208103094
,,829.0,2.776366334848487e-06,,,829.0,0.00014657117467003952
,,830.0,2.769814360058572e-06,,,830.0,0.00014638359574066162
,,831.0,2.7632857086338116e-06,,,831.0,0.00014619648230055542
,,832.0,2.7567802696319818e-06,,,832.0,0.0001460098326365061
,,833.0,2.7502979327710514e-06,,,833.0,0.00014582364504365331
,,834.0,2.743838588424466e-06,,,834.0,0.00014563791782544052
,,835.0,2.737402127616473e-06,,,835.0,0.0001454526492935644
,,836.0,2.730988442017486e-06,,,836.0,0.0001452678377679253
,,837.0,2.724597423939484e-06,,,837.0,0.0001450834815765772
,,838.0,2.7182289663314515e-06,,,838.0,0.00014489957905567877
,,839.0,2.7118829627748594e-06,,,839.0,0.0001447161285494442
,,840.0,2.705559307479175e-06,,,840.0,0.00014453312841009494
,,841.0,2.699257895277418e-06,,,841.0,0.00014435057699781133
,,842.0,2.6929786216217477e-06,,,842.0,0.00014416847268068465
,,843.0,2.686721382579089e-06,,,843.0,0.00014398681383466998
,,844.0,2.6804860748267928e-06,,,844.0,0.00014380559884353858
,,845.0,2.674272595648334e-06,,,845.0,0.00014362482609883142
,,846.0,2.668080842929044e-06,,,846.0,0.00014344449399981255
,,847.0,2.661910715151877e-06,,,847.0,0.00014326460095342295
,,848.0,2.6557621113932134e-06,,,848.0,0.00014308514537423464
,,849.0,2.6496349313186963e-06,,,849.0,0.0001429061256844053
,,850.0,2.6435290751791003e-06,,,850.0,0.00014272754031363307
,,851.0,2.63744444380624e-06,,,851.0,0.00014254938769911165
,,852.0,2.631380938608903e-06,,,852.0,0.00014237166628548574
,,853.0,2.6253384615688243e-06,,,853.0,0.00014219437452480687
,,854.0,2.6193169152366887e-06,,,854.0,0.00014201751087648958
,,855.0,2.6133162027281673e-06,,,855.0,0.00014184107380726764
,,856.0,2.6073362277199863e-06,,,856.0,0.00014166506179115094
,,857.0,2.601376894446027e-06,,,857.0,0.00014148947330938237
,,858.0,2.595438107693458e-06,,,858.0,0.0001413143068503953
,,859.0,2.589519772798899e-06,,,859.0,0.000141139560909771
,,860.0,2.583621795644615e-06,,,860.0,0.00014096523399019682
,,861.0,2.5777440826547407e-06,,,861.0,0.00014079132460142422
,,862.0,2.571886540791536e-06,,,862.0,0.00014061783126022732
,,863.0,2.566049077551675e-06,,,863.0,0.00014044475249036173
,,864.0,2.5602316009625555e-06,,,864.0,0.0001402720868225237
,,865.0,2.5544340195786513e-06,,,865.0,0.0001400998327943095
,,866.0,2.5486562424778817e-06,,,866.0,0.00013992798895017485
,,867.0,2.5428981792580178e-06,,,867.0,0.0001397565538413952
,,868.0,2.5371597400331136e-06,,,868.0,0.00013958552602602586
,,869.0,2.5314408354299683e-06,,,869.0,0.00013941490406886237
,,870.0,2.5257413765846153e-06,,,870.0,0.00013924468654140135
,,871.0,2.5200612751388406e-06,,,871.0,0.00013907487202180165
,,872.0,2.5144004432367254e-06,,,872.0,0.00013890545909484562
,,873.0,2.5087587935212217e-06,,,873.0,0.00013873644635190063
,,874.0,2.5031362391307506e-06,,,874.0,0.000138567832390881
,,875.0,2.497532693695831e-06,,,875.0,0.00013839961581621013
,,876.0,2.491948071335731e-06,,,876.0,0.0001382317952387829
,,877.0,2.4863822866551515e-06,,,877.0,0.0001380643692759282
,,878.0,2.4808352547409296e-06,,,878.0,0.00013789733655137197
,,879.0,2.4753068911587737e-06,,,879.0,0.00013773069569520037
,,880.0,2.4697971119500214e-06,,,880.0,0.00013756444534382306
,,881.0,2.4643058336284232e-06,,,881.0,0.00013739858413993694
,,882.0,2.458832973176953e-06,,,882.0,0.00013723311073249008
,,883.0,2.4533784480446414e-06,,,883.0,0.0001370680237766459
,,884.0,2.447942176143436e-06,,,884.0,0.00013690332193374752
,,885.0,2.442524075845088e-06,,,885.0,0.00013673900387128242
,,886.0,2.4371240659780557e-06,,,886.0,0.00013657506826284744
,,887.0,2.431742065824442e-06,,,887.0,0.00013641151378811372
,,888.0,2.4263779951169495e-06,,,888.0,0.00013624833913279227
,,889.0,2.421031774035862e-06,,,889.0,0.00013608554298859943
,,890.0,2.415703323206049e-06,,,890.0,0.00013592312405322286
,,891.0,2.410392563693992e-06,,,891.0,0.00013576108103028738
,,892.0,2.4050994170048365e-06,,,892.0,0.0001355994126293216
,,893.0,2.399823805079467e-06,,,893.0,0.00013543811756572418
,,894.0,2.394565650291602e-06,,,894.0,0.00013527719456073073
,,895.0,2.3893248754449145e-06,,,895.0,0.0001351166423413807
,,896.0,2.384101403770172e-06,,,896.0,0.0001349564596404847
,,897.0,2.3788951589224034e-06,,,897.0,0.00013479664519659191
,,898.0,2.3737060649780806e-06,,,898.0,0.0001346371977539576
,,899.0,2.3685340464323293e-06,,,899.0,0.00013447811606251127
,,900.0,2.3633790281961574e-06,,,900.0,0.0001343193988778244
,,901.0,2.3582409355937045e-06,,,901.0,0.00013416104496107896
,,902.0,2.3531196943595143e-06,,,902.0,0.00013400305307903596
,,903.0,2.348015230635828e-06,,,903.0,0.00013384542200400398
,,904.0,2.342927470969897e-06,,,904.0,0.00013368815051380834
,,905.0,2.3378563423113176e-06,,,905.0,0.00013353123739176005
,,906.0,2.3328017720093843e-06,,,906.0,0.00013337468142662526
,,907.0,2.327763687810468e-06,,,907.0,0.0001332184814125948
,,908.0,2.3227420178554068e-06,,,908.0,0.0001330626361492539
,,909.0,2.317736690676925e-06,,,909.0,0.00013290714444155218
,,910.0,2.3127476351970656e-06,,,910.0,0.0001327520050997738
,,911.0,2.307774780724645e-06,,,911.0,0.00013259721693950787
,,912.0,2.3028180569527275e-06,,,912.0,0.00013244277878161892
,,913.0,2.297877393956117e-06,,,913.0,0.0001322886894522177
,,914.0,2.292952722188871e-06,,,914.0,0.00013213494778263206
,,915.0,2.2880439724818307e-06,,,915.0,0.00013198155260937824
,,916.0,2.2831510760401697e-06,,,916.0,0.00013182850277413202
,,917.0,2.2782739644409635e-06,,,917.0,0.00013167579712370034
,,918.0,2.2734125696307773e-06,,,918.0,0.000131523434509993
,,919.0,2.268566823923269e-06,,,919.0,0.00013137141378999448
,,920.0,2.2637366599968135e-06,,,920.0,0.00013121973382573617
,,921.0,2.258922010892144e-06,,,921.0,0.00013106839348426844
,,922.0,2.2541228100100095e-06,,,922.0,0.00013091739163763317
,,923.0,2.2493389911088538e-06,,,923.0,0.00013076672716283647
,,924.0,2.2445704883025066e-06,,,924.0,0.0001306163989418213
,,925.0,2.2398172360578972e-06,,,925.0,0.0001304664058614406
,,926.0,2.235079169192784e-06,,,926.0,0.0001303167468134304
,,927.0,2.230356222873495e-06,,,927.0,0.00013016742069438313
,,928.0,2.2256483326126974e-06,,,928.0,0.00013001842640572114
,,929.0,2.22095543426717e-06,,,929.0,0.00012986976285367044
,,930.0,2.2162774640356053e-06,,,930.0,0.0001297214289492344
,,931.0,2.211614358456417e-06,,,931.0,0.00012957342360816806
,,932.0,2.2069660544055713e-06,,,932.0,0.00012942574575095197
,,933.0,2.202332489094431e-06,,,933.0,0.0001292783943027668
,,934.0,2.1977136000676177e-06,,,934.0,0.00012913136819346776
,,935.0,2.193109325200885e-06,,,935.0,0.00012898466635755937
,,936.0,2.1885196026990153e-06,,,936.0,0.00012883828773417022
,,937.0,2.1839443710937272e-06,,,937.0,0.000128692231267028
,,938.0,2.1793835692415965e-06,,,938.0,0.00012854649590443487
,,939.0,2.174837136321999e-06,,,939.0,0.00012840108059924244
,,940.0,2.170305011835062e-06,,,940.0,0.00012825598430882764
,,941.0,2.1657871355996368e-06,,,941.0,0.0001281112059950681
,,942.0,2.1612834477512786e-06,,,942.0,0.00012796674462431815
,,943.0,2.1567938887402523e-06,,,943.0,0.0001278225991673847
,,944.0,2.15231839932954e-06,,,944.0,0.0001276787685995033
,,945.0,2.1478569205928763e-06,,,945.0,0.00012753525190031462
,,946.0,2.143409393912785e-06,,,946.0,0.00012739204805384065
,,947.0,2.1389757609786415e-06,,,947.0,0.00012724915604846144
,,948.0,2.1345559637847425e-06,,,948.0,0.00012710657487689176
,,949.0,2.1301499446283943e-06,,,949.0,0.00012696430353615799
,,950.0,2.1257576461080085e-06,,,950.0,0.0001268223410275751
,,951.0,2.1213790111212205e-06,,,951.0,0.00012668068635672395
,,952.0,2.1170139828630143e-06,,,952.0,0.00012653933853342848
,,953.0,2.112662504823866e-06,,,953.0,0.0001263982965717332
,,954.0,2.1083245207878954e-06,,,954.0,0.00012625755948988084
,,955.0,2.1039999748310395e-06,,,955.0,0.00012611712631029005
,,956.0,2.0996888113192287e-06,,,956.0,0.00012597699605953333
,,957.0,2.0953909749065857e-06,,,957.0,0.000125837167768315
,,958.0,2.0911064105336315e-06,,,958.0,0.00012569764047144945
,,959.0,2.0868350634255073e-06,,,959.0,0.00012555841320783932
,,960.0,2.082576879090208e-06,,,960.0,0.0001254194850204541
,,961.0,2.0783318033168288e-06,,,961.0,0.00012528085495630857
,,962.0,2.0740997821738256e-06,,,962.0,0.00012514252206644163
,,963.0,2.0698807620072842e-06,,,963.0,0.00012500448540589504
,,964.0,2.06567468943921e-06,,,964.0,0.00012486674403369244
,,965.0,2.061481511365817e-06,,,965.0,0.00012472929701281847
,,966.0,2.0573011749558453e-06,,,966.0,0.00012459214341019808
,,967.0,2.0531336276488768e-06,,,967.0,0.00012445528229667577
,,968.0,2.0489788171536686e-06,,,968.0,0.00012431871274699518
,,969.0,2.0448366914465025e-06,,,969.0,0.0001241824338397787
,,970.0,2.040707198769536e-06,,,970.0,0.00012404644465750718
,,971.0,2.036590287629177e-06,,,971.0,0.0001239107442865
,,972.0,2.0324859067944605e-06,,,972.0,0.00012377533181689478
,,973.0,2.0283940052954422e-06,,,973.0,0.00012364020634262777
,,974.0,2.024314532421602e-06,,,974.0,0.000123505366961414
,,975.0,2.020247437720259e-06,,,975.0,0.00012337081277472765
,,976.0,2.016192670994998e-06,,,976.0,0.00012323654288778262
,,977.0,2.012150182304105e-06,,,977.0,0.0001231025564095131
,,978.0,2.0081199219590205e-06,,,978.0,0.0001229688524525543
,,979.0,2.0041018405227937e-06,,,979.0,0.00012283543013322338
,,980.0,2.000095888808556e-06,,,980.0,0.00012270228857150036
,,981.0,1.9961020178780037e-06,,,981.0,0.00012256942689100925
,,982.0,1.9921201790398863e-06,,,982.0,0.00012243684421899928
,,983.0,1.9881503238485133e-06,,,983.0,0.00012230453968632623
,,984.0,1.984192404102264e-06,,,984.0,0.00012217251242743383
,,985.0,1.980246371842115e-06,,,985.0,0.00012204076158033538
,,986.0,1.9763121793501717e-06,,,986.0,0.00012190928628659538
,,987.0,1.9723897791482153e-06,,,987.0,0.00012177808569131137
,,988.0,1.9684791239962556e-06,,,988.0,0.00012164715894309574
,,989.0,1.964580166891097e-06,,,989.0,0.00012151650519405786
,,990.0,1.9606928610649145e-06,,,990.0,0.00012138612359978604
,,991.0,1.9568171599838374e-06,,,991.0,0.00012125601331932997
,,992.0,1.9529530173465456e-06,,,992.0,0.0001211261735151828
,,993.0,1.9491003870828736e-06,,,993.0,0.00012099660335326385
,,994.0,1.945259223352426e-06,,,994.0,0.00012086730200290099
,,995.0,1.9414294805432013e-06,,,995.0,0.00012073826863681331
,,996.0,1.9376111132702262e-06,,,996.0,0.00012060950243109396
,,997.0,1.9338040763741992e-06,,,997.0,0.00012048100256519297
,,998.0,1.930008324920143e-06,,,998.0,0.0001203527682219002
,,999.0,1.926223814196068e-06,,,999.0,0.00012022479858732851
,,1000.0,1.922450499711642e-06,,,1000.0,0.00012009709285089684


==> data/mid/c5/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,479890,11606,0.9440075223171255,0.9453449539789851
4500.0,2544,99,0.005004386706901096,0.008063859249002199
7500.0,4140,119,0.008143931197551312,0.009692921723548098
10500.0,5127,126,0.010085491606242893,0.010263093589639163
13500.0,5048,130,0.009930088088221987,0.010588906084548343
16500.0,4151,74,0.00816556966208587,0.006027531155819826
19500.0,2474,63,0.004866687387135736,0.0051315467948195815
22500.0,1644,28,0.0032339668813464633,0.0022806874643642584
25500.0,1110,20,0.002183517784850714,0.0016290624745458988
28500.0,773,8,0.0015205939168374794,0.0006516249898183595
31500.0,464,0,0.0009127497767303887,0.0
34500.0,312,0,0.0006137455395256062,0.0
37500.0,205,0,0.00040326229359855534,0.0
40500.0,159,0,0.0003127741691813185,0.0
43500.0,76,4,0.00014950211860239123,0.00032581249490917975
46500.0,91,0,0.00017900911569496846,0.0
49500.0,36,0,7.081679302218532e-05,0.0
52500.0,21,0,4.130979592960811e-05,0.0
55500.0,23,0,4.5244062208618406e-05,0.0
58500.0,12,0,2.3605597674061777e-05,0.0
61500.0,19,0,3.737552965059781e-05,0.0
64500.0,14,0,2.7539863953072073e-05,0.0
67500.0,14,0,2.7539863953072073e-05,0.0
70500.0,0,0,0.0,0.0
73500.0,0,0,0.0,0.0
76500.0,0,0,0.0,0.0
79500.0,7,0,1.3769931976536036e-05,0.0


==> data/mid/c6/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,4111,7,0.025594411689629625,0.019830028328611898
150.0,5297,8,0.03297825315494238,0.0226628895184136
250.0,9641,12,0.06002328462654323,0.0339943342776204
350.0,13540,32,0.08429781908965826,0.0906515580736544
450.0,18274,37,0.11377092659116803,0.1048158640226629
550.0,20685,27,0.12878141712478444,0.0764872521246459
650.0,20620,47,0.12837673778646627,0.13314447592067988
750.0,20468,50,0.12743041071839922,0.141643059490085
850.0,17251,42,0.10740189638963772,0.11898016997167139
950.0,12298,28,0.07656533080979448,0.07932011331444759
1050.0,8922,30,0.05554690856114705,0.08498583569405099
1150.0,4858,15,0.030245111162301316,0.042492917847025496
1250.0,2525,7,0.0157202358346667,0.019830028328611898
1350.0,1217,7,0.007576842380510643,0.019830028328611898
1450.0,522,4,0.0032498863784934722,0.0113314447592068
1550.0,262,0,0.0016311690252208614,0.0
1650.0,130,0,0.0008093586766363053,0.0


==> data/mid/c6/balance_curves.csv <==
step,57448,57439,54757,56655(sar),53012(sar),53327(sar)
0,173365.51,143010.59,44626.29,55947.15,163117.39,108889.62
1,172098.67,143817.09,44022.6,56759.67,163719.54,111520.17
2,171524.1,143509.565,44067.54,56093.8,163178.78,111178.03
3,171254.32,143202.04,43650.04,56093.8,162562.76,110835.89
4,170984.54,143643.75,43246.04,56511.855,162111.23,110575.65
5,170789.285,141869.25,42965.025,56093.8,163907.17,110315.41
6,170594.03,141308.26,42684.01,56929.91,163547.56,110017.675
7,169531.59,141029.45,42463.39,56929.91,163964.53,109719.94
8,169247.16,140750.64,42242.77,56406.92,163294.9,109076.05
9,168962.73,140315.01,41544.84,55806.33,162685.82,108475.21
10,167690.96,139735.67,41384.486666666664,54616.31,163614.18,107993.81
11,167443.28,139625.71666666667,41224.13333333333,55830.65,162556.81,107797.66
12,166951.84,139515.76333333334,41063.78,55599.115000000005,162090.32,108052.92
13,166657.72999999998,139405.81,40921.206666666665,55367.58,162464.04,107494.97
14,166363.62,140013.85,40778.63333333333,55177.28,162078.6,107234.73999999999
15,165728.84,139215.65,40636.06,55177.28,161425.17,106974.51
16,165094.65,138772.57,40320.15,55177.28,161376.98,106641.6
17,164594.41499999998,138242.23,39837.85,56151.08,161888.35,106619.82
18,164643.65,137771.51,39606.905,56151.08,161328.98,106845.53
19,163676.7,137264.26,39375.96,56151.08,161255.25,106435.13
20,163045.17,137004.34000000003,38866.14,56764.4,160804.68,106259.92
21,162302.07,136744.42,38334.76,56496.575,161705.4,106084.71
22,161189.1,136384.15,42501.71,56228.75,162122.39,105909.5
23,159979.96,136106.20500000002,46668.66,55877.005000000005,161601.9,105595.445
24,159648.53,135828.26,50835.61,55525.26,161045.84,105281.39
25,177404.57,147234.62,55457.52,83972.23,161974.18,143251.1
26,170255.26,141870.6,47175.54,73127.31,168505.1,126850.48
27,169859.75,141262.56,46692.25,73955.48,168027.81,127460.78
28,169472.17,140879.48,46438.759999999995,73955.48,168444.78,127346.74
29,169171.15500000003,141006.65,46185.27,73955.48,168344.56,127232.7
30,168870.14,140730.05,45515.12,73955.48,168089.285,127118.66
31,168694.93666666668,140453.45,45095.6,73507.25,168179.81,126681.42
32,168519.73333333334,140229.69333333333,44698.82,73147.285,168643.97999999998,126431.78
33,168344.53,140005.93666666668,44304.009999999995,73599.84,169108.15,126182.14
34,167820.28,139782.18,43909.2,73731.345,169525.14,126099.01714285715
35,167526.55,139143.31,44936.89,73006.84,169500.24333333335,126015.89428571428
36,167232.82,138782.73,44455.83,73350.81,169475.34666666668,125932.77142857143
37,166456.45,138186.85,44218.37,73184.3425,169867.43,125849.64857142857
38,166184.6,137674.2,43980.91,73017.875,169443.07,125766.52571428572
39,165912.75,137163.39,43687.255000000005,72851.4075,168910.79,125683.40285714285
40,165747.39,137808.98,43393.6,72684.94,169327.76,125600.28
41,165582.03,137716.25875,42700.62,72437.13,169839.14,125364.6
42,165416.67,137623.5375,42980.19,72189.32,170496.32,125128.92
43,164889.4,137530.81625,42491.46,71793.4,170602.37,125009.75
44,164487.41,137438.095,42046.07,71551.875,170627.3,124704.195
45,164085.42,137345.37375,41648.28,71310.35,170140.85,124398.64
46,163558.15,137252.6525,41513.0875,70647.97,171446.32,124092.505
47,162977.65,137159.93125,41377.895000000004,70148.34,171604.38,123786.37
48,162766.45333333334,137067.21,41242.7025,70833.22,171762.44,123380.83
49,162555.25666666665,136797.495,41107.51,70830.345,172374.67,122771.5
50,162344.06,136527.78,45388.1975,70414.35,172424.01666666666,132263.9325
51,162090.745,136163.4,49668.885,70272.315,172473.36333333334,141756.365
52,161837.43,135726.46,53949.5725,70130.28,172939.7,151248.79750000002
53,180092.1,147132.82,57724.6,97911.39,187691.31,160341.59
54,172198.51,146751.73,49897.59,97396.39,180281.68,159908.09
55,171925.12,146262.26,49708.43,96965.38,180698.65,143507.46
56,171651.73,140700.31,49519.27,86507.34,180954.34,143054.84
57,171391.365,140536.57,49330.11,86052.52,181210.03,142844.74
58,171131.0,139861.54,48599.84,85766.12,181627.0,142634.64
59,170577.21,139391.59,48182.68,85479.72,182071.37,142082.4
60,170124.7,138869.89,47893.020000000004,84958.39,181631.9,141482.59
61,169798.61666666667,138181.34,47603.36,83975.57,182560.25,140967.34
62,169472.53333333335,137645.98,47123.44,82525.06,182894.84,140656.20500000002
63,169146.45,137154.78,46789.52,82100.05,183111.12,140345.07
64,169314.57,136977.57666666666,47082.36,81461.22,183035.32,139820.46
65,169187.9425,136800.37333333335,46570.33,80474.28,183546.7,139381.12
66,169061.315,136623.17,45989.83,80620.92,183011.2,139620.008
67,168934.6875,136322.54,45373.32,80139.76,182540.12,139858.896
68,168808.06,136021.91,45287.22,79696.66,183004.28999999998,140097.78399999999
69,168273.85,135721.28,45201.12,79554.1725,183043.45,140336.672
70,168124.69,135434.64,44891.57,79411.685,183460.42,140575.56
71,167975.53,135148.0,44411.26,79269.19750000001,183769.86666666667,139364.12
72,167826.37,134850.07,44276.340000000004,79126.71,184079.31333333335,139050.95
73,167677.21,135522.35,44141.42,78705.34,183971.79,139164.785
74,167506.86666666667,134976.5,44006.5,78145.51,184091.85333333333,139278.62
75,167336.52333333332,134723.125,43361.99,77364.24,184211.9166666667,139905.07
76,167166.18,134469.75,42522.44,77055.38500000001,184331.98,140528.54
77,166605.32,134148.32,42303.38333333333,76746.53,184318.98,141152.01
78,166187.48,133826.89,42084.32666666667,76248.84,183563.46,141000.40666666668
79,172272.37,132654.15,41865.27,75582.97,183980.43,140848.80333333334
80,178357.26,132009.23,50123.19,89806.455,191325.89,140697.2
81,183974.14,143666.56,58988.02,104029.94,198159.98,178666.92
82,180399.48,142971.87,57901.42,98480.195,198096.64,178331.5
83,176193.85,142440.9,50074.4,93571.9,198007.84,161328.01
84,175816.03,137467.15,50058.71,92561.05,190594.64,161511.71
85,175367.23,137006.47333333333,50554.33,92067.33,190698.4,160911.09
86,174794.46,136545.79666666666,49892.10666666667,91834.37,190622.235,161151.44
87,174486.53,136524.6,49229.88333333334,91601.41,190546.07,161391.79
88,174003.25,135584.5,48567.66,91638.96,190963.04,161209.26
89,173619.2,135002.95,48272.37,90931.65,190894.43,160679.18
90,173459.96250000002,134502.18,47264.82,90533.64,190312.73,160483.53666666665
91,173300.725,133921.28999999998,46658.99,90072.26,190729.71,160287.89333333334
92,173141.4875,133340.4,47132.62,89166.88,191676.07,160761.39
93,172982.25,133070.885,46716.35,88620.57,192187.45,160241.03
94,172841.52,132801.37,46366.23,88074.26,191806.62,159673.89
95,172700.79,132490.505,45985.37,87819.235,191380.82,159129.51
96,172560.06,132179.64,45898.956666666665,87564.21,191931.03,158734.0
97,172413.41333333333,131726.46,45812.543333333335,87140.17,192859.37,158280.67
98,172266.76666666666,131613.71,45726.130000000005,87332.92499999999,192991.185,158119.18000000002
99,172120.12,131500.96,45639.71666666667,87525.68,192601.1,157957.69
100,171773.84,130315.07,45553.30333333333,87334.5,193539.98,157493.35
101,171427.56,129905.07,45466.89,87143.32,193369.78,157280.20500000002
102,171081.28,129382.72,44798.79,86679.72,193620.18,157067.06
103,171508.57,128766.5,44507.935,85875.39,193465.01,156398.39
104,170168.6,128462.39,44217.08,85542.455,192967.7,155211.92
105,169889.915,128158.28,44082.42,85209.52,193479.07,155320.12
106,169611.23,127875.08499999999,43947.76,85035.59,193404.14,156464.07
107,175696.12,127591.89,43813.1,84793.89,193451.62,156724.46
108,181781.01,127096.39,52374.475,84455.35,192716.15,175709.32
109,180180.82,138013.17,60430.09,113478.97,207761.6,194694.18
110,180180.82,137540.15,60430.09,113097.34,200859.78,178293.57
111,180180.82,137011.87,60430.09,112413.64,201420.21,178501.31


==> data/mid/c6/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,0,0,0.0,0.0
3.5,0,0,0.0,0.0
4.5,0,0,0.0,0.0
5.5,0,0,0.0,0.0
6.5,1,0,0.00012189176011701609,0.0
7.5,0,0,0.0,0.0
8.5,0,0,0.0,0.0
9.5,0,0,0.0,0.0
10.5,3,0,0.0003656752803510483,0.0
11.5,3,0,0.0003656752803510483,0.0
12.5,9,0,0.0010970258410531448,0.0
13.5,7,0,0.0008532423208191126,0.0
14.5,13,0,0.0015845928815212092,0.0
15.5,9,0,0.0010970258410531448,0.0
16.5,8,0,0.0009751340809361287,0.0
17.5,4,0,0.00048756704046806434,0.0
18.5,6,0,0.0007313505607020966,0.0
19.5,1,0,0.00012189176011701609,0.0
20.5,1,0,0.00012189176011701609,0.0
21.5,0,0,0.0,0.0
22.5,0,0,0.0,0.0
23.5,2,0,0.00024378352023403217,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,0,0,0.0,0.0
28.5,0,0,0.0,0.0
29.5,1,0,0.00012189176011701609,0.0
30.5,0,0,0.0,0.0
31.5,0,0,0.0,0.0
32.5,0,0,0.0,0.0
33.5,0,0,0.0,0.0
34.5,0,0,0.0,0.0
35.5,0,0,0.0,0.0
36.5,1,0,0.00012189176011701609,0.0
37.5,1,0,0.00012189176011701609,0.0
38.5,0,0,0.0,0.0
39.5,1,0,0.00012189176011701609,0.0
40.5,1,0,0.00012189176011701609,0.0
41.5,3,0,0.0003656752803510483,0.0
42.5,2,0,0.00024378352023403217,0.0
43.5,3,0,0.0003656752803510483,0.0
44.5,2,0,0.00024378352023403217,0.0
45.5,5,0,0.0006094588005850804,0.0
46.5,5,0,0.0006094588005850804,0.0
47.5,8,0,0.0009751340809361287,0.0
48.5,9,0,0.0010970258410531448,0.0
49.5,21,0,0.002559726962457338,0.0
50.5,25,0,0.0030472940029254024,0.0
51.5,52,3,0.006338371526084837,0.022388059701492536
52.5,76,0,0.009263773768893223,0.0
53.5,129,1,0.015724037055095074,0.007462686567164179
54.5,170,1,0.020721599219892736,0.007462686567164179
55.5,191,6,0.023281326182350074,0.04477611940298507
56.5,217,3,0.026450511945392493,0.022388059701492536
57.5,345,7,0.04205265724037055,0.05223880597014925
58.5,406,6,0.04948805460750853,0.04477611940298507
59.5,459,4,0.05594831789371039,0.029850746268656716
60.5,547,9,0.0666747927840078,0.06716417910447761
61.5,591,9,0.0720380302291565,0.06716417910447761
62.5,615,7,0.0749634324719649,0.05223880597014925
63.5,584,10,0.07118478790833739,0.07462686567164178
64.5,594,10,0.07240370550950756,0.07462686567164178
65.5,541,7,0.0659434422233057,0.05223880597014925
66.5,520,12,0.06338371526084836,0.08955223880597014
67.5,443,7,0.05399804973183813,0.05223880597014925
68.5,384,11,0.04680643588493418,0.08208955223880597
69.5,307,3,0.03742077035592394,0.022388059701492536
70.5,249,6,0.030351048269137006,0.04477611940298507
71.5,211,1,0.025719161384690395,0.007462686567164179
72.5,140,2,0.017064846416382253,0.014925373134328358
73.5,92,3,0.01121404193076548,0.022388059701492536
74.5,78,1,0.009507557289127255,0.007462686567164179
75.5,45,2,0.005485129205265724,0.014925373134328358
76.5,18,0,0.0021940516821062897,0.0
77.5,28,2,0.0034129692832764505,0.014925373134328358
78.5,4,1,0.00048756704046806434,0.007462686567164179
79.5,6,0,0.0007313505607020966,0.0
80.5,5,0,0.0006094588005850804,0.0
81.5,2,0,0.00024378352023403217,0.0


==> data/mid/c6/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,2,0,0.00024363503471799245,0.0
2.5,7,0,0.0008527226215129736,0.0
3.5,24,0,0.0029236204166159093,0.0
4.5,72,0,0.008770861249847729,0.0
5.5,80,0,0.009745401388719698,0.0
6.5,82,0,0.009989036423437691,0.0
7.5,144,2,0.017541722499695458,0.015503875968992248
8.5,521,2,0.06346692654403703,0.015503875968992248
9.5,712,4,0.08673407235960531,0.031007751937984496
10.5,649,9,0.07905956876598855,0.06976744186046512
11.5,498,10,0.06066512364478012,0.07751937984496124
12.5,512,9,0.062370568887806066,0.06976744186046512
13.5,517,4,0.06297965647460105,0.031007751937984496
14.5,429,8,0.05225971494700938,0.06201550387596899
15.5,393,10,0.047874284322085514,0.07751937984496124
16.5,328,5,0.039956145693750764,0.03875968992248062
17.5,289,8,0.03520526251674991,0.06201550387596899
18.5,292,6,0.0355707150688269,0.046511627906976744
19.5,216,4,0.026312583749543185,0.031007751937984496
20.5,234,10,0.028505299062005118,0.07751937984496124
21.5,187,5,0.022779875746132293,0.03875968992248062
22.5,183,2,0.02229260567669631,0.015503875968992248
23.5,151,3,0.01839444512120843,0.023255813953488372
24.5,125,0,0.015227189669874528,0.0
25.5,114,4,0.01388719697892557,0.031007751937984496
26.5,102,4,0.012425386770617615,0.031007751937984496
27.5,87,1,0.010598124010232671,0.007751937984496124
28.5,71,1,0.008649043732488731,0.007751937984496124
29.5,102,0,0.012425386770617615,0.0
30.5,66,1,0.008039956145693751,0.007751937984496124
31.5,63,1,0.007674503593616762,0.007751937984496124
32.5,59,0,0.007187233524180777,0.0
33.5,45,1,0.00548178828115483,0.007751937984496124
34.5,49,1,0.005969058350590815,0.007751937984496124
35.5,51,1,0.0062126933853088075,0.007751937984496124
36.5,41,1,0.0049945182117188455,0.007751937984496124
37.5,35,0,0.004263613107564868,0.0
38.5,30,1,0.003654525520769887,0.007751937984496124
39.5,31,1,0.003776343038128883,0.007751937984496124
40.5,23,0,0.0028018028992569132,0.0
41.5,20,1,0.0024363503471799245,0.007751937984496124
42.5,21,1,0.0025581678645389206,0.007751937984496124
43.5,23,1,0.0028018028992569132,0.007751937984496124
44.5,19,0,0.0023145328298209283,0.0
45.5,23,1,0.0028018028992569132,0.007751937984496124
46.5,14,0,0.0017054452430259471,0.0
47.5,21,0,0.0025581678645389206,0.0
48.5,20,0,0.0024363503471799245,0.0
49.5,12,0,0.0014618102083079547,0.0
50.5,9,0,0.0010963576562309661,0.0
51.5,11,0,0.0013399926909489586,0.0
52.5,8,0,0.0009745401388719698,0.0
53.5,14,0,0.0017054452430259471,0.0
54.5,7,0,0.0008527226215129736,0.0
55.5,7,0,0.0008527226215129736,0.0
56.5,10,0,0.0012181751735899622,0.0
57.5,13,0,0.001583627725666951,0.0
58.5,6,0,0.0007309051041539773,0.0
59.5,9,0,0.0010963576562309661,0.0
60.5,5,0,0.0006090875867949811,0.0
61.5,3,0,0.00036545255207698867,0.0
62.5,20,0,0.0024363503471799245,0.0
63.5,11,1,0.0013399926909489586,0.007751937984496124
64.5,7,0,0.0008527226215129736,0.0
65.5,8,1,0.0009745401388719698,0.007751937984496124
66.5,8,0,0.0009745401388719698,0.0
67.5,11,0,0.0013399926909489586,0.0
68.5,8,0,0.0009745401388719698,0.0
69.5,10,0,0.0012181751735899622,0.0
70.5,5,0,0.0006090875867949811,0.0
71.5,7,0,0.0008527226215129736,0.0
72.5,6,0,0.0007309051041539773,0.0
73.5,4,0,0.0004872700694359849,0.0
74.5,7,0,0.0008527226215129736,0.0
75.5,3,1,0.00036545255207698867,0.007751937984496124
76.5,6,0,0.0007309051041539773,0.0
77.5,7,0,0.0008527226215129736,0.0
78.5,3,0,0.00036545255207698867,0.0
79.5,1,0,0.00012181751735899622,0.0
80.5,1,0,0.00012181751735899622,0.0
81.5,6,0,0.0007309051041539773,0.0
82.5,0,0,0.0,0.0
83.5,2,0,0.00024363503471799245,0.0
84.5,4,0,0.0004872700694359849,0.0
85.5,1,0,0.00012181751735899622,0.0
86.5,2,0,0.00024363503471799245,0.0
87.5,0,1,0.0,0.007751937984496124
88.5,0,0,0.0,0.0
89.5,5,0,0.0006090875867949811,0.0
90.5,1,0,0.00012181751735899622,0.0
91.5,1,0,0.00012181751735899622,0.0
92.5,2,0,0.00024363503471799245,0.0
93.5,2,0,0.00024363503471799245,0.0
94.5,1,0,0.00012181751735899622,0.0
95.5,1,0,0.00012181751735899622,0.0
96.5,1,0,0.00012181751735899622,0.0
97.5,0,0,0.0,0.0
98.5,0,0,0.0,0.0
99.5,0,0,0.0,0.0
100.5,0,0,0.0,0.0
101.5,1,0,0.00012181751735899622,0.0
102.5,3,0,0.00036545255207698867,0.0
103.5,2,0,0.00024363503471799245,0.0
104.5,0,0,0.0,0.0
105.5,0,0,0.0,0.0
106.5,3,0,0.00036545255207698867,0.0
107.5,0,0,0.0,0.0
108.5,4,0,0.0004872700694359849,0.0
109.5,0,0,0.0,0.0
110.5,0,0,0.0,0.0
111.5,3,0,0.00036545255207698867,0.0
112.5,2,0,0.00024363503471799245,0.0
113.5,0,0,0.0,0.0
114.5,1,0,0.00012181751735899622,0.0
115.5,2,0,0.00024363503471799245,0.0
116.5,3,0,0.00036545255207698867,0.0
117.5,11,0,0.0013399926909489586,0.0
118.5,4,0,0.0004872700694359849,0.0
119.5,3,0,0.00036545255207698867,0.0
120.5,5,0,0.0006090875867949811,0.0
121.5,8,1,0.0009745401388719698,0.007751937984496124
122.5,12,1,0.0014618102083079547,0.007751937984496124
123.5,7,0,0.0008527226215129736,0.0
124.5,7,0,0.0008527226215129736,0.0
125.5,5,0,0.0006090875867949811,0.0
126.5,7,0,0.0008527226215129736,0.0
127.5,4,0,0.0004872700694359849,0.0
128.5,5,0,0.0006090875867949811,0.0
129.5,1,0,0.00012181751735899622,0.0
130.5,3,0,0.00036545255207698867,0.0
131.5,3,0,0.00036545255207698867,0.0
132.5,2,0,0.00024363503471799245,0.0
133.5,2,0,0.00024363503471799245,0.0
134.5,1,0,0.00012181751735899622,0.0
135.5,3,0,0.00036545255207698867,0.0
136.5,2,0,0.00024363503471799245,0.0
137.5,0,0,0.0,0.0
138.5,1,0,0.00012181751735899622,0.0
139.5,0,0,0.0,0.0
140.5,2,0,0.00024363503471799245,0.0
141.5,1,0,0.00012181751735899622,0.0
142.5,0,0,0.0,0.0
143.5,0,0,0.0,0.0
144.5,2,0,0.00024363503471799245,0.0
145.5,0,0,0.0,0.0
146.5,0,0,0.0,0.0
147.5,0,0,0.0,0.0
148.5,0,0,0.0,0.0
149.5,1,0,0.00012181751735899622,0.0
150.5,2,0,0.00024363503471799245,0.0
151.5,0,0,0.0,0.0
152.5,3,0,0.00036545255207698867,0.0
153.5,1,0,0.00012181751735899622,0.0
154.5,1,0,0.00012181751735899622,0.0
155.5,1,0,0.00012181751735899622,0.0
156.5,0,0,0.0,0.0
157.5,1,0,0.00012181751735899622,0.0
158.5,0,0,0.0,0.0
159.5,1,0,0.00012181751735899622,0.0
160.5,1,0,0.00012181751735899622,0.0
161.5,1,0,0.00012181751735899622,0.0
162.5,1,0,0.00012181751735899622,0.0
163.5,0,0,0.0,0.0
164.5,0,0,0.0,0.0
165.5,0,0,0.0,0.0
166.5,0,0,0.0,0.0
167.5,1,0,0.00012181751735899622,0.0
168.5,0,0,0.0,0.0
169.5,0,0,0.0,0.0
170.5,0,0,0.0,0.0
171.5,0,0,0.0,0.0
172.5,0,0,0.0,0.0
173.5,0,0,0.0,0.0
174.5,0,0,0.0,0.0
175.5,0,0,0.0,0.0
176.5,3,0,0.00036545255207698867,0.0
177.5,0,0,0.0,0.0
178.5,2,0,0.00024363503471799245,0.0
179.5,0,0,0.0,0.0
180.5,1,0,0.00012181751735899622,0.0
181.5,0,0,0.0,0.0
182.5,0,0,0.0,0.0
183.5,0,0,0.0,0.0
184.5,0,0,0.0,0.0
185.5,0,0,0.0,0.0
186.5,0,0,0.0,0.0
187.5,1,0,0.00012181751735899622,0.0
188.5,0,0,0.0,0.0
189.5,0,0,0.0,0.0
190.5,0,0,0.0,0.0
191.5,0,0,0.0,0.0
192.5,0,0,0.0,0.0
193.5,0,0,0.0,0.0
194.5,0,0,0.0,0.0
195.5,0,0,0.0,0.0
196.5,0,0,0.0,0.0
197.5,1,0,0.00012181751735899622,0.0
198.5,0,0,0.0,0.0
199.5,0,0,0.0,0.0
200.5,0,0,0.0,0.0
201.5,0,0,0.0,0.0
202.5,0,0,0.0,0.0
203.5,0,0,0.0,0.0
204.5,0,0,0.0,0.0
205.5,0,0,0.0,0.0
206.5,0,0,0.0,0.0
207.5,0,0,0.0,0.0
208.5,1,0,0.00012181751735899622,0.0
209.5,0,0,0.0,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,1,0,0.00012181751735899622,0.0
213.5,0,0,0.0,0.0
214.5,0,0,0.0,0.0
215.5,0,0,0.0,0.0
216.5,0,0,0.0,0.0
217.5,0,0,0.0,0.0
218.5,0,0,0.0,0.0
219.5,0,0,0.0,0.0
220.5,0,0,0.0,0.0
221.5,0,0,0.0,0.0
222.5,0,0,0.0,0.0
223.5,1,0,0.00012181751735899622,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,0,0,0.0,0.0
228.5,0,0,0.0,0.0
229.5,0,0,0.0,0.0
230.5,0,0,0.0,0.0
231.5,0,0,0.0,0.0
232.5,0,0,0.0,0.0
233.5,0,0,0.0,0.0
234.5,0,0,0.0,0.0
235.5,0,0,0.0,0.0
236.5,0,0,0.0,0.0
237.5,0,0,0.0,0.0
238.5,0,0,0.0,0.0
239.5,0,0,0.0,0.0
240.5,0,0,0.0,0.0
241.5,0,0,0.0,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,0,0,0.0,0.0
245.5,0,0,0.0,0.0
246.5,0,0,0.0,0.0
247.5,0,0,0.0,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,0,0,0.0,0.0
251.5,0,0,0.0,0.0
252.5,0,0,0.0,0.0
253.5,0,0,0.0,0.0
254.5,0,0,0.0,0.0
255.5,0,0,0.0,0.0
256.5,0,0,0.0,0.0
257.5,0,0,0.0,0.0
258.5,0,0,0.0,0.0
259.5,0,0,0.0,0.0
260.5,0,0,0.0,0.0
261.5,0,0,0.0,0.0
262.5,0,0,0.0,0.0
263.5,0,0,0.0,0.0
264.5,0,0,0.0,0.0
265.5,0,0,0.0,0.0
266.5,0,0,0.0,0.0
267.5,0,0,0.0,0.0
268.5,0,0,0.0,0.0
269.5,0,0,0.0,0.0
270.5,0,0,0.0,0.0
271.5,0,0,0.0,0.0
272.5,0,0,0.0,0.0
273.5,0,0,0.0,0.0
274.5,0,0,0.0,0.0
275.5,0,0,0.0,0.0
276.5,0,0,0.0,0.0
277.5,0,0,0.0,0.0
278.5,0,0,0.0,0.0
279.5,0,0,0.0,0.0
280.5,0,0,0.0,0.0
281.5,0,0,0.0,0.0
282.5,0,0,0.0,0.0
283.5,0,0,0.0,0.0
284.5,0,0,0.0,0.0
285.5,0,0,0.0,0.0
286.5,0,0,0.0,0.0
287.5,0,0,0.0,0.0
288.5,0,0,0.0,0.0
289.5,0,0,0.0,0.0
290.5,0,0,0.0,0.0
291.5,0,0,0.0,0.0
292.5,0,0,0.0,0.0
293.5,0,0,0.0,0.0
294.5,1,0,0.00012181751735899622,0.0
295.5,0,0,0.0,0.0
296.5,0,0,0.0,0.0
297.5,0,0,0.0,0.0
298.5,1,0,0.00012181751735899622,0.0
299.5,0,0,0.0,0.0
300.5,0,0,0.0,0.0
301.5,0,0,0.0,0.0
302.5,0,0,0.0,0.0
303.5,0,0,0.0,0.0
304.5,0,0,0.0,0.0
305.5,0,0,0.0,0.0
306.5,0,0,0.0,0.0
307.5,0,0,0.0,0.0
308.5,0,0,0.0,0.0
309.5,0,0,0.0,0.0
310.5,0,0,0.0,0.0
311.5,0,0,0.0,0.0
312.5,0,0,0.0,0.0
313.5,0,0,0.0,0.0
314.5,0,0,0.0,0.0
315.5,0,0,0.0,0.0
316.5,0,0,0.0,0.0
317.5,0,0,0.0,0.0
318.5,0,0,0.0,0.0
319.5,0,0,0.0,0.0
320.5,0,0,0.0,0.0
321.5,0,0,0.0,0.0
322.5,0,0,0.0,0.0
323.5,0,0,0.0,0.0
324.5,0,0,0.0,0.0
325.5,0,0,0.0,0.0
326.5,0,0,0.0,0.0
327.5,0,0,0.0,0.0
328.5,0,0,0.0,0.0
329.5,0,0,0.0,0.0
330.5,0,0,0.0,0.0
331.5,0,0,0.0,0.0
332.5,0,0,0.0,0.0
333.5,0,0,0.0,0.0
334.5,0,0,0.0,0.0
335.5,0,0,0.0,0.0
336.5,0,0,0.0,0.0
337.5,0,0,0.0,0.0
338.5,0,0,0.0,0.0
339.5,0,0,0.0,0.0
340.5,0,0,0.0,0.0
341.5,0,0,0.0,0.0
342.5,0,0,0.0,0.0
343.5,0,0,0.0,0.0
344.5,0,0,0.0,0.0
345.5,0,0,0.0,0.0
346.5,0,0,0.0,0.0
347.5,0,0,0.0,0.0
348.5,0,0,0.0,0.0
349.5,0,0,0.0,0.0
350.5,0,0,0.0,0.0
351.5,0,0,0.0,0.0
352.5,1,0,0.00012181751735899622,0.0
353.5,0,0,0.0,0.0
354.5,0,0,0.0,0.0
355.5,0,0,0.0,0.0
356.5,0,0,0.0,0.0
357.5,0,0,0.0,0.0
358.5,0,0,0.0,0.0
359.5,0,0,0.0,0.0
360.5,0,0,0.0,0.0
361.5,0,0,0.0,0.0
362.5,0,0,0.0,0.0
363.5,0,0,0.0,0.0
364.5,0,0,0.0,0.0
365.5,0,0,0.0,0.0
366.5,0,0,0.0,0.0
367.5,0,0,0.0,0.0
368.5,0,0,0.0,0.0
369.5,0,0,0.0,0.0
370.5,0,0,0.0,0.0
371.5,0,0,0.0,0.0
372.5,0,0,0.0,0.0
373.5,0,0,0.0,0.0
374.5,0,0,0.0,0.0
375.5,0,0,0.0,0.0
376.5,0,0,0.0,0.0
377.5,0,0,0.0,0.0
378.5,0,0,0.0,0.0
379.5,0,0,0.0,0.0
380.5,0,0,0.0,0.0
381.5,0,0,0.0,0.0
382.5,0,0,0.0,0.0
383.5,0,0,0.0,0.0
384.5,0,0,0.0,0.0
385.5,0,0,0.0,0.0
386.5,0,0,0.0,0.0
387.5,0,0,0.0,0.0
388.5,0,0,0.0,0.0
389.5,0,0,0.0,0.0
390.5,0,0,0.0,0.0
391.5,0,0,0.0,0.0
392.5,0,0,0.0,0.0
393.5,0,0,0.0,0.0
394.5,0,0,0.0,0.0
395.5,0,0,0.0,0.0
396.5,0,0,0.0,0.0
397.5,0,0,0.0,0.0
398.5,0,0,0.0,0.0
399.5,0,0,0.0,0.0
400.5,0,0,0.0,0.0
401.5,0,0,0.0,0.0
402.5,0,0,0.0,0.0
403.5,0,0,0.0,0.0
404.5,0,0,0.0,0.0
405.5,0,0,0.0,0.0
406.5,0,0,0.0,0.0
407.5,0,0,0.0,0.0
408.5,0,0,0.0,0.0
409.5,0,0,0.0,0.0
410.5,0,0,0.0,0.0
411.5,0,0,0.0,0.0
412.5,0,0,0.0,0.0
413.5,0,0,0.0,0.0
414.5,0,0,0.0,0.0
415.5,0,0,0.0,0.0
416.5,0,0,0.0,0.0
417.5,0,0,0.0,0.0
418.5,0,0,0.0,0.0
419.5,0,0,0.0,0.0
420.5,0,0,0.0,0.0
421.5,0,0,0.0,0.0
422.5,0,0,0.0,0.0
423.5,0,0,0.0,0.0
424.5,0,0,0.0,0.0
425.5,0,0,0.0,0.0
426.5,0,0,0.0,0.0
427.5,0,0,0.0,0.0
428.5,0,0,0.0,0.0
429.5,0,0,0.0,0.0
430.5,1,0,0.00012181751735899622,0.0
431.5,0,0,0.0,0.0
432.5,0,0,0.0,0.0
433.5,0,0,0.0,0.0
434.5,0,0,0.0,0.0
435.5,0,0,0.0,0.0
436.5,0,0,0.0,0.0
437.5,0,0,0.0,0.0
438.5,0,0,0.0,0.0
439.5,0,0,0.0,0.0
440.5,0,0,0.0,0.0
441.5,0,0,0.0,0.0
442.5,0,0,0.0,0.0
443.5,0,0,0.0,0.0
444.5,0,0,0.0,0.0
445.5,0,0,0.0,0.0
446.5,0,0,0.0,0.0
447.5,0,0,0.0,0.0
448.5,0,0,0.0,0.0
449.5,0,0,0.0,0.0
450.5,0,0,0.0,0.0
451.5,0,0,0.0,0.0
452.5,0,0,0.0,0.0
453.5,0,0,0.0,0.0
454.5,0,0,0.0,0.0
455.5,0,0,0.0,0.0
456.5,0,0,0.0,0.0
457.5,0,0,0.0,0.0
458.5,0,0,0.0,0.0
459.5,0,0,0.0,0.0
460.5,0,0,0.0,0.0
461.5,0,0,0.0,0.0
462.5,0,0,0.0,0.0
463.5,0,0,0.0,0.0
464.5,0,0,0.0,0.0
465.5,0,0,0.0,0.0
466.5,0,0,0.0,0.0
467.5,0,0,0.0,0.0
468.5,0,0,0.0,0.0
469.5,0,0,0.0,0.0
470.5,0,0,0.0,0.0
471.5,0,0,0.0,0.0
472.5,0,0,0.0,0.0
473.5,0,0,0.0,0.0
474.5,0,0,0.0,0.0
475.5,0,0,0.0,0.0
476.5,0,0,0.0,0.0
477.5,0,0,0.0,0.0
478.5,0,0,0.0,0.0
479.5,0,0,0.0,0.0
480.5,0,0,0.0,0.0
481.5,0,0,0.0,0.0
482.5,0,0,0.0,0.0
483.5,0,0,0.0,0.0
484.5,0,0,0.0,0.0
485.5,0,0,0.0,0.0
486.5,0,0,0.0,0.0
487.5,0,0,0.0,0.0
488.5,0,0,0.0,0.0
489.5,0,0,0.0,0.0
490.5,0,0,0.0,0.0
491.5,0,0,0.0,0.0
492.5,0,0,0.0,0.0
493.5,0,0,0.0,0.0
494.5,0,0,0.0,0.0
495.5,0,0,0.0,0.0
496.5,0,0,0.0,0.0
497.5,0,0,0.0,0.0
498.5,0,0,0.0,0.0
499.5,0,0,0.0,0.0
500.5,0,0,0.0,0.0
501.5,0,0,0.0,0.0
502.5,0,0,0.0,0.0
503.5,0,0,0.0,0.0
504.5,0,0,0.0,0.0
505.5,0,0,0.0,0.0
506.5,0,0,0.0,0.0
507.5,0,0,0.0,0.0
508.5,0,0,0.0,0.0
509.5,0,0,0.0,0.0
510.5,0,0,0.0,0.0
511.5,0,0,0.0,0.0
512.5,0,0,0.0,0.0
513.5,0,0,0.0,0.0
514.5,0,0,0.0,0.0
515.5,0,0,0.0,0.0
516.5,0,0,0.0,0.0
517.5,0,0,0.0,0.0
518.5,0,0,0.0,0.0
519.5,0,0,0.0,0.0
520.5,0,0,0.0,0.0
521.5,0,0,0.0,0.0
522.5,0,0,0.0,0.0
523.5,0,0,0.0,0.0
524.5,0,0,0.0,0.0
525.5,0,0,0.0,0.0
526.5,0,0,0.0,0.0
527.5,0,0,0.0,0.0
528.5,0,0,0.0,0.0
529.5,0,0,0.0,0.0
530.5,0,0,0.0,0.0
531.5,0,0,0.0,0.0
532.5,0,0,0.0,0.0
533.5,0,0,0.0,0.0
534.5,0,0,0.0,0.0
535.5,0,0,0.0,0.0
536.5,0,0,0.0,0.0
537.5,0,0,0.0,0.0
538.5,0,0,0.0,0.0
539.5,0,0,0.0,0.0
540.5,0,0,0.0,0.0
541.5,0,0,0.0,0.0
542.5,0,0,0.0,0.0
543.5,0,0,0.0,0.0
544.5,0,0,0.0,0.0
545.5,0,0,0.0,0.0
546.5,0,0,0.0,0.0
547.5,0,0,0.0,0.0
548.5,0,0,0.0,0.0
549.5,0,0,0.0,0.0
550.5,0,0,0.0,0.0
551.5,0,0,0.0,0.0
552.5,0,0,0.0,0.0
553.5,0,0,0.0,0.0
554.5,0,0,0.0,0.0
555.5,0,0,0.0,0.0
556.5,0,0,0.0,0.0
557.5,0,0,0.0,0.0
558.5,0,0,0.0,0.0
559.5,0,0,0.0,0.0
560.5,0,0,0.0,0.0
561.5,0,0,0.0,0.0
562.5,0,0,0.0,0.0
563.5,0,0,0.0,0.0
564.5,0,0,0.0,0.0
565.5,0,0,0.0,0.0
566.5,0,0,0.0,0.0
567.5,0,0,0.0,0.0
568.5,0,0,0.0,0.0
569.5,0,0,0.0,0.0
570.5,0,0,0.0,0.0
571.5,0,0,0.0,0.0
572.5,0,0,0.0,0.0
573.5,0,0,0.0,0.0
574.5,0,0,0.0,0.0
575.5,0,0,0.0,0.0
576.5,0,0,0.0,0.0
577.5,0,0,0.0,0.0
578.5,0,0,0.0,0.0
579.5,0,0,0.0,0.0
580.5,0,0,0.0,0.0
581.5,0,0,0.0,0.0
582.5,0,0,0.0,0.0
583.5,0,0,0.0,0.0
584.5,0,0,0.0,0.0
585.5,0,0,0.0,0.0
586.5,0,0,0.0,0.0
587.5,0,0,0.0,0.0
588.5,0,0,0.0,0.0
589.5,0,0,0.0,0.0
590.5,0,0,0.0,0.0
591.5,0,0,0.0,0.0
592.5,0,0,0.0,0.0
593.5,0,0,0.0,0.0
594.5,0,0,0.0,0.0
595.5,0,0,0.0,0.0
596.5,0,0,0.0,0.0
597.5,0,0,0.0,0.0
598.5,0,0,0.0,0.0
599.5,0,0,0.0,0.0
600.5,0,0,0.0,0.0
601.5,0,0,0.0,0.0
602.5,0,0,0.0,0.0
603.5,0,0,0.0,0.0
604.5,0,0,0.0,0.0
605.5,0,0,0.0,0.0
606.5,0,0,0.0,0.0
607.5,0,0,0.0,0.0
608.5,0,0,0.0,0.0
609.5,0,0,0.0,0.0
610.5,0,0,0.0,0.0
611.5,0,0,0.0,0.0
612.5,0,0,0.0,0.0
613.5,0,0,0.0,0.0
614.5,0,0,0.0,0.0
615.5,0,0,0.0,0.0
616.5,0,0,0.0,0.0
617.5,0,0,0.0,0.0
618.5,0,0,0.0,0.0
619.5,0,0,0.0,0.0
620.5,0,0,0.0,0.0
621.5,0,0,0.0,0.0
622.5,0,0,0.0,0.0
623.5,0,0,0.0,0.0
624.5,0,0,0.0,0.0
625.5,0,0,0.0,0.0
626.5,0,0,0.0,0.0
627.5,0,0,0.0,0.0
628.5,0,0,0.0,0.0
629.5,0,0,0.0,0.0
630.5,0,0,0.0,0.0
631.5,0,0,0.0,0.0
632.5,0,0,0.0,0.0
633.5,0,0,0.0,0.0
634.5,0,0,0.0,0.0
635.5,0,0,0.0,0.0
636.5,0,0,0.0,0.0
637.5,0,0,0.0,0.0
638.5,0,0,0.0,0.0
639.5,0,0,0.0,0.0
640.5,0,0,0.0,0.0
641.5,0,0,0.0,0.0
642.5,0,0,0.0,0.0
643.5,0,0,0.0,0.0
644.5,0,0,0.0,0.0
645.5,0,0,0.0,0.0
646.5,0,0,0.0,0.0
647.5,0,0,0.0,0.0
648.5,0,0,0.0,0.0
649.5,0,0,0.0,0.0
650.5,0,0,0.0,0.0
651.5,0,0,0.0,0.0
652.5,0,0,0.0,0.0
653.5,0,0,0.0,0.0
654.5,0,0,0.0,0.0
655.5,0,0,0.0,0.0
656.5,0,0,0.0,0.0
657.5,0,0,0.0,0.0
658.5,0,0,0.0,0.0
659.5,0,0,0.0,0.0
660.5,0,0,0.0,0.0
661.5,0,0,0.0,0.0
662.5,0,0,0.0,0.0
663.5,0,0,0.0,0.0
664.5,0,0,0.0,0.0
665.5,0,0,0.0,0.0
666.5,0,0,0.0,0.0
667.5,0,0,0.0,0.0
668.5,0,0,0.0,0.0
669.5,0,0,0.0,0.0
670.5,0,0,0.0,0.0
671.5,0,0,0.0,0.0
672.5,0,0,0.0,0.0
673.5,0,0,0.0,0.0
674.5,0,0,0.0,0.0
675.5,0,0,0.0,0.0
676.5,0,0,0.0,0.0
677.5,0,0,0.0,0.0
678.5,0,0,0.0,0.0
679.5,0,0,0.0,0.0
680.5,0,0,0.0,0.0
681.5,0,0,0.0,0.0
682.5,0,0,0.0,0.0
683.5,0,0,0.0,0.0
684.5,0,0,0.0,0.0
685.5,0,0,0.0,0.0
686.5,0,0,0.0,0.0
687.5,0,0,0.0,0.0
688.5,0,0,0.0,0.0
689.5,0,0,0.0,0.0
690.5,0,0,0.0,0.0
691.5,0,0,0.0,0.0
692.5,0,0,0.0,0.0
693.5,0,0,0.0,0.0
694.5,0,0,0.0,0.0
695.5,0,0,0.0,0.0
696.5,0,0,0.0,0.0
697.5,0,0,0.0,0.0
698.5,0,0,0.0,0.0
699.5,0,0,0.0,0.0
700.5,0,0,0.0,0.0
701.5,0,0,0.0,0.0
702.5,0,0,0.0,0.0
703.5,0,0,0.0,0.0
704.5,0,0,0.0,0.0
705.5,0,0,0.0,0.0
706.5,0,0,0.0,0.0
707.5,0,0,0.0,0.0
708.5,0,0,0.0,0.0
709.5,0,0,0.0,0.0
710.5,0,0,0.0,0.0
711.5,0,0,0.0,0.0
712.5,0,0,0.0,0.0
713.5,0,0,0.0,0.0
714.5,0,0,0.0,0.0
715.5,0,0,0.0,0.0
716.5,0,0,0.0,0.0
717.5,0,0,0.0,0.0
718.5,0,0,0.0,0.0
719.5,0,0,0.0,0.0
720.5,0,0,0.0,0.0
721.5,0,0,0.0,0.0
722.5,0,0,0.0,0.0
723.5,0,0,0.0,0.0
724.5,0,0,0.0,0.0
725.5,0,0,0.0,0.0
726.5,0,0,0.0,0.0
727.5,0,0,0.0,0.0
728.5,0,0,0.0,0.0
729.5,0,0,0.0,0.0
730.5,0,0,0.0,0.0
731.5,0,0,0.0,0.0
732.5,0,0,0.0,0.0
733.5,0,0,0.0,0.0
734.5,0,0,0.0,0.0
735.5,0,0,0.0,0.0
736.5,0,0,0.0,0.0
737.5,0,0,0.0,0.0
738.5,0,0,0.0,0.0
739.5,0,0,0.0,0.0
740.5,0,0,0.0,0.0
741.5,0,0,0.0,0.0
742.5,0,0,0.0,0.0
743.5,0,0,0.0,0.0
744.5,0,0,0.0,0.0
745.5,0,0,0.0,0.0
746.5,0,0,0.0,0.0
747.5,0,0,0.0,0.0
748.5,0,0,0.0,0.0
749.5,0,0,0.0,0.0
750.5,0,0,0.0,0.0
751.5,0,0,0.0,0.0
752.5,0,0,0.0,0.0
753.5,0,0,0.0,0.0
754.5,0,0,0.0,0.0
755.5,0,0,0.0,0.0
756.5,0,0,0.0,0.0
757.5,0,0,0.0,0.0
758.5,0,0,0.0,0.0
759.5,0,0,0.0,0.0
760.5,0,0,0.0,0.0
761.5,0,0,0.0,0.0
762.5,0,0,0.0,0.0
763.5,0,0,0.0,0.0
764.5,0,0,0.0,0.0
765.5,0,0,0.0,0.0
766.5,0,0,0.0,0.0
767.5,0,0,0.0,0.0
768.5,0,0,0.0,0.0
769.5,0,0,0.0,0.0
770.5,0,0,0.0,0.0
771.5,0,0,0.0,0.0
772.5,0,0,0.0,0.0
773.5,0,0,0.0,0.0
774.5,0,0,0.0,0.0
775.5,0,0,0.0,0.0
776.5,0,0,0.0,0.0
777.5,0,0,0.0,0.0
778.5,0,0,0.0,0.0
779.5,0,0,0.0,0.0
780.5,0,0,0.0,0.0
781.5,0,0,0.0,0.0
782.5,0,0,0.0,0.0
783.5,0,0,0.0,0.0
784.5,0,0,0.0,0.0
785.5,0,0,0.0,0.0
786.5,0,0,0.0,0.0
787.5,0,0,0.0,0.0
788.5,0,0,0.0,0.0
789.5,0,0,0.0,0.0
790.5,0,0,0.0,0.0
791.5,0,0,0.0,0.0
792.5,0,0,0.0,0.0
793.5,0,0,0.0,0.0
794.5,0,0,0.0,0.0
795.5,0,0,0.0,0.0
796.5,0,0,0.0,0.0
797.5,0,0,0.0,0.0
798.5,0,0,0.0,0.0
799.5,0,0,0.0,0.0
800.5,0,0,0.0,0.0
801.5,0,0,0.0,0.0
802.5,0,0,0.0,0.0
803.5,0,0,0.0,0.0
804.5,0,0,0.0,0.0
805.5,0,0,0.0,0.0
806.5,0,0,0.0,0.0
807.5,0,0,0.0,0.0
808.5,0,0,0.0,0.0
809.5,0,0,0.0,0.0
810.5,0,0,0.0,0.0
811.5,0,0,0.0,0.0
812.5,0,0,0.0,0.0
813.5,0,0,0.0,0.0
814.5,1,0,0.00012181751735899622,0.0


==> data/mid/c6/pattern_hist.csv <==
pattern,count
periodical,75623
forward,25044
fan out,15904
fan in,15800
mutual,15684
single,12566
stack (sar),92
bipartite (sar),81
gather scatter (sar),54
scatter gather (sar),53
fan in (sar),35
fan out (sar),26
cycle (sar),12


==> data/mid/c6/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.10692890653193793,1.0,1.6552440975685674,1,0.4650602409638554,1.0,0.17954155092847043
2,0.09693251533742331,2.0,0.4146194499616472,2,0.07228915662650602,2.0,0.08614583384588088
7,0.0937567665102851,3.0,0.18448581357699081,3,0.03132530120481928,3.0,0.05606241257961957
6,0.08895705521472393,4.0,0.10385736371996192,11,0.02891566265060241,4.0,0.04133363363870402
8,0.07672320461927103,5.0,0.06651048876581946,10,0.02891566265060241,5.0,0.03263103396306742
9,0.06073619631901841,6.0,0.04621155675068058,4,0.02650602409638554,6.0,0.026899306896414336
4,0.05651389390111873,7.0,0.033966087405579715,8,0.02650602409638554,7.0,0.022846165614975204
10,0.04583182966438109,8.0,0.026015065139510976,15,0.02650602409638554,8.0,0.0198322912845111
5,0.04348610609888127,9.0,0.020561931295305123,12,0.024096385542168676,9.0,0.01750566422086695
11,0.03496932515337423,10.0,0.016660106089048922,9,0.024096385542168676,10.0,0.01565669682290769
12,0.030819198845182246,11.0,0.013772378264157238,20,0.024096385542168676,11.0,0.014152919869132216
13,0.027607361963190184,12.0,0.01157545903349456,17,0.01927710843373494,12.0,0.01290655678579421
14,0.022194153735113676,13.0,0.009865336196187185,14,0.01927710843373494,13.0,0.011857173303365168
15,0.020064958498736917,14.0,0.0085081109777933,13,0.016867469879518072,14.0,0.010961819015739848
16,0.017466618549260196,15.0,0.0074129499385556475,18,0.014457831325301205,15.0,0.01018914273312638
17,0.016203536629375678,16.0,0.006516472111095169,16,0.012048192771084338,16.0,0.009515731934716668
18,0.014940454709491159,17.0,0.00577336211798749,5,0.012048192771084338,17.0,0.00892375451167745
1,0.01346084446048358,18.0,0.005150525325135878,6,0.012048192771084338,18.0,0.008399392973570733
20,0.011295561169252977,19.0,0.004623335941007472,21,0.012048192771084338,19.0,0.007931777178280077
19,0.01111512089498376,20.0,0.004173163361881741,7,0.012048192771084338,20.0,0.007512239902722487
21,0.008697221219776254,21.0,0.003785702228601954,19,0.00963855421686747,21.0,0.007133786891923056
22,0.007867195958137856,22.0,0.0034498210317962324,25,0.00963855421686747,22.0,0.006790712663310271
23,0.007614579574160953,23.0,0.003156753080543853,26,0.00963855421686747,23.0,0.006478317390878739
24,0.00577408877661494,24.0,0.002899518243001789,23,0.007228915662650603,24.0,0.006192695176362911
27,0.005268856008661133,25.0,0.0026725031808699437,22,0.004819277108433735,25.0,0.005930573574710129
26,0.004980151569830386,26.0,0.002471152305184655,121,0.0024096385542168677,26.0,0.005689190474245462
25,0.0049079754601227,27.0,0.0022917372907722547,43,0.0024096385542168677,27.0,0.005466198576069572
28,0.004186214363045832,28.0,0.00213118312822087,75,0.0024096385542168677,28.0,0.005259590522055581
29,0.004077950198484301,29.0,0.0019869354011411355,34,0.0024096385542168677,29.0,0.005067639650380789
32,0.0036809815950920245,30.0,0.001856857988880307,41,0.0024096385542168677,30.0,0.004888852705018502
33,0.0027066041140382533,31.0,0.001739153476662164,30,0.0024096385542168677,31.0,0.004721931779714662
31,0.00267051605918441,32.0,0.001632300689887082,31,0.0024096385542168677,32.0,0.004565743461226033
30,0.00256225189462288,33.0,0.0015350052676130212,35,0.0024096385542168677,33.0,0.004419293633180743
41,0.0022374594009382893,34.0,0.0014461602547356156,33,0.0024096385542168677,34.0,0.00428170676631096
35,0.0021652832912306026,35.0,0.0013648144573517017,39,0.0024096385542168677,35.0,0.004152208790961847
34,0.0018765788523998556,36.0,0.001290146861395414,45,0.0024096385542168677,36.0,0.004030112850009611
36,0.0016600505232767953,37.0,0.001221445822227331,65,0.0024096385542168677,37.0,0.003914807383076083
42,0.0015878744135691086,38.0,0.0011580920346819271,87,0.0024096385542168677,38.0,0.0038057461092941584
37,0.001443522194153735,39.0,0.0010995445185623058,63,0.0024096385542168677,39.0,0.0037024395652354735
40,0.0013713460844460483,40.0,0.001045329024429178,36,0.0024096385542168677,40.0,0.0036044479237463665
60,0.0012991699747383616,41.0,0.0009950283934943487,27,0.0024096385542168677,41.0,0.003511374873308252
39,0.001226993865030675,42.0,0.0009482745040729579,38,0.0024096385542168677,42.0,0.003422862379797323
38,0.001226993865030675,43.0,0.0009047415130340128,122,0.0024096385542168677,43.0,0.003338586185880408
61,0.001226993865030675,44.0,0.000864140159611851,28,0.0024096385542168677,44.0,0.0032582519297814647
43,0.0011909058101768316,45.0,0.0008262129449238477,42,0.0024096385542168677,45.0,0.0031815917863199346
62,0.001154817755322988,46.0,0.0007907300366407796,24,0.0024096385542168677,46.0,0.0031083615501230704
115,0.0011187297004691447,47.0,0.0007574857767624952,,,47.0,0.003038338094640383
116,0.0010826416456153013,48.0,0.0007262956930842421,,,48.0,0.002971317151725421
45,0.0009743774810537712,49.0,0.0006969939330024948,,,49.0,0.0029071113656293406
117,0.0009382894261999278,50.0,0.0006694310527980284,,,50.0,0.002845548582685974
47,0.0008661133164922411,51.0,0.000643472107211293,,,51.0,0.002786470344083291
44,0.0007939372067845543,52.0,0.0006189949935795951,,,52.0,0.002729730554166675
48,0.0007939372067845543,53.0,0.0005958890124939202,,,53.0,0.0026751943009070732
59,0.0006856730422230242,54.0,0.0005740536132117073,,,54.0,0.0026227368086526293
114,0.0006134969325153375,55.0,0.0005533972972097555,,,55.0,0.0025722425061941033
46,0.0006134969325153375,56.0,0.0005338366574987143,,,56.0,0.002523604195615322
53,0.0006134969325153375,57.0,0.000515295534821367,,,57.0,0.0024767223094530762
122,0.0005413208228076507,58.0,0.0004977042747595938,,,58.0,0.002431504245423533
57,0.0005413208228076507,59.0,0.0004809990721899884,,,59.0,0.0023878637694389696
67,0.0005052327679538073,60.0,0.00046512139154421673,,,60.0,0.0023457204788840083
49,0.0005052327679538073,61.0,0.0004500174530186724,,,61.0,0.0023049993191810725
66,0.0005052327679538073,62.0,0.00043563777629642455,,,62.0,0.0022656301475803974
51,0.0004691447130999639,63.0,0.0004219367745396402,,,63.0,0.0022275473388854027
63,0.00043305665824612056,64.0,0.00040887239242063745,,,64.0,0.002190689428489977
69,0.00043305665824612056,65.0,0.0003964057828155821,,,65.0,0.002154998788677231
50,0.00036088054853843375,66.0,0.0003845010175120577,,,66.0,0.0021204213346236516
56,0.00036088054853843375,67.0,0.00037312482790127376,,,67.0,0.0020869062569801645
64,0.00036088054853843375,68.0,0.0003622463721548104,,,68.0,0.002054405778272232
68,0.00036088054853843375,69.0,0.00035183702583883116,,,69.0,0.002022874930683114
65,0.0003247924936845904,70.0,0.00034187019330750117,,,70.0,0.0019922713530647375
54,0.0003247924936845904,71.0,0.0003323211375517971,,,71.0,0.001962555105265208
55,0.0003247924936845904,72.0,0.0003231668264682353,,,72.0,0.0019336884980758206
52,0.0003247924936845904,73.0,0.00031438579376117396,,,73.0,0.0019056359372877025
121,0.000288704438830747,74.0,0.00030595801290804426,,,74.0,0.0018783637805126156
58,0.000288704438830747,75.0,0.000297864782804014,,,75.0,0.0018518402055669547
123,0.000288704438830747,76.0,0.0002900886238652754,,,76.0,0.0018260350893452943
74,0.000288704438830747,77.0,0.00028261318351186144,,,77.0,0.0018009198962221666
72,0.000288704438830747,78.0,0.0002754231500745541,,,78.0,0.0017764675751200376
118,0.000288704438830747,79.0,0.00026850417427856877,,,79.0,0.0017526524644693728
124,0.00025261638397690365,80.0,0.00026184279755138483,,,80.0,0.0017294502043646244
76,0.00025261638397690365,81.0,0.0002554263864851718,,,81.0,0.0017068376552892243
77,0.00025261638397690365,82.0,0.00024924307285726987,,,82.0,0.0016847928228442576
126,0.00025261638397690365,83.0,0.00024328169867645654,,,83.0,0.001663294787970371
70,0.00025261638397690365,84.0,0.00023753176577939533,,,84.0,0.0016423236422014164
125,0.00025261638397690365,85.0,0.00023198338955170817,,,85.0,0.0016218604275320871
71,0.00025261638397690365,86.0,0.0002266272563923712,,,86.0,0.0016018870805209271
111,0.00021652832912306028,87.0,0.0002214545845793372,,,87.0,0.0015823863802851645
81,0.00021652832912306028,88.0,0.00021645708822906327,,,88.0,0.0015633419000752645
73,0.00021652832912306028,89.0,0.00021162694407351315,,,89.0,0.0015447379621453597
108,0.00021652832912306028,90.0,0.0002069567608056841,,,90.0,0.0015265595956611212
119,0.00018044027426921688,91.0,0.0002024395507691834,,,91.0,0.001508792497409508
120,0.00018044027426921688,92.0,0.00019806870378921384,,,92.0,0.0014914229950954783
89,0.00018044027426921688,93.0,0.0001938379629618226,,,93.0,0.0014744380130293439
128,0.00018044027426921688,94.0,0.00018974140223570665,,,94.0,0.0014578250400252941
112,0.0001443522194153735,95.0,0.0001857734056364752,,,95.0,0.0014415720993468265
96,0.0001443522194153735,96.0,0.00018192864799726455,,,96.0,0.0014256677205486074
75,0.0001443522194153735,97.0,0.00017820207707215955,,,97.0,0.001410100913076793
84,0.0001443522194153735,98.0,0.0001745888969201586,,,98.0,0.001394861141501172
127,0.0001443522194153735,99.0,0.00017108455245757126,,,99.0,0.001379938302262807
133,0.00010826416456153014,100.0,0.00016768471508587707,,,100.0,0.0013653227018302226
131,0.00010826416456153014,101.0,0.00016438526931031541,,,101.0,0.0013510050361657147
78,0.00010826416456153014,102.0,0.00016118230027191291,,,102.0,0.0013369763714111342
109,0.00010826416456153014,103.0,0.0001580720821223733,,,103.0,0.001323228125709592
113,0.00010826416456153014,104.0,0.0001550510671773313,,,104.0,0.0013097520520859974
176,0.00010826416456153014,105.0,0.00015211587578897121,,,105.0,0.0012965402223152644
130,0.00010826416456153014,106.0,0.0001492632868839961,,,106.0,0.001283585011712428
106,0.00010826416456153014,107.0,0.00014649022911745232,,,107.0,0.0012708790847838591
152,0.00010826416456153014,108.0,0.00014379377259702002,,,108.0,0.001258415381683314
105,0.00010826416456153014,109.0,0.00014117112113610792,,,109.0,0.0012461871054207008
140,0.00010826416456153014,110.0,0.0001386196049974836,,,110.0,0.0012341877097752731
102,0.00010826416456153014,111.0,0.00013613667409225795,,,111.0,0.0012224108878684614
135,0.00010826416456153014,112.0,0.0001337198916018562,,,112.0,0.0012108505613547755
129,7.217610970768675e-05,113.0,0.00013136692799317317,,,113.0,0.001199500870192173
144,7.217610970768675e-05,114.0,0.00012907555539945227,,,114.0,0.001188356162956026
132,7.217610970768675e-05,115.0,0.0001268436423415674,,,115.0,0.001177410987663319
86,7.217610970768675e-05,116.0,0.00012466914876634085,,,116.0,0.001166660083076036
93,7.217610970768675e-05,117.0,0.0001225501213803209,,,117.0,0.001156098370454835
136,7.217610970768675e-05,118.0,0.00012048468925908029,,,118.0,0.0011457209457360722
92,7.217610970768675e-05,119.0,0.00011847105971359774,,,119.0,0.001135523072107073
83,7.217610970768675e-05,120.0,0.00011650751439666163,,,120.0,0.0011255001729562227
178,7.217610970768675e-05,121.0,0.00011459240563349807,,,121.0,0.0011156478251760187
103,7.217610970768675e-05,122.0,0.0001127241529619858,,,122.0,0.001105961752798661
79,7.217610970768675e-05,123.0,0.00011090123986888703,,,123.0,0.0010964378209451045
150,7.217610970768675e-05,124.0,0.0001091222107095032,,,124.0,0.0010870720300697263
110,7.217610970768675e-05,125.0,0.00010738566779906851,,,125.0,0.001077860510483923
154,3.6088054853843375e-05,126.0,0.00010569026866502402,,,126.0,0.0010687995171430082
167,3.6088054853843375e-05,127.0,0.0001040347234500818,,,127.0,0.001059885424681783
138,3.6088054853843375e-05,128.0,0.0001024177924566953,,,128.0,0.001051114722685063
82,3.6088054853843375e-05,129.0,0.00010083828382420393,,,129.0,0.0010424840111803108
137,3.6088054853843375e-05,130.0,9.929505133052101e-05,,,130.0,0.0010339899963403133
100,3.6088054853843375e-05,131.0,9.778699231079215e-05,,,131.0,0.0010256294863845892
204,3.6088054853843375e-05,132.0,9.631304568596361e-05,,,132.0,0.0010173993876688983
134,3.6088054853843375e-05,133.0,9.487219009467744e-05,,,133.0,0.0010092967009528724
180,3.6088054853843375e-05,134.0,9.346344212234947e-05,,,134.0,0.0010013185178363883
294,3.6088054853843375e-05,135.0,9.208585462169483e-05,,,135.0,0.0009934620173558536
212,3.6088054853843375e-05,136.0,9.073851511934354e-05,,,136.0,0.0009857244627321158
157,3.6088054853843375e-05,137.0,8.942054430353902e-05,,,137.0,0.0009781031982621757
197,3.6088054853843375e-05,138.0,8.813109458823796e-05,,,138.0,0.0009705956463473554
94,3.6088054853843375e-05,139.0,8.686934874923187e-05,,,139.0,0.0009631993046509891
91,3.6088054853843375e-05,140.0,8.563451862819067e-05,,,140.0,0.0009559117433791086
223,3.6088054853843375e-05,141.0,8.442584390078994e-05,,,141.0,0.0009487306026779653
95,3.6088054853843375e-05,142.0,8.324259090532554e-05,,,142.0,0.0009416535901425847
149,3.6088054853843375e-05,143.0,8.208405152844458e-05,,,143.0,0.0009346784784308681
208,3.6088054853843375e-05,144.0,8.09495421448318e-05,,,144.0,0.0009278031029780732
80,3.6088054853843375e-05,145.0,7.983840260788615e-05,,,145.0,0.0009210253598067846
815,3.6088054853843375e-05,146.0,7.874999528860372e-05,,,146.0,0.0009143432034277597
85,3.6088054853843375e-05,147.0,7.768370416005386e-05,,,147.0,0.0009077546448272839
153,3.6088054853843375e-05,148.0,7.663893392499285e-05,,,148.0,0.0009012577495369138
352,3.6088054853843375e-05,149.0,7.561510918430804e-05,,,149.0,0.0008948506357817022
101,3.6088054853843375e-05,150.0,7.461167364412236e-05,,,150.0,0.0008885314727032132
298,3.6088054853843375e-05,151.0,7.362808935951899e-05,,,151.0,0.000882298478653832
155,3.6088054853843375e-05,152.0,7.266383601296562e-05,,,152.0,0.0008761499195590587
90,3.6088054853843375e-05,153.0,7.171841022563048e-05,,,153.0,0.0008700841073446486
162,3.6088054853843375e-05,154.0,7.07913248998878e-05,,,154.0,0.0008640993984256295
160,3.6088054853843375e-05,155.0,6.988210859140856e-05,,,155.0,0.0008581941922543757
159,3.6088054853843375e-05,156.0,6.89903049093249e-05,,,156.0,0.0008523669299250686
161,3.6088054853843375e-05,157.0,6.811547194304262e-05,,,157.0,0.0008466160928320082
187,3.6088054853843375e-05,158.0,6.725718171435726e-05,,,158.0,0.0008409402013793694
430,3.6088054853843375e-05,159.0,6.641501965360526e-05,,,159.0,0.000835337813740122
141,3.6088054853843375e-05,160.0,6.558858409865248e-05,,,160.0,0.0008298075246619401
142,3.6088054853843375e-05,161.0,6.477748581558915e-05,,,161.0,0.0008243479643180481
99,3.6088054853843375e-05,162.0,6.398134754006333e-05,,,162.0,0.0008189577972010397
97,3.6088054853843375e-05,163.0,6.319980353824318e-05,,,163.0,0.0008136357210578121
151,3.6088054853843375e-05,164.0,6.243249918645376e-05,,,164.0,0.0008083804658638444
,,165.0,6.167909056858628e-05,,,165.0,0.000803190792835138
,,166.0,6.093924409042585e-05,,,166.0,0.000798065493476218
,,167.0,6.021263611009027e-05,,,167.0,0.0007930033886626701
,,168.0,5.9498952583814914e-05,,,168.0,0.0007880033277567636
,,169.0,5.8797888726360136e-05,,,169.0,0.0007830641877547772
,,170.0,5.8109148685354775e-05,,,170.0,0.0007781848724647128
,,171.0,5.743244522892643e-05,,,171.0,0.0007733643117131419
,,172.0,5.6767499446002236e-05,,,172.0,0.0007686014605799898
,,173.0,5.611404045869623e-05,,,173.0,0.000763895298660117
,,174.0,5.547180514622938e-05,,,174.0,0.0007592448293506115
,,175.0,5.484053787985676e-05,,,175.0,0.0007546490791627553
,,176.0,5.421999026830315e-05,,,176.0,0.0007501070970576737
,,177.0,5.360992091323368e-05,,,177.0,0.0007456179538047258
,,178.0,5.30100951743098e-05,,,178.0,0.0007411807413617316
,,179.0,5.242028494340362e-05,,,179.0,0.0007367945722761774
,,180.0,5.1840268427564876e-05,,,180.0,0.0007324585791065741
,,181.0,5.126982994035483e-05,,,181.0,0.0007281719138631849
,,182.0,5.070875970118046e-05,,,182.0,0.0007239337474673694
,,183.0,5.0156853642280336e-05,,,183.0,0.0007197432692288284
,,184.0,4.961391322303046e-05,,,184.0,0.0007155996863400587
,,185.0,4.907974525125454e-05,,,185.0,0.0007115022233873663
,,186.0,4.8554161711238357e-05,,,186.0,0.0007074501218778055
,,187.0,4.8036979598162216e-05,,,187.0,0.0007034426397814452
,,188.0,4.752802075867935e-05,,,188.0,0.000699479051088386
,,189.0,4.702711173738068e-05,,,189.0,0.0006955586453799773
,,190.0,4.653408362889908e-05,,,190.0,0.0006916807274137062
,,191.0,4.604877193541744e-05,,,191.0,0.0006878446167212556
,,192.0,4.5571016429356134e-05,,,192.0,0.0006840496472192437
,,193.0,4.510066102102585e-05,,,193.0,0.0006802951668321838
,,194.0,4.4637553631041523e-05,,,194.0,0.0006765805371272184
,,195.0,4.4181546067302734e-05,,,195.0,0.0006729051329602022
,,196.0,4.373249390635465e-05,,,196.0,0.0006692683421327256
,,197.0,4.329025637895221e-05,,,197.0,0.0006656695650596842
,,198.0,4.285469625965806e-05,,,198.0,0.0006621082144470227
,,199.0,4.2425679760312784e-05,,,199.0,0.000658583714979288
,,200.0,4.2003076427222736e-05,,,200.0,0.0006550955030166484
,,201.0,4.1586759041918096e-05,,,201.0,0.0006516430263010444
,,202.0,4.1176603525340076e-05,,,202.0,0.0006482257436711532
,,203.0,4.0772488845322554e-05,,,203.0,0.0006448431247858603
,,204.0,4.037429692723929e-05,,,204.0,0.0006414946498559442
,,205.0,3.998191256769355e-05,,,205.0,0.000638179809383689
,,206.0,3.959522335113223e-05,,,206.0,0.0006348981039101578
,,207.0,3.9214119569271985e-05,,,207.0,0.0006316490437698606
,,208.0,3.883849414322919e-05,,,208.0,0.0006284321488525702
,,209.0,3.846824254825086e-05,,,209.0,0.000625246948372041
,,210.0,3.810326274094739e-05,,,210.0,0.0006220929806414019
,,211.0,3.774345508893285e-05,,,211.0,0.000618969792854997
,,212.0,3.7388722302781905e-05,,,212.0,0.000615876940876462
,,213.0,3.7038969370216835e-05,,,213.0,0.0006128139890328291
,,214.0,3.669410349244138e-05,,,214.0,0.0006097805099144589
,,215.0,3.63540340225418e-05,,,215.0,0.0006067760841806126
,,216.0,3.601867240587874e-05,,,216.0,0.000603800300370476
,,217.0,3.568793212239676e-05,,,217.0,0.0006008527547194607
,,218.0,3.5361728630781276e-05,,,218.0,0.0005979330509806102
,,219.0,3.503997931439573e-05,,,219.0,0.000595040800250947
,,220.0,3.4722603428934205e-05,,,220.0,0.0005921756208026018
,,221.0,3.44095220517278e-05,,,221.0,0.0005893371379185722
,,222.0,3.410065803264513e-05,,,222.0,0.0005865249837329638
,,223.0,3.379593594653006e-05,,,223.0,0.0005837387970755725
,,224.0,3.3495282047121766e-05,,,224.0,0.0005809782233206686
,,225.0,3.319862422240466e-05,,,225.0,0.0005782429142398552
,,226.0,3.29058919513377e-05,,,226.0,0.000575532527858869
,,227.0,3.261701626191452e-05,,,227.0,0.0005728467283182049
,,228.0,3.233192969050784e-05,,,228.0,0.0005701851857374423
,,229.0,3.205056624245343e-05,,,229.0,0.0005675475760831633
,,230.0,3.177286135383062e-05,,,230.0,0.0005649335810403479
,,231.0,3.149875185439795e-05,,,231.0,0.0005623428878871438
,,232.0,3.122817593164429e-05,,,232.0,0.000559775189372906
,,233.0,3.0961073095917296e-05,,,233.0,0.0005572301835994082
,,234.0,3.0697384146592257e-05,,,234.0,0.0005547075739051283
,,235.0,3.0437051139246226e-05,,,235.0,0.0005522070687525198
,,236.0,3.0180017353803303e-05,,,236.0,0.000549728381618175
,,237.0,2.9926227263618397e-05,,,237.0,0.0005472712308857969
,,238.0,2.9675626505468065e-05,,,238.0,0.0005448353397418961
,,239.0,2.9428161850418044e-05,,,239.0,0.0005424204360741309
,,240.0,2.9183781175538357e-05,,,240.0,0.0005400262523722145
,,241.0,2.8942433436437988e-05,,,241.0,0.000537652525631313
,,242.0,2.8704068640592e-05,,,242.0,0.0005352989972578625
,,243.0,2.8468637821435146e-05,,,243.0,0.0005329654129777332
,,244.0,2.8236093013196837e-05,,,244.0,0.0005306515227466757
,,245.0,2.8006387226453423e-05,,,245.0,0.0005283570806629797
,,246.0,2.7779474424374355e-05,,,246.0,0.0005260818448822863
,,247.0,2.7555309499639977e-05,,,247.0,0.0005238255775344875
,,248.0,2.7333848252009226e-05,,,248.0,0.000521588044642658
,,249.0,2.7115047366516414e-05,,,249.0,0.0005193690160439576
,,250.0,2.6898864392277088e-05,,,250.0,0.0005171682653124524
,,251.0,2.6685257721883496e-05,,,251.0,0.0005149855696837973
,,252.0,2.647418657137106e-05,,,252.0,0.0005128207099817309
,,253.0,2.626561096073783e-05,,,253.0,0.000510673470546329
,,254.0,2.605949169499948e-05,,,254.0,0.000508543639163971
,,255.0,2.5855790345763196e-05,,,255.0,0.0005064310069989694
,,256.0,2.565446923330417e-05,,,256.0,0.0005043353685268181
,,257.0,2.5455491409129185e-05,,,257.0,0.000502256521469013
,,258.0,2.5258820639012102e-05,,,258.0,0.0005001942667294055
,,259.0,2.506442138648684e-05,,,259.0,0.0004981484083320425
,,260.0,2.4872258796783725e-05,,,260.0,0.0004961187533604563
,,261.0,2.4682298681195664e-05,,,261.0,0.0004941051118983638
,,262.0,2.4494507501861024e-05,,,262.0,0.0004921072969717367
,,263.0,2.430885235695067e-05,,,263.0,0.0004901251244922055
,,264.0,2.412530096624677e-05,,,264.0,0.00048815841320176424
,,265.0,2.394382165710176e-05,,,265.0,0.0004862069846187375
,,266.0,2.37643833507659e-05,,,266.0,0.0004842706629849798
,,267.0,2.3586955549072496e-05,,,267.0,0.0004823492752142715
,,268.0,2.34115083214701e-05,,,268.0,0.0004804426508418827
,,269.0,2.3238012292391423e-05,,,269.0,0.00047855062197527294
,,270.0,2.306643862894893e-05,,,270.0,0.0004766730232458959
,,271.0,2.2896759028947614e-05,,,271.0,0.0004748096917620839
,,272.0,2.2728945709205503e-05,,,272.0,0.0004729604670629792
,,273.0,2.2562971394173038e-05,,,273.0,0.00047112519107349034
,,274.0,2.2398809304842493e-05,,,274.0,0.0004693037080602426
,,275.0,2.2236433147939135e-05,,,275.0,0.0004674958645884998
,,276.0,2.2075817105385836e-05,,,276.0,0.0004657015094800316
,,277.0,2.1916935824033417e-05,,,277.0,0.00046392049377190237
,,278.0,2.1759764405648943e-05,,,278.0,0.00046215267067615845
,,279.0,2.1604278397154717e-05,,,279.0,0.0004603978955403901
,,280.0,2.14504537811107e-05,,,280.0,0.00045865602580914816
,,281.0,2.1298266966433564e-05,,,281.0,0.0004569269209861908
,,282.0,2.1147694779345597e-05,,,282.0,0.00045521044259754363
,,283.0,2.0998714454547e-05,,,283.0,0.00045350645415534837
,,284.0,2.08513036266053e-05,,,284.0,0.0004518148211224846
,,285.0,2.07054403215558e-05,,,285.0,0.0004501354108779426
,,286.0,2.0561102948707158e-05,,,286.0,0.0004484680926829303
,,287.0,2.0418270292646426e-05,,,287.0,0.0004468127376476949
,,288.0,2.0276921505437963e-05,,,288.0,0.000445169218699044
,,289.0,2.0137036099010924e-05,,,289.0,0.0004435374105485459
,,290.0,1.9998593937730104e-05,,,290.0,0.0004419171896613953
,,291.0,1.98615752311451e-05,,,291.0,0.0004403084342259276
,,292.0,1.9725960526912933e-05,,,292.0,0.00043871102412376434
,,293.0,1.959173070388941e-05,,,293.0,0.00043712484090057747
,,294.0,1.9458866965384607e-05,,,294.0,0.0004355497677374554
,,295.0,1.932735083257808e-05,,,295.0,0.00043398568942285687
,,296.0,1.9197164138089462e-05,,,296.0,0.0004324324923251399
,,297.0,1.906828901970027e-05,,,297.0,0.00043089006436565003
,,298.0,1.8940707914222893e-05,,,298.0,0.0004293582949923564
,,299.0,1.881440355151281e-05,,,299.0,0.00042783707515402203
,,300.0,1.8689358948620237e-05,,,300.0,0.0004263262972748954
,,301.0,1.856555740407751e-05,,,301.0,0.0004248258552299117
,,302.0,1.844298249231859e-05,,,302.0,0.00042333564432039196
,,303.0,1.832161805822722e-05,,,303.0,0.00042185556125022723
,,304.0,1.8201448211810407e-05,,,304.0,0.00042038550410253815
,,305.0,1.8082457322993853e-05,,,305.0,0.0004189253723167982
,,306.0,1.7964630016536214e-05,,,306.0,0.0004174750666664092
,,307.0,1.78479511670591e-05,,,307.0,0.0004160344892367202
,,308.0,1.7732405894189796e-05,,,308.0,0.0004146035434034784
,,309.0,1.7617979557813784e-05,,,309.0,0.0004131821338117024
,,310.0,1.750465775343426e-05,,,310.0,0.00041177016635496897
,,311.0,1.739242630763589e-05,,,311.0,0.0004103675481551027
,,312.0,1.7281271273650132e-05,,,312.0,0.00040897418754226036
,,313.0,1.7171178927019548e-05,,,313.0,0.0004075899940354009
,,314.0,1.7062135761358566e-05,,,314.0,0.0004062148783231321
,,315.0,1.6954128484208252e-05,,,315.0,0.00040484875224492566
,,316.0,1.6847144012982773e-05,,,316.0,0.00040349152877269264
,,317.0,1.6741169471005105e-05,,,317.0,0.00040214312199271057
,,318.0,1.6636192183629946e-05,,,318.0,0.0004008034470878958
,,319.0,1.653219967445143e-05,,,319.0,0.00039947242032041145
,,320.0,1.6429179661593702e-05,,,320.0,0.00039814995901460545
,,321.0,1.632712005408222e-05,,,321.0,0.0003968359815402705
,,322.0,1.6226008948293743e-05,,,322.0,0.00039553040729621873
,,323.0,1.612583462448316e-05,,,323.0,0.0003942331566941649
,,324.0,1.602658554338518e-05,,,324.0,0.0003929441511429102
,,325.0,1.592825034288907e-05,,,325.0,0.00039166331303282204
,,326.0,1.5830817834784682e-05,,,326.0,0.0003903905657206016
,,327.0,1.573427700157797e-05,,,327.0,0.0003891258335143334
,,328.0,1.5638616993374382e-05,,,328.0,0.00038786904165881154
,,329.0,1.5543827124828373e-05,,,329.0,0.00038662011632113605
,,330.0,1.5449896872157556e-05,,,330.0,0.0003853789845765738
,,331.0,1.5356815870219857e-05,,,331.0,0.0003841455743946774
,,332.0,1.5264573909652184e-05,,,332.0,0.00038291981462565904
,,333.0,1.5173160934069106e-05,,,333.0,0.0003817016349870105
,,334.0,1.5082567037320167e-05,,,334.0,0.00038049096605036696
,,335.0,1.4992782460804376e-05,,,335.0,0.0003792877392286087
,,336.0,1.4903797590840556e-05,,,336.0,0.00037809188676319347
,,337.0,1.481560295609219e-05,,,337.0,0.00037690334171171946
,,338.0,1.4728189225045521e-05,,,338.0,0.00037572203793570855
,,339.0,1.4641547203539619e-05,,,339.0,0.0003745479100886098
,,340.0,1.45556678323472e-05,,,340.0,0.0003733808936040155
,,341.0,1.4470542184805025e-05,,,341.0,0.00037222092468408764
,,342.0,1.438616146449269e-05,,,342.0,0.0003710679402881882
,,343.0,1.4302517002958729e-05,,,343.0,0.0003699218781217113
,,344.0,1.4219600257492873e-05,,,344.0,0.0003687826766251119
,,345.0,1.4137402808943434e-05,,,345.0,0.00036765027496312667
,,346.0,1.4055916359578785e-05,,,346.0,0.0003665246130141838
,,347.0,1.3975132730991863e-05,,,347.0,0.00036540563135999837
,,348.0,1.3895043862046788e-05,,,348.0,0.0003642932712753479
,,349.0,1.3815641806866546e-05,,,349.0,0.000363187474718026
,,350.0,1.3736918732860895e-05,,,350.0,0.00036208818431896997
,,351.0,1.3658866918793485e-05,,,351.0,0.00036099534337255817
,,352.0,1.3581478752887361e-05,,,352.0,0.00035990889582707537
,,353.0,1.3504746730967985e-05,,,353.0,0.0003588287862753411
,,354.0,1.342866345464288e-05,,,354.0,0.0003577549599454984
,,355.0,1.3353221629517123e-05,,,355.0,0.00035668736269196013
,,356.0,1.3278414063443855e-05,,,356.0,0.00035562594098650913
,,357.0,1.3204233664809043e-05,,,357.0,0.0003545706419095494
,,358.0,1.3130673440849704e-05,,,358.0,0.00035352141314150563
,,359.0,1.305772649600488e-05,,,359.0,0.0003524782029543672
,,360.0,1.2985386030298602e-05,,,360.0,0.0003514409602033757
,,361.0,1.2913645337754174e-05,,,361.0,0.0003504096343188508
,,362.0,1.2842497804839044e-05,,,362.0,0.00034938417529815316
,,363.0,1.2771936908939618e-05,,,363.0,0.0003483645336977823
,,364.0,1.2701956216865374e-05,,,364.0,0.00034735066062560496
,,365.0,1.2632549383381573e-05,,,365.0,0.0003463425077332131
,,366.0,1.2563710149770011e-05,,,366.0,0.00034534002720840813
,,367.0,1.2495432342417174e-05,,,367.0,0.0003443431717678094
,,368.0,1.2427709871429188e-05,,,368.0,0.00034335189464958444
,,369.0,1.2360536729273007e-05,,,369.0,0.00034236614960629814
,,370.0,1.2293906989443268e-05,,,370.0,0.00034138589089787943
,,371.0,1.2227814805154227e-05,,,371.0,0.0003404110732847031
,,372.0,1.2162254408056321e-05,,,372.0,0.00033944165202078334
,,373.0,1.2097220106976708e-05,,,373.0,0.0003384775828470787
,,374.0,1.2032706286683397e-05,,,374.0,0.0003375188219849053
,,375.0,1.1968707406672361e-05,,,375.0,0.0003365653261294564
,,376.0,1.1905217999977233e-05,,,376.0,0.0003356170524434262
,,377.0,1.1842232672001028e-05,,,377.0,0.00033467395855073663
,,378.0,1.1779746099369488e-05,,,378.0,0.0003337360025303641
,,379.0,1.1717753028805554e-05,,,379.0,0.0003328031429102654
,,380.0,1.1656248276024551e-05,,,380.0,0.0003318753386614002
,,381.0,1.1595226724649614e-05,,,381.0,0.0003309525491918487
,,382.0,1.1534683325146978e-05,,,382.0,0.00033003473434102255
,,383.0,1.1474613093780683e-05,,,383.0,0.00032912185437396733
,,384.0,1.1415011111586296e-05,,,384.0,0.0003282138699757551
,,385.0,1.1355872523363273e-05,,,385.0,0.000327310742245965
,,386.0,1.1297192536685556e-05,,,386.0,0.0003264124326932503
,,387.0,1.1238966420930039e-05,,,387.0,0.0003255189032299913
,,388.0,1.1181189506322525e-05,,,388.0,0.0003246301161670306
,,389.0,1.112385718300083e-05,,,389.0,0.0003237460342084914
,,390.0,1.1066964900094682e-05,,,390.0,0.0003228666204466758
,,391.0,1.1010508164822036e-05,,,391.0,0.00032199183835704176
,,392.0,1.095448254160153e-05,,,392.0,0.00032112165179325886
,,393.0,1.0898883651180714e-05,,,393.0,0.00032025602498233916
,,394.0,1.0843707169779728e-05,,,394.0,0.0003193949225198435
,,395.0,1.0788948828250152e-05,,,395.0,0.00031853830936516103
,,396.0,1.0734604411248678e-05,,,396.0,0.00031768615083686136
,,397.0,1.068066975642535e-05,,,397.0,0.0003168384126081174
,,398.0,1.0627140753626036e-05,,,398.0,0.0003159950607021976
,,399.0,1.0574013344108884e-05,,,399.0,0.00031515606148802754
,,400.0,1.0521283519774462e-05,,,400.0,0.0003143213816758174
,,401.0,1.0468947322409313e-05,,,401.0,0.00031349098831275686
,,402.0,1.0417000842942664e-05,,,402.0,0.000312664848778774
,,403.0,1.0365440220716025e-05,,,403.0,0.00031184293078235836
,,404.0,1.0314261642765411e-05,,,404.0,0.0003110252023564463
,,405.0,1.0263461343115972e-05,,,405.0,0.00031021163185436865
,,406.0,1.0213035602088743e-05,,,406.0,0.0003094021879458575
,,407.0,1.0162980745619308e-05,,,407.0,0.0003085968396131143
,,408.0,1.011329314458814e-05,,,408.0,0.0003077955561469344
,,409.0,1.0063969214162368e-05,,,409.0,0.00030699830714289044
,,410.0,1.0015005413148779e-05,,,410.0,0.0003062050624975715
,,411.0,9.966398243357807e-06,,,411.0,0.0003054157924048778
,,412.0,9.91814424897833e-06,,,412.0,0.0003046304673523699
,,413.0,9.870240015963036e-06,,,413.0,0.0003038490581176714
,,414.0,9.822682171424145e-06,,,414.0,0.00030307153576492464
,,415.0,9.775467383039352e-06,,,415.0,0.0003022978716412973
,,416.0,9.728592358467708e-06,,,416.0,0.00030152803737354135
,,417.0,9.682053844775315e-06,,,417.0,0.00030076200486459987
,,418.0,9.635848627870607e-06,,,418.0,0.00029999974629026555
,,419.0,9.589973531949072e-06,,,419.0,0.0002992412340958853
,,420.0,9.544425418947186e-06,,,420.0,0.0002984864409931137
,,421.0,9.49920118800544e-06,,,421.0,0.00029773533995671293
,,422.0,9.454297774940239e-06,,,422.0,0.0002969879042213983
,,423.0,9.409712151724535e-06,,,423.0,0.0002962441072787292
,,424.0,9.365441325977022e-06,,,424.0,0.0002955039228740448
,,425.0,9.321482340459731e-06,,,425.0,0.00029476732500344254
,,426.0,9.27783227258386e-06,,,426.0,0.00029403428791080076
,,427.0,9.234488233923702e-06,,,427.0,0.00029330478608484255
,,428.0,9.19144736973851e-06,,,428.0,0.00029257879425624177
,,429.0,9.148706858502138e-06,,,429.0,0.0002918562873947698
,,430.0,9.106263911440347e-06,,,430.0,0.00029113724070648254
,,431.0,9.064115772075596e-06,,,431.0,0.00029042162963094646
,,432.0,9.022259715779213e-06,,,432.0,0.00028970942983850455
,,433.0,8.98069304933078e-06,,,433.0,0.00028900061722757957
,,434.0,8.939413110484623e-06,,,434.0,0.0002882951679220155
,,435.0,8.898417267543272e-06,,,435.0,0.0002875930582684558
,,436.0,8.857702918937739e-06,,,436.0,0.00028689426483375816
,,437.0,8.81726749281453e-06,,,437.0,0.00028619876440244514
,,438.0,8.777108446629231e-06,,,438.0,0.0002855065339741899
,,439.0,8.737223266746584e-06,,,439.0,0.00028481755076133696
,,440.0,8.69760946804689e-06,,,440.0,0.0002841317921864568
,,441.0,8.658264593538674e-06,,,441.0,0.0002834492358799341
,,442.0,8.619186213977455e-06,,,442.0,0.00028276985967758914
,,443.0,8.580371927490544e-06,,,443.0,0.0002820936416183319
,,444.0,8.541819359207749e-06,,,444.0,0.0002814205599418476
,,445.0,8.50352616089787e-06,,,445.0,0.0002807505930863144
,,446.0,8.465490010610897e-06,,,446.0,0.0002800837196861517
,,447.0,8.427708612325799e-06,,,447.0,0.0002794199185697992
,,448.0,8.39017969560382e-06,,,448.0,0.0002787591687575258
,,449.0,8.35290101524715e-06,,,449.0,0.00027810144945926803
,,450.0,8.315870350962927e-06,,,450.0,0.0002774467400724981
,,451.0,8.279085507032408e-06,,,451.0,0.0002767950201801198
,,452.0,8.242544311985296e-06,,,452.0,0.00027614626954839316
,,453.0,8.206244618279064e-06,,,453.0,0.00027550046812488676
,,454.0,8.170184301983226e-06,,,454.0,0.00027485759603645727
,,455.0,8.134361262468456e-06,,,455.0,0.00027421763358725606
,,456.0,8.09877342210048e-06,,,456.0,0.0002735805612567619
,,457.0,8.063418725938636e-06,,,457.0,0.0002729463596978404
,,458.0,8.02829514143904e-06,,,458.0,0.0002723150097348285
,,459.0,7.993400658162281e-06,,,459.0,0.0002716864923616445
,,460.0,7.958733287485545e-06,,,460.0,0.00027106078873992325
,,461.0,7.924291062319106e-06,,,461.0,0.0002704378801971752
,,462.0,7.890072036827117e-06,,,462.0,0.00026981774822497026
,,463.0,7.856074286152598e-06,,,463.0,0.0002692003744771451
,,464.0,7.822295906146585e-06,,,464.0,0.00026858574076803367
,,465.0,7.788735013101338e-06,,,465.0,0.00026797382907072144
,,466.0,7.755389743487554e-06,,,466.0,0.0002673646215153215
,,467.0,7.722258253695518e-06,,,467.0,0.00026675810038727366
,,468.0,7.68933871978011e-06,,,468.0,0.0002661542481256652
,,469.0,7.656629337209618e-06,,,469.0,0.0002655530473215737
,,470.0,7.624128320618301e-06,,,470.0,0.00026495448071643077
,,471.0,7.591833903562587e-06,,,471.0,0.00026435853120040714
,,472.0,7.559744338280922e-06,,,472.0,0.00026376518181081836
,,473.0,7.52785789545714e-06,,,473.0,0.000263174415730551
,,474.0,7.496172863987341e-06,,,474.0,0.00026258621628650887
,,475.0,7.464687550750181e-06,,,475.0,0.0002620005669480792
,,476.0,7.433400280380555e-06,,,476.0,0.0002614174513256183
,,477.0,7.402309395046579e-06,,,477.0,0.00026083685316895624
,,478.0,7.371413254229847e-06,,,478.0,0.0002602587563659207
,,479.0,7.340710234508879e-06,,,479.0,0.00025968314494087964
,,480.0,7.310198729345746e-06,,,480.0,0.00025911000305330186
,,481.0,7.279877148875769e-06,,,481.0,0.00025853931499633643
,,482.0,7.249743919700284e-06,,,482.0,0.0002579710651954091
,,483.0,7.219797484682409e-06,,,483.0,0.00025740523820683717
,,484.0,7.190036302745746e-06,,,484.0,0.0002568418187164611
,,485.0,7.160458848675996e-06,,,485.0,0.0002562807915382934
,,486.0,7.131063612925421e-06,,,486.0,0.00025572214161318456
,,487.0,7.101849101420119e-06,,,487.0,0.00025516585400750514
,,488.0,7.072813835370055e-06,,,488.0,0.00025461191391184477
,,489.0,7.043956351081802e-06,,,489.0,0.0002540603066397268
,,490.0,7.015275199773972e-06,,,490.0,0.00025351101762633913
,,491.0,6.98676894739525e-06,,,491.0,0.0002529640324272806
,,492.0,6.958436174445032e-06,,,492.0,0.0002524193367173227
,,493.0,6.930275475796596e-06,,,493.0,0.0002518769162891867
,,494.0,6.902285460522784e-06,,,494.0,0.00025133675705233587
,,495.0,6.874464751724135e-06,,,495.0,0.000250798845031782
,,496.0,6.846811986359448e-06,,,496.0,0.0002502631663669071
,,497.0,6.819325815078727e-06,,,497.0,0.00024972970731029895
,,498.0,6.792004902058462e-06,,,498.0,0.00024919845422660116
,,499.0,6.764847924839237e-06,,,499.0,0.0002486693935913772
,,500.0,6.7378535741655855e-06,,,500.0,0.00024814251198998776
,,501.0,6.7110205538280985e-06,,,501.0,0.00024761779611648236
,,502.0,6.6843475805077165e-06,,,502.0,0.0002470952327725037
,,503.0,6.657833383622199e-06,,,503.0,0.0002465748088662056
,,504.0,6.631476705174714e-06,,,504.0,0.00024605651141118405
,,505.0,6.605276299604526e-06,,,505.0,0.00024554032752542034
,,506.0,6.579230933639749e-06,,,506.0,0.0002450262444302379
,,507.0,6.553339386152126e-06,,,507.0,0.0002445142494492709
,,508.0,6.527600448013811e-06,,,508.0,0.0002440043300074453
,,509.0,6.5020129219561074e-06,,,509.0,0.00024349647362997208
,,510.0,6.4765756224301655e-06,,,510.0,0.00024299066794135238
,,511.0,6.4512873754695536e-06,,,511.0,0.0002424869006643946
,,512.0,6.426147018554738e-06,,,512.0,0.00024198515961924304
,,513.0,6.40115340047938e-06,,,513.0,0.00024148543272241768
,,514.0,6.376305381218478e-06,,,514.0,0.00024098770798586594
,,515.0,6.3516018317982784e-06,,,515.0,0.0002404919735160249
,,516.0,6.32704163416796e-06,,,516.0,0.00023999821751289518
,,517.0,6.302623681073054e-06,,,517.0,0.00023950642826912522
,,518.0,6.2783468759305635e-06,,,518.0,0.00023901659416910635
,,519.0,6.254210132705771e-06,,,519.0,0.00023852870368807857
,,520.0,6.230212375790707e-06,,,520.0,0.00023804274539124663
,,521.0,6.206352539884236e-06,,,521.0,0.00023755870793290651
,,522.0,6.182629569873761e-06,,,522.0,0.00023707658005558182
,,523.0,6.159042420718504e-06,,,523.0,0.00023659635058917043
,,524.0,6.1355900573343425e-06,,,524.0,0.0002361180084501008
,,525.0,6.112271454480178e-06,,,525.0,0.00023564154264049837
,,526.0,6.0890855966458225e-06,,,526.0,0.00023516694224736095
,,527.0,6.066031477941365e-06,,,527.0,0.00023469419644174414
,,528.0,6.043108101988004e-06,,,528.0,0.00023422329447795592
,,529.0,6.020314481810323e-06,,,529.0,0.0002337542256927604
,,530.0,5.997649639729988e-06,,,530.0,0.00023328697950459083
,,531.0,5.9751126072608475e-06,,,531.0,0.00023282154541277123
,,532.0,5.9527024250053986e-06,,,532.0,0.00023235791299674755
,,533.0,5.930418142552627e-06,,,533.0,0.00023189607191532666
,,534.0,5.9082588183771755e-06,,,534.0,0.00023143601190592488
,,535.0,5.886223519739829e-06,,,535.0,0.00023097772278382449
,,536.0,5.8643113225893e-06,,,536.0,0.0002305211944414387
,,537.0,5.8425213114652975e-06,,,537.0,0.000230066416847585
,,538.0,5.8208525794028434e-06,,,538.0,0.0002296133800467668
,,539.0,5.799304227837842e-06,,,539.0,0.0002291620741584629
,,540.0,5.777875366513864e-06,,,540.0,0.00022871248937642507
,,541.0,5.756565113390143e-06,,,541.0,0.00022826461596798354
,,542.0,5.735372594550743e-06,,,542.0,0.00022781844427336017
,,543.0,5.71429694411492e-06,,,543.0,0.00022737396470498927
,,544.0,5.69333730414861e-06,,,544.0,0.00022693116774684605
,,545.0,5.672492824577068e-06,,,545.0,0.0002264900439537826
,,546.0,5.651762663098623e-06,,,546.0,0.000226050583950871
,,547.0,5.63114598509953e-06,,,547.0,0.00022561277843275395
,,548.0,5.610641963569915e-06,,,548.0,0.0002251766181630025
,,549.0,5.590249779020785e-06,,,549.0,0.00022474209397348074
,,550.0,5.5699686194020965e-06,,,550.0,0.00022430919676371782
,,551.0,5.549797680021858e-06,,,551.0,0.00022387791750028637
,,552.0,5.529736163466269e-06,,,552.0,0.0002234482472161883
,,553.0,5.509783279520853e-06,,,553.0,0.00022302017701024694
,,554.0,5.4899382450925945e-06,,,554.0,0.00022259369804650598
,,555.0,5.470200284133059e-06,,,555.0,0.00022216880155363484
,,556.0,5.450568627562475e-06,,,556.0,0.00022174547882434085
,,557.0,5.431042513194769e-06,,,557.0,0.0002213237212147873
,,558.0,5.411621185663539e-06,,,558.0,0.00022090352014401843
,,559.0,5.39230389634896e-06,,,559.0,0.00022048486709339002
,,560.0,5.373089903305596e-06,,,560.0,0.00022006775360600668
,,561.0,5.35397847119111e-06,,,561.0,0.00021965217128616494
,,562.0,5.334968871195868e-06,,,562.0,0.00021923811179880222
,,563.0,5.316060380973412e-06,,,563.0,0.0002188255668689522
,,564.0,5.297252284571792e-06,,,564.0,0.00021841452828120546
,,565.0,5.278543872365761e-06,,,565.0,0.00021800498787917635
,,566.0,5.259934440989787e-06,,,566.0,0.00021759693756497544
,,567.0,5.2414232932719095e-06,,,567.0,0.00021719036929868741
,,568.0,5.223009738168397e-06,,,568.0,0.0002167852750978547
,,569.0,5.204693090699223e-06,,,569.0,0.0002163816470369669
,,570.0,5.186472671884307e-06,,,570.0,0.00021597947724695491
,,571.0,5.1683478086805706e-06,,,571.0,0.0002155787579146911
,,572.0,5.1503178339197315e-06,,,572.0,0.00021517948128249443
,,573.0,5.132382086246874e-06,,,573.0,0.000214781639647641
,,574.0,5.1145399100597675e-06,,,574.0,0.0002143852253618795
,,575.0,5.096790655448911e-06,,,575.0,0.00021399023083095204
,,576.0,5.07913367813832e-06,,,576.0,0.0002135966485141199
,,577.0,5.06156833942702e-06,,,577.0,0.00021320447092369426
,,578.0,5.044094006131251e-06,,,578.0,0.0002128136906245717
,,579.0,5.026710050527375e-06,,,579.0,0.00021242430023377505
,,580.0,5.009415850295461e-06,,,580.0,0.0002120362924199984
,,581.0,4.992210788463559e-06,,,581.0,0.00021164965990315735
,,582.0,4.97509425335264e-06,,,582.0,0.00021126439545394361
,,583.0,4.958065638522192e-06,,,583.0,0.00021088049189338444
,,584.0,4.94112434271647e-06,,,584.0,0.00021049794209240664
,,585.0,4.924269769811398e-06,,,585.0,0.00021011673897140492
,,586.0,4.907501328762084e-06,,,586.0,0.00020973687549981484
,,587.0,4.890818433550981e-06,,,587.0,0.00020935834469569021
,,588.0,4.8742205031366495e-06,,,588.0,0.00020898113962528473
,,589.0,4.857706961403136e-06,,,589.0,0.00020860525340263785
,,590.0,4.84127723710995e-06,,,590.0,0.00020823067918916525
,,591.0,4.824930763842631e-06,,,591.0,0.0002078574101932531
,,592.0,4.808666979963898e-06,,,592.0,0.00020748543966985677
,,593.0,4.792485328565383e-06,,,593.0,0.00020711476092010337
,,594.0,4.776385257419918e-06,,,594.0,0.00020674536729089866
,,595.0,4.760366218934402e-06,,,595.0,0.00020637725217453775
,,596.0,4.7444276701032004e-06,,,596.0,0.00020601040900831966
,,597.0,4.728569072462106e-06,,,597.0,0.00020564483127416623
,,598.0,4.712789892042831e-06,,,598.0,0.00020528051249824427
,,599.0,4.697089599328028e-06,,,599.0,0.0002049174462505922
,,600.0,4.681467669206847e-06,,,600.0,0.00020455562614474983
,,601.0,4.665923580930988e-06,,,601.0,0.00020419504583739232
,,602.0,4.65045681807129e-06,,,602.0,0.00020383569902796765
,,603.0,4.635066868474802e-06,,,603.0,0.00020347757945833773
,,604.0,4.619753224222361e-06,,,604.0,0.00020312068091242317
,,605.0,4.6045153815866604e-06,,,605.0,0.0002027649972158515
,,606.0,4.589352840990796e-06,,,606.0,0.00020241052223560907
,,607.0,4.5742651069673004e-06,,,607.0,0.00020205724987969623
,,608.0,4.559251688117632e-06,,,608.0,0.00020170517409678622
,,609.0,4.544312097072149e-06,,,609.0,0.00020135428887588697
,,610.0,4.529445850450524e-06,,,610.0,0.00020100458824600696
,,611.0,4.514652468822623e-06,,,611.0,0.00020065606627582373
,,612.0,4.499931476669829e-06,,,612.0,0.00020030871707335605
,,613.0,4.485282402346799e-06,,,613.0,0.00019996253478563926
,,614.0,4.4707047780436734e-06,,,614.0,0.0001996175135984036
,,615.0,4.456198139748696e-06,,,615.0,0.00019927364773575617
,,616.0,4.441762027211267e-06,,,616.0,0.00019893093145986556
,,617.0,4.427395983905422e-06,,,617.0,0.00019858935907064972
,,618.0,4.413099556993708e-06,,,618.0,0.00019824892490546715
,,619.0,4.398872297291482e-06,,,619.0,0.00019790962333881057
,,620.0,4.384713759231603e-06,,,620.0,0.0001975714487820042
,,621.0,4.370623500829525e-06,,,621.0,0.00019723439568290348
,,622.0,4.356601083648784e-06,,,622.0,0.00019689845852559814
,,623.0,4.342646072766869e-06,,,623.0,0.00019656363183011773
,,624.0,4.328758036741478e-06,,,624.0,0.0001962299101521404
,,625.0,4.3149365475771484e-06,,,625.0,0.0001958972880827042
,,626.0,4.301181180692264e-06,,,626.0,0.00019556576024792145
,,627.0,4.287491514886427e-06,,,627.0,0.00019523532130869562
,,628.0,4.273867132308194e-06,,,628.0,0.0001949059659604411
,,629.0,4.260307618423172e-06,,,629.0,0.00019457768893280556
,,630.0,4.246812561982465e-06,,,630.0,0.0001942504849893951
,,631.0,4.2333815549914756e-06,,,631.0,0.00019392434892750204
,,632.0,4.220014192679045e-06,,,632.0,0.00019359927557783502
,,633.0,4.2067100734669425e-06,,,633.0,0.00019327525980425222
,,634.0,4.193468798939681e-06,,,634.0,0.00019295229650349657
,,635.0,4.1802899738146724e-06,,,635.0,0.00019263038060493402
,,636.0,4.1671732059127125e-06,,,636.0,0.0001923095070702937
,,637.0,4.1541181061287795e-06,,,637.0,0.00019198967089341127
,,638.0,4.141124288403165e-06,,,638.0,0.00019167086709997392
,,639.0,4.1281913696929145e-06,,,639.0,0.0001913530907472685
,,640.0,4.115318969943576e-06,,,640.0,0.00019103633692393152
,,641.0,4.102506712061269e-06,,,641.0,0.0001907206007497019
,,642.0,4.0897542218850445e-06,,,642.0,0.00019040587737517565
,,643.0,4.0770611281595504e-06,,,643.0,0.00019009216198156338
,,644.0,4.064427062507999e-06,,,644.0,0.00018977944978044943
,,645.0,4.0518516594054215e-06,,,645.0,0.0001894677360135539
,,646.0,4.039334556152209e-06,,,646.0,0.00018915701595249656
,,647.0,4.02687539284795e-06,,,647.0,0.00018884728489856296
,,648.0,4.014473812365543e-06,,,648.0,0.000188538538182473
,,649.0,4.002129460325581e-06,,,649.0,0.0001882307711641513
,,650.0,3.989841985071033e-06,,,650.0,0.00018792397923250001
,,651.0,3.977611037642172e-06,,,651.0,0.00018761815780517352
,,652.0,3.965436271751791e-06,,,652.0,0.00018731330232835534
,,653.0,3.953317343760674e-06,,,653.0,0.0001870094082765372
,,654.0,3.941253912653335e-06,,,654.0,0.00018670647115230003
,,655.0,3.929245640014007e-06,,,655.0,0.0001864044864860968
,,656.0,3.917292190002905e-06,,,656.0,0.00018610344983603782
,,657.0,3.905393229332717e-06,,,657.0,0.00018580335678767767
,,658.0,3.8935484272453665e-06,,,658.0,0.0001855042029538041
,,659.0,3.881757455489009e-06,,,659.0,0.00018520598397422905
,,660.0,3.870019988295279e-06,,,660.0,0.00018490869551558153
,,661.0,3.858335702356772e-06,,,661.0,0.00018461233327110233
,,662.0,3.846704276804765e-06,,,662.0,0.00018431689296044044
,,663.0,3.835125393187179e-06,,,663.0,0.000184022370329452
,,664.0,3.823598735446766e-06,,,664.0,0.00018372876115000015
,,665.0,3.8121239898995286e-06,,,665.0,0.00018343606121975738
,,666.0,3.8007008452133637e-06,,,666.0,0.00018314426636200948
,,667.0,3.789328992386932e-06,,,667.0,0.00018285337242546123
,,668.0,3.7780081247287515e-06,,,668.0,0.0001825633752840439
,,669.0,3.7667379378365024e-06,,,669.0,0.0001822742708367244
,,670.0,3.755518129576557e-06,,,670.0,0.0001819860550073164
,,671.0,3.74434840006371e-06,,,671.0,0.00018169872374429282
,,672.0,3.733228451641137e-06,,,672.0,0.00018141227302060023
,,673.0,3.7221579888605446e-06,,,673.0,0.0001811266988334749
,,674.0,3.711136718462538e-06,,,674.0,0.00018084199720426052
,,675.0,3.7001643493571844e-06,,,675.0,0.0001805581641782274
,,676.0,3.6892405926047845e-06,,,676.0,0.00018027519582439338
,,677.0,3.678365161396834e-06,,,677.0,0.00017999308823534656
,,678.0,3.6675377710371906e-06,,,678.0,0.00017971183752706925
,,679.0,3.6567581389234292e-06,,,679.0,0.00017943143983876374
,,680.0,3.646025984528387e-06,,,680.0,0.00017915189133267936
,,681.0,3.6353410293819062e-06,,,681.0,0.0001788731881939416
,,682.0,3.624702997052756e-06,,,682.0,0.0001785953266303821
,,683.0,3.614111613130743e-06,,,683.0,0.00017831830287237058
,,684.0,3.6035666052090037e-06,,,684.0,0.00017804211317264817
,,685.0,3.59306770286648e-06,,,685.0,0.00017776675380616212
,,686.0,3.582614637650568e-06,,,686.0,0.000177492221069902
,,687.0,3.5722071430599513e-06,,,687.0,0.00017721851128273754
,,688.0,3.5618449545275996e-06,,,688.0,0.00017694562078525742
,,689.0,3.5515278094039472e-06,,,689.0,0.00017667354593961022
,,690.0,3.541255446940241e-06,,,690.0,0.00017640228312934596
,,691.0,3.5310276082720496e-06,,,691.0,0.00017613182875925957
,,692.0,3.520844036402951e-06,,,692.0,0.00017586217925523556
,,693.0,3.5107044761883728e-06,,,693.0,0.000175593331064094
,,694.0,3.500608674319608e-06,,,694.0,0.00017532528065343806
,,695.0,3.4905563793079777e-06,,,695.0,0.00017505802451150252
,,696.0,3.4805473414691623e-06,,,696.0,0.0001747915591470038
,,697.0,3.470581312907691e-06,,,697.0,0.00017452588108899156
,,698.0,3.460658047501575e-06,,,698.0,0.00017426098688670097
,,699.0,3.450777300887112e-06,,,699.0,0.00017399687310940687
,,700.0,3.4409388304438253e-06,,,700.0,0.00017373353634627878
,,701.0,3.431142395279566e-06,,,701.0,0.00017347097320623742
,,702.0,3.421387756215755e-06,,,702.0,0.0001732091803178123
,,703.0,3.4116746757727753e-06,,,703.0,0.00017294815432900059
,,704.0,3.4020029181555135e-06,,,704.0,0.0001726878919071273
,,705.0,3.392372249239034e-06,,,705.0,0.00017242838973870645
,,706.0,3.382782436554407e-06,,,706.0,0.00017216964452930375
,,707.0,3.3732332492746686e-06,,,707.0,0.00017191165300340004
,,708.0,3.363724458200922e-06,,,708.0,0.00017165441190425632
,,709.0,3.354255835748578e-06,,,709.0,0.00017139791799377962
,,710.0,3.344827155933727e-06,,,710.0,0.00017114216805239017
,,711.0,3.3354381943596457e-06,,,711.0,0.00017088715887888966
,,712.0,3.3260887282034425e-06,,,712.0,0.00017063288729033066
,,713.0,3.3167785362028244e-06,,,713.0,0.00017037935012188712
,,714.0,3.307507398642998e-06,,,714.0,0.00017012654422672585
,,715.0,3.2982750973437035e-06,,,715.0,0.00016987446647587936
,,716.0,3.289081415646365e-06,,,716.0,0.00016962311375811953
,,717.0,3.2799261384013732e-06,,,717.0,0.0001693724829798325
,,718.0,3.270809051955492e-06,,,718.0,0.0001691225710648944
,,719.0,3.261729944139384e-06,,,719.0,0.00016887337495454855
,,720.0,3.252688604255262e-06,,,720.0,0.0001686248916072832
,,721.0,3.243684823064651e-06,,,721.0,0.00016837711799871057
,,722.0,3.234718392776283e-06,,,722.0,0.00016813005112144692
,,723.0,3.225789107034095e-06,,,723.0,0.0001678836879849935
,,724.0,3.2168967609053505e-06,,,724.0,0.00016763802561561863
,,725.0,3.2080411508688767e-06,,,725.0,0.0001673930610562406
,,726.0,3.199222074803407e-06,,,726.0,0.0001671487913663117
,,727.0,3.190439331976044e-06,,,727.0,0.00016690521362170313
,,728.0,3.181692723030831e-06,,,728.0,0.000166662324914591
,,729.0,3.1729820499774306e-06,,,729.0,0.00016642012235334297
,,730.0,3.1643071161799114e-06,,,730.0,0.00016617860306240628
,,731.0,3.1556677263456476e-06,,,731.0,0.0001659377641821962
,,732.0,3.1470636865143206e-06,,,732.0,0.00016569760286898596
,,733.0,3.1384948040470233e-06,,,733.0,0.00016545811629479695
,,734.0,3.1299608876154726e-06,,,734.0,0.00016521930164729054
,,735.0,3.1214617471913222e-06,,,735.0,0.00016498115612966012
,,736.0,3.112997194035578e-06,,,736.0,0.00016474367696052455
,,737.0,3.104567040688113e-06,,,737.0,0.0001645068613738221
,,738.0,3.0961711009572805e-06,,,738.0,0.0001642707066187056
,,739.0,3.0878091899096313e-06,,,739.0,0.00016403520995943808
,,740.0,3.0794811238597183e-06,,,740.0,0.00016380036867528962
,,741.0,3.0711867203600055e-06,,,741.0,0.0001635661800604349
,,742.0,3.062925798190871e-06,,,742.0,0.00016333264142385143
,,743.0,3.054698177350698e-06,,,743.0,0.00016309975008921884
,,744.0,3.0465036790460687e-06,,,744.0,0.00016286750339481896
,,745.0,3.0383421256820403e-06,,,745.0,0.00016263589869343657
,,746.0,3.030213340852519e-06,,,746.0,0.00016240493335226104
,,747.0,3.0221171493307224e-06,,,747.0,0.00016217460475278887
,,748.0,3.0140533770597288e-06,,,748.0,0.0001619449102907268
,,749.0,3.006021851143118e-06,,,749.0,0.0001617158473758959
,,750.0,2.998022399835696e-06,,,750.0,0.0001614874134321363
,,751.0,2.9900548525343106e-06,,,751.0,0.0001612596058972129
,,752.0,2.9821190397687467e-06,,,752.0,0.00016103242222272138
,,753.0,2.974214793192712e-06,,,753.0,0.00016080585987399566
,,754.0,2.9663419455749e-06,,,754.0,0.00016057991633001544
,,755.0,2.958500330790143e-06,,,755.0,0.0001603545890833148
,,756.0,2.950689783810641e-06,,,756.0,0.00016012987563989158
,,757.0,2.942910140697273e-06,,,757.0,0.0001599057735191174
,,758.0,2.9351612385909915e-06,,,758.0,0.00015968228025364827
,,759.0,2.927442915704292e-06,,,759.0,0.00015945939338933617
,,760.0,2.919755011312763e-06,,,760.0,0.00015923711048514112
,,761.0,2.912097365746717e-06,,,761.0,0.0001590154291130441
,,762.0,2.904469820382889e-06,,,762.0,0.00015879434685796054
,,763.0,2.8968722176362226e-06,,,763.0,0.00015857386131765464
,,764.0,2.8893044009517223e-06,,,764.0,0.00015835397010265418
,,765.0,2.8817662147963843e-06,,,765.0,0.00015813467083616614
,,766.0,2.8742575046512016e-06,,,766.0,0.00015791596115399302
,,767.0,2.8667781170032403e-06,,,767.0,0.00015769783870444969
,,768.0,2.8593278993377853e-06,,,768.0,0.000157480301148281
,,769.0,2.851906700130567e-06,,,769.0,0.00015726334615857998
,,770.0,2.8445143688400446e-06,,,770.0,0.00015704697142070667
,,771.0,2.8371507558997734e-06,,,771.0,0.00015683117463220772
,,772.0,2.8298157127108307e-06,,,772.0,0.0001566159535027365
,,773.0,2.822509091634316e-06,,,773.0,0.00015640130575397376
,,774.0,2.815230745983918e-06,,,774.0,0.0001561872291195491
,,775.0,2.8079805300185453e-06,,,775.0,0.0001559737213449631
,,776.0,2.800758298935028e-06,,,776.0,0.00015576078018750953
,,777.0,2.793563908860884e-06,,,777.0,0.00015554840341619903
,,778.0,2.7863972168471466e-06,,,778.0,0.00015533658881168258
,,779.0,2.779258080861262e-06,,,779.0,0.00015512533416617606
,,780.0,2.772146359780047e-06,,,780.0,0.00015491463728338516
,,781.0,2.765061913382709e-06,,,781.0,0.00015470449597843107
,,782.0,2.7580046023439323e-06,,,782.0,0.00015449490807777644
,,783.0,2.750974288227022e-06,,,783.0,0.00015428587141915227
,,784.0,2.7439708334771128e-06,,,784.0,0.0001540773838514851
,,785.0,2.736994101414433e-06,,,785.0,0.00015386944323482485
,,786.0,2.730043956227637e-06,,,786.0,0.0001536620474402733
,,787.0,2.7231202629671853e-06,,,787.0,0.000153455194349913
,,788.0,2.7162228875387947e-06,,,788.0,0.00015324888185673668
,,789.0,2.709351696696941e-06,,,789.0,0.00015304310786457746
,,790.0,2.7025065580384174e-06,,,790.0,0.0001528378702880393
,,791.0,2.6956873399959547e-06,,,791.0,0.00015263316705242812
,,792.0,2.688893911831894e-06,,,792.0,0.00015242899609368358
,,793.0,2.6821261436319173e-06,,,793.0,0.000152225355358311
,,794.0,2.675383906298832e-06,,,794.0,0.00015202224280331419
,,795.0,2.6686670715464113e-06,,,795.0,0.00015181965639612864
,,796.0,2.6619755118932885e-06,,,796.0,0.00015161759411455516
,,797.0,2.6553091006569026e-06,,,797.0,0.00015141605394669412
,,798.0,2.648667711947501e-06,,,798.0,0.00015121503389088013
,,799.0,2.6420512206621898e-06,,,799.0,0.0001510145319556173
,,800.0,2.635459502479044e-06,,,800.0,0.00015081454615951476
,,801.0,2.6288924338512566e-06,,,801.0,0.00015061507453122304
,,802.0,2.6223498920013523e-06,,,802.0,0.00015041611510937063
,,803.0,2.6158317549154417e-06,,,803.0,0.00015021766594250108
,,804.0,2.609337901337532e-06,,,804.0,0.00015001972508901066
,,805.0,2.6028682107638803e-06,,,805.0,0.00014982229061708642
,,806.0,2.5964225634374045e-06,,,806.0,0.00014962536060464474
,,807.0,2.590000840342133e-06,,,807.0,0.00014942893313927034
,,808.0,2.5836029231977126e-06,,,808.0,0.00014923300631815574
,,809.0,2.5772286944539535e-06,,,809.0,0.00014903757824804114
,,810.0,2.5708780372854307e-06,,,810.0,0.0001488426470451548
,,811.0,2.564550835586126e-06,,,811.0,0.00014864821083515392
,,812.0,2.5582469739641174e-06,,,812.0,0.00014845426775306582
,,813.0,2.5519663377363165e-06,,,813.0,0.00014826081594322961
,,814.0,2.5457088129232467e-06,,,814.0,0.00014806785355923836
,,815.0,2.539474286243872e-06,,,815.0,0.0001478753787638817
,,816.0,2.533262645110464e-06,,,816.0,0.00014768338972908864
,,817.0,2.5270737776235183e-06,,,817.0,0.00014749188463587115
,,818.0,2.52090757256671e-06,,,818.0,0.0001473008616742679
,,819.0,2.5147639194018952e-06,,,819.0,0.00014711031904328853
,,820.0,2.508642708264153e-06,,,820.0,0.00014692025495085823
,,821.0,2.5025438299568726e-06,,,821.0,0.00014673066761376286
,,822.0,2.496467175946878e-06,,,822.0,0.00014654155525759444
,,823.0,2.4904126383595983e-06,,,823.0,0.00014635291611669695
,,824.0,2.4843801099742764e-06,,,824.0,0.00014616474843411262
,,825.0,2.47836948421922e-06,,,825.0,0.0001459770504615286
,,826.0,2.47238065516709e-06,,,826.0,0.000145789820459224
,,827.0,2.466413517530232e-06,,,827.0,0.00014560305669601733
,,828.0,2.460467966656047e-06,,,828.0,0.0001454167574492143
,,829.0,2.4545438985223976e-06,,,829.0,0.00014523092100455608
,,830.0,2.4486412097330567e-06,,,830.0,0.0001450455456561678
,,831.0,2.4427597975131926e-06,,,831.0,0.00014486062970650755
,,832.0,2.4368995597048933e-06,,,832.0,0.00014467617146631575
,,833.0,2.431060394762727e-06,,,833.0,0.00014449216925456484
,,834.0,2.42524220174934e-06,,,834.0,0.0001443086213984092
,,835.0,2.4194448803310944e-06,,,835.0,0.00014412552623313575
,,836.0,2.4136683307737366e-06,,,836.0,0.00014394288210211467
,,837.0,2.4079124539381064e-06,,,837.0,0.00014376068735675056
,,838.0,2.402177151275882e-06,,,838.0,0.0001435789403564338
,,839.0,2.396462324825357e-06,,,839.0,0.00014339763946849267
,,840.0,2.3907678772072574e-06,,,840.0,0.00014321678306814526
,,841.0,2.385093711620588e-06,,,841.0,0.00014303636953845214
,,842.0,2.3794397318385176e-06,,,842.0,0.00014285639727026927
,,843.0,2.3738058422042966e-06,,,843.0,0.0001426768646622011
,,844.0,2.368191947627208e-06,,,844.0,0.00014249777012055424
,,845.0,2.362597953578554e-06,,,845.0,0.0001423191120592913
,,846.0,2.3570237660876714e-06,,,846.0,0.00014214088889998502
,,847.0,2.351469291737986e-06,,,847.0,0.00014196309907177303
,,848.0,2.345934437663094e-06,,,848.0,0.0001417857410113124
,,849.0,2.3404191115428787e-06,,,849.0,0.00014160881316273516
,,850.0,2.3349232215996597e-06,,,850.0,0.00014143231397760358
,,851.0,2.3294466765943702e-06,,,851.0,0.00014125624191486613
,,852.0,2.323989385822769e-06,,,852.0,0.0001410805954408135
,,853.0,2.3185512591116834e-06,,,853.0,0.0001409053730290351
,,854.0,2.3131322068152803e-06,,,854.0,0.000140730573160376
,,855.0,2.3077321398113713e-06,,,855.0,0.00014055619432289362
,,856.0,2.3023509694977438e-06,,,856.0,0.00014038223501181547
,,857.0,2.2969886077885267e-06,,,857.0,0.00014020869372949657
,,858.0,2.2916449671105822e-06,,,858.0,0.00014003556898537758
,,859.0,2.2863199603999287e-06,,,859.0,0.00013986285929594298
,,860.0,2.2810135010981915e-06,,,860.0,0.00013969056318467962
,,861.0,2.2757255031490833e-06,,,861.0,0.00013951867918203571
,,862.0,2.2704558809949145e-06,,,862.0,0.00013934720582537975
,,863.0,2.265204549573129e-06,,,863.0,0.00013917614165896017
,,864.0,2.2599714243128686e-06,,,864.0,0.0001390054852338649
,,865.0,2.2547564211315677e-06,,,865.0,0.00013883523510798142
,,866.0,2.2495594564315725e-06,,,866.0,0.00013866538984595698
,,867.0,2.24438044709679e-06,,,867.0,0.00013849594801915933
,,868.0,2.239219310489361e-06,,,868.0,0.00013832690820563727
,,869.0,2.234075964446363e-06,,,869.0,0.000138158268990082
,,870.0,2.2289503272765373e-06,,,870.0,0.00013799002896378845
,,871.0,2.223842317757044e-06,,,871.0,0.0001378221867246167
,,872.0,2.218751855130242e-06,,,872.0,0.00013765474087695423
,,873.0,2.2136788591004943e-06,,,873.0,0.0001374876900316778
,,874.0,2.208623249831001e-06,,,874.0,0.00013732103280611607
,,875.0,2.2035849479406556e-06,,,875.0,0.0001371547678240122
,,876.0,2.198563874500927e-06,,,876.0,0.00013698889371548687
,,877.0,2.1935599510327655e-06,,,877.0,0.00013682340911700143
,,878.0,2.188573099503537e-06,,,878.0,0.00013665831267132138
,,879.0,2.183603242323977e-06,,,879.0,0.00013649360302748006
,,880.0,2.1786503023451697e-06,,,880.0,0.00013632927884074276
,,881.0,2.1737142028555546e-06,,,881.0,0.00013616533877257073
,,882.0,2.168794867577953e-06,,,882.0,0.00013600178149058572
,,883.0,2.1638922206666203e-06,,,883.0,0.0001358386056685347
,,884.0,2.1590061867043187e-06,,,884.0,0.00013567580998625483
,,885.0,2.1541366906994177e-06,,,885.0,0.0001355133931296386
,,886.0,2.149283658083014e-06,,,886.0,0.00013535135379059922
,,887.0,2.1444470147060725e-06,,,887.0,0.00013518969066703636
,,888.0,2.139626686836597e-06,,,888.0,0.000135028402462802
,,889.0,2.1348226011568138e-06,,,889.0,0.00013486748788766651
,,890.0,2.1300346847603857e-06,,,890.0,0.00013470694565728513
,,891.0,2.1252628651496407e-06,,,891.0,0.0001345467744931644
,,892.0,2.1205070702328306e-06,,,892.0,0.00013438697312262915
,,893.0,2.115767228321401e-06,,,893.0,0.00013422754027878926
,,894.0,2.1110432681272926e-06,,,894.0,0.00013406847470050738
,,895.0,2.106335118760256e-06,,,895.0,0.0001339097751323658
,,896.0,2.101642709725193e-06,,,896.0,0.0001337514403246348
,,897.0,2.0969659709195144e-06,,,897.0,0.00013359346903323995
,,898.0,2.0923048326305203e-06,,,898.0,0.0001334358600197308
,,899.0,2.0876592255328017e-06,,,899.0,0.00013327861205124884
,,900.0,2.0830290806856607e-06,,,900.0,0.00013312172390049623
,,901.0,2.0784143295305493e-06,,,901.0,0.00013296519434570462
,,902.0,2.073814903888534e-06,,,902.0,0.00013280902217060396
,,903.0,2.0692307359577726e-06,,,903.0,0.00013265320616439184
,,904.0,2.0646617583110147e-06,,,904.0,0.0001324977451217029
,,905.0,2.060107903893122e-06,,,905.0,0.0001323426378425783
,,906.0,2.055569106018605e-06,,,906.0,0.0001321878831324357
,,907.0,2.051045298369181e-06,,,907.0,0.0001320334798020391
,,908.0,2.0465364149913504e-06,,,908.0,0.00013187942666746918
,,909.0,2.04204239029399e-06,,,909.0,0.0001317257225500937
,,910.0,2.0375631590459673e-06,,,910.0,0.00013157236627653798
,,911.0,2.0330986563737713e-06,,,911.0,0.00013141935667865585
,,912.0,2.0286488177591638e-06,,,912.0,0.00013126669259350054
,,913.0,2.024213579036844e-06,,,913.0,0.000131114372863296
,,914.0,2.0197928763921366e-06,,,914.0,0.00013096239633540808
,,915.0,2.0153866463586933e-06,,,915.0,0.0001308107618623163
,,916.0,2.010994825816215e-06,,,916.0,0.00013065946830158545
,,917.0,2.0066173519881884e-06,,,917.0,0.00013050851451583764
,,918.0,2.0022541624396425e-06,,,918.0,0.00013035789937272435
,,919.0,1.9979051950749195e-06,,,919.0,0.0001302076217448989
,,920.0,1.9935703881354664e-06,,,920.0,0.00013005768050998857
,,921.0,1.9892496801976384e-06,,,921.0,0.00012990807455056782
,,922.0,1.984943010170524e-06,,,922.0,0.00012975880275413064
,,923.0,1.980650317293783e-06,,,923.0,0.00012960986401306393
,,924.0,1.976371541135502e-06,,,924.0,0.0001294612572246205
,,925.0,1.9721066215900664e-06,,,925.0,0.00012931298129089256
,,926.0,1.9678554988760497e-06,,,926.0,0.00012916503511878525
,,927.0,1.963618113534115e-06,,,927.0,0.00012901741761999036
,,928.0,1.9593944064249357e-06,,,928.0,0.0001288701277109603
,,929.0,1.955184318727131e-06,,,929.0,0.00012872316431288203
,,930.0,1.9509877919352166e-06,,,930.0,0.00012857652635165148
,,931.0,1.9468047678575706e-06,,,931.0,0.00012843021275784784
,,932.0,1.9426351886144144e-06,,,932.0,0.00012828422246670816
,,933.0,1.938478996635811e-06,,,933.0,0.00012813855441810217
,,934.0,1.934336134659676e-06,,,934.0,0.00012799320755650702
,,935.0,1.930206545729801e-06,,,935.0,0.0001278481808309825
,,936.0,1.9260901731939014e-06,,,936.0,0.00012770347319514624
,,937.0,1.921986960701665e-06,,,937.0,0.0001275590836071491
,,938.0,1.917896852202826e-06,,,938.0,0.0001274150110296506
,,939.0,1.913819791945252e-06,,,939.0,0.00012727125442979481
,,940.0,1.9097557244730364e-06,,,940.0,0.00012712781277918612
,,941.0,1.905704594624618e-06,,,941.0,0.00012698468505386524
,,942.0,1.9016663475309039e-06,,,942.0,0.00012684187023428542
,,943.0,1.8976409286134127e-06,,,943.0,0.00012669936730528872
,,944.0,1.8936282835824285e-06,,,944.0,0.00012655717525608264
,,945.0,1.8896283584351687e-06,,,945.0,0.00012641529308021648
,,946.0,1.8856410994539666e-06,,,946.0,0.0001262737197755584
,,947.0,1.8816664532044675e-06,,,947.0,0.00012613245434427213
,,948.0,1.8777043665338353e-06,,,948.0,0.0001259914957927942
,,949.0,1.8737547865689762e-06,,,949.0,0.0001258508431318111
,,950.0,1.8698176607147734e-06,,,950.0,0.00012571049537623657
,,951.0,1.8658929366523348e-06,,,951.0,0.00012557045154518924
,,952.0,1.8619805623372529e-06,,,952.0,0.00012543071066197027
,,953.0,1.8580804859978794e-06,,,953.0,0.00012529127175404099
,,954.0,1.854192656133612e-06,,,954.0,0.00012515213385300104
,,955.0,1.8503170215131924e-06,,,955.0,0.00012501329599456636
,,956.0,1.8464535311730166e-06,,,956.0,0.00012487475721854736
,,957.0,1.8426021344154602e-06,,,957.0,0.00012473651656882734
,,958.0,1.8387627808072132e-06,,,958.0,0.00012459857309334095
,,959.0,1.8349354201776287e-06,,,959.0,0.00012446092584405283
,,960.0,1.8311200026170822e-06,,,960.0,0.0001243235738769364
,,961.0,1.8273164784753432e-06,,,961.0,0.00012418651625195265
,,962.0,1.8235247983599595e-06,,,962.0,0.0001240497520330293
,,963.0,1.8197449131346534e-06,,,963.0,0.00012391328028803984
,,964.0,1.815976773917728e-06,,,964.0,0.000123777100088783
,,965.0,1.8122203320804847e-06,,,965.0,0.00012364121051096195
,,966.0,1.8084755392456563e-06,,,966.0,0.00012350561063416394
,,967.0,1.8047423472858453e-06,,,967.0,0.0001233702995418401
,,968.0,1.801020708321979e-06,,,968.0,0.000123235276321285
,,969.0,1.7973105747217726e-06,,,969.0,0.00012310054006361686
,,970.0,1.7936118990982037e-06,,,970.0,0.00012296608986375735
,,971.0,1.7899246343079983e-06,,,971.0,0.00012283192482041196
,,972.0,1.7862487334501286e-06,,,972.0,0.00012269804403605022
,,973.0,1.7825841498643193e-06,,,973.0,0.00012256444661688613
,,974.0,1.778930837129568e-06,,,974.0,0.00012243113167285875
,,975.0,1.7752887490626717e-06,,,975.0,0.00012229809831761277
,,976.0,1.7716578397167684e-06,,,976.0,0.0001221653456684795
,,977.0,1.7680380633798858e-06,,,977.0,0.00012203287284645753
,,978.0,1.7644293745735021e-06,,,978.0,0.00012190067897619398
,,979.0,1.7608317280511168e-06,,,979.0,0.00012176876318596545
,,980.0,1.7572450787968324e-06,,,980.0,0.00012163712460765946
,,981.0,1.7536693820239426e-06,,,981.0,0.00012150576237675572
,,982.0,1.7501045931735365e-06,,,982.0,0.00012137467563230764
,,983.0,1.7465506679131075e-06,,,983.0,0.00012124386351692395
,,984.0,1.7430075621351756e-06,,,984.0,0.00012111332517675045
,,985.0,1.7394752319559161e-06,,,985.0,0.00012098305976145175
,,986.0,1.7359536337138017e-06,,,986.0,0.00012085306642419334
,,987.0,1.7324427239682523e-06,,,987.0,0.00012072334432162352
,,988.0,1.728942459498293e-06,,,988.0,0.00012059389261385565
,,989.0,1.7254527973012248e-06,,,989.0,0.0001204647104644504
,,990.0,1.7219736945913023e-06,,,990.0,0.00012033579704039812
,,991.0,1.718505108798422e-06,,,991.0,0.00012020715151210139
,,992.0,1.7150469975668173e-06,,,992.0,0.00012007877305335748
,,993.0,1.7115993187537675e-06,,,993.0,0.0001199506608413412
,,994.0,1.7081620304283117e-06,,,994.0,0.00011982281405658767
,,995.0,1.7047350908699723e-06,,,995.0,0.00011969523188297517
,,996.0,1.7013184585674898e-06,,,996.0,0.0001195679135077082
,,997.0,1.6979120922175637e-06,,,997.0,0.00011944085812130063
,,998.0,1.6945159507236038e-06,,,998.0,0.00011931406491755893
,,999.0,1.691129993194491e-06,,,999.0,0.00011918753309356541
,,1000.0,1.687754178943344e-06,,,1000.0,0.00011906126184966172


==> data/mid/c6/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,483506,8075,0.9439973447353521,0.9483264826776278
4500.0,2451,48,0.00478533356762139,0.005637110980622431
7500.0,4303,111,0.008401179249887737,0.013035819142689371
10500.0,5192,73,0.010136863273394638,0.008573106283029947
13500.0,5302,43,0.010351627325797067,0.005049911920140928
16500.0,3993,47,0.007795935102208165,0.00551967116852613
19500.0,2539,55,0.0049571448095433335,0.0064591896652965355
22500.0,1730,27,0.003377652824147289,0.0031708749266001176
25500.0,1092,20,0.0021320213202132023,0.002348796241926013
28500.0,603,8,0.0011772974872605868,0.0009395184967704052
31500.0,432,0,0.0008434370057986294,0.0
34500.0,327,0,0.0006384349557781292,0.0
37500.0,209,0,0.0004080516995646147,0.0
40500.0,135,0,0.0002635740643120717,0.0
43500.0,102,8,0.00019914484859134306,0.0009395184967704052
46500.0,61,0,0.0001190964290595287,0.0
49500.0,52,0,0.00010152482477205725,0.0
52500.0,38,0,7.419121810265721e-05,0.0
55500.0,41,0,8.004841953181436e-05,0.0
58500.0,16,0,3.123840762217146e-05,0.0
61500.0,26,0,5.0762412386028625e-05,0.0
64500.0,12,0,2.3428805716628595e-05,0.0
67500.0,4,0,7.809601905542864e-06,0.0
70500.0,4,0,7.809601905542864e-06,0.0
73500.0,0,0,0.0,0.0
76500.0,4,0,7.809601905542864e-06,0.0
79500.0,0,0,0.0,0.0
82500.0,8,0,1.561920381108573e-05,0.0
85500.0,0,0,0.0,0.0
88500.0,0,0,0.0,0.0
91500.0,4,0,7.809601905542864e-06,0.0
94500.0,0,0,0.0,0.0
97500.0,0,0,0.0,0.0
100500.0,0,0,0.0,0.0
103500.0,0,0,0.0,0.0
106500.0,0,0,0.0,0.0
109500.0,4,0,7.809601905542864e-06,0.0


==> data/mid/c7/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,3676,1,0.023223931515936443,0.0025575447570332483
150.0,5280,8,0.0333575512524876,0.020460358056265986
250.0,9700,21,0.06128186499036548,0.05370843989769821
350.0,13591,25,0.08586410588495436,0.0639386189258312
450.0,17218,36,0.10877846921691885,0.09207161125319693
550.0,21110,37,0.13336702782954796,0.09462915601023018
650.0,21225,49,0.13409356540417602,0.12531969309462915
750.0,19080,42,0.12054206020785292,0.10741687979539642
850.0,16876,57,0.10661780964715545,0.14578005115089515
950.0,13008,46,0.08218087626749218,0.11764705882352941
1050.0,7894,29,0.04987206620968506,0.0741687979539642
1150.0,4924,22,0.031108443630160788,0.056265984654731455
1250.0,2707,9,0.01710206273494014,0.023017902813299233
1350.0,1293,5,0.008168809426035315,0.01278772378516624
1450.0,495,3,0.0031272704299207124,0.0076726342710997444
1550.0,153,0,0.0009666108601573112,0.0
1650.0,55,0,0.0003474744922134125,0.0
1750.0,0,1,0.0,0.0025575447570332483


==> data/mid/c7/balance_curves.csv <==
step,61323,65905,61101,60267(sar),66564(sar),59754(sar)
0,140429.5,162940.81,30317.17,168543.5,88858.59,118931.79
1,139390.06,162793.95,29019.43,168181.21,87475.32,118321.93
2,139800.87,162633.37666666668,29198.093333333334,166977.53,85895.39,118490.96
3,139236.76,162472.80333333334,29376.756666666664,167165.59,86500.28,117310.82
4,139130.39250000002,162312.23,29555.42,166653.67,85234.5,116916.59
5,139024.02500000002,161826.21,29339.835,166435.255,85059.995,116405.91
6,138917.6575,162069.19,29124.25,166216.84,84885.49,115948.66
7,138811.29,162312.17,28661.81,165733.06,83618.73,115342.19
8,138983.30666666667,161583.23,28042.39,166552.96,82928.86,115115.57
9,139155.32333333333,161385.69,27548.87,166015.62,82349.04,114888.95
10,139327.34,161188.15,27246.72,165643.4,81509.69,114662.33
11,139236.53399999999,160597.6,26621.87,165062.54,81014.82,115083.695
12,139145.728,160047.73,26327.32,164811.315,80601.89,115505.06
13,139054.922,159453.59,26032.77,164560.09,78632.98,114835.84
14,138964.116,158749.04,25903.2725,164036.12,78390.16500000001,114611.245
15,138873.31,158636.424,25773.775,163770.31,78147.35,114386.65
16,138480.35,158523.808,25644.2775,163931.64,77308.0,114093.185
17,138929.57,158411.192,25514.78,163649.65,76728.82,113799.72
18,138436.17,158298.576,25162.49,163106.75,76134.3,113671.48
19,138179.90500000003,158185.96,24858.725,162945.69,74772.29,113543.24
20,137923.64,157738.85,24554.96,162784.63,74378.28,113415.0
21,137727.39,157269.79,24355.43,162623.57,73958.605,113154.49
22,137531.14,156822.56,24155.899999999998,162617.28,73538.93,112668.96
23,137334.89,156566.55,23956.37,162610.99000000002,72955.17,112118.11
24,136187.81,156310.54,23453.66,162172.29,97892.73999999999,127837.29500000001
25,189966.96,227030.14,39804.57,199746.03,121990.96,142987.64
26,160777.48,185827.35,32708.41,191610.96,102266.68,121045.42
27,160571.64500000002,185181.45,32266.44,191210.75,101909.1,120536.94
28,160365.81,184567.32,31719.9,191053.50333333333,100578.2,120061.29
29,160221.15666666668,184249.36666666667,31495.645,190896.25666666668,100169.67,119867.165
30,160076.50333333333,183931.41333333333,31271.39,190739.01,99949.555,119673.04
31,159931.85,184049.84,30689.86,190675.47,98890.09,119296.5
32,159575.32,183056.68,30537.49,190611.93000000002,98487.88,118686.27
33,159450.5675,182824.3,30385.12,190548.39,98068.205,119578.17
34,159325.815,182591.92,29292.42,190154.6,98778.1,118904.82
35,159201.0625,182303.02800000002,29518.245,189501.06,98411.145,118530.14
36,159076.31,182014.136,30356.58,189383.61,98044.19,117980.28
37,158454.82,181725.244,29416.22,189266.16,97395.0,117456.68
38,158138.46000000002,181436.35199999998,29286.442000000003,189148.71,95912.47,116952.88
39,157822.1,182003.37,29156.664,188680.68,95445.62,116553.695
40,157205.37,180687.15,29026.886000000002,189203.73,95023.92,116154.51
41,158570.07,180070.17,28897.108,188946.65,93450.32,115950.14499999999
42,158264.52333333335,179841.36666666667,28767.33,187656.51,93252.785,115745.78
43,157958.97666666665,179612.56333333335,28194.4,188976.53,92215.9,116492.25
44,157653.43,179383.76,27968.596666666668,188672.68,92018.05333333333,116280.98999999999
45,157324.65,178888.17,27742.793333333335,188148.43,91820.20666666667,116069.73
46,156995.87,178335.23,27516.99,187505.31,90783.01,115815.98999999999
47,156401.93,177857.67,27271.585,187028.26,90372.79,115562.25
48,155781.21,177342.06,27026.18,186221.28,89953.12,115325.62
49,156020.95500000002,176829.28,26750.55,185807.87,89533.45,115088.99
50,156260.7,176592.83500000002,26474.92,185394.46,89186.16500000001,114667.45
51,156020.795,176356.39,26081.16,186235.71,88838.88,114630.025
52,155780.89,175911.98,30695.22,185715.75,87999.53,114592.6
53,209560.04,247027.7,43024.66,223427.03,138038.23,145554.95
54,208565.96,205492.15,34437.83,222318.57,117830.29,144739.25
55,208191.85,205112.32,33793.97,214576.64,116990.95,122797.03
56,179002.37,204575.12,33699.696,214001.75,116692.13500000001,122087.22
57,178072.81,204121.67,33605.422,213726.54499999998,116393.32,121844.705
58,177782.29499999998,203656.6,33511.148,213451.34,114720.28,121602.19
59,177491.78,203350.595,33416.873999999996,213186.53,114159.64,120962.71
60,177196.98,203044.59,33322.6,212450.54,113884.49,120119.99
61,176780.0,202730.385,32930.79,212307.71500000003,113045.14,119680.95
62,176543.82,202416.18,32349.6,212164.89,112780.60500000001,119308.47
63,176307.64,201850.4,31927.56,211913.72666666668,112516.07,118808.57
64,175719.46,201471.26,31750.86666666667,211662.56333333332,111080.09,118869.40000000001
65,175151.7,201273.53666666668,31574.173333333332,211411.4,110542.64,118930.23000000001
66,174573.56,201075.81333333332,31397.48,211272.99333333332,109977.32,118991.06
67,173900.2,200878.09,30880.87,211134.58666666667,109137.97,118347.6
68,173781.56333333335,200683.27333333335,30492.87,210996.18,108375.15,118552.5
69,173662.92666666667,200488.45666666667,29877.08,210405.64,107955.48,117908.96
70,173544.29,200293.64,30102.58,209881.53,107535.81,117470.65
71,173234.43,201334.31,31049.15,209781.06666666668,107256.02666666667,117222.905
72,172924.57,201483.41,30685.11,209680.60333333333,106976.24333333333,116975.16
73,172392.26,201161.04,30949.4375,209580.14,106696.46,116477.95
74,173775.35,201020.64,31213.765,209377.40333333335,106451.97,116021.36
75,174010.45,200880.24,31478.0925,209174.66666666666,105641.94,115640.03
76,174245.55,200739.84,31742.42,208971.93,104348.84,115528.152
77,174480.65,200243.87,31475.315,208835.805,104069.06,115416.274
78,174715.75,200020.33000000002,31208.21,208699.68,103789.28,115304.396
79,174496.975,199796.79,30693.46,208563.555,103509.5,115192.518
80,174612.78,199201.73,38991.68,208427.43,128760.45,115080.64
81,228391.93,269859.4,47636.96,246138.7,154011.4,115644.29
82,228114.61,249213.245,46821.88,241749.785,133447.78,124049.57
83,227837.29,229250.75,46223.88,237360.87,133287.80333333334,123769.365
84,199090.75,228073.43,37902.04,237093.965,133127.82666666666,123489.16
85,198847.005,227921.7625,37391.34,236827.06,132128.51,122379.455
86,198603.26,227770.095,36884.22,236613.44333333333,131611.54,122597.25
87,198157.14,227618.4275,36810.345,236399.82666666666,131148.32,121960.05
88,197998.59250000003,227168.56,36736.47,236186.21,130308.97,121757.58
89,197840.045,226903.52000000002,36662.595,236285.698,129886.71666666667,121058.47
90,197681.4975,226638.48,36588.72,236385.186,129464.46333333333,120363.85
91,197522.95,226095.96,36112.31,236484.674,129881.56,120098.81
92,197099.26,225896.82666666666,35572.73,236584.16199999998,129144.945,119833.77
93,196658.04,225697.69333333333,34515.42,235709.43,128408.33,119583.76000000001
94,196498.21333333335,225498.56,34041.38,236726.16,127568.98,119333.75
95,196338.38666666666,225259.475,33496.33,237742.89,127375.435,118452.99
96,196178.56,225020.39,33289.785,237194.95,127181.89,117910.76
97,195776.73,224723.23,33083.24,236702.4,126251.55,117482.39
98,195255.14,224426.07,33825.18,236061.23,126008.42,117361.6925
99,195020.63,223847.25,33518.87,235931.74000000002,124608.75,117240.995
100,194786.12,223433.6,33432.020000000004,235802.25,123322.0,117120.2975
101,195071.26,223286.73,33345.170000000006,235672.76,123121.09,116999.6
102,194502.26,223438.82,33258.32,235461.44666666668,122920.18,116462.92
103,194178.95,223540.71,33171.47,235250.13333333333,122080.84,115848.79
104,194225.84,223381.40333333332,33084.62,235038.82,121827.455,115366.51
105,193716.39,223222.09666666668,32222.92,234305.29,121574.07,115021.36
106,193607.59,223062.79,33287.08,233911.17666666667,121268.42,114676.21
107,193221.89,222815.23,38788.613333333335,233517.06333333335,120051.51,113914.17
108,192659.25,222567.67,44290.14666666667,233122.95,145302.465,129633.35500000001
109,246113.21,293140.9,49253.83,270834.21,169186.43,123410.32
110,245619.43,292523.9,48646.47,268939.37,168675.75,122891.09
111,215773.28,292122.5,48178.56,260737.6,168675.75,122338.17


==> data/mid/c7/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,0,0,0.0,0.0
3.5,1,0,0.000122040517451794,0.0
4.5,0,0,0.0,0.0
5.5,2,0,0.000244081034903588,0.0
6.5,0,0,0.0,0.0
7.5,0,0,0.0,0.0
8.5,0,0,0.0,0.0
9.5,0,0,0.0,0.0
10.5,1,0,0.000122040517451794,0.0
11.5,1,1,0.000122040517451794,0.006993006993006993
12.5,9,0,0.001098364657066146,0.0
13.5,9,0,0.001098364657066146,0.0
14.5,6,0,0.000732243104710764,0.0
15.5,9,0,0.001098364657066146,0.0
16.5,17,0,0.002074688796680498,0.0
17.5,4,0,0.000488162069807176,0.0
18.5,3,0,0.000366121552355382,0.0
19.5,1,0,0.000122040517451794,0.0
20.5,1,0,0.000122040517451794,0.0
21.5,0,0,0.0,0.0
22.5,0,0,0.0,0.0
23.5,1,0,0.000122040517451794,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,0,0,0.0,0.0
28.5,0,0,0.0,0.0
29.5,0,0,0.0,0.0
30.5,0,0,0.0,0.0
31.5,1,0,0.000122040517451794,0.0
32.5,0,0,0.0,0.0
33.5,0,0,0.0,0.0
34.5,0,0,0.0,0.0
35.5,0,0,0.0,0.0
36.5,1,0,0.000122040517451794,0.0
37.5,0,0,0.0,0.0
38.5,1,0,0.000122040517451794,0.0
39.5,3,0,0.000366121552355382,0.0
40.5,0,0,0.0,0.0
41.5,0,0,0.0,0.0
42.5,1,0,0.000122040517451794,0.0
43.5,4,0,0.000488162069807176,0.0
44.5,4,1,0.000488162069807176,0.006993006993006993
45.5,2,0,0.000244081034903588,0.0
46.5,2,0,0.000244081034903588,0.0
47.5,9,0,0.001098364657066146,0.0
48.5,17,0,0.002074688796680498,0.0
49.5,29,0,0.003539175006102026,0.0
50.5,39,1,0.004759580180619965,0.006993006993006993
51.5,52,2,0.006346106907493288,0.013986013986013986
52.5,88,1,0.010739565535757872,0.006993006993006993
53.5,123,3,0.015010983646570662,0.02097902097902098
54.5,154,3,0.018794239687576274,0.02097902097902098
55.5,197,3,0.02404198193800342,0.02097902097902098
56.5,251,3,0.03063216988040029,0.02097902097902098
57.5,311,7,0.03795460092750793,0.04895104895104895
58.5,422,6,0.051501098364657064,0.04195804195804196
59.5,465,12,0.05674884061508421,0.08391608391608392
60.5,521,11,0.06358310959238467,0.07692307692307693
61.5,569,16,0.06944105443007079,0.11188811188811189
62.5,593,7,0.07237002684891385,0.04895104895104895
63.5,620,4,0.07566512082011227,0.027972027972027972
64.5,591,6,0.07212594581401024,0.04195804195804196
65.5,551,6,0.06724432511593849,0.04195804195804196
66.5,492,8,0.06004393458628265,0.055944055944055944
67.5,460,7,0.05613863802782524,0.04895104895104895
68.5,373,7,0.04552111300951916,0.04895104895104895
69.5,313,7,0.038198681962411524,0.04895104895104895
70.5,254,5,0.030998291432755676,0.03496503496503497
71.5,195,5,0.023797900903099828,0.03496503496503497
72.5,123,4,0.015010983646570662,0.027972027972027972
73.5,103,6,0.012570173297534782,0.04195804195804196
74.5,62,0,0.007566512082011228,0.0
75.5,48,0,0.005857944837686112,0.0
76.5,36,1,0.004393458628264584,0.006993006993006993
77.5,19,0,0.002318769831584086,0.0
78.5,12,0,0.001464486209421528,0.0
79.5,8,0,0.000976324139614352,0.0
80.5,6,0,0.000732243104710764,0.0
81.5,2,0,0.000244081034903588,0.0
82.5,1,0,0.000122040517451794,0.0
83.5,0,0,0.0,0.0
84.5,1,0,0.000122040517451794,0.0


==> data/mid/c7/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,5,0,0.000609979260705136,0.0
2.5,1,0,0.0001219958521410272,0.0
3.5,23,0,0.0028059045992436258,0.0
4.5,71,0,0.008661705502012932,0.0
5.5,106,1,0.012931560326948885,0.007194244604316547
6.5,81,1,0.009881664023423204,0.007194244604316547
7.5,130,0,0.015859460778333535,0.0
8.5,572,1,0.06978162742466756,0.007194244604316547
9.5,726,8,0.08856898865438576,0.05755395683453238
10.5,600,9,0.07319751128461632,0.06474820143884892
11.5,525,2,0.06404782237403928,0.014388489208633094
12.5,490,5,0.059777967549103334,0.03597122302158273
13.5,506,7,0.06172990118335977,0.050359712230215826
14.5,472,7,0.05758204221056484,0.050359712230215826
15.5,330,6,0.040258631206538976,0.04316546762589928
16.5,308,9,0.037574722459436376,0.06474820143884892
17.5,291,6,0.03550079297303892,0.04316546762589928
18.5,290,6,0.03537879712089789,0.04316546762589928
19.5,264,7,0.03220690496523118,0.050359712230215826
20.5,238,5,0.029035012809564473,0.03597122302158273
21.5,191,5,0.023301207758936196,0.03597122302158273
22.5,171,9,0.02086129071611565,0.06474820143884892
23.5,154,3,0.018787361229718188,0.02158273381294964
24.5,136,3,0.0165914358911797,0.02158273381294964
25.5,121,3,0.014761498109064292,0.02158273381294964
26.5,99,2,0.012077589361961693,0.014388489208633094
27.5,93,2,0.01134561424911553,0.014388489208633094
28.5,75,5,0.00914968891057704,0.03597122302158273
29.5,69,2,0.008417713797730876,0.014388489208633094
30.5,64,1,0.007807734537025741,0.007194244604316547
31.5,55,1,0.006709771867756497,0.007194244604316547
32.5,54,1,0.006587776015615469,0.007194244604316547
33.5,50,4,0.00609979260705136,0.02877697841726619
34.5,44,0,0.005367817494205197,0.0
35.5,53,1,0.006465780163474442,0.007194244604316547
36.5,47,2,0.005733805050628278,0.014388489208633094
37.5,27,0,0.0032938880078077345,0.0
38.5,32,1,0.0039038672685128705,0.007194244604316547
39.5,26,1,0.0031718921556667073,0.007194244604316547
40.5,28,2,0.0034158838599487617,0.014388489208633094
41.5,19,0,0.002317921190679517,0.0
42.5,23,1,0.0028059045992436258,0.007194244604316547
43.5,28,0,0.0034158838599487617,0.0
44.5,30,0,0.003659875564230816,0.0
45.5,16,1,0.0019519336342564352,0.007194244604316547
46.5,15,0,0.001829937782115408,0.0
47.5,18,1,0.00219592533853849,0.007194244604316547
48.5,16,1,0.0019519336342564352,0.007194244604316547
49.5,16,0,0.0019519336342564352,0.0
50.5,8,0,0.0009759668171282176,0.0
51.5,13,0,0.0015859460778333537,0.0
52.5,14,0,0.0017079419299743809,0.0
53.5,13,0,0.0015859460778333537,0.0
54.5,11,1,0.0013419543735512993,0.007194244604316547
55.5,8,0,0.0009759668171282176,0.0
56.5,7,0,0.0008539709649871904,0.0
57.5,2,0,0.0002439917042820544,0.0
58.5,6,0,0.0007319751128461632,0.0
59.5,7,0,0.0008539709649871904,0.0
60.5,7,0,0.0008539709649871904,0.0
61.5,9,0,0.001097962669269245,0.0
62.5,11,0,0.0013419543735512993,0.0
63.5,6,0,0.0007319751128461632,0.0
64.5,12,1,0.0014639502256923265,0.007194244604316547
65.5,9,0,0.001097962669269245,0.0
66.5,15,0,0.001829937782115408,0.0
67.5,12,1,0.0014639502256923265,0.007194244604316547
68.5,10,0,0.001219958521410272,0.0
69.5,6,0,0.0007319751128461632,0.0
70.5,6,0,0.0007319751128461632,0.0
71.5,4,0,0.0004879834085641088,0.0
72.5,4,0,0.0004879834085641088,0.0
73.5,5,1,0.000609979260705136,0.007194244604316547
74.5,4,0,0.0004879834085641088,0.0
75.5,6,0,0.0007319751128461632,0.0
76.5,8,0,0.0009759668171282176,0.0
77.5,7,0,0.0008539709649871904,0.0
78.5,3,0,0.0003659875564230816,0.0
79.5,3,0,0.0003659875564230816,0.0
80.5,1,0,0.0001219958521410272,0.0
81.5,1,0,0.0001219958521410272,0.0
82.5,0,0,0.0,0.0
83.5,2,0,0.0002439917042820544,0.0
84.5,0,0,0.0,0.0
85.5,4,0,0.0004879834085641088,0.0
86.5,2,0,0.0002439917042820544,0.0
87.5,1,1,0.0001219958521410272,0.007194244604316547
88.5,3,0,0.0003659875564230816,0.0
89.5,1,1,0.0001219958521410272,0.007194244604316547
90.5,0,0,0.0,0.0
91.5,1,0,0.0001219958521410272,0.0
92.5,1,0,0.0001219958521410272,0.0
93.5,2,0,0.0002439917042820544,0.0
94.5,2,0,0.0002439917042820544,0.0
95.5,2,0,0.0002439917042820544,0.0
96.5,0,0,0.0,0.0
97.5,1,0,0.0001219958521410272,0.0
98.5,0,0,0.0,0.0
99.5,0,0,0.0,0.0
100.5,1,0,0.0001219958521410272,0.0
101.5,0,0,0.0,0.0
102.5,0,0,0.0,0.0
103.5,2,0,0.0002439917042820544,0.0
104.5,1,0,0.0001219958521410272,0.0
105.5,0,0,0.0,0.0
106.5,0,0,0.0,0.0
107.5,1,0,0.0001219958521410272,0.0
108.5,0,0,0.0,0.0
109.5,0,0,0.0,0.0
110.5,1,0,0.0001219958521410272,0.0
111.5,0,0,0.0,0.0
112.5,3,0,0.0003659875564230816,0.0
113.5,2,0,0.0002439917042820544,0.0
114.5,2,0,0.0002439917042820544,0.0
115.5,3,0,0.0003659875564230816,0.0
116.5,1,0,0.0001219958521410272,0.0
117.5,6,0,0.0007319751128461632,0.0
118.5,7,0,0.0008539709649871904,0.0
119.5,8,0,0.0009759668171282176,0.0
120.5,3,0,0.0003659875564230816,0.0
121.5,6,0,0.0007319751128461632,0.0
122.5,7,0,0.0008539709649871904,0.0
123.5,10,0,0.001219958521410272,0.0
124.5,2,0,0.0002439917042820544,0.0
125.5,6,0,0.0007319751128461632,0.0
126.5,2,0,0.0002439917042820544,0.0
127.5,5,0,0.000609979260705136,0.0
128.5,6,0,0.0007319751128461632,0.0
129.5,2,0,0.0002439917042820544,0.0
130.5,4,0,0.0004879834085641088,0.0
131.5,4,1,0.0004879834085641088,0.007194244604316547
132.5,5,0,0.000609979260705136,0.0
133.5,1,0,0.0001219958521410272,0.0
134.5,1,0,0.0001219958521410272,0.0
135.5,3,0,0.0003659875564230816,0.0
136.5,0,0,0.0,0.0
137.5,1,0,0.0001219958521410272,0.0
138.5,1,0,0.0001219958521410272,0.0
139.5,1,0,0.0001219958521410272,0.0
140.5,1,0,0.0001219958521410272,0.0
141.5,1,0,0.0001219958521410272,0.0
142.5,3,0,0.0003659875564230816,0.0
143.5,3,0,0.0003659875564230816,0.0
144.5,0,0,0.0,0.0
145.5,0,0,0.0,0.0
146.5,0,0,0.0,0.0
147.5,1,0,0.0001219958521410272,0.0
148.5,1,0,0.0001219958521410272,0.0
149.5,1,0,0.0001219958521410272,0.0
150.5,2,0,0.0002439917042820544,0.0
151.5,0,0,0.0,0.0
152.5,0,0,0.0,0.0
153.5,0,0,0.0,0.0
154.5,1,0,0.0001219958521410272,0.0
155.5,0,0,0.0,0.0
156.5,0,0,0.0,0.0
157.5,1,0,0.0001219958521410272,0.0
158.5,0,0,0.0,0.0
159.5,0,0,0.0,0.0
160.5,0,0,0.0,0.0
161.5,0,0,0.0,0.0
162.5,2,0,0.0002439917042820544,0.0
163.5,0,0,0.0,0.0
164.5,0,0,0.0,0.0
165.5,0,0,0.0,0.0
166.5,0,0,0.0,0.0
167.5,0,0,0.0,0.0
168.5,0,0,0.0,0.0
169.5,0,0,0.0,0.0
170.5,0,0,0.0,0.0
171.5,0,0,0.0,0.0
172.5,0,0,0.0,0.0
173.5,1,0,0.0001219958521410272,0.0
174.5,0,0,0.0,0.0
175.5,0,0,0.0,0.0
176.5,0,0,0.0,0.0
177.5,0,0,0.0,0.0
178.5,0,0,0.0,0.0
179.5,0,0,0.0,0.0
180.5,1,0,0.0001219958521410272,0.0
181.5,0,0,0.0,0.0
182.5,0,0,0.0,0.0
183.5,0,0,0.0,0.0
184.5,0,0,0.0,0.0
185.5,0,0,0.0,0.0
186.5,0,0,0.0,0.0
187.5,1,0,0.0001219958521410272,0.0
188.5,1,0,0.0001219958521410272,0.0
189.5,0,0,0.0,0.0
190.5,0,0,0.0,0.0
191.5,0,0,0.0,0.0
192.5,0,0,0.0,0.0
193.5,0,0,0.0,0.0
194.5,0,0,0.0,0.0
195.5,0,0,0.0,0.0
196.5,0,0,0.0,0.0
197.5,0,0,0.0,0.0
198.5,0,0,0.0,0.0
199.5,0,0,0.0,0.0
200.5,0,0,0.0,0.0
201.5,0,0,0.0,0.0
202.5,0,0,0.0,0.0
203.5,0,0,0.0,0.0
204.5,0,0,0.0,0.0
205.5,0,0,0.0,0.0
206.5,0,0,0.0,0.0
207.5,0,0,0.0,0.0
208.5,1,0,0.0001219958521410272,0.0
209.5,0,0,0.0,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,0,0,0.0,0.0
213.5,0,0,0.0,0.0
214.5,0,0,0.0,0.0
215.5,0,0,0.0,0.0
216.5,0,0,0.0,0.0
217.5,0,0,0.0,0.0
218.5,0,0,0.0,0.0
219.5,0,0,0.0,0.0
220.5,0,0,0.0,0.0
221.5,0,0,0.0,0.0
222.5,0,0,0.0,0.0
223.5,0,0,0.0,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,0,0,0.0,0.0
228.5,0,0,0.0,0.0
229.5,0,0,0.0,0.0
230.5,0,0,0.0,0.0
231.5,1,0,0.0001219958521410272,0.0
232.5,0,0,0.0,0.0
233.5,0,0,0.0,0.0
234.5,0,0,0.0,0.0
235.5,0,0,0.0,0.0
236.5,0,0,0.0,0.0
237.5,0,0,0.0,0.0
238.5,0,0,0.0,0.0
239.5,0,0,0.0,0.0
240.5,0,0,0.0,0.0
241.5,0,0,0.0,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,0,0,0.0,0.0
245.5,0,0,0.0,0.0
246.5,0,0,0.0,0.0
247.5,0,0,0.0,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,0,0,0.0,0.0
251.5,0,0,0.0,0.0
252.5,0,0,0.0,0.0
253.5,0,0,0.0,0.0
254.5,0,0,0.0,0.0
255.5,0,0,0.0,0.0
256.5,0,0,0.0,0.0
257.5,0,0,0.0,0.0
258.5,0,0,0.0,0.0
259.5,0,0,0.0,0.0
260.5,0,0,0.0,0.0
261.5,0,0,0.0,0.0
262.5,0,0,0.0,0.0
263.5,0,0,0.0,0.0
264.5,0,0,0.0,0.0
265.5,0,0,0.0,0.0
266.5,0,0,0.0,0.0
267.5,1,0,0.0001219958521410272,0.0
268.5,0,0,0.0,0.0
269.5,0,0,0.0,0.0
270.5,0,0,0.0,0.0
271.5,0,0,0.0,0.0
272.5,0,0,0.0,0.0
273.5,0,0,0.0,0.0
274.5,0,0,0.0,0.0
275.5,0,0,0.0,0.0
276.5,0,0,0.0,0.0
277.5,0,0,0.0,0.0
278.5,0,0,0.0,0.0
279.5,0,0,0.0,0.0
280.5,0,0,0.0,0.0
281.5,0,0,0.0,0.0
282.5,0,0,0.0,0.0
283.5,0,0,0.0,0.0
284.5,0,0,0.0,0.0
285.5,0,0,0.0,0.0
286.5,0,0,0.0,0.0
287.5,1,0,0.0001219958521410272,0.0
288.5,0,0,0.0,0.0
289.5,0,0,0.0,0.0
290.5,0,0,0.0,0.0
291.5,0,0,0.0,0.0
292.5,0,0,0.0,0.0
293.5,0,0,0.0,0.0
294.5,0,0,0.0,0.0
295.5,0,0,0.0,0.0
296.5,0,0,0.0,0.0
297.5,0,0,0.0,0.0
298.5,0,0,0.0,0.0
299.5,0,0,0.0,0.0
300.5,0,0,0.0,0.0
301.5,0,0,0.0,0.0
302.5,0,0,0.0,0.0
303.5,0,0,0.0,0.0
304.5,0,0,0.0,0.0
305.5,0,0,0.0,0.0
306.5,0,0,0.0,0.0
307.5,0,0,0.0,0.0
308.5,0,0,0.0,0.0
309.5,0,0,0.0,0.0
310.5,0,0,0.0,0.0
311.5,0,0,0.0,0.0
312.5,0,0,0.0,0.0
313.5,1,0,0.0001219958521410272,0.0
314.5,0,0,0.0,0.0
315.5,0,0,0.0,0.0
316.5,0,0,0.0,0.0
317.5,0,0,0.0,0.0
318.5,0,0,0.0,0.0
319.5,0,0,0.0,0.0
320.5,0,0,0.0,0.0
321.5,0,0,0.0,0.0
322.5,0,0,0.0,0.0
323.5,0,0,0.0,0.0
324.5,0,0,0.0,0.0
325.5,0,0,0.0,0.0
326.5,0,0,0.0,0.0
327.5,0,0,0.0,0.0
328.5,0,0,0.0,0.0
329.5,1,0,0.0001219958521410272,0.0
330.5,0,0,0.0,0.0
331.5,0,0,0.0,0.0
332.5,0,0,0.0,0.0
333.5,0,0,0.0,0.0
334.5,0,0,0.0,0.0
335.5,0,0,0.0,0.0
336.5,0,0,0.0,0.0
337.5,0,0,0.0,0.0
338.5,0,0,0.0,0.0
339.5,0,0,0.0,0.0
340.5,0,0,0.0,0.0
341.5,0,0,0.0,0.0
342.5,0,0,0.0,0.0
343.5,0,0,0.0,0.0
344.5,0,0,0.0,0.0
345.5,0,0,0.0,0.0
346.5,0,0,0.0,0.0
347.5,1,0,0.0001219958521410272,0.0
348.5,0,0,0.0,0.0
349.5,0,0,0.0,0.0
350.5,0,0,0.0,0.0
351.5,0,0,0.0,0.0
352.5,0,0,0.0,0.0
353.5,0,0,0.0,0.0
354.5,0,0,0.0,0.0
355.5,0,0,0.0,0.0
356.5,0,0,0.0,0.0
357.5,0,0,0.0,0.0
358.5,0,0,0.0,0.0
359.5,0,0,0.0,0.0
360.5,0,0,0.0,0.0
361.5,0,0,0.0,0.0
362.5,0,0,0.0,0.0
363.5,0,0,0.0,0.0
364.5,0,0,0.0,0.0
365.5,0,0,0.0,0.0
366.5,0,0,0.0,0.0
367.5,0,0,0.0,0.0
368.5,0,0,0.0,0.0
369.5,0,0,0.0,0.0
370.5,0,0,0.0,0.0
371.5,0,0,0.0,0.0
372.5,0,0,0.0,0.0
373.5,0,0,0.0,0.0
374.5,0,0,0.0,0.0
375.5,0,0,0.0,0.0
376.5,0,0,0.0,0.0
377.5,0,0,0.0,0.0
378.5,0,0,0.0,0.0
379.5,0,0,0.0,0.0
380.5,0,0,0.0,0.0
381.5,0,0,0.0,0.0
382.5,0,0,0.0,0.0
383.5,0,0,0.0,0.0
384.5,0,0,0.0,0.0
385.5,0,0,0.0,0.0
386.5,0,0,0.0,0.0
387.5,0,0,0.0,0.0
388.5,0,0,0.0,0.0
389.5,1,0,0.0001219958521410272,0.0
390.5,0,0,0.0,0.0
391.5,0,0,0.0,0.0
392.5,0,0,0.0,0.0
393.5,0,0,0.0,0.0
394.5,0,0,0.0,0.0
395.5,0,0,0.0,0.0
396.5,0,0,0.0,0.0
397.5,0,0,0.0,0.0
398.5,0,0,0.0,0.0
399.5,0,0,0.0,0.0
400.5,0,0,0.0,0.0
401.5,0,0,0.0,0.0
402.5,0,0,0.0,0.0
403.5,0,0,0.0,0.0
404.5,0,0,0.0,0.0
405.5,0,0,0.0,0.0
406.5,0,0,0.0,0.0
407.5,0,0,0.0,0.0
408.5,0,0,0.0,0.0
409.5,0,0,0.0,0.0
410.5,0,0,0.0,0.0
411.5,0,0,0.0,0.0
412.5,0,0,0.0,0.0
413.5,0,0,0.0,0.0
414.5,0,0,0.0,0.0
415.5,0,0,0.0,0.0
416.5,0,0,0.0,0.0
417.5,0,0,0.0,0.0
418.5,0,0,0.0,0.0
419.5,0,0,0.0,0.0
420.5,0,0,0.0,0.0
421.5,0,0,0.0,0.0
422.5,0,0,0.0,0.0
423.5,0,0,0.0,0.0
424.5,0,0,0.0,0.0
425.5,0,0,0.0,0.0
426.5,0,0,0.0,0.0
427.5,0,0,0.0,0.0
428.5,0,0,0.0,0.0
429.5,0,0,0.0,0.0
430.5,0,0,0.0,0.0
431.5,0,0,0.0,0.0
432.5,0,0,0.0,0.0
433.5,0,0,0.0,0.0
434.5,0,0,0.0,0.0
435.5,0,0,0.0,0.0
436.5,0,0,0.0,0.0
437.5,0,0,0.0,0.0
438.5,0,0,0.0,0.0
439.5,0,0,0.0,0.0
440.5,0,0,0.0,0.0
441.5,0,0,0.0,0.0
442.5,0,0,0.0,0.0
443.5,0,0,0.0,0.0
444.5,0,0,0.0,0.0
445.5,0,0,0.0,0.0
446.5,0,0,0.0,0.0
447.5,0,0,0.0,0.0
448.5,0,0,0.0,0.0
449.5,0,0,0.0,0.0
450.5,0,0,0.0,0.0
451.5,0,0,0.0,0.0
452.5,0,0,0.0,0.0
453.5,0,0,0.0,0.0
454.5,0,0,0.0,0.0
455.5,0,0,0.0,0.0
456.5,0,0,0.0,0.0
457.5,0,0,0.0,0.0
458.5,0,0,0.0,0.0
459.5,0,0,0.0,0.0
460.5,0,0,0.0,0.0
461.5,0,0,0.0,0.0
462.5,0,0,0.0,0.0
463.5,0,0,0.0,0.0
464.5,0,0,0.0,0.0
465.5,0,0,0.0,0.0
466.5,0,0,0.0,0.0
467.5,0,0,0.0,0.0
468.5,0,0,0.0,0.0
469.5,0,0,0.0,0.0
470.5,0,0,0.0,0.0
471.5,0,0,0.0,0.0
472.5,0,0,0.0,0.0
473.5,0,0,0.0,0.0
474.5,0,0,0.0,0.0
475.5,0,0,0.0,0.0
476.5,0,0,0.0,0.0
477.5,0,0,0.0,0.0
478.5,0,0,0.0,0.0
479.5,0,0,0.0,0.0
480.5,0,0,0.0,0.0
481.5,0,0,0.0,0.0
482.5,0,0,0.0,0.0
483.5,0,0,0.0,0.0
484.5,0,0,0.0,0.0
485.5,0,0,0.0,0.0
486.5,0,0,0.0,0.0
487.5,0,0,0.0,0.0
488.5,0,0,0.0,0.0
489.5,0,0,0.0,0.0
490.5,0,0,0.0,0.0
491.5,0,0,0.0,0.0
492.5,0,0,0.0,0.0
493.5,0,0,0.0,0.0
494.5,0,0,0.0,0.0
495.5,0,0,0.0,0.0
496.5,0,0,0.0,0.0
497.5,0,0,0.0,0.0
498.5,0,0,0.0,0.0
499.5,0,0,0.0,0.0
500.5,0,0,0.0,0.0
501.5,0,0,0.0,0.0
502.5,0,0,0.0,0.0
503.5,0,0,0.0,0.0
504.5,0,0,0.0,0.0
505.5,0,0,0.0,0.0
506.5,0,0,0.0,0.0
507.5,0,0,0.0,0.0
508.5,0,0,0.0,0.0
509.5,0,0,0.0,0.0
510.5,0,0,0.0,0.0
511.5,0,0,0.0,0.0
512.5,0,0,0.0,0.0
513.5,0,0,0.0,0.0
514.5,0,0,0.0,0.0
515.5,0,0,0.0,0.0
516.5,0,0,0.0,0.0
517.5,0,0,0.0,0.0
518.5,0,0,0.0,0.0
519.5,0,0,0.0,0.0
520.5,0,0,0.0,0.0
521.5,0,0,0.0,0.0
522.5,0,0,0.0,0.0
523.5,0,0,0.0,0.0
524.5,0,0,0.0,0.0
525.5,0,0,0.0,0.0
526.5,0,0,0.0,0.0
527.5,0,0,0.0,0.0
528.5,0,0,0.0,0.0
529.5,0,0,0.0,0.0
530.5,0,0,0.0,0.0
531.5,0,0,0.0,0.0
532.5,0,0,0.0,0.0
533.5,0,0,0.0,0.0
534.5,0,0,0.0,0.0
535.5,0,0,0.0,0.0
536.5,0,0,0.0,0.0
537.5,0,0,0.0,0.0
538.5,0,0,0.0,0.0
539.5,0,0,0.0,0.0
540.5,0,0,0.0,0.0
541.5,0,0,0.0,0.0
542.5,0,0,0.0,0.0
543.5,0,0,0.0,0.0
544.5,0,0,0.0,0.0
545.5,0,0,0.0,0.0
546.5,0,0,0.0,0.0
547.5,0,0,0.0,0.0
548.5,0,0,0.0,0.0
549.5,0,0,0.0,0.0
550.5,0,0,0.0,0.0
551.5,0,0,0.0,0.0
552.5,0,0,0.0,0.0
553.5,0,0,0.0,0.0
554.5,0,0,0.0,0.0
555.5,0,0,0.0,0.0
556.5,0,0,0.0,0.0
557.5,0,0,0.0,0.0
558.5,0,0,0.0,0.0
559.5,0,0,0.0,0.0
560.5,0,0,0.0,0.0
561.5,0,0,0.0,0.0
562.5,0,0,0.0,0.0
563.5,0,0,0.0,0.0
564.5,0,0,0.0,0.0
565.5,0,0,0.0,0.0
566.5,0,0,0.0,0.0
567.5,0,0,0.0,0.0
568.5,0,0,0.0,0.0
569.5,0,0,0.0,0.0
570.5,0,0,0.0,0.0
571.5,0,0,0.0,0.0
572.5,0,0,0.0,0.0
573.5,0,0,0.0,0.0
574.5,0,0,0.0,0.0
575.5,0,0,0.0,0.0
576.5,0,0,0.0,0.0
577.5,0,0,0.0,0.0
578.5,0,0,0.0,0.0
579.5,0,0,0.0,0.0
580.5,0,0,0.0,0.0
581.5,0,0,0.0,0.0
582.5,0,0,0.0,0.0
583.5,0,0,0.0,0.0
584.5,0,0,0.0,0.0
585.5,0,0,0.0,0.0
586.5,0,0,0.0,0.0
587.5,0,0,0.0,0.0
588.5,0,0,0.0,0.0
589.5,0,0,0.0,0.0
590.5,0,0,0.0,0.0
591.5,0,0,0.0,0.0
592.5,0,0,0.0,0.0
593.5,0,0,0.0,0.0
594.5,0,0,0.0,0.0
595.5,0,0,0.0,0.0
596.5,0,0,0.0,0.0
597.5,0,0,0.0,0.0
598.5,0,0,0.0,0.0
599.5,0,0,0.0,0.0
600.5,0,0,0.0,0.0
601.5,0,0,0.0,0.0
602.5,0,0,0.0,0.0
603.5,0,0,0.0,0.0
604.5,0,0,0.0,0.0
605.5,0,0,0.0,0.0
606.5,0,0,0.0,0.0
607.5,0,0,0.0,0.0
608.5,0,0,0.0,0.0
609.5,0,0,0.0,0.0
610.5,0,0,0.0,0.0
611.5,0,0,0.0,0.0
612.5,0,0,0.0,0.0
613.5,0,0,0.0,0.0
614.5,0,0,0.0,0.0
615.5,0,0,0.0,0.0
616.5,0,0,0.0,0.0
617.5,0,0,0.0,0.0
618.5,0,0,0.0,0.0
619.5,0,0,0.0,0.0
620.5,0,0,0.0,0.0
621.5,0,0,0.0,0.0
622.5,0,0,0.0,0.0
623.5,0,0,0.0,0.0
624.5,0,0,0.0,0.0
625.5,0,0,0.0,0.0
626.5,0,0,0.0,0.0
627.5,0,0,0.0,0.0
628.5,0,0,0.0,0.0
629.5,0,0,0.0,0.0
630.5,0,0,0.0,0.0
631.5,0,0,0.0,0.0
632.5,0,0,0.0,0.0
633.5,0,0,0.0,0.0
634.5,0,0,0.0,0.0
635.5,0,0,0.0,0.0
636.5,0,0,0.0,0.0
637.5,0,0,0.0,0.0
638.5,0,0,0.0,0.0
639.5,0,0,0.0,0.0
640.5,0,0,0.0,0.0
641.5,0,0,0.0,0.0
642.5,0,0,0.0,0.0
643.5,0,0,0.0,0.0
644.5,0,0,0.0,0.0
645.5,0,0,0.0,0.0
646.5,0,0,0.0,0.0
647.5,0,0,0.0,0.0
648.5,0,0,0.0,0.0
649.5,0,0,0.0,0.0
650.5,0,0,0.0,0.0
651.5,0,0,0.0,0.0
652.5,0,0,0.0,0.0
653.5,0,0,0.0,0.0
654.5,0,0,0.0,0.0
655.5,0,0,0.0,0.0
656.5,0,0,0.0,0.0
657.5,0,0,0.0,0.0
658.5,0,0,0.0,0.0
659.5,0,0,0.0,0.0
660.5,0,0,0.0,0.0
661.5,0,0,0.0,0.0
662.5,0,0,0.0,0.0
663.5,0,0,0.0,0.0
664.5,0,0,0.0,0.0
665.5,0,0,0.0,0.0
666.5,0,0,0.0,0.0
667.5,0,0,0.0,0.0
668.5,0,0,0.0,0.0
669.5,0,0,0.0,0.0
670.5,0,0,0.0,0.0
671.5,0,0,0.0,0.0
672.5,0,0,0.0,0.0
673.5,0,0,0.0,0.0
674.5,0,0,0.0,0.0
675.5,0,0,0.0,0.0
676.5,0,0,0.0,0.0
677.5,0,0,0.0,0.0
678.5,0,0,0.0,0.0
679.5,0,0,0.0,0.0
680.5,0,0,0.0,0.0
681.5,0,0,0.0,0.0
682.5,0,0,0.0,0.0
683.5,0,0,0.0,0.0
684.5,0,0,0.0,0.0
685.5,0,0,0.0,0.0
686.5,0,0,0.0,0.0
687.5,0,0,0.0,0.0
688.5,0,0,0.0,0.0
689.5,0,0,0.0,0.0
690.5,0,0,0.0,0.0
691.5,0,0,0.0,0.0
692.5,0,0,0.0,0.0
693.5,0,0,0.0,0.0
694.5,0,0,0.0,0.0
695.5,0,0,0.0,0.0
696.5,0,0,0.0,0.0
697.5,0,0,0.0,0.0
698.5,0,0,0.0,0.0
699.5,0,0,0.0,0.0
700.5,0,0,0.0,0.0
701.5,0,0,0.0,0.0
702.5,0,0,0.0,0.0
703.5,0,0,0.0,0.0
704.5,0,0,0.0,0.0
705.5,0,0,0.0,0.0
706.5,0,0,0.0,0.0
707.5,0,0,0.0,0.0
708.5,0,0,0.0,0.0
709.5,0,0,0.0,0.0
710.5,0,0,0.0,0.0
711.5,0,0,0.0,0.0
712.5,0,0,0.0,0.0
713.5,0,0,0.0,0.0
714.5,0,0,0.0,0.0
715.5,0,0,0.0,0.0
716.5,0,0,0.0,0.0
717.5,0,0,0.0,0.0
718.5,0,0,0.0,0.0
719.5,0,0,0.0,0.0
720.5,0,0,0.0,0.0
721.5,0,0,0.0,0.0
722.5,0,0,0.0,0.0
723.5,0,0,0.0,0.0
724.5,0,0,0.0,0.0
725.5,0,0,0.0,0.0
726.5,0,0,0.0,0.0
727.5,0,0,0.0,0.0
728.5,0,0,0.0,0.0
729.5,0,0,0.0,0.0
730.5,0,0,0.0,0.0
731.5,0,0,0.0,0.0
732.5,0,0,0.0,0.0
733.5,0,0,0.0,0.0
734.5,0,0,0.0,0.0
735.5,0,0,0.0,0.0
736.5,0,0,0.0,0.0
737.5,0,0,0.0,0.0
738.5,0,0,0.0,0.0
739.5,0,0,0.0,0.0
740.5,0,0,0.0,0.0
741.5,0,0,0.0,0.0
742.5,0,0,0.0,0.0
743.5,0,0,0.0,0.0
744.5,0,0,0.0,0.0
745.5,0,0,0.0,0.0
746.5,0,0,0.0,0.0
747.5,0,0,0.0,0.0
748.5,0,0,0.0,0.0
749.5,0,0,0.0,0.0
750.5,0,0,0.0,0.0
751.5,0,0,0.0,0.0
752.5,0,0,0.0,0.0
753.5,0,0,0.0,0.0
754.5,0,0,0.0,0.0
755.5,0,0,0.0,0.0
756.5,0,0,0.0,0.0
757.5,0,0,0.0,0.0
758.5,0,0,0.0,0.0
759.5,0,0,0.0,0.0
760.5,0,0,0.0,0.0
761.5,0,0,0.0,0.0
762.5,0,0,0.0,0.0
763.5,0,0,0.0,0.0
764.5,0,0,0.0,0.0
765.5,0,0,0.0,0.0
766.5,0,0,0.0,0.0
767.5,0,0,0.0,0.0
768.5,0,0,0.0,0.0
769.5,0,0,0.0,0.0
770.5,0,0,0.0,0.0
771.5,0,0,0.0,0.0
772.5,0,0,0.0,0.0
773.5,0,0,0.0,0.0
774.5,0,0,0.0,0.0
775.5,0,0,0.0,0.0
776.5,0,0,0.0,0.0
777.5,0,0,0.0,0.0
778.5,0,0,0.0,0.0
779.5,0,0,0.0,0.0
780.5,0,0,0.0,0.0
781.5,0,0,0.0,0.0
782.5,0,0,0.0,0.0
783.5,0,0,0.0,0.0
784.5,0,0,0.0,0.0
785.5,0,0,0.0,0.0
786.5,0,0,0.0,0.0
787.5,0,0,0.0,0.0
788.5,0,0,0.0,0.0
789.5,0,0,0.0,0.0
790.5,0,0,0.0,0.0
791.5,0,0,0.0,0.0
792.5,0,0,0.0,0.0
793.5,0,0,0.0,0.0
794.5,0,0,0.0,0.0
795.5,0,0,0.0,0.0
796.5,0,0,0.0,0.0
797.5,0,0,0.0,0.0
798.5,0,0,0.0,0.0
799.5,0,0,0.0,0.0
800.5,0,0,0.0,0.0
801.5,0,0,0.0,0.0
802.5,0,0,0.0,0.0
803.5,0,0,0.0,0.0
804.5,0,0,0.0,0.0
805.5,0,0,0.0,0.0
806.5,0,0,0.0,0.0
807.5,0,0,0.0,0.0
808.5,0,0,0.0,0.0
809.5,0,0,0.0,0.0
810.5,0,0,0.0,0.0
811.5,0,0,0.0,0.0
812.5,0,0,0.0,0.0
813.5,0,0,0.0,0.0
814.5,0,0,0.0,0.0
815.5,0,0,0.0,0.0
816.5,0,0,0.0,0.0
817.5,0,0,0.0,0.0
818.5,0,0,0.0,0.0
819.5,0,0,0.0,0.0
820.5,0,0,0.0,0.0
821.5,0,0,0.0,0.0
822.5,0,0,0.0,0.0
823.5,0,0,0.0,0.0
824.5,0,0,0.0,0.0
825.5,0,0,0.0,0.0
826.5,0,0,0.0,0.0
827.5,0,0,0.0,0.0
828.5,0,0,0.0,0.0
829.5,0,0,0.0,0.0
830.5,0,0,0.0,0.0
831.5,0,0,0.0,0.0
832.5,0,0,0.0,0.0
833.5,0,0,0.0,0.0
834.5,0,0,0.0,0.0
835.5,0,0,0.0,0.0
836.5,0,0,0.0,0.0
837.5,0,0,0.0,0.0
838.5,0,0,0.0,0.0
839.5,0,0,0.0,0.0
840.5,0,0,0.0,0.0
841.5,0,0,0.0,0.0
842.5,0,0,0.0,0.0
843.5,0,0,0.0,0.0
844.5,0,0,0.0,0.0
845.5,0,0,0.0,0.0
846.5,0,0,0.0,0.0
847.5,0,0,0.0,0.0
848.5,0,0,0.0,0.0
849.5,0,0,0.0,0.0
850.5,0,0,0.0,0.0
851.5,0,0,0.0,0.0
852.5,0,0,0.0,0.0
853.5,0,0,0.0,0.0
854.5,0,0,0.0,0.0
855.5,0,0,0.0,0.0
856.5,0,0,0.0,0.0
857.5,0,0,0.0,0.0
858.5,0,0,0.0,0.0
859.5,0,0,0.0,0.0
860.5,0,0,0.0,0.0
861.5,0,0,0.0,0.0
862.5,0,0,0.0,0.0
863.5,0,0,0.0,0.0
864.5,0,0,0.0,0.0
865.5,0,0,0.0,0.0
866.5,0,0,0.0,0.0
867.5,0,0,0.0,0.0
868.5,0,0,0.0,0.0
869.5,0,0,0.0,0.0
870.5,0,0,0.0,0.0
871.5,0,0,0.0,0.0
872.5,0,0,0.0,0.0
873.5,0,0,0.0,0.0
874.5,0,0,0.0,0.0
875.5,0,0,0.0,0.0
876.5,0,0,0.0,0.0
877.5,0,0,0.0,0.0
878.5,0,0,0.0,0.0
879.5,0,0,0.0,0.0
880.5,0,0,0.0,0.0
881.5,0,0,0.0,0.0
882.5,0,0,0.0,0.0
883.5,0,0,0.0,0.0
884.5,0,0,0.0,0.0
885.5,0,0,0.0,0.0
886.5,0,0,0.0,0.0
887.5,0,0,0.0,0.0
888.5,0,0,0.0,0.0
889.5,0,0,0.0,0.0
890.5,0,0,0.0,0.0
891.5,0,0,0.0,0.0
892.5,0,0,0.0,0.0
893.5,0,0,0.0,0.0
894.5,0,0,0.0,0.0
895.5,0,0,0.0,0.0
896.5,0,0,0.0,0.0
897.5,0,0,0.0,0.0
898.5,0,0,0.0,0.0
899.5,0,0,0.0,0.0
900.5,0,0,0.0,0.0
901.5,0,0,0.0,0.0
902.5,0,0,0.0,0.0
903.5,0,0,0.0,0.0
904.5,0,0,0.0,0.0
905.5,0,0,0.0,0.0
906.5,0,0,0.0,0.0
907.5,0,0,0.0,0.0
908.5,0,0,0.0,0.0
909.5,0,0,0.0,0.0
910.5,0,0,0.0,0.0
911.5,0,0,0.0,0.0
912.5,0,0,0.0,0.0
913.5,0,0,0.0,0.0
914.5,0,0,0.0,0.0
915.5,0,0,0.0,0.0
916.5,0,0,0.0,0.0
917.5,0,0,0.0,0.0
918.5,0,0,0.0,0.0
919.5,0,0,0.0,0.0
920.5,0,0,0.0,0.0
921.5,0,0,0.0,0.0
922.5,0,0,0.0,0.0
923.5,0,0,0.0,0.0
924.5,0,0,0.0,0.0
925.5,0,0,0.0,0.0
926.5,0,0,0.0,0.0
927.5,0,0,0.0,0.0
928.5,0,0,0.0,0.0
929.5,0,0,0.0,0.0
930.5,0,0,0.0,0.0
931.5,0,0,0.0,0.0
932.5,0,0,0.0,0.0
933.5,0,0,0.0,0.0
934.5,0,0,0.0,0.0
935.5,0,0,0.0,0.0
936.5,0,0,0.0,0.0
937.5,0,0,0.0,0.0
938.5,0,0,0.0,0.0
939.5,0,0,0.0,0.0
940.5,0,0,0.0,0.0
941.5,0,0,0.0,0.0
942.5,0,0,0.0,0.0
943.5,0,0,0.0,0.0
944.5,0,0,0.0,0.0
945.5,0,0,0.0,0.0
946.5,0,0,0.0,0.0
947.5,0,0,0.0,0.0
948.5,0,0,0.0,0.0
949.5,0,0,0.0,0.0
950.5,0,0,0.0,0.0
951.5,0,0,0.0,0.0
952.5,0,0,0.0,0.0
953.5,0,0,0.0,0.0
954.5,0,0,0.0,0.0
955.5,0,0,0.0,0.0
956.5,0,0,0.0,0.0
957.5,0,0,0.0,0.0
958.5,0,0,0.0,0.0
959.5,0,0,0.0,0.0
960.5,0,0,0.0,0.0
961.5,0,0,0.0,0.0
962.5,0,0,0.0,0.0
963.5,0,0,0.0,0.0
964.5,0,0,0.0,0.0
965.5,0,0,0.0,0.0
966.5,0,0,0.0,0.0
967.5,0,0,0.0,0.0
968.5,0,0,0.0,0.0
969.5,0,0,0.0,0.0
970.5,0,0,0.0,0.0
971.5,0,0,0.0,0.0
972.5,0,0,0.0,0.0
973.5,0,0,0.0,0.0
974.5,0,0,0.0,0.0
975.5,0,0,0.0,0.0
976.5,0,0,0.0,0.0
977.5,0,0,0.0,0.0
978.5,0,0,0.0,0.0
979.5,0,0,0.0,0.0
980.5,0,0,0.0,0.0
981.5,0,0,0.0,0.0
982.5,0,0,0.0,0.0
983.5,0,0,0.0,0.0
984.5,0,0,0.0,0.0
985.5,0,0,0.0,0.0
986.5,0,0,0.0,0.0
987.5,0,0,0.0,0.0
988.5,0,0,0.0,0.0
989.5,0,0,0.0,0.0
990.5,0,0,0.0,0.0
991.5,0,0,0.0,0.0
992.5,0,0,0.0,0.0
993.5,0,0,0.0,0.0
994.5,0,0,0.0,0.0
995.5,0,0,0.0,0.0
996.5,0,0,0.0,0.0
997.5,0,0,0.0,0.0
998.5,0,0,0.0,0.0
999.5,0,0,0.0,0.0
1000.5,0,0,0.0,0.0
1001.5,0,0,0.0,0.0
1002.5,0,0,0.0,0.0
1003.5,0,0,0.0,0.0
1004.5,0,0,0.0,0.0
1005.5,0,0,0.0,0.0
1006.5,0,0,0.0,0.0
1007.5,0,0,0.0,0.0
1008.5,0,0,0.0,0.0
1009.5,1,0,0.0001219958521410272,0.0


==> data/mid/c7/pattern_hist.csv <==
pattern,count
periodical,73524
forward,24988
fan in,15784
mutual,15698
fan out,15678
single,12613
stack (sar),133
scatter gather (sar),70
fan in (sar),45
bipartite (sar),43
fan out (sar),39
cycle (sar),38
gather scatter (sar),23


==> data/mid/c7/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.10529360717385015,1.0,1.4948456891235113,1,0.47333333333333333,1.0,0.16496183618900975
2,0.10041220711599654,2.0,0.38135694854866997,2,0.08222222222222222,2.0,0.08090917743556798
7,0.09506074631183106,3.0,0.17151182246371402,9,0.028888888888888888,3.0,0.053335792855827256
6,0.08974544402661266,4.0,0.09728972245397868,4,0.028888888888888888,4.0,0.039683693783570756
8,0.07915099797512294,5.0,0.06267269784473244,16,0.022222222222222223,5.0,0.03155092832340027
9,0.05817905698582586,6.0,0.04375516866435499,10,0.022222222222222223,6.0,0.026159718074999994
4,0.05517789991321955,7.0,0.03229176544426525,13,0.02,7.0,0.022326879330304174
10,0.045342782759618165,8.0,0.024820027879901636,22,0.02,8.0,0.019463744438167112
5,0.044149551634365056,9.0,0.01967848953163355,5,0.02,9.0,0.017244635882328014
11,0.03521839745444027,10.0,0.01598871975969232,8,0.02,10.0,0.015474849922560164
12,0.029722302574486548,11.0,0.013250665898765102,14,0.017777777777777778,11.0,0.014030877161033063
13,0.028131327740815736,12.0,0.011162582015308002,7,0.017777777777777778,12.0,0.012830611735974487
14,0.02411773213769164,13.0,0.009533581994950774,3,0.015555555555555555,13.0,0.011817357220852275
15,0.01851316170089673,14.0,0.008238100576317667,18,0.015555555555555555,14.0,0.010950711286023177
16,0.016054382412496383,15.0,0.007190781432677764,19,0.015555555555555555,15.0,0.01020110964052207
17,0.015584321666184554,16.0,0.006331951293729914,15,0.013333333333333334,16.0,0.009546423516429856
18,0.014680358692507955,17.0,0.005618869548307914,17,0.013333333333333334,17.0,0.00896976252903629
1,0.013559444605148973,18.0,0.0050202698341598895,11,0.011111111111111112,18.0,0.008458012693411055
19,0.0123300549609488,19.0,0.004512850262915591,20,0.011111111111111112,19.0,0.008000837892172336
20,0.011353774949378073,20.0,0.00407895572306948,28,0.011111111111111112,20.0,0.007589982065540452
21,0.008894995660977727,21.0,0.0037050108798615308,21,0.011111111111111112,21.0,0.007218771557039025
22,0.0074848134220422335,22.0,0.003380438228613346,12,0.011111111111111112,22.0,0.0068817537196783135
23,0.007376337865201041,23.0,0.0030968968409116632,33,0.008888888888888889,23.0,0.006574430174443238
24,0.0064000578536303155,24.0,0.002847737559973921,6,0.006666666666666667,24.0,0.006293057021767093
25,0.00524298524732427,25.0,0.0026276070391186655,24,0.006666666666666667,25.0,0.006034493195915711
27,0.004917558576800694,26.0,0.0024321558839058,23,0.006666666666666667,26.0,0.005796083956691115
26,0.004339022273647671,27.0,0.0022578207419406233,25,0.006666666666666667,27.0,0.0055755703776246505
28,0.00423054671680648,28.0,0.0021016596699446792,26,0.0044444444444444444,28.0,0.00537101830917638
32,0.0035796933757593287,29.0,0.001961226389629861,29,0.0044444444444444444,29.0,0.0051807620998135205
33,0.003109632629447498,30.0,0.0018344732735954307,36,0.0044444444444444444,30.0,0.005003359619487986
29,0.003073474110500434,31.0,0.0017196757941327174,27,0.0044444444444444444,31.0,0.00483755602444103
30,0.0028203644778709864,32.0,0.0016153731728333106,40,0.0044444444444444444,32.0,0.004682254344458862
31,0.0027480474399768588,33.0,0.0015203213774443397,54,0.0022222222222222222,33.0,0.004536491440292747
35,0.0021333526178767717,34.0,0.0014334556140655275,45,0.0022222222222222222,34.0,0.004399418221710222
34,0.002097194098929708,35.0,0.001353860183219347,32,0.0022222222222222222,35.0,0.004270283271025844
36,0.001988718542088516,36.0,0.0012807440920331453,39,0.0022222222222222222,36.0,0.004148419207575925
41,0.0019525600231414522,37.0,0.001213421199280091,38,0.0022222222222222222,37.0,0.00403323127272709
42,0.0018802429852473243,38.0,0.00115129395498451,87,0.0022222222222222222,38.0,0.003924187724906733
60,0.001590974833670813,39.0,0.0010938400093457113,30,0.0022222222222222222,39.0,0.003820811718611817
61,0.001518657795776685,40.0,0.0010406011263456802,67,0.0022222222222222222,40.0,0.003722674406763813
43,0.001482499276829621,41.0,0.000991173959437983,64,0.0022222222222222222,41.0,0.0036293890567910673
40,0.0013378652010413653,42.0,0.000945202340123866,42,0.0022222222222222222,42.0,0.0035406060108720706
115,0.0013017066820943013,43.0,0.0009023708022238578,73,0.0022222222222222222,43.0,0.0034560083524191937
38,0.0011932311252531096,44.0,0.00086239912052537,47,0.0022222222222222222,44.0,0.003375308166037667
44,0.0011570726063060456,45.0,0.0008250376861172448,131,0.0022222222222222222,45.0,0.0032982432983048723
37,0.0010847555684119178,46.0,0.0007900635749985467,89,0.0022222222222222222,46.0,0.0032245745428797486
39,0.0010847555684119178,47.0,0.0007572771936312265,35,0.0022222222222222222,47.0,0.0031540831865129416
116,0.0010847555684119178,48.0,0.0007264994066216011,31,0.0022222222222222222,48.0,0.003086568863133344
62,0.0008678044547295343,49.0,0.0006975690688975759,48,0.0022222222222222222,49.0,0.003021847671838504
47,0.0008316459357824704,50.0,0.0006703408985383944,46,0.0022222222222222222,50.0,0.002959750521706428
59,0.0007231703789412786,51.0,0.0006446836375339945,,,51.0,0.0029001216721817368
46,0.0006870118599942147,52.0,0.0006204784567595412,,,52.0,0.0028428174426116974
48,0.0006508533410471507,53.0,0.0005976175687803964,,,53.0,0.002787705068509035
66,0.0006508533410471507,54.0,0.0005760030180916066,,,54.0,0.0027346616854510026
49,0.0006146948221000867,55.0,0.0005555456233089415,,,55.0,0.0026835734243098896
45,0.0006146948221000867,56.0,0.0005361640498745053,,,56.0,0.0026343346038469233
117,0.0005785363031530228,57.0,0.0005177839951843695,,,57.0,0.002586847008668223
64,0.0005423777842059589,58.0,0.0005003374708200877,,,58.0,0.0025410192422021813
52,0.0005423777842059589,59.0,0.00048376216887546016,,,59.0,0.002496766145764288
53,0.000506219265258895,60.0,0.0004680009012988092,,,60.0,0.0024540082759704363
51,0.000506219265258895,61.0,0.00045300110278719376,,,61.0,0.0024126714337780225
67,0.00043390222736476716,62.0,0.00043871438912734335,,,62.0,0.0023726862393040975
68,0.00043390222736476716,63.0,0.0004250961640231452,,,63.0,0.002333987747315231
121,0.00039774370841770323,64.0,0.0004121052684175717,,,64.0,0.0022965150989239557
54,0.00039774370841770323,65.0,0.00039970366713762076,,,65.0,0.0022602112055780266
65,0.00039774370841770323,66.0,0.0003878561683884814,,,66.0,0.0022250224619046444
114,0.00039774370841770323,67.0,0.00037653017221771814,,,67.0,0.0021908984843836414
123,0.0003615851894706393,68.0,0.00036569544457830784,,,68.0,0.0021577918731807734
119,0.0003615851894706393,69.0,0.00035532391405451047,,,69.0,0.0021256579947827123
55,0.0003615851894706393,70.0,0.00034538948868816246,,,70.0,0.0020944547833457385
50,0.0003615851894706393,71.0,0.000335867890664489,,,71.0,0.0020641425589061797
76,0.00032542667052357533,72.0,0.00032673650689381734,,,72.0,0.0020346838608070765
63,0.00032542667052357533,73.0,0.00031797425376524607,,,73.0,0.0020060432948764877
58,0.0002892681515765114,74.0,0.0003095614545559216,,,74.0,0.0019781873930516942
73,0.0002892681515765114,75.0,0.00030147972815974697,,,75.0,0.0019510844842832939
118,0.0002892681515765114,76.0,0.0002937118879560456,,,76.0,0.0019247045756763323
122,0.0002531096326294475,77.0,0.00028624184977523305,,,77.0,0.001899019242934304
56,0.0002531096326294475,78.0,0.0002790545480377424,,,78.0,0.001874001529267996
77,0.0002531096326294475,79.0,0.0002721358592466894,,,79.0,0.0018496258520162838
128,0.0002531096326294475,80.0,0.000265472532106094,,,80.0,0.0018258679163015274
69,0.00021695111368238358,81.0,0.0002590521236166306,,,81.0,0.0018027046351093356
125,0.00021695111368238358,82.0,0.0002528629405713468,,,82.0,0.0017801140552421973
70,0.00021695111368238358,83.0,0.00024689398593584445,,,83.0,0.00175807528864971
75,0.00021695111368238358,84.0,0.0002411349096521472,,,84.0,0.001736568448685662
113,0.00021695111368238358,85.0,0.00023557596345382632,,,85.0,0.0017155745908846768
72,0.00018079259473531965,86.0,0.00023020795932273146,,,86.0,0.00169507565788916
132,0.00018079259473531965,87.0,0.00022502223125557327,,,87.0,0.001675054428191336
127,0.00018079259473531965,88.0,0.00022001060004223481,,,88.0,0.0016554944683857579
112,0.00018079259473531965,89.0,0.00021516534078757138,,,89.0,0.001636380088655126
85,0.00018079259473531965,90.0,0.00021047915293505003,,,90.0,0.0016176963012369812
71,0.00018079259473531965,91.0,0.00020594513257427214,,,91.0,0.001599428781641105
130,0.0001446340757882557,92.0,0.00020155674683556218,,,92.0,0.001581563832407528
135,0.0001446340757882557,93.0,0.00019730781019368967,,,93.0,0.0015640883492131963
131,0.0001446340757882557,94.0,0.00019319246251968376,,,94.0,0.001546989789151723
124,0.0001446340757882557,95.0,0.0001892051487348278,,,95.0,0.001530256141025497
74,0.0001446340757882557,96.0,0.00018534059993448697,,,96.0,0.0015138758975028492
120,0.00010847555684119179,97.0,0.00018159381586159862,,,97.0,0.0014978380290051724
142,0.00010847555684119179,98.0,0.0001779600486206014,,,98.0,0.0014821319591999578
78,0.00010847555684119179,99.0,0.0001744347875324261,,,99.0,0.0014667475419857582
81,0.00010847555684119179,100.0,0.00017101374504004306,,,100.0,0.0014516750398642481
103,0.00010847555684119179,101.0,0.0001676928435820603,,,101.0,0.0014369051036028768
91,0.00010847555684119179,102.0,0.0001644682033590875,,,102.0,0.001422428753099204
126,0.00010847555684119179,103.0,0.00016133613092410726,,,103.0,0.0014082373593649385
88,0.00010847555684119179,104.0,0.00015829310853399765,,,104.0,0.001394322627554029
57,0.00010847555684119179,105.0,0.00015533578420469477,,,105.0,0.00138067658096493
143,0.00010847555684119179,106.0,0.0001524609624173296,,,106.0,0.0013672915459524728
79,0.00010847555684119179,107.0,0.00014966559542706784,,,107.0,0.001354160137689601
149,7.231703789412785e-05,108.0,0.00014694677513037258,,,108.0,0.0013412752467236754
95,7.231703789412785e-05,109.0,0.0001443017254500387,,,109.0,0.001328630026276129
93,7.231703789412785e-05,110.0,0.00014172779520064683,,,110.0,0.001316217880237982
107,7.231703789412785e-05,111.0,0.00013922245140009123,,,111.0,0.0013040324518171689
109,7.231703789412785e-05,112.0,0.00013678327299557406,,,112.0,0.0012920676127967808
92,7.231703789412785e-05,113.0,0.00013440794497495746,,,113.0,0.001280317453366233
110,7.231703789412785e-05,114.0,0.00013209425283664534,,,114.0,0.0012687762724900467
86,7.231703789412785e-05,115.0,0.00012984007739325016,,,115.0,0.00125743856878139
150,7.231703789412785e-05,116.0,0.00012764338988620677,,,116.0,0.001246299031849804
100,7.231703789412785e-05,117.0,0.00012550224739023747,,,117.0,0.0012353525340946343
162,7.231703789412785e-05,118.0,0.00012341478848817064,,,118.0,0.0012245941229176288
94,7.231703789412785e-05,119.0,0.00012137922919807949,,,119.0,0.0012140190133299426
139,7.231703789412785e-05,120.0,0.00011939385913604803,,,120.0,0.001203622580930464
83,7.231703789412785e-05,121.0,0.0001174570378991066,,,121.0,0.0011934003552338912
129,7.231703789412785e-05,122.0,0.00011556719165400941,,,122.0,0.0011833480133284157
108,3.6158518947063925e-05,123.0,0.00011372280991856798,,,123.0,0.0011734613738441841
99,3.6158518947063925e-05,124.0,0.000111922442523212,,,124.0,0.0011637363912149245
111,3.6158518947063925e-05,125.0,0.00011016469674133003,,,125.0,0.0011541691502162596
87,3.6158518947063925e-05,126.0,0.00010844823457775445,,,126.0,0.001144755860765272
208,3.6158518947063925e-05,127.0,0.00010677177020550342,,,127.0,0.0011354928529668702
267,3.6158518947063925e-05,128.0,0.0001051340675415832,,,128.0,0.001126376572393406
133,3.6158518947063925e-05,129.0,0.00010353393795329057,,,129.0,0.0011174035755848327
148,3.6158518947063925e-05,130.0,0.00010197023808704437,,,130.0,0.0011085705257574908
147,3.6158518947063925e-05,131.0,0.00010044186781231856,,,131.0,0.0010998741887103226
80,3.6158518947063925e-05,132.0,9.894776827375204e-05,,,132.0,0.0010913114289180118
187,3.6158518947063925e-05,133.0,9.748692004497613e-05,,,133.0,0.001082879205801166
1010,3.6158518947063925e-05,134.0,9.60583413781313e-05,,,134.0,0.001074574570164265
287,3.6158518947063925e-05,135.0,9.466108654344359e-05,,,135.0,0.001066394660792634
89,3.6158518947063925e-05,136.0,9.329424425360191e-05,,,136.0,0.0010583367012002333
138,3.6158518947063925e-05,137.0,9.195693616801942e-05,,,137.0,0.001050397996520522
389,3.6158518947063925e-05,138.0,9.064831547238177e-05,,,138.0,0.001042575930533115
97,3.6158518947063925e-05,139.0,8.936756552918014e-05,,,139.0,0.0010348679628193653
104,3.6158518947063925e-05,140.0,8.811389859520137e-05,,,140.0,0.001027271626040402
313,3.6158518947063925e-05,141.0,8.688655460220351e-05,,,141.0,0.0010197845233315213
231,3.6158518947063925e-05,142.0,8.568479999724225e-05,,,142.0,0.0010124043258071713
157,3.6158518947063925e-05,143.0,8.450792663933456e-05,,,143.0,0.001005128770171097
180,3.6158518947063925e-05,144.0,8.335525074935164e-05,,,144.0,0.0009979556564265139
173,3.6158518947063925e-05,145.0,8.222611191022536e-05,,,145.0,0.0009908828456814615
140,3.6158518947063925e-05,146.0,8.111987211473e-05,,,146.0,0.0009839082580447574
141,3.6158518947063925e-05,147.0,8.003591485826869e-05,,,147.0,0.000977029870608218
329,3.6158518947063925e-05,148.0,7.897364427424848e-05,,,148.0,0.0009702457155110549
347,3.6158518947063925e-05,149.0,7.79324843097732e-05,,,149.0,0.0009635538780825637
137,3.6158518947063925e-05,150.0,7.691187793951896e-05,,,150.0,0.0009569524950594472
188,3.6158518947063925e-05,151.0,7.591128641578284e-05,,,151.0,0.0009504397528742898
154,3.6158518947063925e-05,152.0,7.493018855281434e-05,,,152.0,0.0009440138860119024
134,3.6158518947063925e-05,153.0,7.396808004364919e-05,,,153.0,0.0009376731754304133
105,3.6158518947063925e-05,154.0,7.30244728077684e-05,,,154.0,0.000931415947044157
102,3.6158518947063925e-05,155.0,7.20988943680026e-05,,,155.0,0.0009252405702655528
,,156.0,7.1190887255192e-05,,,156.0,0.0009191454566033237
,,157.0,7.030000843919716e-05,,,157.0,0.000913129058314525
,,158.0,6.94258287849355e-05,,,158.0,0.0009071898671079982
,,159.0,6.856793253219251e-05,,,159.0,0.0009013264128969693
,,160.0,6.772591679802738e-05,,,160.0,0.0008955372625986402
,,161.0,6.689939110065736e-05,,,161.0,0.0008898210189787166
,,162.0,6.608797690376755e-05,,,162.0,0.0008841763195389274
,,163.0,6.529130718025009e-05,,,163.0,0.000878601835445678
,,164.0,6.450902599443152e-05,,,164.0,0.0008730962704980787
,,165.0,6.37407881018974e-05,,,165.0,0.00086765836013367
,,166.0,6.298625856607221e-05,,,166.0,0.0008622868704702472
,,167.0,6.224511239075679e-05,,,167.0,0.0008569805973822686
,,168.0,6.151703416786857e-05,,,168.0,0.0008517383656103973
,,169.0,6.080171773966957e-05,,,169.0,0.0008465590279028022
,,170.0,6.00988658748049e-05,,,170.0,0.0008414414641869023
,,171.0,5.940818995750977e-05,,,171.0,0.0008363845807703051
,,172.0,5.8729409689376614e-05,,,172.0,0.0008313873095697472
,,173.0,5.8062252803105056e-05,,,173.0,0.0008264486073668954
,,174.0,5.740645478768761e-05,,,174.0,0.0008215674550899302
,,175.0,5.676175862451145e-05,,,175.0,0.0008167428571198692
,,176.0,5.612791453388345e-05,,,176.0,0.0008119738406206488
,,177.0,5.55046797315102e-05,,,177.0,0.0008072594548920172
,,178.0,5.489181819448866e-05,,,178.0,0.0008025987707443378
,,179.0,5.42891004363849e-05,,,179.0,0.0007979908798944473
,,180.0,5.3696303290999705e-05,,,180.0,0.0007934348943817406
,,181.0,5.311320970443951e-05,,,181.0,0.0007889299460037013
,,182.0,5.253960853512986e-05,,,182.0,0.0007844751857701258
,,183.0,5.197529436142643e-05,,,183.0,0.0007800697833753229
,,184.0,5.142006729649526e-05,,,184.0,0.0007757129266876024
,,185.0,5.087373281014997e-05,,,185.0,0.0007714038212553964
,,186.0,5.0336101557348496e-05,,,186.0,0.0007671416898293849
,,187.0,4.9806989213066275e-05,,,187.0,0.0007629257719000231
,,188.0,4.928621631327626e-05,,,188.0,0.0007587553232498971
,,189.0,4.877360810177876e-05,,,189.0,0.0007546296155203539
,,190.0,4.8268994382636514e-05,,,190.0,0.0007505479357918798
,,191.0,4.7772209377981556e-05,,,191.0,0.0007465095861777205
,,192.0,4.728309159097142e-05,,,192.0,0.0007425138834302583
,,193.0,4.68014836736826e-05,,,193.0,0.0007385601585596816
,,194.0,4.632723229973899e-05,,,194.0,0.0007346477564645032
,,195.0,4.586018804148206e-05,,,195.0,0.0007307760355734973
,,196.0,4.5400205251498746e-05,,,196.0,0.0007269443674986488
,,197.0,4.494714194833094e-05,,,197.0,0.0007231521366987199
,,198.0,4.45008597061989e-05,,,198.0,0.000719398740153059
,,199.0,4.406122354857803e-05,,,199.0,0.0007156835870452891
,,200.0,4.3628101845475836e-05,,,200.0,0.0007120060984565277
,,201.0,4.3201366214262855e-05,,,201.0,0.0007083657070678079
,,202.0,4.27808914239174e-05,,,202.0,0.0007047618568713765
,,203.0,4.236655530255062e-05,,,203.0,0.000701194002890567
,,204.0,4.195823864808389e-05,,,204.0,0.0006976616109079458
,,205.0,4.15558251419563e-05,,,205.0,0.000694164157201454
,,206.0,4.1159201265745244e-05,,,206.0,0.0006907011282882684
,,207.0,4.076825622058829e-05,,,207.0,0.0006872720206761203
,,208.0,4.038288184929905e-05,,,208.0,0.0006838763406218214
,,209.0,4.000297256107478e-05,,,209.0,0.0006805136038967524
,,210.0,3.96284252586974e-05,,,210.0,0.0006771833355590842
,,211.0,3.9259139268134e-05,,,211.0,0.0006738850697325039
,,212.0,3.889501627044683e-05,,,212.0,0.0006706183493912331
,,213.0,3.853596023592662e-05,,,213.0,0.0006673827261511284
,,214.0,3.818187736036644e-05,,,214.0,0.000664177760066668
,,215.0,3.783267600339709e-05,,,215.0,0.000661003019433626
,,216.0,3.7488266628808026e-05,,,216.0,0.0006578580805972568
,,217.0,3.714856174678108e-05,,,217.0,0.0006547425277658047
,,218.0,3.681347585796718e-05,,,218.0,0.0006516559528291703
,,219.0,3.648292539933918e-05,,,219.0,0.0006485979551825685
,,220.0,3.615682869175651e-05,,,220.0,0.0006455681415550163
,,221.0,3.583510588918016e-05,,,221.0,0.0006425661258425003
,,222.0,3.551767892947876e-05,,,222.0,0.0006395915289456711
,,223.0,3.520447148676908e-05,,,223.0,0.0006366439786119275
,,224.0,3.489540892523645e-05,,,224.0,0.0006337231092817472
,,225.0,3.459041825438276e-05,,,225.0,0.0006308285619391358
,,226.0,3.4289428085651844e-05,,,226.0,0.0006279599839660643
,,227.0,3.3992368590383986e-05,,,227.0,0.0006251170290007702
,,228.0,3.3699171459053075e-05,,,228.0,0.0006222993567998062
,,229.0,3.3409769861742076e-05,,,229.0,0.0006195066331037185
,,230.0,3.312409840981374e-05,,,230.0,0.0006167385295062462
,,231.0,3.284209311873562e-05,,,231.0,0.0006139947233269333
,,232.0,3.2563691372019605e-05,,,232.0,0.0006112748974870495
,,233.0,3.228883188623818e-05,,,233.0,0.0006085787403887218
,,234.0,3.201745467708053e-05,,,234.0,0.0006059059457971794
,,235.0,3.174950102641355e-05,,,235.0,0.0006032562127260176
,,236.0,3.148491345031369e-05,,,236.0,0.0006006292453253939
,,237.0,3.122363566803716e-05,,,237.0,0.0005980247527730656
,,238.0,3.0965612571897124e-05,,,238.0,0.0005954424491681886
,,239.0,3.071079019801765e-05,,,239.0,0.0005928820534277932
,,240.0,3.0459115697935405e-05,,,240.0,0.0005903432891858608
,,241.0,3.021053731102111e-05,,,241.0,0.0005878258846949241
,,242.0,2.996500433769372e-05,,,242.0,0.0005853295727301178
,,243.0,2.9722467113401556e-05,,,243.0,0.0005828540904956106
,,244.0,2.9482876983345187e-05,,,244.0,0.0005803991795333471
,,245.0,2.924618627791814e-05,,,245.0,0.0005779645856340352
,,246.0,2.901234828884211e-05,,,246.0,0.0005755500587503154
,,247.0,2.8781317245974358e-05,,,247.0,0.0005731553529120475
,,248.0,2.855304829476577e-05,,,248.0,0.0005707802261436571
,,249.0,2.8327497474348667e-05,,,249.0,0.0005684244403834828
,,250.0,2.810462169623449e-05,,,250.0,0.0005660877614050681
,,251.0,2.7884378723601863e-05,,,251.0,0.0005637699587403418
,,252.0,2.7666727151156564e-05,,,252.0,0.0005614708056046387
,,253.0,2.7451626385545245e-05,,,253.0,0.0005591900788235035
,,254.0,2.7239036626305746e-05,,,254.0,0.0005569275587612341
,,255.0,2.7028918847337067e-05,,,255.0,0.0005546830292511124
,,256.0,2.6821234778873022e-05,,,256.0,0.0005524562775272782
,,257.0,2.661594688994387e-05,,,257.0,0.0005502470941582011
,,258.0,2.6413018371310904e-05,,,258.0,0.0005480552729817068
,,259.0,2.6212413118859528e-05,,,259.0,0.0005458806110415146
,,260.0,2.6014095717436668e-05,,,260.0,0.0005437229085252469
,,261.0,2.5818031425119135e-05,,,261.0,0.0005415819687038703
,,262.0,2.5624186157899673e-05,,,262.0,0.0005394575978725294
,,263.0,2.543252647477824e-05,,,263.0,0.0005373496052927365
,,264.0,2.5243019563246153e-05,,,264.0,0.0005352578031358823
,,265.0,2.5055633225151398e-05,,,265.0,0.0005331820064280299
,,266.0,2.4870335862933674e-05,,,266.0,0.0005311220329959606
,,267.0,2.468709646621815e-05,,,267.0,0.0005290777034144381
,,268.0,2.4505884598757295e-05,,,268.0,0.0005270488409546577
,,269.0,2.4326670385710452e-05,,,269.0,0.0005250352715338514
,,270.0,2.41494245012513e-05,,,270.0,0.0005230368236660175
,,271.0,2.397411815649343e-05,,,271.0,0.0005210533284137464
,,272.0,2.3800723087724844e-05,,,272.0,0.0005190846193411142
,,273.0,2.3629211544942374e-05,,,273.0,0.0005171305324676152
,,274.0,2.34595562806772e-05,,,274.0,0.0005151909062231093
,,275.0,2.3291730539103184e-05,,,275.0,0.0005132655814037555
,,276.0,2.31257080454198e-05,,,276.0,0.0005113544011289086
,,277.0,2.2961462995501715e-05,,,277.0,0.0005094572107989541
,,278.0,2.2798970045807526e-05,,,278.0,0.0005075738580540555
,,279.0,2.2638204303540132e-05,,,279.0,0.0005057041927337958
,,280.0,2.247914131705169e-05,,,280.0,0.0005038480668376844
,,281.0,2.2321757066486133e-05,,,281.0,0.0005020053344865139
,,282.0,2.216602795465263e-05,,,282.0,0.0005001758518845418
,,283.0,2.2011930798123466e-05,,,283.0,0.0004983594772824764
,,284.0,2.185944281855002e-05,,,284.0,0.0004965560709412512
,,285.0,2.1708541634190806e-05,,,285.0,0.0004947654950965627
,,286.0,2.155920525164566e-05,,,286.0,0.0004929876139241566
,,287.0,2.1411412057790316e-05,,,287.0,0.0004912222935058436
,,288.0,2.1265140811905898e-05,,,288.0,0.0004894694017962254
,,289.0,2.1120370637997925e-05,,,289.0,0.00048772880859011526
,,290.0,2.0977081017299626e-05,,,290.0,0.000486000385490636
,,291.0,2.0835251780954555e-05,,,291.0,0.000484284005877978
,,292.0,2.0694863102873574e-05,,,292.0,0.0004825795448788024
,,293.0,2.05558954927615e-05,,,293.0,0.0004808868793362743
,,294.0,2.0418329789308848e-05,,,294.0,0.00047920588778070926
,,295.0,2.0282147153544134e-05,,,295.0,0.0004775364504008209
,,296.0,2.014732906234251e-05,,,296.0,0.0004758784490155522
,,297.0,2.001385730208652e-05,,,297.0,0.00047423176704648073
,,298.0,1.9881713962474822e-05,,,298.0,0.0004725962894907795
,,299.0,1.9750881430475133e-05,,,299.0,0.0004709719028947253
,,300.0,1.962134238441735e-05,,,300.0,0.00046935849532773734
,,301.0,1.949307978822332e-05,,,301.0,0.0004677559563569373
,,302.0,1.936607688576952e-05,,,302.0,0.00046616417702221577
,,303.0,1.9240317195379282e-05,,,303.0,0.0004645830498117959
,,304.0,1.9115784504441073e-05,,,304.0,0.00046301246863828064
,,305.0,1.899246286414958e-05,,,305.0,0.00046145232881517366
,,306.0,1.8870336584366417e-05,,,306.0,0.00045990252703386326
,,307.0,1.874939022859734e-05,,,307.0,0.0004583629613410572
,,308.0,1.8629608609082938e-05,,,308.0,0.00045683353111665957
,,309.0,1.851097678199993e-05,,,309.0,0.0004553141370520799
,,310.0,1.839348004277019e-05,,,310.0,0.00045380468112896257
,,311.0,1.8277103921474722e-05,,,311.0,0.0004523050665983298
,,312.0,1.8161834178369983e-05,,,312.0,0.00045081519796012694
,,313.0,1.8047656799503875e-05,,,313.0,0.00044933498094316157
,,314.0,1.7934557992428916e-05,,,314.0,0.00044786432248542803
,,315.0,1.7822524182010145e-05,,,315.0,0.00044640313071480823
,,316.0,1.7711542006325337e-05,,,316.0,0.0004449513149301407
,,317.0,1.7601598312655252e-05,,,317.0,0.0004435087855826495
,,318.0,1.7492680153561633e-05,,,318.0,0.0004420754542577249
,,319.0,1.738477478305079e-05,,,319.0,0.00044065123365704924
,,320.0,1.727786965282061e-05,,,320.0,0.0004392360375810579
,,321.0,1.7171952408588964e-05,,,321.0,0.00043782978091173137
,,322.0,1.7067010886501455e-05,,,322.0,0.0004364323795957079
,,323.0,1.6963033109616604e-05,,,323.0,0.0004350437506277124
,,324.0,1.6860007284466515e-05,,,324.0,0.0004336638120342929
,,325.0,1.6757921797691206e-05,,,325.0,0.000432292482857859
,,326.0,1.665676521274481e-05,,,326.0,0.0004309296831410154
,,327.0,1.655652626667188e-05,,,327.0,0.00042957533391118415
,,328.0,1.64571938669521e-05,,,328.0,0.00042822935716550943
,,329.0,1.635875708841176e-05,,,329.0,0.0004268916758560388
,,330.0,1.6261205170200357e-05,,,330.0,0.0004255622138751756
,,331.0,1.6164527512830807e-05,,,331.0,0.00042424089604139575
,,332.0,1.6068713675281672e-05,,,332.0,0.00042292764808522386
,,333.0,1.597375337215998e-05,,,333.0,0.0004216223966354637
,,334.0,1.5879636470923188e-05,,,334.0,0.0004203250692056766
,,335.0,1.578635298915882e-05,,,335.0,0.00041903559418090343
,,336.0,1.5693893091920507e-05,,,336.0,0.0004177539008046246
,,337.0,1.560224708911904e-05,,,337.0,0.0004164799191659535
,,338.0,1.5511405432967127e-05,,,338.0,0.0004152135801870582
,,339.0,1.542135871547664e-05,,,339.0,0.00041395481561080693
,,340.0,1.5332097666007116e-05,,,340.0,0.00041270355798863197
,,341.0,1.5243613148864248e-05,,,341.0,0.0004114597406686092
,,342.0,1.5155896160947313e-05,,,342.0,0.00041022329778374653
,,343.0,1.5068937829444308e-05,,,343.0,0.00040899416424047916
,,344.0,1.4982729409573738e-05,,,344.0,0.00040777227570736556
,,345.0,1.4897262282371965e-05,,,345.0,0.0004065575686039816
,,346.0,1.4812527952525063e-05,,,346.0,0.0004053499800900077
,,347.0,1.4728518046244195e-05,,,347.0,0.00040414944805450574
,,348.0,1.4645224309183447e-05,,,348.0,0.000402955911105382
,,349.0,1.4562638604399237e-05,,,349.0,0.00040176930855903125
,,350.0,1.4480752910350267e-05,,,350.0,0.0004005895804301603
,,351.0,1.4399559318937176e-05,,,351.0,0.00039941666742178503
,,352.0,1.431905003358094e-05,,,352.0,0.00039825051091540016
,,353.0,1.4239217367339162e-05,,,353.0,0.00039709105296131526
,,354.0,1.4160053741059432e-05,,,354.0,0.00039593823626915694
,,355.0,1.4081551681568866e-05,,,355.0,0.0003947920041985309
,,356.0,1.4003703819899063e-05,,,356.0,0.0003936523007498429
,,357.0,1.3926502889545668e-05,,,357.0,0.00039251907055527476
,,358.0,1.3849941724761791e-05,,,358.0,0.00039139225886991163
,,359.0,1.3774013258884502e-05,,,359.0,0.0003902718115630189
,,360.0,1.3698710522693693e-05,,,360.0,0.0003891576751094647
,,361.0,1.3624026642802588e-05,,,361.0,0.000388049796581286
,,362.0,1.3549954840079203e-05,,,362.0,0.0003869481236393948
,,363.0,1.3476488428098083e-05,,,363.0,0.0003858526045254223
,,364.0,1.3403620811621633e-05,,,364.0,0.00038476318805369793
,,365.0,1.333134548511045e-05,,,365.0,0.0003836798236033609
,,366.0,1.3259656031261939e-05,,,366.0,0.0003826024611106019
,,367.0,1.3188546119576692e-05,,,367.0,0.00038153105106103165
,,368.0,1.3118009504951964e-05,,,368.0,0.00038046554448217503
,,369.0,1.3048040026301703e-05,,,369.0,0.0003794058929360876
,,370.0,1.297863160520252e-05,,,370.0,0.00037835204851209233
,,371.0,1.2909778244565088e-05,,,371.0,0.0003773039638196342
,,372.0,1.2841474027330393e-05,,,372.0,0.00037626159198125104
,,373.0,1.277371311519033e-05,,,373.0,0.00037522488662565767
,,374.0,1.2706489747332093e-05,,,374.0,0.00037419380188094146
,,375.0,1.2639798239205902e-05,,,375.0,0.0003731682923678671
,,376.0,1.2573632981315522e-05,,,376.0,0.00037214831319328916
,,377.0,1.2507988438031129e-05,,,377.0,0.0003711338199436698
,,378.0,1.2442859146424041e-05,,,378.0,0.00037012476867869957
,,379.0,1.237823971512285e-05,,,379.0,0.00036912111592501983
,,380.0,1.2314124823190508e-05,,,380.0,0.0003681228186700449
,,381.0,1.2250509219021934e-05,,,381.0,0.0003671298343558821
,,382.0,1.218738771926172e-05,,,382.0,0.00036614212087334667
,,383.0,1.2124755207741486e-05,,,383.0,0.0003651596365560725
,,384.0,1.2062606634436546e-05,,,384.0,0.00036418234017471403
,,385.0,1.2000937014441377e-05,,,385.0,0.00036321019093123945
,,386.0,1.1939741426963636e-05,,,386.0,0.0003622431484533126
,,387.0,1.1879015014336213e-05,,,387.0,0.0003612811727887636
,,388.0,1.1818752981047056e-05,,,388.0,0.0003603242244001433
,,389.0,1.1758950592786339e-05,,,389.0,0.00035937226415936414
,,390.0,1.1699603175510626e-05,,,390.0,0.0003584252533424226
,,391.0,1.1640706114523745e-05,,,391.0,0.0003574831536242035
,,392.0,1.1582254853573936e-05,,,392.0,0.00035654592707336414
,,393.0,1.1524244893967005e-05,,,393.0,0.00035561353614729655
,,394.0,1.1466671793695183e-05,,,394.0,0.00035468594368716735
,,395.0,1.1409531166581297e-05,,,395.0,0.0003537631129130331
,,396.0,1.135281868143801e-05,,,396.0,0.00035284500741902976
,,397.0,1.1296530061241791e-05,,,397.0,0.00035193159116863546
,,398.0,1.1240661082321364e-05,,,398.0,0.00035102282849000494
,,399.0,1.1185207573560278e-05,,,399.0,0.0003501186840713744
,,400.0,1.1130165415613383e-05,,,400.0,0.0003492191229565357
,,401.0,1.1075530540136915e-05,,,401.0,0.0003483241105403785
,,402.0,1.1021298929031886e-05,,,402.0,0.0003474336125644994
,,403.0,1.0967466613700581e-05,,,403.0,0.0003465475951128766
,,404.0,1.0914029674315833e-05,,,404.0,0.00034566602460760876
,,405.0,1.0860984239102898e-05,,,405.0,0.0003447888678047184
,,406.0,1.0808326483633608e-05,,,406.0,0.000343916091790016
,,407.0,1.0756052630132623e-05,,,407.0,0.00034304766397502684
,,408.0,1.0704158946795517e-05,,,408.0,0.00034218355209297716
,,409.0,1.0652641747118465e-05,,,409.0,0.0003413237241948395
,,410.0,1.0601497389239317e-05,,,410.0,0.0003404681486454367
,,411.0,1.0550722275289844e-05,,,411.0,0.0003396167941196025
,,412.0,1.050031285075891e-05,,,412.0,0.0003387696295983985
,,413.0,1.0450265603866398e-05,,,413.0,0.00033792662436538633
,,414.0,1.0400577064947666e-05,,,414.0,0.00033708774800295446
,,415.0,1.0351243805848312e-05,,,415.0,0.00033625297038869734
,,416.0,1.0302262439329085e-05,,,416.0,0.0003354222616918484
,,417.0,1.0253629618480731e-05,,,417.0,0.00033459559236976346
,,418.0,1.0205342036148573e-05,,,418.0,0.00033377293316445524
,,419.0,1.0157396424366674e-05,,,419.0,0.0003329542550991779
,,420.0,1.0109789553801365e-05,,,420.0,0.00033213952947506054
,,421.0,1.0062518233203974e-05,,,421.0,0.00033132872786778865
,,422.0,1.00155793088726e-05,,,422.0,0.00033052182212433314
,,423.0,9.96896966412273e-06,,,423.0,0.000329718784359726
,,424.0,9.922686218766563e-06,,,424.0,0.00032891958695388177
,,425.0,9.87672592860085e-06,,,425.0,0.00032812420254846406
,,426.0,9.83108578490312e-06,,,426.0,0.0003273326040437963
,,427.0,9.785762813936107e-06,,,427.0,0.0003265447645958167
,,428.0,9.74075407646026e-06,,,428.0,0.0003257606576130748
,,429.0,9.696056667254131e-06,,,429.0,0.0003249802567537717
,,430.0,9.65166771464256e-06,,,430.0,0.00032420353592284106
,,431.0,9.607584380032478e-06,,,431.0,0.00032343046926907047
,,432.0,9.56380385745617e-06,,,432.0,0.0003226610311822643
,,433.0,9.520323373121912e-06,,,433.0,0.0003218951962904443
,,434.0,9.477140184971793e-06,,,434.0,0.0003211329394570908
,,435.0,9.434251582246638e-06,,,435.0,0.000320374235778421
,,436.0,9.391654885057851e-06,,,436.0,0.00031961906058070516
,,437.0,9.34934744396611e-06,,,437.0,0.00031886738941762013
,,438.0,9.307326639566739e-06,,,438.0,0.00031811919806763896
,,439.0,9.26558988208166e-06,,,439.0,0.00031737446253145627
,,440.0,9.22413461095781e-06,,,440.0,0.00031663315902944925
,,441.0,9.1829582944719e-06,,,441.0,0.0003158952639991734
,,442.0,9.142058429341379e-06,,,442.0,0.0003151607540928915
,,443.0,9.10143254034154e-06,,,443.0,0.00031442960617513783
,,444.0,9.061078179928621e-06,,,444.0,0.00031370179732031367
,,445.0,9.020992927868792e-06,,,445.0,0.00031297730481031683
,,446.0,8.981174390872956e-06,,,446.0,0.00031225610613220227
,,447.0,8.941620202237216e-06,,,447.0,0.00031153817897587474
,,448.0,8.90232802148895e-06,,,448.0,0.00031082350123181246
,,449.0,8.863295534038364e-06,,,449.0,0.00031011205098882094
,,450.0,8.824520450835439e-06,,,450.0,0.0003094038065318174
,,451.0,8.78600050803217e-06,,,451.0,0.00030869874633964454
,,452.0,8.747733466650018e-06,,,452.0,0.0003079968490829134
,,453.0,8.709717112252474e-06,,,453.0,0.00030729809362187524
,,454.0,8.671949254622632e-06,,,454.0,0.0003066024590043212
,,455.0,8.6344277274457e-06,,,455.0,0.0003059099244635103
,,456.0,8.597150387996379e-06,,,456.0,0.0003052204694161242
,,457.0,8.560115116830976e-06,,,457.0,0.00030453407346024995
,,458.0,8.523319817484217e-06,,,458.0,0.00030385071637338784
,,459.0,8.486762416170661e-06,,,459.0,0.00030317037811048694
,,460.0,8.450440861490618e-06,,,460.0,0.00030249303880200526
,,461.0,8.414353124140519e-06,,,461.0,0.0003018186787519956
,,462.0,8.378497196627663e-06,,,462.0,0.0003011472784362169
,,463.0,8.342871092989229e-06,,,463.0,0.0003004788185002692
,,464.0,8.307472848515524e-06,,,464.0,0.00029981327975775365
,,465.0,8.272300519477372e-06,,,465.0,0.00029915064318845614
,,466.0,8.237352182857571e-06,,,466.0,0.00029849088993655397
,,467.0,8.202625936086356e-06,,,467.0,0.00029783400130884655
,,468.0,8.168119896780808e-06,,,468.0,0.0002971799587730081
,,469.0,8.133832202488113e-06,,,469.0,0.0002965287439558629
,,470.0,8.099761010432646e-06,,,470.0,0.0002958803386416834
,,471.0,8.065904497266776e-06,,,471.0,0.0002952347247705092
,,472.0,8.032260858825362e-06,,,472.0,0.0002945918844364878
,,473.0,7.998828309883855e-06,,,473.0,0.0002939517998862368
,,474.0,7.965605083919951e-06,,,474.0,0.00029331445351722657
,,475.0,7.932589432878753e-06,,,475.0,0.0002926798278761835
,,476.0,7.89977962694135e-06,,,476.0,0.00029204790565751364
,,477.0,7.86717395429679e-06,,,477.0,0.0002914186697017461
,,478.0,7.834770720917356e-06,,,478.0,0.00029079210299399604
,,479.0,7.802568250337138e-06,,,479.0,0.0002901681886624472
,,480.0,7.770564883433788e-06,,,480.0,0.00028954690997685337
,,481.0,7.738758978213454e-06,,,481.0,0.00028892825034705866
,,482.0,7.70714890959881e-06,,,482.0,0.00028831219332153607
,,483.0,7.675733069220148e-06,,,483.0,0.00028769872258594466
,,484.0,7.644509865209474e-06,,,484.0,0.00028708782196170454
,,485.0,7.613477721997565e-06,,,485.0,0.0002864794754045894
,,486.0,7.582635080113925e-06,,,486.0,0.00028587366700333675
,,487.0,7.5519803959896055e-06,,,487.0,0.0002852703809782752
,,488.0,7.5215121417628444e-06,,,488.0,0.00028466960167996874
,,489.0,7.491228805087467e-06,,,489.0,0.0002840713135878777
,,490.0,7.461128888944009e-06,,,490.0,0.0002834755013090364
,,491.0,7.43121091145353e-06,,,491.0,0.0002828821495767466
,,492.0,7.401473405694042e-06,,,492.0,0.00028229124324928736
,,493.0,7.371914919519551e-06,,,493.0,0.0002817027673086405
,,494.0,7.34253401538164e-06,,,494.0,0.00028111670685923156
,,495.0,7.313329270153557e-06,,,495.0,0.00028053304712668636
,,496.0,7.284299274956791e-06,,,496.0,0.0002799517734566021
,,497.0,7.25544263499005e-06,,,497.0,0.00027937287131333426
,,498.0,7.22675796936066e-06,,,498.0,0.00027879632627879716
,,499.0,7.1982439109183e-06,,,499.0,0.0002782221240512798
,,500.0,7.169899106091053e-06,,,500.0,0.0002776502504442756
,,501.0,7.141722214723744e-06,,,501.0,0.00027708069138532635
,,502.0,7.113711909918509e-06,,,502.0,0.00027651343291487993
,,503.0,7.0858668778775865e-06,,,503.0,0.00027594846118516176
,,504.0,7.058185817748267e-06,,,504.0,0.00027538576245906003
,,505.0,7.030667441469991e-06,,,505.0,0.0002748253231090235
,,506.0,7.003310473623543e-06,,,506.0,0.0002742671296159733
,,507.0,6.9761136512823225e-06,,,507.0,0.00027371116856822724
,,508.0,6.949075723865654e-06,,,508.0,0.00027315742666043674
,,509.0,6.922195452994101e-06,,,509.0,0.0002726058906925366
,,510.0,6.895471612346758e-06,,,510.0,0.00027205654756870713
,,511.0,6.868902987520483e-06,,,511.0,0.0002715093842963485
,,512.0,6.842488375891053e-06,,,512.0,0.0002709643879850672
,,513.0,6.816226586476201e-06,,,513.0,0.0002704215458456743
,,514.0,6.790116439800497e-06,,,514.0,0.00026988084518919555
,,515.0,6.76415676776208e-06,,,515.0,0.0002693422734258931
,,516.0,6.738346413501163e-06,,,516.0,0.00026880581806429843
,,517.0,6.712684231270334e-06,,,517.0,0.00026827146671025713
,,518.0,6.687169086306575e-06,,,518.0,0.00026773920706598374
,,519.0,6.661799854705021e-06,,,519.0,0.0002672090269291288
,,520.0,6.636575423294398e-06,,,520.0,0.0002666809141918559
,,521.0,6.6114946895141226e-06,,,521.0,0.0002661548568399295
,,522.0,6.586556561293055e-06,,,522.0,0.0002656308429518137
,,523.0,6.561759956929857e-06,,,523.0,0.0002651088606977809
,,524.0,6.537103804974937e-06,,,524.0,0.00026458889833903083
,,525.0,6.5125870441139676e-06,,,525.0,0.00026407094422682025
,,526.0,6.4882086230529485e-06,,,526.0,0.0002635549868016017
,,527.0,6.463967500404773e-06,,,527.0,0.0002630410145921727
,,528.0,6.4398626445773135e-06,,,528.0,0.00026252901621483455
,,529.0,6.415893033662958e-06,,,529.0,0.00026201898037256084
,,530.0,6.39205765532961e-06,,,530.0,0.00026151089585417503
,,531.0,6.368355506713122e-06,,,531.0,0.0002610047515335378
,,532.0,6.344785594311123e-06,,,532.0,0.0002605005363687431
,,533.0,6.321346933878248e-06,,,533.0,0.00025999823940132396
,,534.0,6.29803855032272e-06,,,534.0,0.00025949784975546686
,,535.0,6.274859477604297e-06,,,535.0,0.00025899935663723476
,,536.0,6.251808758633521e-06,,,536.0,0.00025850274933379936
,,537.0,6.2288854451722935e-06,,,537.0,0.0002580080172126815
,,538.0,6.206088597735732e-06,,,538.0,0.00025751514972100045
,,539.0,6.183417285495288e-06,,,539.0,0.0002570241363847316
,,540.0,6.160870586183125e-06,,,540.0,0.0002565349668079718
,,541.0,6.138447585997719e-06,,,541.0,0.00025604763067221375
,,542.0,6.116147379510679e-06,,,542.0,0.000255562117735628
,,543.0,6.093969069574757e-06,,,543.0,0.00025507841783235297
,,544.0,6.071911767233037e-06,,,544.0,0.00025459652087179275
,,545.0,6.049974591629284e-06,,,545.0,0.00025411641683792293
,,546.0,6.028156669919447e-06,,,546.0,0.00025363809578860387
,,547.0,6.006457137184266e-06,,,547.0,0.0002531615478549016
,,548.0,5.984875136343013e-06,,,548.0,0.00025268676324041614
,,549.0,5.963409818068317e-06,,,549.0,0.0002522137322206174
,,550.0,5.9420603407020615e-06,,,550.0,0.00025174244514218814
,,551.0,5.920825870172358e-06,,,551.0,0.00025127289242237404
,,552.0,5.89970557991156e-06,,,552.0,0.00025080506454834117
,,553.0,5.8786986507753106e-06,,,553.0,0.00025033895207654034
,,554.0,5.857804270962602e-06,,,554.0,0.00024987454563207823
,,555.0,5.837021635936849e-06,,,555.0,0.00024941183590809546
,,556.0,5.816349948347948e-06,,,556.0,0.0002489508136651513
,,557.0,5.7957884179553035e-06,,,557.0,0.00024849146973061545
,,558.0,5.77533626155182e-06,,,558.0,0.0002480337949980658
,,559.0,5.754992702888846e-06,,,559.0,0.00024757778042669285
,,560.0,5.734756972602044e-06,,,560.0,0.00024712341704071107
,,561.0,5.71462830813818e-06,,,561.0,0.00024667069592877576
,,562.0,5.694605953682831e-06,,,562.0,0.00024621960824340675
,,563.0,5.674689160088975e-06,,,563.0,0.00024577014520041796
,,564.0,5.654877184806466e-06,,,564.0,0.0002453222980783534
,,565.0,5.635169291812385e-06,,,565.0,0.0002448760582179288
,,566.0,5.615564751542236e-06,,,566.0,0.0002444314170214793
,,567.0,5.5960628408220035e-06,,,567.0,0.00024398836595241323
,,568.0,5.576662842801021e-06,,,568.0,0.00024354689653467148
,,569.0,5.557364046885687e-06,,,569.0,0.00024310700035219253
,,570.0,5.538165748673967e-06,,,570.0,0.00024266866904838337
,,571.0,5.519067249890712e-06,,,571.0,0.0002422318943255958
,,572.0,5.500067858323756e-06,,,572.0,0.0002417966679446084
,,573.0,5.481166887760788e-06,,,573.0,0.00024136298172411388
,,574.0,5.462363657927002e-06,,,574.0,0.00024093082754021166
,,575.0,5.443657494423486e-06,,,575.0,0.0002405001973259062
,,576.0,5.425047728666369e-06,,,576.0,0.00024007108307061
,,577.0,5.406533697826699e-06,,,577.0,0.0002396434768196523
,,578.0,5.388114744771037e-06,,,578.0,0.00023921737067379267
,,579.0,5.369790218002783e-06,,,579.0,0.00023879275678873963
,,580.0,5.351559471604187e-06,,,580.0,0.0002383696273746743
,,581.0,5.333421865179071e-06,,,581.0,0.00023794797469577916
,,582.0,5.3153767637962275e-06,,,582.0,0.00023752779106977142
,,583.0,5.297423537933496e-06,,,583.0,0.00023710906886744156
,,584.0,5.27956156342251e-06,,,584.0,0.0002366918005121961
,,585.0,5.2617902213940975e-06,,,585.0,0.00023627597847960565
,,586.0,5.244108898224328e-06,,,586.0,0.00023586159529695731
,,587.0,5.226516985481215e-06,,,587.0,0.00023544864354281168
,,588.0,5.209013879872023e-06,,,588.0,0.00023503711584656453
,,589.0,5.191598983191227e-06,,,589.0,0.00023462700488801274
,,590.0,5.174271702269063e-06,,,590.0,0.000234218303396925
,,591.0,5.157031448920703e-06,,,591.0,0.00023381100415261643
,,592.0,5.139877639896009e-06,,,592.0,0.0002334050999835281
,,593.0,5.122809696829896e-06,,,593.0,0.00023300058376681044
,,594.0,5.105827046193264e-06,,,594.0,0.0002325974484279107
,,595.0,5.088929119244509e-06,,,595.0,0.00023219568694016527
,,596.0,5.072115351981605e-06,,,596.0,0.00023179529232439535
,,597.0,5.055385185094735e-06,,,597.0,0.00023139625764850727
,,598.0,5.0387380639194825e-06,,,598.0,0.00023099857602709657
,,599.0,5.022173438390562e-06,,,599.0,0.0002306022406210561
,,600.0,5.005690762996091e-06,,,600.0,0.00023020724463718804
,,601.0,4.989289496732386e-06,,,601.0,0.00022981358132781996
,,602.0,4.972969103059293e-06,,,602.0,0.00022942124399042443
,,603.0,4.956729049856017e-06,,,603.0,0.00022903022596724288
,,604.0,4.940568809377472e-06,,,604.0,0.00022864052064491266
,,605.0,4.924487858211139e-06,,,605.0,0.0002282521214540983
,,606.0,4.908485677234404e-06,,,606.0,0.00022786502186912617
,,607.0,4.892561751572395e-06,,,607.0,0.00022747921540762286
,,608.0,4.876715570556305e-06,,,608.0,0.0002270946956301571
,,609.0,4.860946627682185e-06,,,609.0,0.00022671145613988524
,,610.0,4.845254420570211e-06,,,610.0,0.0002263294905822003
,,611.0,4.829638450924413e-06,,,611.0,0.00022594879264438433
,,612.0,4.8140982244928644e-06,,,612.0,0.00022556935605526444
,,613.0,4.798633251028327e-06,,,613.0,0.00022519117458487186
,,614.0,4.783243044249329e-06,,,614.0,0.00022481424204410467
,,615.0,4.767927121801707e-06,,,615.0,0.0002244385522843937
,,616.0,4.7526850052205555e-06,,,616.0,0.0002240640991973718
,,617.0,4.737516219892631e-06,,,617.0,0.00022369087671454598
,,618.0,4.72242029501916e-06,,,618.0,0.0002233188788069733
,,619.0,4.707396763579081e-06,,,619.0,0.0002229480994849395
,,620.0,4.6924451622926875e-06,,,620.0,0.00022257853279764094
,,621.0,4.677565031585686e-06,,,621.0,0.00022221017283286957
,,622.0,4.662755915553653e-06,,,622.0,0.00022184301371670092
,,623.0,4.6480173619268954e-06,,,623.0,0.00022147704961318518
,,624.0,4.6333489220356884e-06,,,624.0,0.0002211122747240413
,,625.0,4.618750150775924e-06,,,625.0,0.00022074868328835376
,,626.0,4.604220606575117e-06,,,626.0,0.00022038626958227275
,,627.0,4.589759851358807e-06,,,627.0,0.00022002502791871679
,,628.0,4.575367450517323e-06,,,628.0,0.00021966495264707844
,,629.0,4.561042972872923e-06,,,629.0,0.00021930603815293264
,,630.0,4.546785990647286e-06,,,630.0,0.0002189482788577481
,,631.0,4.532596079429379e-06,,,631.0,0.00021859166921860127
,,632.0,4.518472818143664e-06,,,632.0,0.00021823620372789302
,,633.0,4.5044157890186585e-06,,,633.0,0.00021788187691306813
,,634.0,4.490424577555849e-06,,,634.0,0.0002175286833363374
,,635.0,4.476498772498934e-06,,,635.0,0.0002171766175944023
,,636.0,4.462637965803411e-06,,,636.0,0.00021682567431818243
,,637.0,4.4488417526064946e-06,,,637.0,0.00021647584817254537
,,638.0,4.4351097311973645e-06,,,638.0,0.00021612713385603922
,,639.0,4.421441502987732e-06,,,639.0,0.00021577952610062754
,,640.0,4.407836672482733e-06,,,640.0,0.00021543301967142682
,,641.0,4.394294847252137e-06,,,641.0,0.0002150876093664466
,,642.0,4.380815637901867e-06,,,642.0,0.00021474329001633176
,,643.0,4.36739865804582e-06,,,643.0,0.00021440005648410727
,,644.0,4.3540435242780115e-06,,,644.0,0.00021405790366492563
,,645.0,4.340749856145e-06,,,645.0,0.00021371682648581623
,,646.0,4.327517276118624e-06,,,646.0,0.00021337681990543723
,,647.0,4.314345409569022e-06,,,647.0,0.00021303787891383013
,,648.0,4.30123388473795e-06,,,648.0,0.0002126999985321758
,,649.0,4.288182332712381e-06,,,649.0,0.0002123631738125537
,,650.0,4.275190387398391e-06,,,650.0,0.00021202739983770244
,,651.0,4.262257685495321e-06,,,651.0,0.00021169267172078339
,,652.0,4.2493838664702135e-06,,,652.0,0.00021135898460514587
,,653.0,4.23656857253253e-06,,,653.0,0.0002110263336640948
,,654.0,4.223811448609129e-06,,,654.0,0.00021069471410066032
,,655.0,4.211112142319513e-06,,,655.0,0.00021036412114736977
,,656.0,4.19847030395134e-06,,,656.0,0.00021003455006602157
,,657.0,4.185885586436193e-06,,,657.0,0.00020970599614746115
,,658.0,4.173357645325608e-06,,,658.0,0.0002093784547113591
,,659.0,4.16088613876735e-06,,,659.0,0.00020905192110599115
,,660.0,4.148470727481946e-06,,,660.0,0.00020872639070802044
,,661.0,4.136111074739463e-06,,,661.0,0.0002084018589222814
,,662.0,4.123806846336526e-06,,,662.0,0.00020807832118156593
,,663.0,4.111557710573588e-06,,,663.0,0.0002077557729464114
,,664.0,4.0993633382324215e-06,,,664.0,0.00020743420970489044
,,665.0,4.087223402553868e-06,,,665.0,0.0002071136269724029
,,666.0,4.075137579215798e-06,,,666.0,0.00020679402029146954
,,667.0,4.063105546311318e-06,,,667.0,0.0002064753852315275
,,668.0,4.051126984327195e-06,,,668.0,0.00020615771738872782
,,669.0,4.039201576122506e-06,,,669.0,0.0002058410123857346
,,670.0,4.027329006907523e-06,,,670.0,0.00020552526587152618
,,671.0,4.015508964222791e-06,,,671.0,0.00020521047352119775
,,672.0,4.00374113791845e-06,,,672.0,0.00020489663103576621
,,673.0,3.992025220133756e-06,,,673.0,0.00020458373414197634
,,674.0,3.980360905276816e-06,,,674.0,0.00020427177859210895
,,675.0,3.968747890004534e-06,,,675.0,0.00020396076016379063
,,676.0,3.95718587320276e-06,,,676.0,0.00020365067465980536
,,677.0,3.945674555966652e-06,,,677.0,0.0002033415179079076
,,678.0,3.9342136415812274e-06,,,678.0,0.000203033285760637
,,679.0,3.922802835502124e-06,,,679.0,0.00020272597409513518
,,680.0,3.911441845336553e-06,,,680.0,0.00020241957881296358
,,681.0,3.900130380824449e-06,,,681.0,0.00020211409583992325
,,682.0,3.88886815381981e-06,,,682.0,0.00020180952112587618
,,683.0,3.877654878272233e-06,,,683.0,0.00020150585064456815
,,684.0,3.866490270208628e-06,,,684.0,0.00020120308039345327
,,685.0,3.855374047715132e-06,,,685.0,0.0002009012063935197
,,686.0,3.844305930919191e-06,,,686.0,0.0002006002246891176
,,687.0,3.833285641971835e-06,,,687.0,0.00020030013134778773
,,688.0,3.822312905030131e-06,,,688.0,0.00020000092246009232
,,689.0,3.8113874462398057e-06,,,689.0,0.00019970259413944685
,,690.0,3.8005089937180537e-06,,,690.0,0.0001994051425219536
,,691.0,3.789677277536513e-06,,,691.0,0.00019910856376623663
,,692.0,3.778892029704412e-06,,,692.0,0.00019881285405327817
,,693.0,3.7681529841518894e-06,,,693.0,0.00019851800958625628
,,694.0,3.7574598767134785e-06,,,694.0,0.00019822402659038418
,,695.0,3.746812445111757e-06,,,695.0,0.00019793090131275078
,,696.0,3.736210428941163e-06,,,696.0,0.0001976386300221627
,,697.0,3.7256535696519682e-06,,,697.0,0.00019734720900898756
,,698.0,3.7151416105344183e-06,,,698.0,0.00019705663458499878
,,699.0,3.7046742967030227e-06,,,699.0,0.00019676690308322148
,,700.0,3.694251375081009e-06,,,700.0,0.0001964780108577799
,,701.0,3.6838725943849217e-06,,,701.0,0.0001961899542837462
,,702.0,3.6735377051093883e-06,,,702.0,0.00019590272975699013
,,703.0,3.663246459512021e-06,,,703.0,0.00019561633369403068
,,704.0,3.6529986115984776e-06,,,704.0,0.0001953307625318883
,,705.0,3.642793917107668e-06,,,705.0,0.0001950460127279387
,,706.0,3.6326321334971035e-06,,,706.0,0.00019476208075976827
,,707.0,3.6225130199283934e-06,,,707.0,0.0001944789631250299
,,708.0,3.612436337252886e-06,,,708.0,0.00019419665634130064
,,709.0,3.6024018479974453e-06,,,709.0,0.00019391515694594058
,,710.0,3.5924093163503727e-06,,,710.0,0.0001936344614959525
,,711.0,3.5824585081474615e-06,,,711.0,0.0001933545665678432
,,712.0,3.572549190858194e-06,,,712.0,0.0001930754687574856
,,713.0,3.562681133572066e-06,,,713.0,0.00019279716467998227
,,714.0,3.5528541069850536e-06,,,714.0,0.0001925196509695301
,,715.0,3.5430678833862035e-06,,,715.0,0.00019224292427928572
,,716.0,3.5333222366443565e-06,,,716.0,0.00019196698128123285
,,717.0,3.523616942195005e-06,,,717.0,0.0001916918186660499
,,718.0,3.5139517770272686e-06,,,718.0,0.00019141743314297915
,,719.0,3.5043265196710066e-06,,,719.0,0.000191143821439697
,,720.0,3.4947409501840445e-06,,,720.0,0.00019087098030218531
,,721.0,3.4851948501395316e-06,,,721.0,0.00019059890649460358
,,722.0,3.475688002613418e-06,,,722.0,0.00019032759679916245
,,723.0,3.4662201921720522e-06,,,723.0,0.00019005704801599825
,,724.0,3.456791204859897e-06,,,724.0,0.00018978725696304843
,,725.0,3.4474008281873673e-06,,,725.0,0.00018951822047592805
,,726.0,3.4380488511187775e-06,,,726.0,0.0001892499354078076
,,727.0,3.428735064060414e-06,,,727.0,0.0001889823986292913
,,728.0,3.4194592588487116e-06,,,728.0,0.00018871560702829693
,,729.0,3.410221228738551e-06,,,729.0,0.00018844955750993626
,,730.0,3.401020768391663e-06,,,730.0,0.0001881842469963968
,,731.0,3.391857673865148e-06,,,731.0,0.00018791967242682412
,,732.0,3.3827317426000987e-06,,,732.0,0.0001876558307572056
,,733.0,3.373642773410334e-06,,,733.0,0.00018739271896025492
,,734.0,3.364590566471242e-06,,,734.0,0.00018713033402529723
,,735.0,3.3555749233087256e-06,,,735.0,0.00018686867295815578
,,736.0,3.3465956467882535e-06,,,736.0,0.00018660773278103915
,,737.0,3.3376525411040143e-06,,,737.0,0.0001863475105324294
,,738.0,3.328745411768175e-06,,,738.0,0.00018608800326697127
,,739.0,3.3198740656002398e-06,,,739.0,0.0001858292080553622
,,740.0,3.311038310716504e-06,,,740.0,0.0001855711219842434
,,741.0,3.3022379565196182e-06,,,741.0,0.00018531374215609132
,,742.0,3.29347281368824e-06,,,742.0,0.00018505706568911075
,,743.0,3.2847426941667864e-06,,,743.0,0.00018480108971712818
,,744.0,3.2760474111552863e-06,,,744.0,0.00018454581138948627
,,745.0,3.267386779099317e-06,,,745.0,0.00018429122787093916
,,746.0,3.258760613680049e-06,,,746.0,0.00018403733634154857
,,747.0,3.2501687318043726e-06,,,747.0,0.00018378413399658075
,,748.0,3.24161095159512e-06,,,748.0,0.00018353161804640438
,,749.0,3.233087092381379e-06,,,749.0,0.0001832797857163892
,,750.0,3.2245969746888972e-06,,,750.0,0.00018302863424680526
,,751.0,3.2161404202305735e-06,,,751.0,0.00018277816089272336
,,752.0,3.2077172518970378e-06,,,752.0,0.00018252836292391604
,,753.0,3.199327293747318e-06,,,753.0,0.00018227923762475942
,,754.0,3.1909703709995945e-06,,,754.0,0.0001820307822941358
,,755.0,3.182646310022042e-06,,,755.0,0.000181782994245337
,,756.0,3.1743549383237456e-06,,,756.0,0.00018153587080596876
,,757.0,3.166096084545715e-06,,,757.0,0.00018128940931785544
,,758.0,3.1578695784519703e-06,,,758.0,0.0001810436071369458
,,759.0,3.1496752509207145e-06,,,759.0,0.00018079846163321936
,,760.0,3.1415129339355844e-06,,,760.0,0.00018055397019059382
,,761.0,3.1333824605769843e-06,,,761.0,0.00018031013020683263
,,762.0,3.1252836650134978e-06,,,762.0,0.00018006693909345395
,,763.0,3.1172163824933763e-06,,,763.0,0.00017982439427563978
,,764.0,3.109180449336108e-06,,,764.0,0.00017958249319214624
,,765.0,3.1011757029240623e-06,,,765.0,0.00017934123329521416
,,766.0,3.093201981694207e-06,,,766.0,0.00017910061205048073
,,767.0,3.0852591251299105e-06,,,767.0,0.00017886062693689165
,,768.0,3.0773469737528037e-06,,,768.0,0.00017862127544661393
,,769.0,3.0694653691147302e-06,,,769.0,0.00017838255508494956
,,770.0,3.0616141537897596e-06,,,770.0,0.00017814446337024968
,,771.0,3.0537931713662763e-06,,,771.0,0.00017790699783382948
,,772.0,3.0460022664391405e-06,,,772.0,0.00017767015601988375
,,773.0,3.038241284601919e-06,,,773.0,0.00017743393548540331
,,774.0,3.030510072439183e-06,,,774.0,0.00017719833380009156
,,775.0,3.0228084775188837e-06,,,775.0,0.00017696334854628223
,,776.0,3.0151363483847853e-06,,,776.0,0.00017672897731885762
,,777.0,3.0074935345489723e-06,,,777.0,0.0001764952177251671
,,778.0,2.9998798864844253e-06,,,778.0,0.00017626206738494685
,,779.0,2.992295255617656e-06,,,779.0,0.00017602952393023976
,,780.0,2.9847394943214184e-06,,,780.0,0.00017579758500531613
,,781.0,2.977212455907475e-06,,,781.0,0.000175566248266595
,,782.0,2.9697139946194317e-06,,,782.0,0.00017533551138256592
,,783.0,2.9622439656256396e-06,,,783.0,0.00017510537203371164
,,784.0,2.954802225012154e-06,,,784.0,0.000174875827912431
,,785.0,2.9473886297757578e-06,,,785.0,0.00017464687672296276
,,786.0,2.940003037817052e-06,,,786.0,0.00017441851618130985
,,787.0,2.932645307933596e-06,,,787.0,0.00017419074401516405
,,788.0,2.925315299813123e-06,,,788.0,0.00017396355796383165
,,789.0,2.918012874026802e-06,,,789.0,0.0001737369557781592
,,790.0,2.910737892022567e-06,,,790.0,0.00017351093522046036
,,791.0,2.903490216118503e-06,,,791.0,0.00017328549406444272
,,792.0,2.89626970949629e-06,,,792.0,0.00017306063009513565
,,793.0,2.889076236194706e-06,,,793.0,0.00017283634110881846
,,794.0,2.8819096611031814e-06,,,794.0,0.00017261262491294915
,,795.0,2.8747698499554182e-06,,,795.0,0.00017238947932609371
,,796.0,2.8676566693230613e-06,,,796.0,0.00017216690217785607
,,797.0,2.8605699866094224e-06,,,797.0,0.00017194489130880833
,,798.0,2.85350967004326e-06,,,798.0,0.0001717234445704217
,,799.0,2.8464755886726193e-06,,,799.0,0.000171502559824998
,,800.0,2.839467612358718e-06,,,800.0,0.0001712822349456014
,,801.0,2.832485611769888e-06,,,801.0,0.00017106246781599111
,,802.0,2.825529458375574e-06,,,802.0,0.0001708432563305542
,,803.0,2.8185990244403735e-06,,,803.0,0.000170624598394239
,,804.0,2.8116941830181433e-06,,,804.0,0.00017040649192248916
,,805.0,2.804814807946143e-06,,,805.0,0.00017018893484117815
,,806.0,2.7979607738392373e-06,,,806.0,0.00016997192508654398
,,807.0,2.7911319560841474e-06,,,807.0,0.00016975546060512493
,,808.0,2.7843282308337475e-06,,,808.0,0.00016953953935369516
,,809.0,2.7775494750014176e-06,,,809.0,0.0001693241592992013
,,810.0,2.7707955662554376e-06,,,810.0,0.00016910931841869925
,,811.0,2.7640663830134344e-06,,,811.0,0.00016889501469929147
,,812.0,2.757361804436875e-06,,,812.0,0.00016868124613806485
,,813.0,2.7506817104256062e-06,,,813.0,0.00016846801074202892
,,814.0,2.744025981612444e-06,,,814.0,0.00016825530652805453
,,815.0,2.7373944993578027e-06,,,815.0,0.000168043131522813
,,816.0,2.7307871457443794e-06,,,816.0,0.00016783148376271602
,,817.0,2.724203803571874e-06,,,817.0,0.00016762036129385518
,,818.0,2.7176443563517613e-06,,,818.0,0.00016740976217194297
,,819.0,2.7111086883021044e-06,,,819.0,0.0001671996844622535
,,820.0,2.7045966843424124e-06,,,820.0,0.00016699012623956375
,,821.0,2.6981082300885425e-06,,,821.0,0.00016678108558809573
,,822.0,2.6916432118476453e-06,,,822.0,0.00016657256060145838
,,823.0,2.685201516613151e-06,,,823.0,0.0001663645493825904
,,824.0,2.6787830320598017e-06,,,824.0,0.0001661570500437032
,,825.0,2.6723876465387205e-06,,,825.0,0.00016595006070622455
,,826.0,2.6660152490725286e-06,,,826.0,0.00016574357950074236
,,827.0,2.659665729350497e-06,,,827.0,0.000165537604566949
,,828.0,2.6533389777237447e-06,,,828.0,0.00016533213405358607
,,829.0,2.6470348852004716e-06,,,829.0,0.00016512716611838952
,,830.0,2.640753343441238e-06,,,830.0,0.00016492269892803512
,,831.0,2.6344942447542754e-06,,,831.0,0.00016471873065808433
,,832.0,2.6282574820908473e-06,,,832.0,0.0001645152594929308
,,833.0,2.6220429490406367e-06,,,833.0,0.00016431228362574684
,,834.0,2.615850539827183e-06,,,834.0,0.00016410980125843057
,,835.0,2.609680149303348e-06,,,835.0,0.00016390781060155347
,,836.0,2.603531672946828e-06,,,836.0,0.00016370630987430808
,,837.0,2.5974050068556965e-06,,,837.0,0.00016350529730445638
,,838.0,2.591300047743986e-06,,,838.0,0.00016330477112827817
,,839.0,2.5852166929373087e-06,,,839.0,0.0001631047295905202
,,840.0,2.579154840368512e-06,,,840.0,0.0001629051709443454
,,841.0,2.5731143885733685e-06,,,841.0,0.00016270609345128267
,,842.0,2.567095236686304e-06,,,842.0,0.00016250749538117672
,,843.0,2.5610972844361587e-06,,,843.0,0.00016230937501213874
,,844.0,2.5551204321419868e-06,,,844.0,0.00016211173063049696
,,845.0,2.5491645807088843e-06,,,845.0,0.0001619145605307478
,,846.0,2.543229631623861e-06,,,846.0,0.00016171786301550742
,,847.0,2.537315486951735e-06,,,847.0,0.00016152163639546335
,,848.0,2.5314220493310716e-06,,,848.0,0.0001613258789893269
,,849.0,2.5255492219701457e-06,,,849.0,0.00016113058912378532
,,850.0,2.519696908642948e-06,,,850.0,0.00016093576513345487
,,851.0,2.5138650136852118e-06,,,851.0,0.00016074140536083385
,,852.0,2.5080534419904836e-06,,,852.0,0.00016054750815625618
,,853.0,2.5022620990062185e-06,,,853.0,0.00016035407187784515
,,854.0,2.4964908907299094e-06,,,854.0,0.00016016109489146751
,,855.0,2.4907397237052497e-06,,,855.0,0.00015996857557068814
,,856.0,2.4850085050183236e-06,,,856.0,0.00015977651229672456
,,857.0,2.4792971422938316e-06,,,857.0,0.00015958490345840224
,,858.0,2.4736055436913417e-06,,,858.0,0.00015939374745210997
,,859.0,2.4679336179015768e-06,,,859.0,0.00015920304268175558
,,860.0,2.462281274142727e-06,,,860.0,0.00015901278755872187
,,861.0,2.4566484221567934e-06,,,861.0,0.0001588229805018232
,,862.0,2.4510349722059642e-06,,,862.0,0.000158633619937262
,,863.0,2.4454408350690153e-06,,,863.0,0.00015844470429858567
,,864.0,2.4398659220377446e-06,,,864.0,0.00015825623202664392
,,865.0,2.4343101449134307e-06,,,865.0,0.00015806820156954643
,,866.0,2.4287734160033234e-06,,,866.0,0.00015788061138262045
,,867.0,2.423255648117161e-06,,,867.0,0.00015769345992836916
,,868.0,2.4177567545637152e-06,,,868.0,0.00015750674567643005
,,869.0,2.4122766491473647e-06,,,869.0,0.00015732046710353352
,,870.0,2.4068152461646963e-06,,,870.0,0.00015713462269346213
,,871.0,2.4013724604011316e-06,,,871.0,0.0001569492109370097
,,872.0,2.395948207127582e-06,,,872.0,0.0001567642303319409
,,873.0,2.3905424020971306e-06,,,873.0,0.0001565796793829512
,,874.0,2.385154961541739e-06,,,874.0,0.0001563955566016269
,,875.0,2.379785802168983e-06,,,875.0,0.0001562118605064057
,,876.0,2.374434841158811e-06,,,876.0,0.00015602858962253713
,,877.0,2.369101996160331e-06,,,877.0,0.00015584574248204367
,,878.0,2.3637871852886203e-06,,,878.0,0.00015566331762368194
,,879.0,2.3584903271215637e-06,,,879.0,0.0001554813135929042
,,880.0,2.3532113406967158e-06,,,880.0,0.00015529972894182
,,881.0,2.347950145508184e-06,,,881.0,0.0001551185622291583
,,882.0,2.3427066615035416e-06,,,882.0,0.00015493781202022966
,,883.0,2.3374808090807657e-06,,,883.0,0.0001547574768868888
,,884.0,2.332272509085192e-06,,,884.0,0.00015457755540749743
,,885.0,2.3270816828065007e-06,,,885.0,0.00015439804616688716
,,886.0,2.3219082519757245e-06,,,886.0,0.0001542189477563229
,,887.0,2.3167521387622774e-06,,,887.0,0.00015404025877346631
,,888.0,2.3116132657710094e-06,,,888.0,0.00015386197782233966
,,889.0,2.306491556039285e-06,,,889.0,0.0001536841035132898
,,890.0,2.301386933034081e-06,,,890.0,0.0001535066344629525
,,891.0,2.2962993206491097e-06,,,891.0,0.00015332956929421684
,,892.0,2.2912286432019657e-06,,,892.0,0.00015315290663619013
,,893.0,2.286174825431291e-06,,,893.0,0.00015297664512416273
,,894.0,2.2811377924939646e-06,,,894.0,0.0001528007833995734
,,895.0,2.276117469962317e-06,,,895.0,0.0001526253201099747
,,896.0,2.271113783821359e-06,,,896.0,0.00015245025390899874
,,897.0,2.2661266604660387e-06,,,897.0,0.0001522755834563231
,,898.0,2.2611560266985167e-06,,,898.0,0.00015210130741763684
,,899.0,2.256201809725463e-06,,,899.0,0.00015192742446460704
,,900.0,2.2512639371553754e-06,,,900.0,0.0001517539332748454
,,901.0,2.246342336995916e-06,,,901.0,0.000151580832531875
,,902.0,2.241436937651274e-06,,,902.0,0.00015140812092509737
,,903.0,2.2365476679195423e-06,,,903.0,0.00015123579714975977
,,904.0,2.231674456990117e-06,,,904.0,0.00015106385990692269
,,905.0,2.22681723444112e-06,,,905.0,0.0001508923079034275
,,906.0,2.2219759302368357e-06,,,906.0,0.00015072113985186442
,,907.0,2.2171504747251714e-06,,,907.0,0.00015055035447054068
,,908.0,2.2123407986351366e-06,,,908.0,0.00015037995048344883
,,909.0,2.2075468330743394e-06,,,909.0,0.00015020992662023524
,,910.0,2.202768509526506e-06,,,910.0,0.00015004028161616894
,,911.0,2.198005759849014e-06,,,911.0,0.00014987101421211056
,,912.0,2.1932585162704514e-06,,,912.0,0.00014970212315448152
,,913.0,2.188526711388186e-06,,,913.0,0.00014953360719523342
,,914.0,2.1838102781659604e-06,,,914.0,0.00014936546509181753
,,915.0,2.1791091499315017e-06,,,915.0,0.00014919769560715467
,,916.0,2.1744232603741493e-06,,,916.0,0.0001490302975096052
,,917.0,2.169752543542504e-06,,,917.0,0.00014886326957293909
,,918.0,2.16509693384209e-06,,,918.0,0.00014869661057630637
,,919.0,2.1604563660330387e-06,,,919.0,0.0001485303193042077
,,920.0,2.1558307752277876e-06,,,920.0,0.00014836439454646514
,,921.0,2.1512200968887975e-06,,,921.0,0.00014819883509819298
,,922.0,2.146624266826289e-06,,,922.0,0.00014803363975976906
,,923.0,2.142043221195991e-06,,,923.0,0.000147868807336806
,,924.0,2.1374768964969122e-06,,,924.0,0.00014770433664012267
,,925.0,2.1329252295691234e-06,,,925.0,0.00014754022648571605
,,926.0,2.128388157591562e-06,,,926.0,0.0001473764756947329
,,927.0,2.1238656180798495e-06,,,927.0,0.00014721308309344205
,,928.0,2.119357548884126e-06,,,928.0,0.00014705004751320653
,,929.0,2.114863888186903e-06,,,929.0,0.00014688736779045595
,,930.0,2.110384574500928e-06,,,930.0,0.0001467250427666592
,,931.0,2.10591954666707e-06,,,931.0,0.00014656307128829726
,,932.0,2.101468743852218e-06,,,932.0,0.00014640145220683613
,,933.0,2.0970321055471946e-06,,,933.0,0.00014624018437869984
,,934.0,2.092609571564687e-06,,,934.0,0.00014607926666524403
,,935.0,2.0882010820371937e-06,,,935.0,0.0001459186979327291
,,936.0,2.0838065774149834e-06,,,936.0,0.0001457584770522942
,,937.0,2.0794259984640724e-06,,,937.0,0.00014559860289993076
,,938.0,2.075059286264217e-06,,,938.0,0.0001454390743564567
,,939.0,2.0707063822069157e-06,,,939.0,0.0001452798903074905
,,940.0,2.0663672279934346e-06,,,940.0,0.00014512104964342547
,,941.0,2.0620417656328404e-06,,,941.0,0.00014496255125940436
,,942.0,2.05772993744005e-06,,,942.0,0.00014480439405529388
,,943.0,2.053431686033897e-06,,,943.0,0.0001446465769356596
,,944.0,2.0491469543352085e-06,,,944.0,0.00014448909880974094
,,945.0,2.044875685564899e-06,,,945.0,0.00014433195859142622
,,946.0,2.0406178232420765e-06,,,946.0,0.00014417515519922798
,,947.0,2.036373311182165e-06,,,947.0,0.00014401868755625855
,,948.0,2.0321420934950375e-06,,,948.0,0.00014386255459020544
,,949.0,2.0279241145831654e-06,,,949.0,0.00014370675523330727
,,950.0,2.0237193191397787e-06,,,950.0,0.0001435512884223296
,,951.0,2.0195276521470447e-06,,,951.0,0.00014339615309854107
,,952.0,2.015349058874254e-06,,,952.0,0.00014324134820768955
,,953.0,2.0111834848760224e-06,,,953.0,0.00014308687269997853
,,954.0,2.0070308759905088e-06,,,954.0,0.00014293272553004364
,,955.0,2.0028911783376408e-06,,,955.0,0.00014277890565692937
,,956.0,1.998764338317355e-06,,,956.0,0.0001426254120440657
,,957.0,1.994650302607855e-06,,,957.0,0.00014247224365924533
,,958.0,1.990549018163874e-06,,,958.0,0.0001423193994746006
,,959.0,1.9864604322149558e-06,,,959.0,0.0001421668784665808
,,960.0,1.9823844922637457e-06,,,960.0,0.0001420146796159295
,,961.0,1.9783211460842946e-06,,,961.0,0.00014186280190766213
,,962.0,1.9742703417203763e-06,,,962.0,0.00014171124433104375
,,963.0,1.9702320274838155e-06,,,963.0,0.00014156000587956666
,,964.0,1.966206151952827e-06,,,964.0,0.00014140908555092854
,,965.0,1.962192663970371e-06,,,965.0,0.00014125848234701038
,,966.0,1.9581915126425154e-06,,,966.0,0.00014110819527385487
,,967.0,1.9542026473368127e-06,,,967.0,0.00014095822334164463
,,968.0,1.9502260176806878e-06,,,968.0,0.00014080856556468072
,,969.0,1.946261573559838e-06,,,969.0,0.00014065922096136144
,,970.0,1.942309265116644e-06,,,970.0,0.00014051018855416086
,,971.0,1.9383690427485904e-06,,,971.0,0.00014036146736960784
,,972.0,1.9344408571067036e-06,,,972.0,0.000140213056438265
,,973.0,1.930524659093991e-06,,,973.0,0.000140064954794708
,,974.0,1.926620399863904e-06,,,974.0,0.00013991716147750464
,,975.0,1.9227280308187976e-06,,,975.0,0.00013976967552919444
,,976.0,1.9188475036084142e-06,,,976.0,0.00013962249599626812
,,977.0,1.9149787701283705e-06,,,977.0,0.0001394756219291472
,,978.0,1.911121782518657e-06,,,978.0,0.00013932905238216384
,,979.0,1.9072764931621476e-06,,,979.0,0.00013918278641354088
,,980.0,1.9034428546831222e-06,,,980.0,0.00013903682308537166
,,981.0,1.8996208199457974e-06,,,981.0,0.00013889116146360034
,,982.0,1.8958103420528675e-06,,,982.0,0.0001387458006180021
,,983.0,1.8920113743440582e-06,,,983.0,0.00013860073962216365
,,984.0,1.8882238703946883e-06,,,984.0,0.0001384559775534636
,,985.0,1.8844477840142418e-06,,,985.0,0.00013831151349305324
,,986.0,1.8806830692449515e-06,,,986.0,0.00013816734652583726
,,987.0,1.8769296803603914e-06,,,987.0,0.00013802347574045463
,,988.0,1.8731875718640785e-06,,,988.0,0.00013787990022925953
,,989.0,1.8694566984880865e-06,,,989.0,0.0001377366190883026
,,990.0,1.8657370151916684e-06,,,990.0,0.00013759363141731208
,,991.0,1.8620284771598857e-06,,,991.0,0.00013745093631967512
,,992.0,1.8583310398022532e-06,,,992.0,0.00013730853290241932
,,993.0,1.8546446587513883e-06,,,993.0,0.00013716642027619428
,,994.0,1.8509692898616714e-06,,,994.0,0.00013702459755525318
,,995.0,1.8473048892079169e-06,,,995.0,0.00013688306385743477
,,996.0,1.843651413084051e-06,,,996.0,0.00013674181830414502
,,997.0,1.8400088180018018e-06,,,997.0,0.00013660086002033935
,,998.0,1.8363770606893952e-06,,,998.0,0.00013646018813450462
,,999.0,1.8327560980902624e-06,,,999.0,0.00013631980177864145
,,1000.0,1.829145887361756e-06,,,1000.0,0.0001361797000882464


==> data/mid/c7/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,482748,8425,0.9440084790009797,0.9437661028340988
4500.0,2675,84,0.005230933491858321,0.009409656099473508
7500.0,4286,98,0.008381226521908322,0.010977932116052426
10500.0,5082,101,0.009937795889952892,0.011313991262462193
13500.0,4987,75,0.009752024420148579,0.008401478660244203
16500.0,3948,72,0.007720271187236131,0.008065419513834434
19500.0,2676,42,0.005232888981014156,0.004704828049736754
22500.0,1540,11,0.003011453299985725,0.0012322168701691498
25500.0,1172,4,0.002291833290638487,0.0004480788618796908
28500.0,720,12,0.0014079521922011182,0.0013442365856390726
31500.0,457,0,0.000893658544216543,0.0
34500.0,398,3,0.0007782846840222847,0.00033605914640976814
37500.0,229,0,0.000447807016686189,0.0
40500.0,146,0,0.00028550141675189343,0.0
43500.0,76,0,0.00014861717584345135,0.0
46500.0,70,0,0.00013688424090844205,0.0
49500.0,34,0,6.648663129838614e-05,0.0
52500.0,45,0,8.799701201256989e-05,0.0
55500.0,36,0,7.039760961005591e-05,0.0
58500.0,10,0,1.9554891558348862e-05,0.0
61500.0,8,0,1.564391324667909e-05,0.0
64500.0,8,0,1.564391324667909e-05,0.0
67500.0,16,0,3.128782649335818e-05,0.0
70500.0,0,0,0.0,0.0
73500.0,7,0,1.3688424090844204e-05,0.0
76500.0,3,0,5.866467467504659e-06,0.0
79500.0,0,0,0.0,0.0
82500.0,4,0,7.821956623339546e-06,0.0


==> data/mid/c8/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,4139,6,0.025982259998367868,0.011406844106463879
150.0,5678,15,0.03564321630121594,0.028517110266159697
250.0,9661,18,0.06064619807785262,0.034220532319391636
350.0,13765,35,0.08640874821878079,0.06653992395437262
450.0,16971,56,0.10653417116025637,0.10646387832699619
550.0,21243,45,0.13335132861689505,0.08555133079847908
650.0,21279,67,0.13357731589883304,0.12737642585551331
750.0,19549,86,0.12271737151681408,0.1634980988593156
850.0,17461,69,0.10961010916441202,0.1311787072243346
950.0,12099,47,0.07595055900465157,0.08935361216730038
1050.0,7996,33,0.050194286288221666,0.06273764258555133
1150.0,4662,21,0.02926535301096666,0.039923954372623575
1250.0,2663,14,0.016716781438911244,0.026615969581749048
1350.0,1334,6,0.008374084280701313,0.011406844106463879
1450.0,498,7,0.00312615740014187,0.013307984790874524
1550.0,205,1,0.0012868720221467537,0.0019011406844106464
1650.0,98,0,0.000615187600831131,0.0


==> data/mid/c8/balance_curves.csv <==
step,73938,67790,72714,67860(sar),69463(sar),72391(sar)
0,171517.18,83010.21,110196.73,147147.54,143765.82,173947.6
1,172128.82,82341.37,109817.14,144922.84,142169.64,173450.29
2,171747.46,81906.5,109373.3,144477.75,141733.57,173135.44
3,171415.48,81654.83499999999,108929.46,143998.95,140966.18,172820.59
4,172092.73,81403.17,108698.37,144072.03666666668,140286.34,172820.59
5,172398.54,80951.21,108467.28,144145.12333333332,139691.45,172820.59
6,172133.0,80764.82500000001,108266.24666666666,144218.21,139244.93,172820.59
7,171600.6,80578.44,108065.21333333333,143796.01,138982.25,172820.59
8,171328.53,80024.79,107864.18,143343.23,138719.57,172820.59
9,171056.46,79945.23285714285,107648.04999999999,143125.425,138311.39,172344.03
10,170422.85,79865.67571428571,107431.92,142907.62,137648.51,170483.43
11,171034.48,79786.11857142857,107126.59,142314.64,137082.43,170086.29
12,170812.075,79706.56142857143,106821.26,141947.6,136806.93,170086.29
13,170589.67,79627.00428571428,106289.89,141588.06,135310.75,169785.26
14,170126.32,79547.44714285714,105812.59,141365.285,134889.2,170668.56
15,169714.29,79467.89,105468.42,141142.51,134401.96,170222.15
16,170325.93,79025.2,104893.4,140940.90000000002,134005.175,170100.3075
17,170221.05599999998,78664.32,104378.28,140739.29,133608.39,169978.465
18,170116.182,78450.62,103970.88,140522.01,132892.18,169856.6225
19,170011.308,78236.92,103599.25,140304.73,132345.5,169734.78
20,169906.434,78082.53,103117.82,140048.345,132050.77000000002,169734.78
21,169189.93,77928.14,102604.42,139791.96,131756.04,169734.78
22,169194.68,77701.745,102035.26,139602.425,131292.18,169734.78
23,168929.26,77475.35,105204.76666666666,139412.89,130816.4,169245.6
24,168663.84,90398.77,108374.27333333333,138749.59,142967.875,168756.42
25,169802.64,103322.19,112053.5,164833.23,153898.67,192812.76
26,168208.84,83719.57,106036.46,149172.64,141044.75,180698.48
27,168220.385,83540.25600000001,106386.945,148750.76,140513.37,180698.48
28,168231.93,83360.94200000001,106737.43,148214.32,140299.995,180698.48
29,167837.06,83181.628,106211.69,148127.27500000002,140086.62,180698.48
30,167472.45,83002.314,105098.64,148040.23,139385.15,180424.865
31,168084.07,82823.0,104552.21,147953.185,139072.70500000002,180151.25
32,167523.84,82228.12,103892.03,147866.14,138760.26,179634.76
33,167911.525,82208.506,103633.59,147283.25,138391.14,179424.86000000002
34,167221.57,82188.89199999999,103321.57,147225.7875,138179.78000000003,179214.96
35,167705.48,82169.278,103009.55,147168.325,137968.42,179005.06
36,168317.12,82149.664,102641.92,147110.8625,137358.075,178730.2
37,167775.43,82130.05,102189.67,147053.4,136747.73,178455.34
38,167662.47749999998,81547.14,101770.8,145549.46,136125.78,178227.04499999998
39,167549.525,81076.67,101267.23,144887.51,135785.68666666668,177998.75
40,167436.5725,80610.34,100870.87,144399.9,135445.59333333332,177998.75
41,167935.25,80092.5,100311.34,144251.24,135105.5,177998.75
42,167358.26,79691.34,99665.02,144102.58000000002,134807.81,177998.75
43,168417.57,79290.18,99315.25,143953.92,134347.89,177998.75
44,167797.64,79066.48499999999,99063.16,143505.0,134207.8575,177998.75
45,167199.45,78842.79,98811.07,143054.95,134067.825,177998.75
46,167305.06,78606.85999999999,98533.82,142513.79,133927.7925,177998.75
47,166635.92,78370.93,98256.57,141952.65,133787.76,177998.75
48,166485.12333333335,77923.7,97561.19,141650.02666666667,133539.47,177998.75
49,166334.32666666666,77621.56,97381.11,141347.40333333332,132070.48,177998.75
50,166183.53,77076.1,97201.03,141044.78,131782.48,184012.835
51,166795.15,76928.75,97020.95,140639.42,131494.48,190026.91999999998
52,165525.09,76781.4,96438.39,153444.55,130732.38,196041.005
53,166663.87,102208.22,105915.73,166723.06,155035.34,202055.09
54,166172.32,92406.91,105462.95,151566.35,150668.84,195997.95
55,166478.14,82134.39,99955.62,151066.21,146302.34,189940.81
56,166237.26,82010.41333333333,99702.17,151188.392,142267.81,189940.81
57,165647.07,81886.43666666668,99448.72,151310.574,141930.135,189940.81
58,165359.46000000002,81762.46,99195.27,151432.756,141592.46,189619.20500000002
59,165071.85,81528.255,98941.82,151554.938,141359.22999999998,189297.6
60,165424.75,81294.05,98736.715,151223.1,141126.0,189055.40000000002
61,166036.37,80819.92,98531.61,151328.64,140750.51,188813.2
62,165547.87,80602.78333333333,98408.28666666667,151117.855,139022.07,188813.2
63,165151.53,80385.64666666667,98284.96333333333,150907.07,138566.43,188813.2
64,164542.84,80168.51,98161.64,150534.59,138166.01,188813.2
65,164113.06,79370.92,97842.5,149954.43,137597.62,188813.2
66,164724.7,78381.41,97626.995,149570.46,136985.59,188744.3675
67,165689.59,77883.23,97411.49,149373.18,136915.68,188675.535
68,165740.88,77740.275,97096.29500000001,149175.9,136845.77000000002,188606.7025
69,165792.16999999998,77597.32,96781.1,148978.62,136775.86000000002,187910.35
70,165843.46,77454.365,96330.1,148435.06,136705.95,187280.64
71,166301.21,77311.41,95742.64,148190.82,136299.05333333334,186918.15
72,165793.555,76864.935,96474.09,148003.62,135892.15666666668,186284.57
73,165285.9,76418.46,95935.71,147816.42,135485.26,186284.57
74,164874.42,76201.04000000001,95533.07,147389.34,135206.58000000002,186192.815
75,164972.27000000002,75983.62,94423.93,145964.76,134927.9,186101.06
76,164458.5,75548.07,94110.14,145679.09000000003,134515.9,186009.305
77,164495.07,75350.23000000001,96113.79,145393.42,134139.14,185917.55000000002
78,164085.96,75152.39,98117.44,145188.035,133688.14,185825.795
79,164465.55666666667,74558.62,100121.09,144982.65,132624.53,185734.04
80,164845.15333333332,73983.75,102124.74,144248.85,132109.4,185734.04
81,164718.85,99830.59,103504.85,169794.37,155906.23,210265.67
82,164277.42,93128.98,97997.52,169526.025,151782.15333333335,209758.17
83,163774.57,86427.37,97344.82,169257.68,147658.07666666666,209356.93
84,163791.62,79725.76,97181.13,154121.84,143534.0,197242.64
85,164097.435,79664.47,97017.44,153767.71,142313.29,197166.22
86,164403.25,79603.18,96853.75,154387.28,142212.87833333336,197089.80000000002
87,163831.25,79541.89,95972.53,153956.25,142112.46666666667,197013.38
88,163147.59,79480.6,94586.0,153772.28,142012.055,196936.96000000002
89,163162.05333333334,79419.31,94296.16500000001,153588.31,141911.64333333334,196860.54
90,163176.51666666666,79358.02,94006.33,152890.31,141811.2316666667,196771.31
91,163759.21,79296.73,93562.36,152425.0,141710.82,196682.08000000002
92,162693.53,79235.44,92867.79,151979.01,141543.13,196592.85
93,162776.48,78740.08,92714.965,151675.45,141375.44,196503.62
94,162169.78,78506.785,92562.14,151371.89,141207.75,195921.23
95,161967.04,78273.49,92514.77666666667,150760.76,140603.62,195555.65
96,162578.67,78010.10500000001,92467.41333333333,150394.31,140090.12,194964.32
97,162312.02000000002,77746.72,92420.05,150048.575,138869.43,194189.95
98,162045.37,77545.49,92372.68666666666,149702.84,138690.88999999998,193645.7
99,161616.39,77344.26,92325.32333333333,149277.67,138512.35,192642.75
100,161922.21000000002,77143.03,92277.95999999999,148257.65,138333.81,192485.3225
101,161744.59,76625.17,92230.59666666666,148076.63999999998,137894.62,192327.89500000002
102,161219.98,76268.94,92183.23333333332,147895.63,137612.19,192170.4675
103,161633.41,75875.13,92135.87,147714.62,137329.76,192013.04
104,162046.84,75719.12000000001,91680.89,147469.71,136825.95,191712.34000000003
105,162128.19,75563.11,91488.88500000001,147320.16,136624.65333333335,191411.64
106,161597.92,75407.1,91296.88,147170.61,136423.35666666666,191061.54
107,161131.9,84022.71333333333,90970.94,147021.06,136222.06,190518.23
108,160705.76,92638.32666666668,90645.0,146401.35,148373.535,202546.40000000002
109,161297.85,101253.94,100663.24,171967.89,158803.43,214574.57
110,160292.54,81118.41,100231.44,157284.56,152617.315,213924.93
111,160904.18,80451.28,94724.1,157284.56,146431.2,213924.93


==> data/mid/c8/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,0,0,0.0,0.0
3.5,0,0,0.0,0.0
4.5,0,0,0.0,0.0
5.5,0,0,0.0,0.0
6.5,1,0,0.00012260912211868564,0.0
7.5,0,0,0.0,0.0
8.5,0,0,0.0,0.0
9.5,1,0,0.00012260912211868564,0.0
10.5,0,0,0.0,0.0
11.5,1,0,0.00012260912211868564,0.0
12.5,3,0,0.0003678273663560569,0.0
13.5,10,0,0.0012260912211868563,0.0
14.5,9,0,0.0011034820990681706,0.0
15.5,14,0,0.0017165277096615988,0.0
16.5,10,0,0.0012260912211868563,0.0
17.5,4,0,0.0004904364884747426,0.0
18.5,2,0,0.0002452182442373713,0.0
19.5,1,0,0.00012260912211868564,0.0
20.5,0,0,0.0,0.0
21.5,1,0,0.00012260912211868564,0.0
22.5,0,0,0.0,0.0
23.5,0,0,0.0,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,0,0,0.0,0.0
28.5,0,0,0.0,0.0
29.5,0,0,0.0,0.0
30.5,0,0,0.0,0.0
31.5,0,0,0.0,0.0
32.5,0,0,0.0,0.0
33.5,1,0,0.00012260912211868564,0.0
34.5,0,0,0.0,0.0
35.5,0,0,0.0,0.0
36.5,0,0,0.0,0.0
37.5,0,0,0.0,0.0
38.5,1,0,0.00012260912211868564,0.0
39.5,1,0,0.00012260912211868564,0.0
40.5,0,0,0.0,0.0
41.5,0,0,0.0,0.0
42.5,1,0,0.00012260912211868564,0.0
43.5,0,0,0.0,0.0
44.5,0,0,0.0,0.0
45.5,2,0,0.0002452182442373713,0.0
46.5,2,0,0.0002452182442373713,0.0
47.5,11,0,0.001348700343305542,0.0
48.5,18,0,0.002206964198136341,0.0
49.5,17,0,0.0020843550760176557,0.0
50.5,23,0,0.0028200098087297694,0.0
51.5,54,1,0.006620892594409024,0.0056179775280898875
52.5,74,1,0.009073075036782736,0.0056179775280898875
53.5,123,1,0.015080922020598332,0.0056179775280898875
54.5,173,1,0.021211378126532614,0.0056179775280898875
55.5,164,2,0.020107896027464444,0.011235955056179775
56.5,240,10,0.029426189308484552,0.056179775280898875
57.5,318,6,0.03898970083374203,0.033707865168539325
58.5,413,12,0.05063756743501716,0.06741573033707865
59.5,434,8,0.05321235899950957,0.0449438202247191
60.5,532,11,0.06522805296714075,0.06179775280898876
61.5,561,19,0.06878371750858264,0.10674157303370786
62.5,593,18,0.07270720941638058,0.10112359550561797
63.5,617,10,0.07564982834722904,0.056179775280898875
64.5,596,11,0.07307503678273664,0.06179775280898876
65.5,562,10,0.06890632663070133,0.056179775280898875
66.5,496,18,0.06081412457086807,0.10112359550561797
67.5,440,9,0.053948013732221675,0.05056179775280899
68.5,388,10,0.04757233938205002,0.056179775280898875
69.5,344,5,0.042177538008827856,0.028089887640449437
70.5,254,3,0.03114271701814615,0.016853932584269662
71.5,212,5,0.025993133889161354,0.028089887640449437
72.5,133,1,0.016307013241785188,0.0056179775280898875
73.5,96,0,0.011770475723393821,0.0
74.5,75,1,0.009195684158901422,0.0056179775280898875
75.5,50,3,0.006130456105934282,0.016853932584269662
76.5,24,1,0.0029426189308484553,0.0056179775280898875
77.5,28,1,0.0034330554193231977,0.0056179775280898875
78.5,9,0,0.0011034820990681706,0.0
79.5,6,0,0.0007356547327121138,0.0
80.5,7,0,0.0008582638548307994,0.0
81.5,6,0,0.0007356547327121138,0.0


==> data/mid/c8/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,4,0,0.000490075961774075,0.0
2.5,5,0,0.0006125949522175938,0.0
3.5,16,0,0.0019603038470963,0.0
4.5,67,0,0.008208772359715757,0.0
5.5,83,1,0.010169076206812056,0.005813953488372093
6.5,70,1,0.008576329331046312,0.005813953488372093
7.5,148,0,0.018132810585640775,0.0
8.5,504,2,0.06174957118353345,0.011627906976744186
9.5,787,7,0.09642244547904925,0.040697674418604654
10.5,583,8,0.07142857142857142,0.046511627906976744
11.5,483,12,0.05917667238421955,0.06976744186046512
12.5,466,8,0.05709384954667974,0.046511627906976744
13.5,515,6,0.06309728007841216,0.03488372093023256
14.5,466,9,0.05709384954667974,0.05232558139534884
15.5,390,15,0.04778240627297231,0.0872093023255814
16.5,313,3,0.03834844400882137,0.01744186046511628
17.5,266,7,0.032590051457975985,0.040697674418604654
18.5,279,4,0.03418279833374173,0.023255813953488372
19.5,284,15,0.034795393285959327,0.0872093023255814
20.5,214,5,0.02621906395491301,0.029069767441860465
21.5,189,10,0.023156089193825044,0.05813953488372093
22.5,170,4,0.020828228375398185,0.023255813953488372
23.5,158,2,0.019358000490075963,0.011627906976744186
24.5,126,7,0.015437392795883362,0.040697674418604654
25.5,138,1,0.016907620681205587,0.005813953488372093
26.5,110,3,0.013477088948787063,0.01744186046511628
27.5,94,3,0.011516785101690762,0.01744186046511628
28.5,78,4,0.009556481254594462,0.023255813953488372
29.5,72,2,0.008821367311933349,0.011627906976744186
30.5,85,2,0.010414114187699093,0.011627906976744186
31.5,54,2,0.006616025483950012,0.011627906976744186
32.5,57,3,0.006983582455280569,0.01744186046511628
33.5,38,3,0.004655721636853712,0.01744186046511628
34.5,52,2,0.006370987503062975,0.011627906976744186
35.5,45,1,0.005513354569958343,0.005813953488372093
36.5,42,1,0.005145797598627788,0.005813953488372093
37.5,37,0,0.004533202646410194,0.0
38.5,27,2,0.003308012741975006,0.011627906976744186
39.5,26,0,0.0031854937515314874,0.0
40.5,24,1,0.00294045577064445,0.005813953488372093
41.5,20,2,0.002450379808870375,0.011627906976744186
42.5,19,0,0.002327860818426856,0.0
43.5,21,1,0.002572898799313894,0.005813953488372093
44.5,25,0,0.0030629747610879687,0.0
45.5,31,0,0.003798088703749081,0.0
46.5,14,0,0.0017152658662092624,0.0
47.5,25,0,0.0030629747610879687,0.0
48.5,18,0,0.0022053418279833373,0.0
49.5,10,1,0.0012251899044351876,0.005813953488372093
50.5,11,0,0.0013477088948787063,0.0
51.5,9,0,0.0011026709139916686,0.0
52.5,13,0,0.0015927468757657437,0.0
53.5,9,0,0.0011026709139916686,0.0
54.5,4,0,0.000490075961774075,0.0
55.5,14,0,0.0017152658662092624,0.0
56.5,8,0,0.00098015192354815,0.0
57.5,11,0,0.0013477088948787063,0.0
58.5,5,1,0.0006125949522175938,0.005813953488372093
59.5,2,0,0.0002450379808870375,0.0
60.5,1,0,0.00012251899044351874,0.0
61.5,6,0,0.0007351139426611125,0.0
62.5,12,0,0.001470227885322225,0.0
63.5,15,0,0.0018377848566527811,0.0
64.5,9,1,0.0011026709139916686,0.005813953488372093
65.5,4,1,0.000490075961774075,0.005813953488372093
66.5,16,1,0.0019603038470963,0.005813953488372093
67.5,13,0,0.0015927468757657437,0.0
68.5,13,1,0.0015927468757657437,0.005813953488372093
69.5,11,0,0.0013477088948787063,0.0
70.5,5,0,0.0006125949522175938,0.0
71.5,7,1,0.0008576329331046312,0.005813953488372093
72.5,11,0,0.0013477088948787063,0.0
73.5,11,0,0.0013477088948787063,0.0
74.5,3,0,0.00036755697133055625,0.0
75.5,4,0,0.000490075961774075,0.0
76.5,9,0,0.0011026709139916686,0.0
77.5,5,0,0.0006125949522175938,0.0
78.5,6,0,0.0007351139426611125,0.0
79.5,4,0,0.000490075961774075,0.0
80.5,3,1,0.00036755697133055625,0.005813953488372093
81.5,1,1,0.00012251899044351874,0.005813953488372093
82.5,3,0,0.00036755697133055625,0.0
83.5,0,0,0.0,0.0
84.5,1,0,0.00012251899044351874,0.0
85.5,2,0,0.0002450379808870375,0.0
86.5,2,0,0.0002450379808870375,0.0
87.5,1,0,0.00012251899044351874,0.0
88.5,3,0,0.00036755697133055625,0.0
89.5,1,0,0.00012251899044351874,0.0
90.5,2,0,0.0002450379808870375,0.0
91.5,2,0,0.0002450379808870375,0.0
92.5,3,0,0.00036755697133055625,0.0
93.5,2,0,0.0002450379808870375,0.0
94.5,2,0,0.0002450379808870375,0.0
95.5,0,0,0.0,0.0
96.5,0,0,0.0,0.0
97.5,0,0,0.0,0.0
98.5,0,0,0.0,0.0
99.5,1,0,0.00012251899044351874,0.0
100.5,2,0,0.0002450379808870375,0.0
101.5,0,0,0.0,0.0
102.5,0,0,0.0,0.0
103.5,1,0,0.00012251899044351874,0.0
104.5,0,0,0.0,0.0
105.5,0,0,0.0,0.0
106.5,1,0,0.00012251899044351874,0.0
107.5,1,0,0.00012251899044351874,0.0
108.5,0,1,0.0,0.005813953488372093
109.5,0,0,0.0,0.0
110.5,1,0,0.00012251899044351874,0.0
111.5,1,0,0.00012251899044351874,0.0
112.5,1,1,0.00012251899044351874,0.005813953488372093
113.5,0,0,0.0,0.0
114.5,4,0,0.000490075961774075,0.0
115.5,0,0,0.0,0.0
116.5,4,0,0.000490075961774075,0.0
117.5,8,0,0.00098015192354815,0.0
118.5,12,0,0.001470227885322225,0.0
119.5,6,0,0.0007351139426611125,0.0
120.5,10,0,0.0012251899044351876,0.0
121.5,6,1,0.0007351139426611125,0.005813953488372093
122.5,5,0,0.0006125949522175938,0.0
123.5,4,0,0.000490075961774075,0.0
124.5,5,0,0.0006125949522175938,0.0
125.5,3,0,0.00036755697133055625,0.0
126.5,4,0,0.000490075961774075,0.0
127.5,3,0,0.00036755697133055625,0.0
128.5,4,0,0.000490075961774075,0.0
129.5,3,0,0.00036755697133055625,0.0
130.5,2,0,0.0002450379808870375,0.0
131.5,5,0,0.0006125949522175938,0.0
132.5,2,0,0.0002450379808870375,0.0
133.5,3,1,0.00036755697133055625,0.005813953488372093
134.5,1,0,0.00012251899044351874,0.0
135.5,2,0,0.0002450379808870375,0.0
136.5,0,0,0.0,0.0
137.5,1,0,0.00012251899044351874,0.0
138.5,2,0,0.0002450379808870375,0.0
139.5,0,0,0.0,0.0
140.5,0,0,0.0,0.0
141.5,3,0,0.00036755697133055625,0.0
142.5,2,0,0.0002450379808870375,0.0
143.5,0,0,0.0,0.0
144.5,1,0,0.00012251899044351874,0.0
145.5,0,0,0.0,0.0
146.5,0,0,0.0,0.0
147.5,0,0,0.0,0.0
148.5,0,0,0.0,0.0
149.5,0,0,0.0,0.0
150.5,1,0,0.00012251899044351874,0.0
151.5,0,0,0.0,0.0
152.5,0,0,0.0,0.0
153.5,0,0,0.0,0.0
154.5,0,0,0.0,0.0
155.5,0,0,0.0,0.0
156.5,2,0,0.0002450379808870375,0.0
157.5,0,0,0.0,0.0
158.5,1,0,0.00012251899044351874,0.0
159.5,0,0,0.0,0.0
160.5,0,0,0.0,0.0
161.5,0,0,0.0,0.0
162.5,1,0,0.00012251899044351874,0.0
163.5,1,0,0.00012251899044351874,0.0
164.5,1,0,0.00012251899044351874,0.0
165.5,1,0,0.00012251899044351874,0.0
166.5,1,0,0.00012251899044351874,0.0
167.5,0,0,0.0,0.0
168.5,0,0,0.0,0.0
169.5,0,0,0.0,0.0
170.5,0,0,0.0,0.0
171.5,1,0,0.00012251899044351874,0.0
172.5,0,0,0.0,0.0
173.5,0,0,0.0,0.0
174.5,0,0,0.0,0.0
175.5,0,0,0.0,0.0
176.5,0,0,0.0,0.0
177.5,0,0,0.0,0.0
178.5,0,0,0.0,0.0
179.5,0,0,0.0,0.0
180.5,0,0,0.0,0.0
181.5,0,0,0.0,0.0
182.5,0,0,0.0,0.0
183.5,0,0,0.0,0.0
184.5,0,0,0.0,0.0
185.5,0,0,0.0,0.0
186.5,0,0,0.0,0.0
187.5,0,0,0.0,0.0
188.5,0,0,0.0,0.0
189.5,0,0,0.0,0.0
190.5,1,0,0.00012251899044351874,0.0
191.5,0,0,0.0,0.0
192.5,0,0,0.0,0.0
193.5,0,0,0.0,0.0
194.5,0,0,0.0,0.0
195.5,0,0,0.0,0.0
196.5,0,0,0.0,0.0
197.5,0,0,0.0,0.0
198.5,1,0,0.00012251899044351874,0.0
199.5,0,0,0.0,0.0
200.5,0,0,0.0,0.0
201.5,0,0,0.0,0.0
202.5,0,0,0.0,0.0
203.5,0,0,0.0,0.0
204.5,0,0,0.0,0.0
205.5,0,0,0.0,0.0
206.5,1,0,0.00012251899044351874,0.0
207.5,0,0,0.0,0.0
208.5,0,0,0.0,0.0
209.5,0,0,0.0,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,1,0,0.00012251899044351874,0.0
213.5,0,0,0.0,0.0
214.5,0,0,0.0,0.0
215.5,0,0,0.0,0.0
216.5,0,0,0.0,0.0
217.5,0,0,0.0,0.0
218.5,1,0,0.00012251899044351874,0.0
219.5,0,0,0.0,0.0
220.5,0,0,0.0,0.0
221.5,0,0,0.0,0.0
222.5,0,0,0.0,0.0
223.5,0,0,0.0,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,0,0,0.0,0.0
228.5,0,0,0.0,0.0
229.5,1,0,0.00012251899044351874,0.0
230.5,0,0,0.0,0.0
231.5,0,0,0.0,0.0
232.5,0,0,0.0,0.0
233.5,0,0,0.0,0.0
234.5,1,0,0.00012251899044351874,0.0
235.5,0,0,0.0,0.0
236.5,0,0,0.0,0.0
237.5,0,0,0.0,0.0
238.5,0,0,0.0,0.0
239.5,0,0,0.0,0.0
240.5,0,0,0.0,0.0
241.5,0,0,0.0,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,1,0,0.00012251899044351874,0.0
245.5,0,0,0.0,0.0
246.5,0,0,0.0,0.0
247.5,0,0,0.0,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,0,0,0.0,0.0
251.5,0,0,0.0,0.0
252.5,0,0,0.0,0.0
253.5,0,0,0.0,0.0
254.5,0,0,0.0,0.0
255.5,0,0,0.0,0.0
256.5,0,0,0.0,0.0
257.5,0,0,0.0,0.0
258.5,0,0,0.0,0.0
259.5,0,0,0.0,0.0
260.5,0,0,0.0,0.0
261.5,0,0,0.0,0.0
262.5,0,0,0.0,0.0
263.5,0,0,0.0,0.0
264.5,0,0,0.0,0.0
265.5,0,0,0.0,0.0
266.5,0,0,0.0,0.0
267.5,0,0,0.0,0.0
268.5,0,0,0.0,0.0
269.5,0,0,0.0,0.0
270.5,0,0,0.0,0.0
271.5,0,0,0.0,0.0
272.5,0,0,0.0,0.0
273.5,0,0,0.0,0.0
274.5,0,0,0.0,0.0
275.5,0,0,0.0,0.0
276.5,0,0,0.0,0.0
277.5,0,0,0.0,0.0
278.5,0,0,0.0,0.0
279.5,0,0,0.0,0.0
280.5,0,0,0.0,0.0
281.5,0,0,0.0,0.0
282.5,0,0,0.0,0.0
283.5,0,0,0.0,0.0
284.5,0,0,0.0,0.0
285.5,0,0,0.0,0.0
286.5,0,0,0.0,0.0
287.5,0,0,0.0,0.0
288.5,0,0,0.0,0.0
289.5,0,0,0.0,0.0
290.5,0,0,0.0,0.0
291.5,0,0,0.0,0.0
292.5,1,0,0.00012251899044351874,0.0
293.5,0,0,0.0,0.0
294.5,0,0,0.0,0.0
295.5,0,0,0.0,0.0
296.5,0,0,0.0,0.0
297.5,0,0,0.0,0.0
298.5,0,0,0.0,0.0
299.5,0,0,0.0,0.0
300.5,0,0,0.0,0.0
301.5,0,0,0.0,0.0
302.5,0,0,0.0,0.0
303.5,0,0,0.0,0.0
304.5,0,0,0.0,0.0
305.5,0,0,0.0,0.0
306.5,0,0,0.0,0.0
307.5,0,0,0.0,0.0
308.5,0,0,0.0,0.0
309.5,0,0,0.0,0.0
310.5,0,0,0.0,0.0
311.5,0,0,0.0,0.0
312.5,0,0,0.0,0.0
313.5,0,0,0.0,0.0
314.5,0,0,0.0,0.0
315.5,0,0,0.0,0.0
316.5,0,0,0.0,0.0
317.5,0,0,0.0,0.0
318.5,0,0,0.0,0.0
319.5,0,0,0.0,0.0
320.5,0,0,0.0,0.0
321.5,0,0,0.0,0.0
322.5,0,0,0.0,0.0
323.5,0,0,0.0,0.0
324.5,0,0,0.0,0.0
325.5,0,0,0.0,0.0
326.5,0,0,0.0,0.0
327.5,0,0,0.0,0.0
328.5,0,0,0.0,0.0
329.5,0,0,0.0,0.0
330.5,0,0,0.0,0.0
331.5,0,0,0.0,0.0
332.5,0,0,0.0,0.0
333.5,0,0,0.0,0.0
334.5,0,0,0.0,0.0
335.5,0,0,0.0,0.0
336.5,0,0,0.0,0.0
337.5,0,0,0.0,0.0
338.5,0,0,0.0,0.0
339.5,0,0,0.0,0.0
340.5,0,0,0.0,0.0
341.5,0,0,0.0,0.0
342.5,0,0,0.0,0.0
343.5,0,0,0.0,0.0
344.5,0,0,0.0,0.0
345.5,0,0,0.0,0.0
346.5,0,0,0.0,0.0
347.5,0,0,0.0,0.0
348.5,0,0,0.0,0.0
349.5,0,0,0.0,0.0
350.5,0,0,0.0,0.0
351.5,0,0,0.0,0.0
352.5,0,0,0.0,0.0
353.5,0,0,0.0,0.0
354.5,0,0,0.0,0.0
355.5,0,0,0.0,0.0
356.5,0,0,0.0,0.0
357.5,0,0,0.0,0.0
358.5,0,0,0.0,0.0
359.5,0,0,0.0,0.0
360.5,0,0,0.0,0.0
361.5,0,0,0.0,0.0
362.5,0,0,0.0,0.0
363.5,0,0,0.0,0.0
364.5,0,0,0.0,0.0
365.5,0,0,0.0,0.0
366.5,0,0,0.0,0.0
367.5,0,0,0.0,0.0
368.5,0,0,0.0,0.0
369.5,0,0,0.0,0.0
370.5,0,0,0.0,0.0
371.5,0,0,0.0,0.0
372.5,0,0,0.0,0.0
373.5,0,0,0.0,0.0
374.5,0,0,0.0,0.0
375.5,0,0,0.0,0.0
376.5,0,0,0.0,0.0
377.5,0,0,0.0,0.0
378.5,0,0,0.0,0.0
379.5,0,0,0.0,0.0
380.5,0,0,0.0,0.0
381.5,0,0,0.0,0.0
382.5,0,0,0.0,0.0
383.5,0,0,0.0,0.0
384.5,0,0,0.0,0.0
385.5,0,0,0.0,0.0
386.5,0,0,0.0,0.0
387.5,0,0,0.0,0.0
388.5,0,0,0.0,0.0
389.5,0,0,0.0,0.0
390.5,0,0,0.0,0.0
391.5,0,0,0.0,0.0
392.5,0,0,0.0,0.0
393.5,1,0,0.00012251899044351874,0.0
394.5,0,0,0.0,0.0
395.5,0,0,0.0,0.0
396.5,0,0,0.0,0.0
397.5,0,0,0.0,0.0
398.5,0,0,0.0,0.0
399.5,0,0,0.0,0.0
400.5,0,0,0.0,0.0
401.5,0,0,0.0,0.0
402.5,0,0,0.0,0.0
403.5,0,0,0.0,0.0
404.5,0,0,0.0,0.0
405.5,0,0,0.0,0.0
406.5,0,0,0.0,0.0
407.5,0,0,0.0,0.0
408.5,0,0,0.0,0.0
409.5,0,0,0.0,0.0
410.5,0,0,0.0,0.0
411.5,0,0,0.0,0.0
412.5,0,0,0.0,0.0
413.5,0,0,0.0,0.0
414.5,0,0,0.0,0.0
415.5,0,0,0.0,0.0
416.5,0,0,0.0,0.0
417.5,0,0,0.0,0.0
418.5,0,0,0.0,0.0
419.5,0,0,0.0,0.0
420.5,0,0,0.0,0.0
421.5,0,0,0.0,0.0
422.5,0,0,0.0,0.0
423.5,0,0,0.0,0.0
424.5,0,0,0.0,0.0
425.5,0,0,0.0,0.0
426.5,0,0,0.0,0.0
427.5,0,0,0.0,0.0
428.5,0,0,0.0,0.0
429.5,0,0,0.0,0.0
430.5,0,0,0.0,0.0
431.5,0,0,0.0,0.0
432.5,0,0,0.0,0.0
433.5,0,0,0.0,0.0
434.5,0,0,0.0,0.0
435.5,0,0,0.0,0.0
436.5,0,0,0.0,0.0
437.5,0,0,0.0,0.0
438.5,0,0,0.0,0.0
439.5,0,0,0.0,0.0
440.5,0,0,0.0,0.0
441.5,0,0,0.0,0.0
442.5,0,0,0.0,0.0
443.5,0,0,0.0,0.0
444.5,0,0,0.0,0.0
445.5,0,0,0.0,0.0
446.5,0,0,0.0,0.0
447.5,0,0,0.0,0.0
448.5,0,0,0.0,0.0
449.5,0,0,0.0,0.0
450.5,0,0,0.0,0.0
451.5,0,0,0.0,0.0
452.5,0,0,0.0,0.0
453.5,0,0,0.0,0.0
454.5,0,0,0.0,0.0
455.5,0,0,0.0,0.0
456.5,0,0,0.0,0.0
457.5,0,0,0.0,0.0
458.5,0,0,0.0,0.0
459.5,0,0,0.0,0.0
460.5,0,0,0.0,0.0
461.5,0,0,0.0,0.0
462.5,0,0,0.0,0.0
463.5,0,0,0.0,0.0
464.5,0,0,0.0,0.0
465.5,0,0,0.0,0.0
466.5,0,0,0.0,0.0
467.5,0,0,0.0,0.0
468.5,0,0,0.0,0.0
469.5,0,0,0.0,0.0
470.5,0,0,0.0,0.0
471.5,0,0,0.0,0.0
472.5,0,0,0.0,0.0
473.5,0,0,0.0,0.0
474.5,0,0,0.0,0.0
475.5,0,0,0.0,0.0
476.5,0,0,0.0,0.0
477.5,0,0,0.0,0.0
478.5,0,0,0.0,0.0
479.5,0,0,0.0,0.0
480.5,0,0,0.0,0.0
481.5,0,0,0.0,0.0
482.5,0,0,0.0,0.0
483.5,0,0,0.0,0.0
484.5,0,0,0.0,0.0
485.5,0,0,0.0,0.0
486.5,0,0,0.0,0.0
487.5,0,0,0.0,0.0
488.5,0,0,0.0,0.0
489.5,0,0,0.0,0.0
490.5,0,0,0.0,0.0
491.5,0,0,0.0,0.0
492.5,0,0,0.0,0.0
493.5,0,0,0.0,0.0
494.5,0,0,0.0,0.0
495.5,0,0,0.0,0.0
496.5,0,0,0.0,0.0
497.5,0,0,0.0,0.0
498.5,0,0,0.0,0.0
499.5,0,0,0.0,0.0
500.5,0,0,0.0,0.0
501.5,0,0,0.0,0.0
502.5,0,0,0.0,0.0
503.5,0,0,0.0,0.0
504.5,0,0,0.0,0.0
505.5,0,0,0.0,0.0
506.5,1,0,0.00012251899044351874,0.0


==> data/mid/c8/pattern_hist.csv <==
pattern,count
periodical,74453
forward,25196
fan out,15798
fan in,15729
mutual,15590
single,12535
stack (sar),153
scatter gather (sar),115
bipartite (sar),86
gather scatter (sar),67
fan in (sar),60
cycle (sar),30
fan out (sar),15


==> data/mid/c8/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.10651551917713954,1.0,1.9905242231463722,1,0.4191304347826087,1.0,0.20137781383070577
2,0.09673680779399514,2.0,0.4812746276157486,2,0.10260869565217391,2.0,0.09397994321406716
7,0.0954691970591431,3.0,0.2097587107620964,4,0.03826086956521739,3.0,0.06017642317796457
6,0.09195610445112455,4.0,0.11636395301964883,11,0.029565217391304348,4.0,0.04385900094210162
8,0.07638260113722792,5.0,0.07367596146576655,19,0.02782608695652174,5.0,0.03431690550155225
9,0.06026583607982326,6.0,0.05071605973808038,9,0.02608695652173913,6.0,0.028083415573500796
4,0.05211690992720293,7.0,0.03698486251795865,15,0.02608695652173913,7.0,0.023705180903475682
5,0.044221505921553,8.0,0.028134808663069354,5,0.022608695652173914,8.0,0.020468324387658703
10,0.04313498243453696,9.0,0.022104085059075112,8,0.020869565217391306,9.0,0.01798212939950645
11,0.03274057440875013,10.0,0.017813584233916463,10,0.020869565217391306,10.0,0.016015174506908026
12,0.030314005287747636,11.0,0.014654470982390679,14,0.020869565217391306,11.0,0.014421859091612995
13,0.02897395965376118,12.0,0.012262273666783625,12,0.019130434782608695,12.0,0.013106100173842594
14,0.024193256310890587,13.0,0.010408081798850076,13,0.017391304347826087,13.0,0.012001989551326484
15,0.020028249610662418,14.0,0.008942305614153432,21,0.017391304347826087,14.0,0.01106284507120884
16,0.01792763753576473,15.0,0.007763871703499823,3,0.01565217391304348,15.0,0.010254697815697263
18,0.015066459019955816,16.0,0.006802514335121126,6,0.01565217391304348,16.0,0.009552253682008946
1,0.014631849625149396,17.0,0.006008168555197265,7,0.01391304347826087,17.0,0.008936299330401522
17,0.014559414726014994,18.0,0.005344388770500752,17,0.01217391304347826,18.0,0.008391984537354938
19,0.01350910868856615,19.0,0.004784137828240518,24,0.01217391304347826,19.0,0.007907654409641146
20,0.01053927782405563,20.0,0.004307019235931945,18,0.010434782608695653,20.0,0.007474036797260616
21,0.008873275143964361,21.0,0.003897414052674864,20,0.008695652173913044,21.0,0.007083665128855659
22,0.00782296910651552,22.0,0.0035431998178889986,28,0.008695652173913044,22.0,0.0067304608819047755
23,0.007569446959545109,23.0,0.0032348527333738377,22,0.006956521739130435,23.0,0.0064094265264954915
24,0.006591575821230669,24.0,0.0029648075236056665,16,0.006956521739130435,24.0,0.0061164163353718635
25,0.005613704682916229,25.0,0.0027269938415142615,29,0.0052173913043478265,25.0,0.005847962994535701
27,0.004889355691572199,26.0,0.0025164957219249453,32,0.0052173913043478265,26.0,0.005601144808522611
26,0.004853138242004998,27.0,0.002329298147017007,26,0.0052173913043478265,27.0,0.005373482846999809
28,0.004454746296765782,28.0,0.002162096172673122,33,0.0052173913043478265,28.0,0.005162860455185356
32,0.003657962406287349,29.0,0.002012149579735277,27,0.0052173913043478265,29.0,0.004967459663082
29,0.003332005360182536,30.0,0.0018771710585124381,41,0.0034782608695652175,30.0,0.00478571050139039
30,0.0032957879106153345,31.0,0.0017552393732222491,30,0.0034782608695652175,31.0,0.004616250273240561
31,0.002499004020136902,32.0,0.0016447313302780484,23,0.0034782608695652175,32.0,0.004457890576547126
41,0.0024627865705697007,33.0,0.0015442680397568733,34,0.0034782608695652175,33.0,0.004309590412176528
34,0.0023903516714352973,34.0,0.001452672140550275,38,0.0034782608695652175,34.0,0.0041704341090974
33,0.0023903516714352973,35.0,0.0013689335070650988,31,0.0034782608695652175,35.0,0.00403961309087236
36,0.0018470899279272753,36.0,0.0012921815697830863,68,0.0017391304347826088,36.0,0.00391641072703755
35,0.0018470899279272753,37.0,0.0012216628320254094,66,0.0017391304347826088,37.0,0.003800189678275111
42,0.001666002680091268,38.0,0.0011567224980107962,35,0.0017391304347826088,38.0,0.0036903812701001063
37,0.001593567780956865,39.0,0.0010967893755054765,64,0.0017391304347826088,39.0,0.0035864765262835826
40,0.0013762630835536561,40.0,0.0010413634030690146,25,0.0017391304347826088,40.0,0.0034880185678095726
60,0.0013762630835536561,41.0,0.0009900052934548218,80,0.0017391304347826088,41.0,0.0033945961412096995
43,0.0012676107348520518,42.0,0.0009423278928505409,133,0.0017391304347826088,42.0,0.0033058380856045145
61,0.0012676107348520518,43.0,0.0008979889388216969,49,0.0017391304347826088,43.0,0.003221408583652354
116,0.0011227409365832457,44.0,0.0008566849642388507,108,0.0017391304347826088,44.0,0.003141003070068409
45,0.0011227409365832457,45.0,0.0008181461446745178,71,0.0017391304347826088,45.0,0.003064344694089903
115,0.0010503060374488428,46.0,0.0007821319261241655,58,0.0017391304347826088,46.0,0.002991181250488556
44,0.0010140885878816414,47.0,0.000748427300953875,43,0.0017391304347826088,47.0,0.002921282508432107
38,0.0010140885878816414,48.0,0.0007168396245991132,81,0.0017391304347826088,48.0,0.002854437879413471
47,0.00097787113831444,49.0,0.00068719588516744,40,0.0017391304347826088,49.0,0.0027904543751722127
62,0.00097787113831444,50.0,0.0006593403538243236,121,0.0017391304347826088,50.0,0.0027291548144745556
39,0.0009416536887472385,51.0,0.0006331325565018622,36,0.0017391304347826088,51.0,0.0026703762441441675
114,0.0006881315417768281,52.0,0.0006084455177097299,65,0.0017391304347826088,52.0,0.0026139685451211222
48,0.0006519140922096266,53.0,0.0005851642355455903,112,0.0017391304347826088,53.0,0.002559793198787936
63,0.0006156966426424252,54.0,0.0005631843537878056,42,0.0017391304347826088,54.0,0.002507722192511976
46,0.0006156966426424252,55.0,0.0005424110025112795,,,55.0,0.0024576370464506536
64,0.0006156966426424252,56.0,0.0005227577832375742,,,56.0,0.0024094279462601328
118,0.0005794791930752236,57.0,0.0005041458784026633,,,57.0,0.0023629929685288183
66,0.0005794791930752236,58.0,0.00048650326805044355,,,58.0,0.002318237387595636
117,0.0005794791930752236,59.0,0.00046976403925754997,,,59.0,0.0022750730539684975
68,0.0005432617435080221,60.0,0.0004538677759613481,,,60.0,0.00223341783587808
59,0.0005432617435080221,61.0,0.0004387590186755936,,,61.0,0.0021931951166250406
67,0.0005070442939408207,62.0,0.00042438678509963516,,,62.0,0.0021543333413371253
55,0.0005070442939408207,63.0,0.0004107041439078439,,,63.0,0.002116765607572666
50,0.0005070442939408207,64.0,0.00039766783508733765,,,64.0,0.002080429294910455
73,0.0005070442939408207,65.0,0.00038523793110767693,,,65.0,0.0020452657292711505
52,0.00047082684437361924,66.0,0.0003733775339835384,,,66.0,0.002011219878237065
57,0.00047082684437361924,67.0,0.00036205250395306333,,,67.0,0.0019782400740881783
53,0.00043460939480641773,68.0,0.0003512312160592559,,,68.0,0.001946277761662842
49,0.00043460939480641773,69.0,0.0003408843414048942,,,69.0,0.0019152872684908145
69,0.0003983919452392163,70.0,0.0003309846502656849,,,70.0,0.00188522559494138
72,0.0003983919452392163,71.0,0.0003215068346024762,,,71.0,0.0018560522223866156
120,0.00036217449567201476,72.0,0.0003124273478201011,,,72.0,0.001827728937604698
51,0.00036217449567201476,73.0,0.00030372425988526403,,,73.0,0.0018002196718449463
76,0.00036217449567201476,74.0,0.00029537712614502285,,,74.0,0.0017734903531489363
56,0.0003259570461048133,75.0,0.0002873668683860803,,,75.0,0.001747508770673717
71,0.0002897395965376118,76.0,0.0002796756668476713,,,76.0,0.0017222444498967058
121,0.0002897395965376118,77.0,0.00027228686205105196,,,77.0,0.0016976685376996247
122,0.0002897395965376118,78.0,0.00026518486543958617,,,78.0,0.001673753696432879
78,0.00025352214697041035,79.0,0.0002583550779378732,,,79.0,0.0016504740061538492
58,0.00025352214697041035,80.0,0.0002517838156385271,,,80.0,0.001627804874314176
119,0.00021730469740320886,81.0,0.00024545824191303967,,,81.0,0.0016057229522435574
124,0.00021730469740320886,82.0,0.00023936630532029086,,,82.0,0.0015842060578419826
65,0.00021730469740320886,83.0,0.0002334966827541243,,,83.0,0.0015632331039496866
70,0.00018108724783600738,84.0,0.00022783872733119097,,,84.0,0.0015427840319152397
123,0.00018108724783600738,85.0,0.0002223824205730318,,,85.0,0.0015228397499278728
131,0.00018108724783600738,86.0,0.0002171183284830055,,,86.0,0.0015033820757209663
113,0.00018108724783600738,87.0,0.0002120375611599525,,,87.0,0.001484393683290211
79,0.00018108724783600738,88.0,0.0002071317356270853,,,88.0,0.0014658580533027385
77,0.00018108724783600738,89.0,0.00020239294158708578,,,89.0,0.001447759426902963
75,0.00018108724783600738,90.0,0.00019781370984327604,,,90.0,0.0014300827626473383
126,0.0001448697982688059,91.0,0.00019338698315244328,,,91.0,0.0014128136963240672
82,0.0001448697982688059,92.0,0.00018910608929782212,,,92.0,0.0013959385034352455
128,0.0001448697982688059,93.0,0.00018496471619119573,,,93.0,0.001379444064138319
54,0.0001448697982688059,94.0,0.00018095688883136435,,,94.0,0.0013633178304611993
74,0.0001448697982688059,95.0,0.0001770769479625897,,,95.0,0.0013475477956212208
106,0.00010865234870160443,96.0,0.00017331953029128347,,,96.0,0.0013321224652924327
129,0.00010865234870160443,97.0,0.00016967955013235615,,,97.0,0.0013170308306787036
125,0.00010865234870160443,98.0,0.00016615218236845056,,,98.0,0.0013022623432618816
141,0.00010865234870160443,99.0,0.0001627328466158997,,,99.0,0.0012878068911049544
133,0.00010865234870160443,100.0,0.00015941719250080335,,,100.0,0.001273654776599865
80,0.00010865234870160443,101.0,0.00015620108595722703,,,101.0,0.0012597966955584876
88,0.00010865234870160443,102.0,0.00015308059646729243,,,102.0,0.0012462237175533215
127,0.00010865234870160443,103.0,0.0001500519851699396,,,103.0,0.0012329272674218065
92,0.00010865234870160443,104.0,0.00014711169377147967,,,104.0,0.001219899107854864
156,7.243489913440295e-05,105.0,0.00014425633419679073,,,105.0,0.00120713132299639
97,7.243489913440295e-05,106.0,0.0001414826789252034,,,106.0,0.0011946163029860242
110,7.243489913440295e-05,107.0,0.00013878765195982992,,,107.0,0.0011823467293826334
90,7.243489913440295e-05,108.0,0.00013616832038336409,,,108.0,0.0011703155614106488
111,7.243489913440295e-05,109.0,0.00013362188645725835,,,109.0,0.0011585160229756787
132,7.243489913440295e-05,110.0,0.00013114568022471376,,,110.0,0.0011469415903997786
130,7.243489913440295e-05,111.0,0.0001287371525811258,,,111.0,0.0011355859808303622
93,7.243489913440295e-05,112.0,0.000126393868778555,,,112.0,0.0011244431412800791
85,7.243489913440295e-05,113.0,0.00012411350233345388,,,113.0,0.0011135072382580289
100,7.243489913440295e-05,114.0,0.00012189382930931273,,,114.0,0.0011027726479555062
86,7.243489913440295e-05,115.0,0.00011973272294810699,,,115.0,0.0010922339469520558
135,7.243489913440295e-05,116.0,0.0001176281486264558,,,116.0,0.0010818859034100068
91,7.243489913440295e-05,117.0,0.00011557815911425665,,,117.0,0.0010717234687278602
107,7.243489913440295e-05,118.0,0.00011358089011525792,,,118.0,0.0010617417696249323
94,7.243489913440295e-05,119.0,0.00011163455607058588,,,119.0,0.0010519361006315394
142,7.243489913440295e-05,120.0,0.00010973744620766833,,,120.0,0.0010423019169607357
138,7.243489913440295e-05,121.0,0.00010788792081830325,,,121.0,0.0010328348277392333
102,3.6217449567201475e-05,122.0,0.00010608440775082182,,,122.0,0.0010235305895766082
149,3.6217449567201475e-05,123.0,0.00010432539910239717,,,123.0,0.0010143851004532703
109,3.6217449567201475e-05,124.0,0.00010260944809856377,,,124.0,0.0010053943939089642
105,3.6217449567201475e-05,125.0,0.0001009351661479446,,,125.0,0.0009965546335147285
104,3.6217449567201475e-05,126.0,9.930122006104189e-05,,,126.0,0.0009878621076123554
164,3.6217449567201475e-05,127.0,9.770632942273742e-05,,,127.0,0.0009793132243064002
234,3.6217449567201475e-05,128.0,9.614926410887778e-05,,,128.0,0.000970904506694739
103,3.6217449567201475e-05,129.0,9.462884193799192e-05,,,129.0,0.0009626325883245494
229,3.6217449567201475e-05,130.0,9.314392644980886e-05,,,130.0,0.0009544942088614129
218,3.6217449567201475e-05,131.0,9.169342480281724e-05,,,131.0,0.0009464862099599896
112,3.6217449567201475e-05,132.0,9.027628578363702e-05,,,132.0,0.0009386055313254268
144,3.6217449567201475e-05,133.0,8.889149792146467e-05,,,133.0,0.0009308492069553301
84,3.6217449567201475e-05,134.0,8.753808770130538e-05,,,134.0,0.0009232143615527274
212,3.6217449567201475e-05,135.0,8.621511787012649e-05,,,135.0,0.0009156982071010404
190,3.6217449567201475e-05,136.0,8.492168583045408e-05,,,136.0,0.00090829803959261
198,3.6217449567201475e-05,137.0,8.365692211629605e-05,,,137.0,0.0009010112359028184
81,3.6217449567201475e-05,138.0,8.241998894660835e-05,,,138.0,0.000893835250802324
134,3.6217449567201475e-05,139.0,8.121007885183186e-05,,,139.0,0.0008867676141003533
166,3.6217449567201475e-05,140.0,8.002641336931504e-05,,,140.0,0.0008798059279124113
507,3.6217449567201475e-05,141.0,7.88682418037051e-05,,,141.0,0.0008729478640461424
165,3.6217449567201475e-05,142.0,7.773484004863907e-05,,,142.0,0.0008661911614994415
150,3.6217449567201475e-05,143.0,7.662550946629759e-05,,,143.0,0.0008595336240652413
99,3.6217449567201475e-05,144.0,7.553957582159915e-05,,,144.0,0.0008529731180377212
244,3.6217449567201475e-05,145.0,7.447638826801324e-05,,,145.0,0.0008465075700149692
171,3.6217449567201475e-05,146.0,7.343531838215684e-05,,,146.0,0.000840134964793414
89,3.6217449567201475e-05,147.0,7.241575924451345e-05,,,147.0,0.0008338533433495923
163,3.6217449567201475e-05,148.0,7.141712456377497e-05,,,148.0,0.0008276608009050648
292,3.6217449567201475e-05,149.0,7.043884784245879e-05,,,149.0,0.0008215554850705201
393,3.6217449567201475e-05,150.0,6.948038158159334e-05,,,150.0,0.000815535594065321
162,3.6217449567201475e-05,151.0,6.854119652239672e-05,,,151.0,0.000809599375008946
87,3.6217449567201475e-05,152.0,6.762078092299674e-05,,,152.0,0.0008037451222809686
158,3.6217449567201475e-05,153.0,6.671863986835542e-05,,,153.0,0.0007979711759463977
206,3.6217449567201475e-05,154.0,6.583429461166844e-05,,,154.0,0.0007922759202433638
137,3.6217449567201475e-05,155.0,6.496728194561099e-05,,,155.0,0.0007866577821302981
108,3.6217449567201475e-05,156.0,6.411715360189528e-05,,,156.0,0.000781115229889899
,,157.0,6.328347567769336e-05,,,157.0,0.0007756467717873146
,,158.0,6.246582808756122e-05,,,158.0,0.0007702509547801117
,,159.0,6.166380403957779e-05,,,159.0,0.0007649263632777145
,,160.0,6.087700953448469e-05,,,160.0,0.0007596716179481223
,,161.0,6.0105062886680795e-05,,,161.0,0.0007544853745698193
,,162.0,5.9347594265989316e-05,,,162.0,0.0007493663229269
,,163.0,5.860424525917517e-05,,,163.0,0.000744313185745523
,,164.0,5.787466845024639e-05,,,164.0,0.0007393247176699125
,,165.0,5.715852701862639e-05,,,165.0,0.0007343997042761976
,,166.0,5.645549435433332e-05,,,166.0,0.0007295369611224796
,,167.0,5.576525368934953e-05,,,167.0,0.0007247353328335811
,,168.0,5.508749774440787e-05,,,168.0,0.0007199936922190177
,,169.0,5.442192839046317e-05,,,169.0,0.0007153109394227912
,,170.0,5.3768256324155515e-05,,,170.0,0.0007106860011036806
,,171.0,5.312620075660897e-05,,,171.0,0.000706117829644762
,,172.0,5.2495489114943756e-05,,,172.0,0.0007016054023909536
,,173.0,5.187585675591205e-05,,,173.0,0.0006971477209134332
,,174.0,5.1267046691098506e-05,,,174.0,0.0006927438102998356
,,175.0,5.066880932315506e-05,,,175.0,0.0006883927184691811
,,176.0,5.008090219256714e-05,,,176.0,0.0006840935155105393
,,177.0,4.950308973447375e-05,,,177.0,0.0006798452930444781
,,178.0,4.8935143045088136e-05,,,178.0,0.0006756471636063843
,,179.0,4.837683965728875e-05,,,179.0,0.0006714982600507955
,,180.0,4.782796332497166e-05,,,180.0,0.0006673977349759083
,,181.0,4.728830381577585e-05,,,181.0,0.000663344760167476
,,182.0,4.6757656711812425e-05,,,182.0,0.0006593385260613385
,,183.0,4.623582321804654e-05,,,183.0,0.0006553782412238597
,,184.0,4.57226099779984e-05,,,184.0,0.0006514631318495851
,,185.0,4.521782889644576e-05,,,185.0,0.0006475924412754569
,,186.0,4.472129696882588e-05,,,186.0,0.0006437654295109541
,,187.0,4.423283611704935e-05,,,187.0,0.0006399813727835554
,,188.0,4.375227303145217e-05,,,188.0,0.0006362395630989442
,,189.0,4.327943901862526e-05,,,189.0,0.0006325393078154045
,,190.0,4.281416985487337e-05,,,190.0,0.0006288799292318739
,,191.0,4.235630564506654e-05,,,191.0,0.0006252607641891509
,,192.0,4.1905690686658914e-05,,,192.0,0.0006216811636837662
,,193.0,4.146217333866002e-05,,,193.0,0.0006181404924940543
,,194.0,4.102560589535335e-05,,,194.0,0.0006146381288179788
,,195.0,4.059584446456722e-05,,,195.0,0.0006111734639222831
,,196.0,4.017274885031119e-05,,,196.0,0.0006077459018025568
,,197.0,3.9756182439600235e-05,,,197.0,0.0006043548588538248
,,198.0,3.934601209329704e-05,,,198.0,0.0006009997635512808
,,199.0,3.8942108040810166e-05,,,199.0,0.0005976800561408037
,,200.0,3.854434377849338e-05,,,200.0,0.000594395188338912
,,201.0,3.815259597159844e-05,,,201.0,0.0005911446230418191
,,202.0,3.776674435963996e-05,,,202.0,0.0005879278340432721
,,203.0,3.738667166503762e-05,,,203.0,0.0005847443057608671
,,204.0,3.7012263504906504e-05,,,204.0,0.000581593532970545
,,205.0,3.664340830587259e-05,,,205.0,0.0005784750205489849
,,206.0,3.627999722179524e-05,,,206.0,0.0005753882832236242
,,207.0,3.5921924054284144e-05,,,207.0,0.0005723328453300409
,,208.0,3.556908517590272e-05,,,208.0,0.0005693082405764515
,,209.0,3.52213794559549e-05,,,209.0,0.0005663140118150774
,,210.0,3.4878708188756444e-05,,,210.0,0.000563349710820152
,,211.0,3.4540975024296325e-05,,,211.0,0.000560414898072344
,,212.0,3.420808590119763e-05,,,212.0,0.0005575091425493797
,,213.0,3.387994898189134e-05,,,213.0,0.0005546320215226618
,,214.0,3.355647458991989e-05,,,214.0,0.0005517831203596819
,,215.0,3.323757514929115e-05,,,215.0,0.0005489620323320384
,,216.0,3.292316512580638e-05,,,216.0,0.0005461683584288737
,,217.0,3.2613160970289345e-05,,,217.0,0.0005434017071755547
,,218.0,3.230748106364639e-05,,,218.0,0.0005406616944574248
,,219.0,3.2006045663690526e-05,,,219.0,0.0005379479433484637
,,220.0,3.170877685366498e-05,,,220.0,0.0005352600839446966
,,221.0,3.14155984924046e-05,,,221.0,0.0005325977532022006
,,222.0,3.112643616607577e-05,,,222.0,0.0005299605947795595
,,223.0,3.084121714143808e-05,,,223.0,0.0005273482588846284
,,224.0,3.05598703205732e-05,,,224.0,0.0005247604021254697
,,225.0,3.028232619702852e-05,,,225.0,0.0005221966873653277
,,226.0,3.0008516813325386e-05,,,226.0,0.0005196567835815181
,,227.0,2.9738375719783606e-05,,,227.0,0.0005171403657281075
,,228.0,2.9471837934615902e-05,,,228.0,0.0005146471146022656
,,229.0,2.920883990524775e-05,,,229.0,0.0005121767167141775
,,230.0,2.8949319470819828e-05,,,230.0,0.0005097288641604026
,,231.0,2.8693215825832007e-05,,,231.0,0.0005073032545005799
,,232.0,2.8440469484889332e-05,,,232.0,0.0005048995906373716
,,233.0,2.819102224851199e-05,,,233.0,0.0005025175806995506
,,234.0,2.7944817169972848e-05,,,234.0,0.0005001569379281328
,,235.0,2.7701798523127332e-05,,,235.0,0.0004978173805654665
,,236.0,2.746191177120197e-05,,,236.0,0.0004954986317471864
,,237.0,2.722510353650905e-05,,,237.0,0.0004932004193969477
,,238.0,2.699132157105623e-05,,,238.0,0.0004909224761238578
,,239.0,2.6760514728020926e-05,,,239.0,0.0004886645391225249
,,240.0,2.6532632934060597e-05,,,240.0,0.0004864263500756466
,,241.0,2.6307627162431103e-05,,,241.0,0.0004842076550590628
,,242.0,2.6085449406886256e-05,,,242.0,0.0004820082044492012
,,243.0,2.586605265633278e-05,,,243.0,0.0004798277528328467
,,244.0,2.564939087021582e-05,,,244.0,0.0004776660589191639
,,245.0,2.543541895461104e-05,,,245.0,0.00047552288545391167
,,246.0,2.5224092739000264e-05,,,246.0,0.0004733979991357822
,,247.0,2.5015368953708382e-05,,,247.0,0.00047129117053480723
,,248.0,2.480920520798022e-05,,,248.0,0.0004692021740127696
,,249.0,2.4605559968676536e-05,,,249.0,0.00046713078764556445
,,250.0,2.4404392539569526e-05,,,250.0,0.00046507679314745416
,,251.0,2.420566304121835e-05,,,251.0,0.000463039975797164
,,252.0,2.4009332391406493e-05,,,252.0,0.0004610201243657651
,,253.0,2.381536228612284e-05,,,253.0,0.0004590170310462971
,,254.0,2.3623715181069542e-05,,,254.0,0.0004570304913850795
,,255.0,2.3434354273679853e-05,,,255.0,0.00045506030421466634
,,256.0,2.32472434856301e-05,,,256.0,0.00045310627158839717
,,257.0,2.3062347445830235e-05,,,257.0,0.0004511681987165023
,,258.0,2.2879631473878147e-05,,,258.0,0.00044924589390371664
,,259.0,2.2699061563963323e-05,,,259.0,0.00044733916848836437
,,260.0,2.252060436920593e-05,,,260.0,0.00044544783678287077
,,261.0,2.2344227186418032e-05,,,261.0,0.00044357171601566497
,,262.0,2.216989794127386e-05,,,262.0,0.0004417106262744342
,,263.0,2.199758517387678e-05,,,263.0,0.0004398643904506951
,,264.0,2.182725802471076e-05,,,264.0,0.0004380328341856436
,,265.0,2.165888622096481e-05,,,265.0,0.00043621578581725274
,,266.0,2.1492440063219013e-05,,,266.0,0.00043441307632858205
,,267.0,2.132789041248135e-05,,,267.0,0.0004326245392972683
,,268.0,2.116520867756478e-05,,,268.0,0.00043085001084616504
,,269.0,2.10043668027944e-05,,,269.0,0.00042908932959510176
,,270.0,2.0845337256034895e-05,,,270.0,0.0004273423366137319
,,271.0,2.0688093017028764e-05,,,271.0,0.00042560887537544277
,,272.0,2.0532607566036126e-05,,,272.0,0.00042388879171229835
,,273.0,2.0378854872767285e-05,,,273.0,0.00042218193377098804
,,274.0,2.0226809385599436e-05,,,274.0,0.00042048815196975753
,,275.0,2.007644602106919e-05,,,275.0,0.00041880729895629276
,,276.0,1.9927740153632974e-05,,,276.0,0.00041713922956653583
,,277.0,1.9780667605687394e-05,,,277.0,0.000415483800784407
,,278.0,1.963520463784223e-05,,,278.0,0.00041384087170241057
,,279.0,1.9491327939438636e-05,,,279.0,0.0004122103034831018
,,280.0,1.9349014619305587e-05,,,280.0,0.0004105919593213924
,,281.0,1.920824219674775e-05,,,281.0,0.0004089857044076757
,,282.0,1.9068988592758166e-05,,,282.0,0.00040739140589174687
,,283.0,1.89312321214494e-05,,,283.0,0.00040580893284750325
,,284.0,1.8794951481696935e-05,,,284.0,0.00040423815623840065
,,285.0,1.866012574898885e-05,,,285.0,0.00040267894888364967
,,286.0,1.852673436747601e-05,,,286.0,0.00040113118542513303
,,287.0,1.8394757142217107e-05,,,287.0,0.0003995947422950251
,,288.0,1.826417423161314e-05,,,288.0,0.000398069497684098
,,289.0,1.8134966140026088e-05,,,289.0,0.0003965553315106958
,,290.0,1.800711371057665e-05,,,290.0,0.00039505212539036114
,,291.0,1.78805981181161e-05,,,291.0,0.00039355976260609956
,,292.0,1.775540086236749e-05,,,292.0,0.00039207812807926266
,,293.0,1.7631503761231556e-05,,,293.0,0.00039060710834103976
,,294.0,1.7508888944252802e-05,,,294.0,0.00038914659150453886
,,295.0,1.738753884624143e-05,,,295.0,0.0003876964672374464
,,296.0,1.7267436201046853e-05,,,296.0,0.0003862566267352488
,,297.0,1.7148564035478726e-05,,,297.0,0.00038482696269500504
,,298.0,1.7030905663371512e-05,,,298.0,0.0003834073692896554
,,299.0,1.6914444679788686e-05,,,299.0,0.0003819977421428544
,,300.0,1.6799164955362876e-05,,,300.0,0.0003805979783043153
,,301.0,1.668505063076834e-05,,,301.0,0.0003792079762256539
,,302.0,1.6572086111322157e-05,,,302.0,0.0003778276357367205
,,303.0,1.6460256061710845e-05,,,303.0,0.00037645685802240817
,,304.0,1.6349545400838992e-05,,,304.0,0.000375095545599926
,,305.0,1.6239939296796743e-05,,,305.0,0.0003737436022965271
,,306.0,1.6131423161943e-05,,,306.0,0.0003724009332276802
,,307.0,1.602398264810132e-05,,,307.0,0.0003710674447756749
,,308.0,1.591760364186551e-05,,,308.0,0.000369743044568651
,,309.0,1.5812272260012214e-05,,,309.0,0.0003684276414600408
,,310.0,1.570797484501753e-05,,,310.0,0.000367121145508417
,,311.0,1.560469796067511e-05,,,311.0,0.00036582346795773456
,,312.0,1.5502428387813082e-05,,,312.0,0.0003645345212179596
,,313.0,1.540115312010724e-05,,,313.0,0.0003632542188460754
,,314.0,1.530085935998807e-05,,,314.0,0.0003619824755274575
,,315.0,1.5201534514639194e-05,,,315.0,0.00036071920705760903
,,316.0,1.510316619208492e-05,,,316.0,0.0003594643303242489
,,317.0,1.5005742197364668e-05,,,317.0,0.0003582177632897444
,,318.0,1.4909250528791979e-05,,,318.0,0.00035697942497388063
,,319.0,1.4813679374296119e-05,,,319.0,0.0003557492354369596
,,320.0,1.4719017107844076e-05,,,320.0,0.00035452711576322137
,,321.0,1.4625252285941029e-05,,,321.0,0.0003533129880445795
,,322.0,1.4532373644207248e-05,,,322.0,0.0003521067753646659
,,323.0,1.444037009402962e-05,,,323.0,0.00035090840178317545
,,324.0,1.4349230719285857e-05,,,324.0,0.0003497177923205065
,,325.0,1.4258944773139655e-05,,,325.0,0.0003485348729426885
,,326.0,1.4169501674905014e-05,,,326.0,0.00034735957054659293
,,327.0,1.408089100697806e-05,,,327.0,0.0003461918129454183
,,328.0,1.3993102511834661e-05,,,328.0,0.00034503152885444703
,,329.0,1.3906126089092289e-05,,,329.0,0.00034387864787706454
,,330.0,1.3819951792634508e-05,,,330.0,0.0003427331004910378
,,331.0,1.3734569827796633e-05,,,331.0,0.00034159481803504646
,,332.0,1.3649970548610998e-05,,,332.0,0.00034046373269546116
,,333.0,1.356614445511047e-05,,,333.0,0.00033933977749336437
,,334.0,1.3483082190688765e-05,,,334.0,0.0003382228862718075
,,335.0,1.3400774539516209e-05,,,335.0,0.00033711299368330126
,,336.0,1.3319212424009634e-05,,,336.0,0.00033601003517753155
,,337.0,1.3238386902355102e-05,,,337.0,0.00033491394698929877
,,338.0,1.3158289166082201e-05,,,338.0,0.00033382466612667447
,,339.0,1.3078910537688716e-05,,,339.0,0.0003327421303593706
,,340.0,1.3000242468314433e-05,,,340.0,0.0003316662782073181
,,341.0,1.2922276535462983e-05,,,341.0,0.00033059704892944927
,,342.0,1.2845004440770539e-05,,,342.0,0.0003295343825126802
,,343.0,1.276841800782031e-05,,,343.0,0.0003284782196610893
,,344.0,1.2692509180001727e-05,,,344.0,0.00032742850178528763
,,345.0,1.2617270018413324e-05,,,345.0,0.00032638517099197703
,,346.0,1.2542692699808249e-05,,,346.0,0.00032534817007369226
,,347.0,1.2468769514581454e-05,,,347.0,0.0003243174424987237
,,348.0,1.2395492864797591e-05,,,348.0,0.0003232929324012162
,,349.0,1.2322855262258679e-05,,,349.0,0.0003222745845714416
,,350.0,1.2250849326610599e-05,,,350.0,0.00032126234444623987
,,351.0,1.2179467783487598e-05,,,351.0,0.0003202561580996272
,,352.0,1.2108703462693858e-05,,,352.0,0.00031925597223356623
,,353.0,1.2038549296421322e-05,,,353.0,0.0003182617341688962
,,354.0,1.1968998317502971e-05,,,354.0,0.0003172733918364188
,,355.0,1.1900043657700708e-05,,,355.0,0.0003162908937681375
,,356.0,1.1831678546027093e-05,,,356.0,0.0003153141890886472
,,357.0,1.1763896307100177e-05,,,357.0,0.0003143432275066703
,,358.0,1.1696690359530656e-05,,,358.0,0.0003133779593067375
,,359.0,1.163005421434067e-05,,,359.0,0.0003124183353410099
,,360.0,1.1563981473413483e-05,,,360.0,0.0003114643070212393
,,361.0,1.149846582797342e-05,,,361.0,0.0003105158263108646
,,362.0,1.1433501057095327e-05,,,362.0,0.00030957284571724123
,,363.0,1.1369081026242962e-05,,,363.0,0.0003086353182840014
,,364.0,1.1305199685835605e-05,,,364.0,0.00030770319758354175
,,365.0,1.1241851069842358e-05,,,365.0,0.0003067764377096371
,,366.0,1.1179029294403433e-05,,,366.0,0.00030585499327017736
,,367.0,1.1116728556477895e-05,,,367.0,0.0003049388193800242
,,368.0,1.1054943132517286e-05,,,368.0,0.00030402787165398733
,,369.0,1.0993667377164507e-05,,,369.0,0.00030312210619991596
,,370.0,1.0932895721977504e-05,,,370.0,0.00030222147961190464
,,371.0,1.0872622674177111e-05,,,371.0,0.0003013259489636105
,,372.0,1.0812842815418619e-05,,,372.0,0.0003004354718016803
,,373.0,1.0753550800586524e-05,,,373.0,0.00029955000613928455
,,374.0,1.0694741356611938e-05,,,374.0,0.00029866951044975744
,,375.0,1.0636409281312212e-05,,,375.0,0.00029779394366034027
,,376.0,1.0578549442252274e-05,,,376.0,0.0002969232651460259
,,377.0,1.0521156775627223e-05,,,377.0,0.00029605743472350314
,,378.0,1.0464226285165734e-05,,,378.0,0.0002951964126451989
,,379.0,1.0407753041053829e-05,,,379.0,0.0002943401595934159
,,380.0,1.035173217887858e-05,,,380.0,0.0002934886366745645
,,381.0,1.0296158898591316e-05,,,381.0,0.0002926418054134874
,,382.0,1.0241028463489953e-05,,,382.0,0.00029179962774787417
,,383.0,1.018633619922001e-05,,,383.0,0.0002909620660227653
,,384.0,1.0132077492793948e-05,,,384.0,0.00029012908298514314
,,385.0,1.0078247791628417e-05,,,385.0,0.000289300641778609
,,386.0,1.0024842602599092e-05,,,386.0,0.00028847670593814363
,,387.0,9.971857491112673e-06,,,387.0,0.000287657239384951
,,388.0,9.919288080195713e-06,,,388.0,0.000286842206421383
,,389.0,9.867130049599969e-06,,,389.0,0.000286031571725943
,,390.0,9.815379134923865e-06,,,390.0,0.0002852253003483685
,,391.0,9.764031126749786e-06,,,391.0,0.0002844233577047899
,,392.0,9.713081869796861e-06,,,392.0,0.0002836257095729648
,,393.0,9.662527262088912e-06,,,393.0,0.00028283232208758626
,,394.0,9.61236325413729e-06,,,394.0,0.0002820431617356633
,,395.0,9.562585848138238e-06,,,395.0,0.0002812581953519736
,,396.0,9.513191097184557e-06,,,396.0,0.0002804773901145851
,,397.0,9.464175104491218e-06,,,397.0,0.0002797007135404475
,,398.0,9.415534022634693e-06,,,398.0,0.00027892813348105033
,,399.0,9.367264052805698e-06,,,399.0,0.00027815961811814824
,,400.0,9.319361444075075e-06,,,400.0,0.0002773951359595507
,,401.0,9.271822492672579e-06,,,401.0,0.00027663465583497644
,,402.0,9.224643541278277e-06,,,402.0,0.00027587814689197034
,,403.0,9.177820978326334e-06,,,403.0,0.0002751255785918821
,,404.0,9.131351237320923e-06,,,404.0,0.00027437692070590583
,,405.0,9.085230796164036e-06,,,405.0,0.0002736321433111792
,,406.0,9.039456176494927e-06,,,406.0,0.00027289121678694125
,,407.0,8.99402394304101e-06,,,407.0,0.0002721541118107474
,,408.0,8.948930702979928e-06,,,408.0,0.00027142079935474166
,,409.0,8.904173105312616e-06,,,409.0,0.000270691250681984
,,410.0,8.859747840247125e-06,,,410.0,0.0002699654373428323
,,411.0,8.815651638592996e-06,,,411.0,0.0002692433311713782
,,412.0,8.771881271165992e-06,,,412.0,0.00026852490428193597
,,413.0,8.728433548202952e-06,,,413.0,0.0002678101290655824
,,414.0,8.685305318786626e-06,,,414.0,0.00026709897818674825
,,415.0,8.642493470280244e-06,,,415.0,0.0002663914245798603
,,416.0,8.59999492777166e-06,,,416.0,0.00026568744144603117
,,417.0,8.557806653526876e-06,,,417.0,0.00026498700224979904
,,418.0,8.515925646452773e-06,,,418.0,0.000264290080715914
,,419.0,8.474348941568867e-06,,,419.0,0.00026359665082617177
,,420.0,8.433073609487922e-06,,,420.0,0.0002629066868162927
,,421.0,8.392096755905236e-06,,,421.0,0.00026222016317284684
,,422.0,8.35141552109646e-06,,,422.0,0.0002615370546302228
,,423.0,8.311027079423768e-06,,,423.0,0.00026085733616764057
,,424.0,8.270928638850227e-06,,,424.0,0.0002601809830062071
,,425.0,8.231117440462204e-06,,,425.0,0.0002595079706060146
,,426.0,8.191590757999678e-06,,,426.0,0.0002588382746632798
,,427.0,8.152345897394289e-06,,,427.0,0.0002581718711075245
,,428.0,8.113380196314974e-06,,,428.0,0.00025750873609879605
,,429.0,8.074691023721084e-06,,,429.0,0.0002568488460249276
,,430.0,8.03627577942279e-06,,,430.0,0.00025619217749883673
,,431.0,7.99813189364869e-06,,,431.0,0.00025553870735586293
,,432.0,7.960256826620445e-06,,,432.0,0.00025488841265114225
,,433.0,7.922648068134345e-06,,,433.0,0.0002542412706570189
,,434.0,7.885303137149656e-06,,,434.0,0.0002535972588604937
,,435.0,7.84821958138362e-06,,,435.0,0.00025295635496070735
,,436.0,7.81139497691302e-06,,,436.0,0.0002523185368664603
,,437.0,7.774826927782128e-06,,,437.0,0.00025168378269376597
,,438.0,7.738513065616984e-06,,,438.0,0.0002510520707634383
,,439.0,7.70245104924585e-06,,,439.0,0.0002504233795987136
,,440.0,7.666638564325724e-06,,,440.0,0.00024979768792290463
,,441.0,7.631073322974845e-06,,,441.0,0.0002491749746570868
,,442.0,7.595753063411019e-06,,,442.0,0.0002485552189178175
,,443.0,7.560675549595717e-06,,,443.0,0.00024793840001488565
,,444.0,7.525838570883802e-06,,,444.0,0.0002473244974490927
,,445.0,7.491239941678802e-06,,,445.0,0.00024671349091006414
,,446.0,7.456877501093628e-06,,,446.0,0.0002461053602740905
,,447.0,7.422749112616625e-06,,,447.0,0.0002455000856019984
,,448.0,7.388852663782887e-06,,,448.0,0.00024489764713704984
,,449.0,7.355186065850706e-06,,,449.0,0.00024429802530287085
,,450.0,7.321747253483098e-06,,,450.0,0.00024370120070140743
,,451.0,7.288534184434296e-06,,,451.0,0.00024310715411090983
,,452.0,7.255544839241122e-06,,,452.0,0.0002425158664839435
,,453.0,7.222777220919158e-06,,,453.0,0.00024192731894542694
,,454.0,7.190229354663635e-06,,,454.0,0.00024134149279069633
,,455.0,7.157899287554935e-06,,,455.0,0.00024075836948359543
,,456.0,7.1257850882686515e-06,,,456.0,0.00024017793065459132
,,457.0,7.09388484679012e-06,,,457.0,0.00023960015809891568
,,458.0,7.0621966741333225e-06,,,458.0,0.00023902503377473013
,,459.0,7.030718702064113e-06,,,459.0,0.00023845253980131644
,,460.0,6.999449082827678e-06,,,460.0,0.00023788265845729043
,,461.0,6.968385988880157e-06,,,461.0,0.0002373153721788398
,,462.0,6.9375276126243555e-06,,,462.0,0.000236750663557985
,,463.0,6.906872166149476e-06,,,463.0,0.00023618851534086313
,,464.0,6.876417880974793e-06,,,464.0,0.0002356289104260342
,,465.0,6.846163007797215e-06,,,465.0,0.00023507183186280978
,,466.0,6.81610581624266e-06,,,466.0,0.0002345172628496037
,,467.0,6.786244594621176e-06,,,467.0,0.0002339651867323038
,,468.0,6.756577649685745e-06,,,468.0,0.0002334155870026653
,,469.0,6.7271033063947125e-06,,,469.0,0.00023286844729672498
,,470.0,6.69781990767777e-06,,,470.0,0.00023232375139323582
,,471.0,6.66872581420544e-06,,,471.0,0.00023178148321212198
,,472.0,6.639819404161997e-06,,,472.0,0.00023124162681295384
,,473.0,6.6110990730217675e-06,,,473.0,0.00023070416639344257
,,474.0,6.582563233328755e-06,,,474.0,0.000230169086287954
,,475.0,6.5542103144795306e-06,,,475.0,0.0002296363709660419
,,476.0,6.526038762509337e-06,,,476.0,0.00022910600503099968
,,477.0,6.498047039881341e-06,,,477.0,0.00022857797321843083
,,478.0,6.470233625279004e-06,,,478.0,0.00022805226039483738
,,479.0,6.442597013401492e-06,,,479.0,0.0002275288515562268
,,480.0,6.415135714762091e-06,,,480.0,0.00022700773182673606
,,481.0,6.387848255489577e-06,,,481.0,0.00022648888645727329
,,482.0,6.360733177132478e-06,,,482.0,0.00022597230082417697
,,483.0,6.333789036466199e-06,,,483.0,0.0002254579604278915
,,484.0,6.307014405302949e-06,,,484.0,0.00022494585089166002
,,485.0,6.280407870304424e-06,,,485.0,0.0002244359579602331
,,486.0,6.253968032797205e-06,,,486.0,0.0002239282674985942
,,487.0,6.227693508590833e-06,,,487.0,0.00022342276549070053
,,488.0,6.2015829277984925e-06,,,488.0,0.00022291943803824023
,,489.0,6.175634934660297e-06,,,489.0,0.00022241827135940445
,,490.0,6.149848187369089e-06,,,490.0,0.00022191925178767526
,,491.0,6.124221357898768e-06,,,491.0,0.00022142236577062829
,,492.0,6.098753131835045e-06,,,492.0,0.0002209275998687502
,,493.0,6.073442208208637e-06,,,493.0,0.00022043494075427107
,,494.0,6.048287299330826e-06,,,494.0,0.00021994437521001073
,,495.0,6.023287130631358e-06,,,495.0,0.00021945589012823985
,,496.0,5.998440440498655e-06,,,496.0,0.0002189694725095547
,,497.0,5.973745980122273e-06,,,497.0,0.0002184851094617656
,,498.0,5.9492025133376e-06,,,498.0,0.00021800278819879943
,,499.0,5.924808816472738e-06,,,499.0,0.0002175224960396151
,,500.0,5.900563678197548e-06,,,500.0,0.00021704422040713255
,,501.0,5.8764658993748126e-06,,,501.0,0.00021656794882717457
,,502.0,5.852514292913483e-06,,,502.0,0.00021609366892742177
,,503.0,5.828707683623986e-06,,,503.0,0.00021562136843637975
,,504.0,5.80504490807555e-06,,,504.0,0.00021515103518235935
,,505.0,5.781524814455519e-06,,,505.0,0.0002146826570924687
,,506.0,5.758146262430628e-06,,,506.0,0.0002142162221916178
,,507.0,5.734908123010196e-06,,,507.0,0.0002137517186015347
,,508.0,5.711809278411227e-06,,,508.0,0.00021328913453979402
,,509.0,5.688848621925375e-06,,,509.0,0.00021282845831885637
,,510.0,5.666025057787728e-06,,,510.0,0.00021236967834512016
,,511.0,5.643337501047433e-06,,,511.0,0.00021191278311798382
,,512.0,5.620784877440065e-06,,,512.0,0.00021145776122891992
,,513.0,5.598366123261773e-06,,,513.0,0.00021100460136055978
,,514.0,5.5760801852451376e-06,,,514.0,0.0002105532922857893
,,515.0,5.5539260204367304e-06,,,515.0,0.0002101038228668553
,,516.0,5.531902596076345e-06,,,516.0,0.00020965618205448253
,,517.0,5.5100088894778665e-06,,,517.0,0.00020921035888700086
,,518.0,5.488243887911769e-06,,,518.0,0.0002087663424894832
,,519.0,5.466606588489198e-06,,,519.0,0.00020832412207289313
,,520.0,5.445095998047633e-06,,,520.0,0.00020788368693324264
,,521.0,5.423711133038084e-06,,,521.0,0.00020744502645075985
,,522.0,5.402451019413821e-06,,,522.0,0.00020700813008906632
,,523.0,5.38131469252059e-06,,,523.0,0.00020657298739436408
,,524.0,5.360301196988312e-06,,,524.0,0.0002061395879946319
,,525.0,5.3394095866242335e-06,,,525.0,0.00020570792159883128
,,526.0,5.318638924307507e-06,,,526.0,0.00020527797799612112
,,527.0,5.297988281885176e-06,,,527.0,0.000204849747055082
,,528.0,5.2774567400695525e-06,,,528.0,0.00020442321872294909
,,529.0,5.257043388336956e-06,,,529.0,0.00020399838302485402
,,530.0,5.236747324827804e-06,,,530.0,0.00020357523006307542
,,531.0,5.216567656248021e-06,,,531.0,0.00020315375001629822
,,532.0,5.196503497771753e-06,,,532.0,0.00020273393313888124
,,533.0,5.176553972945374e-06,,,533.0,0.00020231576976013308
,,534.0,5.156718213592749e-06,,,534.0,0.00020189925028359692
,,535.0,5.136995359721747e-06,,,535.0,0.00020148436518634244
,,536.0,5.117384559431988e-06,,,536.0,0.0002010711050182668
,,537.0,5.097884968823792e-06,,,537.0,0.00020065946040140282
,,538.0,5.078495751908323e-06,,,538.0,0.00020024942202923548
,,539.0,5.059216080518905e-06,,,539.0,0.00019984098066602594
,,540.0,5.0400451342235e-06,,,540.0,0.00019943412714614308
,,541.0,5.020982100238316e-06,,,541.0,0.00019902885237340294
,,542.0,5.002026173342543e-06,,,542.0,0.00019862514732041535
,,543.0,4.983176555794201e-06,,,543.0,0.00019822300302793763
,,544.0,4.964432457247059e-06,,,544.0,0.00019782241060423635
,,545.0,4.945793094668647e-06,,,545.0,0.00019742336122445514
,,546.0,4.9272576922593146e-06,,,546.0,0.0001970258461299906
,,547.0,4.908825481372331e-06,,,547.0,0.00019662985662787443
,,548.0,4.890495700435022e-06,,,548.0,0.0001962353840901629
,,549.0,4.872267594870901e-06,,,549.0,0.00019584241995333266
,,550.0,4.8541404170228184e-06,,,550.0,0.0001954509557176838
,,551.0,4.836113426077069e-06,,,551.0,0.00019506098294674903
,,552.0,4.818185887988493e-06,,,552.0,0.00019467249326670958
,,553.0,4.800357075406509e-06,,,553.0,0.00019428547836581762
,,554.0,4.782626267602099e-06,,,554.0,0.00019389992999382496
,,555.0,4.764992750395718e-06,,,555.0,0.0001935158399614179
,,556.0,4.747455816086114e-06,,,556.0,0.0001931332001396586
,,557.0,4.730014763380051e-06,,,557.0,0.00019275200245943213
,,558.0,4.712668897322915e-06,,,558.0,0.00019237223891090013
,,559.0,4.695417529230198e-06,,,559.0,0.00019199390154295973
,,560.0,4.6782599766198395e-06,,,560.0,0.00019161698246270906
,,561.0,4.661195563145426e-06,,,561.0,0.0001912414738349181
,,562.0,4.644223618530211e-06,,,562.0,0.00019086736788150537
,,563.0,4.627343478501981e-06,,,563.0,0.0001904946568810205
,,564.0,4.6105544847287135e-06,,,564.0,0.00019012333316813213
,,565.0,4.5938559847550585e-06,,,565.0,0.00018975338913312147
,,566.0,4.577247331939591e-06,,,566.0,0.00018938481722138127
,,567.0,4.560727885392853e-06,,,567.0,0.00018901760993292023
,,568.0,4.544297009916163e-06,,,568.0,0.00018865175982187273
,,569.0,4.527954075941182e-06,,,569.0,0.00018828725949601372
,,570.0,4.5116984594702235e-06,,,570.0,0.00018792410161627893
,,571.0,4.495529542017299e-06,,,571.0,0.00018756227889629013
,,572.0,4.479446710549898e-06,,,572.0,0.00018720178410188538
,,573.0,4.463449357431476e-06,,,573.0,0.00018684261005065452
,,574.0,4.447536880364643e-06,,,574.0,0.00018648474961147933
,,575.0,4.431708682335062e-06,,,575.0,0.0001861281957040787
,,576.0,4.415964171556022e-06,,,576.0,0.00018577294129855864
,,577.0,4.400302761413692e-06,,,577.0,0.00018541897941496693
,,578.0,4.384723870413037e-06,,,578.0,0.00018506630312285256
,,579.0,4.3692269221244025e-06,,,579.0,0.00018471490554082987
,,580.0,4.353811345130735e-06,,,580.0,0.0001843647798361471
,,581.0,4.338476572975449e-06,,,581.0,0.00018401591922425956
,,582.0,4.3232220441109294e-06,,,582.0,0.00018366831696840734
,,583.0,4.308047201847639e-06,,,583.0,0.00018332196637919736
,,584.0,4.292951494303863e-06,,,584.0,0.0001829768608141897
,,585.0,4.277934374356035e-06,,,585.0,0.0001826329936774886
,,586.0,4.262995299589681e-06,,,586.0,0.00018229035841933712
,,587.0,4.248133732250939e-06,,,587.0,0.00018194894853571652
,,588.0,4.233349139198654e-06,,,588.0,0.00018160875756794974
,,589.0,4.218640991857071e-06,,,589.0,0.00018126977910230862
,,590.0,4.20400876616906e-06,,,590.0,0.00018093200676962563
,,591.0,4.189451942549921e-06,,,591.0,0.00018059543424490932
,,592.0,4.174970005841732e-06,,,592.0,0.00018026005524696384
,,593.0,4.160562445268236e-06,,,593.0,0.00017992586353801233
,,594.0,4.14622875439027e-06,,,594.0,0.00017959285292332426
,,595.0,4.131968431061708e-06,,,595.0,0.00017926101725084648
,,596.0,4.117780977385945e-06,,,596.0,0.00017893035041083806
,,597.0,4.103665899672875e-06,,,597.0,0.00017860084633550903
,,598.0,4.0896227083963856e-06,,,598.0,0.00017827249899866248
,,599.0,4.0756509181523506e-06,,,599.0,0.0001779453024153407
,,600.0,4.061750047617117e-06,,,600.0,0.00017761925064147452
,,601.0,4.047919619506471e-06,,,601.0,0.00017729433777353656
,,602.0,4.034159160535096e-06,,,602.0,0.00017697055794819772
,,603.0,4.020468201376494e-06,,,603.0,0.0001766479053419873
,,604.0,4.006846276623382e-06,,,604.0,0.0001763263741709565
,,605.0,3.993292924748535e-06,,,605.0,0.00017600595869034542
,,606.0,3.9798076880661104e-06,,,606.0,0.0001756866531942531
,,607.0,3.966390112693392e-06,,,607.0,0.00017536845201531124
,,608.0,3.953039748512995e-06,,,608.0,0.00017505134952436108
,,609.0,3.939756149135503e-06,,,609.0,0.00017473534013013337
,,610.0,3.926538871862539e-06,,,610.0,0.00017442041827893162
,,611.0,3.913387477650254e-06,,,611.0,0.00017410657845431875
,,612.0,3.900301531073247e-06,,,612.0,0.00017379381517680637
,,613.0,3.887280600288888e-06,,,613.0,0.00017348212300354767
,,614.0,3.874324257002064e-06,,,614.0,0.00017317149652803295
,,615.0,3.861432076430311e-06,,,615.0,0.00017286193037978847
,,616.0,3.848603637269366e-06,,,616.0,0.00017255341922407807
,,617.0,3.8358385216590866e-06,,,617.0,0.0001722459577616079
,,618.0,3.823136315149785e-06,,,618.0,0.00017193954072823388
,,619.0,3.8104966066689256e-06,,,619.0,0.00017163416289467227
,,620.0,3.7979189884882136e-06,,,620.0,0.00017132981906621287
,,621.0,3.785403056191044e-06,,,621.0,0.00017102650408243526
,,622.0,3.7729484086403346e-06,,,622.0,0.0001707242128169275
,,623.0,3.760554647946709e-06,,,623.0,0.00017042294017700796
,,624.0,3.7482213794370462e-06,,,624.0,0.00017012268110344964
,,625.0,3.7359482116233817e-06,,,625.0,0.00016982343057020716
,,626.0,3.723734756172161e-06,,,626.0,0.00016952518358414662
,,627.0,3.7115806278738342e-06,,,627.0,0.00016922793518477777
,,628.0,3.699485444612797e-06,,,628.0,0.00016893168044398912
,,629.0,3.687448827337663e-06,,,629.0,0.0001686364144657853
,,630.0,3.6754704000318713e-06,,,630.0,0.00016834213238602733
,,631.0,3.6635497896846222e-06,,,631.0,0.00016804882937217496
,,632.0,3.651686626262135e-06,,,632.0,0.0001677565006230319
,,633.0,3.6398805426792294e-06,,,633.0,0.00016746514136849324
,,634.0,3.628131174771214e-06,,,634.0,0.0001671747468692954
,,635.0,3.616438161266098e-06,,,635.0,0.00016688531241676853
,,636.0,3.6048011437571033e-06,,,636.0,0.0001665968333325911
,,637.0,3.5932197666754805e-06,,,637.0,0.00016630930496854722
,,638.0,3.5816936772636295e-06,,,638.0,0.00016602272270628565
,,639.0,3.57022252554851e-06,,,639.0,0.00016573708195708186
,,640.0,3.5588059643153514e-06,,,640.0,0.0001654523781616017
,,641.0,3.5474436490816455e-06,,,641.0,0.00016516860678966787
,,642.0,3.536135238071429e-06,,,642.0,0.00016488576334002805
,,643.0,3.524880392189846e-06,,,643.0,0.00016460384334012572
,,644.0,3.513678774997986e-06,,,644.0,0.0001643228423458729
,,645.0,3.5025300526880013e-06,,,645.0,0.0001640427559414251
,,646.0,3.491433894058494e-06,,,646.0,0.00016376357973895837
,,647.0,3.480389970490169e-06,,,647.0,0.00016348530937844845
,,648.0,3.469397955921754e-06,,,648.0,0.00016320794052745205
,,649.0,3.458457526826177e-06,,,649.0,0.0001629314688808901
,,650.0,3.4475683621870114e-06,,,650.0,0.00016265589016083317
,,651.0,3.43673014347516e-06,,,651.0,0.0001623812001162887
,,652.0,3.425942554625809e-06,,,652.0,0.00016210739452299054
,,653.0,3.4152052820156157e-06,,,653.0,0.00016183446918318994
,,654.0,3.40451801444015e-06,,,654.0,0.000161562419925449
,,655.0,3.3938804430915762e-06,,,655.0,0.00016129124260443596
,,656.0,3.3832922615365747e-06,,,656.0,0.00016102093310072196
,,657.0,3.372753165694499e-06,,,657.0,0.00016075148732058023
,,658.0,3.3622628538157683e-06,,,658.0,0.0001604829011957869
,,659.0,3.3518210264604912e-06,,,659.0,0.0001602151706834236
,,660.0,3.3414273864773144e-06,,,660.0,0.00015994829176568193
,,661.0,3.331081638982502e-06,,,661.0,0.0001596822604496699
,,662.0,3.320783491339231e-06,,,662.0,0.00015941707276721984
,,663.0,3.3105326531371123e-06,,,663.0,0.00015915272477469834
,,664.0,3.3003288361719256e-06,,,664.0,0.00015888921255281782
,,665.0,3.290171754425572e-06,,,665.0,0.00015862653220644987
,,666.0,3.280061124046233e-06,,,666.0,0.00015836467986444025
,,667.0,3.2699966633287457e-06,,,667.0,0.00015810365167942566
,,668.0,3.259978092695181e-06,,,668.0,0.000157843443827652
,,669.0,3.2500051346756257e-06,,,669.0,0.00015758405250879468
,,670.0,3.240077513889169e-06,,,670.0,0.00015732547394578002
,,671.0,3.2301949570250898e-06,,,671.0,0.0001570677043846087
,,672.0,3.220357192824233e-06,,,672.0,0.00015681074009418078
,,673.0,3.2105639520605924e-06,,,673.0,0.00015655457736612195
,,674.0,3.2008149675230773e-06,,,674.0,0.00015629921251461175
,,675.0,3.191109973997473e-06,,,675.0,0.00015604464187621324
,,676.0,3.1814487082485883e-06,,,676.0,0.00015579086180970408
,,677.0,3.171830909002588e-06,,,677.0,0.00015553786869590918
,,678.0,3.1622563169295125e-06,,,678.0,0.00015528565893753495
,,679.0,3.1527246746259733e-06,,,679.0,0.000155034228959005
,,680.0,3.1432357265980307e-06,,,680.0,0.0001547835752062972
,,681.0,3.1337892192442516e-06,,,681.0,0.00015453369414678236
,,682.0,3.1243849008389327e-06,,,682.0,0.00015428458226906424
,,683.0,3.115022521515511e-06,,,683.0,0.0001540362360828211
,,684.0,3.105701833250129e-06,,,684.0,0.0001537886521186485
,,685.0,3.0964225898453844e-06,,,685.0,0.00015354182692790363
,,686.0,3.0871845469142322e-06,,,686.0,0.00015329575708255102
,,687.0,3.077987461864065e-06,,,687.0,0.00015305043917500952
,,688.0,3.068831093880946e-06,,,688.0,0.00015280586981800077
,,689.0,3.0597152039140086e-06,,,689.0,0.00015256204564439893
,,690.0,3.050639554660015e-06,,,690.0,0.00015231896330708173
,,691.0,3.0416039105480695e-06,,,691.0,0.00015207661947878276
,,692.0,3.0326080377244887e-06,,,692.0,0.0001518350108519455
,,693.0,3.023651704037828e-06,,,693.0,0.00015159413413857778
,,694.0,3.0147346790240564e-06,,,694.0,0.00015135398607010853
,,695.0,3.00585673389188e-06,,,695.0,0.00015111456339724494
,,696.0,2.997017641508224e-06,,,696.0,0.00015087586288983141
,,697.0,2.988217176383846e-06,,,697.0,0.0001506378813367095
,,698.0,2.979455114659111e-06,,,698.0,0.00015040061554557905
,,699.0,2.9707312340898946e-06,,,699.0,0.0001501640623428608
,,700.0,2.9620453140336382e-06,,,700.0,0.0001499282185735599
,,701.0,2.9533971354355412e-06,,,701.0,0.00014969308110113067
,,702.0,2.944786480814891e-06,,,702.0,0.00014945864680734276
,,703.0,2.93621313425153e-06,,,703.0,0.00014922491259214814
,,704.0,2.9276768813724605e-06,,,704.0,0.00014899187537354948
,,705.0,2.9191775093385785e-06,,,705.0,0.0001487595320874696
,,706.0,2.9107148068315446e-06,,,706.0,0.000148527879687622
,,707.0,2.9022885640407844e-06,,,707.0,0.00014829691514538261
,,708.0,2.8938985726506164e-06,,,708.0,0.00014806663544966254
,,709.0,2.8855446258275094e-06,,,709.0,0.0001478370376067819
,,710.0,2.8772265182074663e-06,,,710.0,0.00014760811864034494
,,711.0,2.868944045883533e-06,,,711.0,0.00014737987559111597
,,712.0,2.8606970063934277e-06,,,712.0,0.0001471523055168964
,,713.0,2.8524851987073e-06,,,713.0,0.00014692540549240314
,,714.0,2.844308423215601e-06,,,714.0,0.0001466991726091475
,,715.0,2.83616648171708e-06,,,715.0,0.0001464736039753156
,,716.0,2.8280591774068974e-06,,,716.0,0.00014624869671564964
,,717.0,2.8199863148648526e-06,,,717.0,0.00014602444797133003
,,718.0,2.8119477000437297e-06,,,718.0,0.00014580085489985877
,,719.0,2.803943140257756e-06,,,719.0,0.00014557791467494357
,,720.0,2.795972444171174e-06,,,720.0,0.0001453556244863832
,,721.0,2.7880354217869244e-06,,,721.0,0.0001451339815399536
,,722.0,2.7801318844354418e-06,,,722.0,0.00014491298305729512
,,723.0,2.7722616447635535e-06,,,723.0,0.0001446926262758006
,,724.0,2.7644245167234955e-06,,,724.0,0.00014447290844850436
,,725.0,2.756620315562027e-06,,,725.0,0.0001442538268439723
,,726.0,2.7488488578096537e-06,,,726.0,0.00014403537874619273
,,727.0,2.741109961269958e-06,,,727.0,0.00014381756145446828
,,728.0,2.7334034450090256e-06,,,728.0,0.0001436003722833085
,,729.0,2.7257291293449848e-06,,,729.0,0.00014338380856232364
,,730.0,2.7180868358376335e-06,,,730.0,0.0001431678676361191
,,731.0,2.7104763872781776e-06,,,731.0,0.00014295254686419077
,,732.0,2.7028976076790637e-06,,,732.0,0.0001427378436208214
,,733.0,2.6953503222639067e-06,,,733.0,0.0001425237552949778
,,734.0,2.6878343574575193e-06,,,734.0,0.00014231027929020854
,,735.0,2.6803495408760334e-06,,,735.0,0.0001420974130245432
,,736.0,2.6728957013171175e-06,,,736.0,0.00014188515393039161
,,737.0,2.6654726687502875e-06,,,737.0,0.0001416734994544447
,,738.0,2.658080274307309e-06,,,738.0,0.00014146244705757563
,,739.0,2.6507183502726927e-06,,,739.0,0.0001412519942147421
,,740.0,2.6433867300742796e-06,,,740.0,0.00014104213841488903
,,741.0,2.6360852482739134e-06,,,741.0,0.0001408328771608526
,,742.0,2.6288137405582066e-06,,,742.0,0.0001406242079692646
,,743.0,2.6215720437293885e-06,,,743.0,0.00014041612837045788
,,744.0,2.6143599956962435e-06,,,744.0,0.00014020863590837225
,,745.0,2.6071774354651344e-06,,,745.0,0.00014000172814046158
,,746.0,2.600024203131108e-06,,,746.0,0.0001397954026376013
,,747.0,2.59290013986909e-06,,,747.0,0.00013958965698399682
,,748.0,2.585805087925155e-06,,,748.0,0.00013938448877709258
,,749.0,2.578738890607888e-06,,,749.0,0.00013917989562748203
,,750.0,2.5717013922798176e-06,,,750.0,0.0001389758751588182
,,751.0,2.564692438348935e-06,,,751.0,0.00013877242500772498
,,752.0,2.557711875260294e-06,,,752.0,0.00013856954282370922
,,753.0,2.550759550487684e-06,,,753.0,0.00013836722626907344
,,754.0,2.543835312525385e-06,,,754.0,0.0001381654730188294
,,755.0,2.5369390108799974e-06,,,755.0,0.00013796428076061207
,,756.0,2.5300704960623504e-06,,,756.0,0.00013776364719459477
,,757.0,2.5232296195794813e-06,,,757.0,0.00013756357003340437
,,758.0,2.516416233926696e-06,,,758.0,0.00013736404700203782
,,759.0,2.5096301925796957e-06,,,759.0,0.0001371650758377789
,,760.0,2.5028713499867815e-06,,,760.0,0.00013696665429011572
,,761.0,2.49613956156113e-06,,,761.0,0.00013676878012065913
,,762.0,2.48943468367314e-06,,,762.0,0.00013657145110306142
,,763.0,2.4827565736428494e-06,,,763.0,0.00013637466502293595
,,764.0,2.4761050897324226e-06,,,764.0,0.00013617841967777727
,,765.0,2.4694800911387085e-06,,,765.0,0.00013598271287688197
,,766.0,2.4628814379858634e-06,,,766.0,0.00013578754244127008
,,767.0,2.4563089913180437e-06,,,767.0,0.00013559290620360708
,,768.0,2.4497626130921674e-06,,,768.0,0.00013539880200812672
,,769.0,2.44324216617074e-06,,,769.0,0.00013520522771055422
,,770.0,2.4367475143147423e-06,,,770.0,0.00013501218117803007
,,771.0,2.430278522176593e-06,,,771.0,0.00013481966028903482
,,772.0,2.4238350552931642e-06,,,772.0,0.00013462766293331389
,,773.0,2.417416980078869e-06,,,773.0,0.00013443618701180333
,,774.0,2.4110241638188077e-06,,,774.0,0.00013424523043655627
,,775.0,2.404656474661977e-06,,,775.0,0.00013405479113066953
,,776.0,2.398313781614542e-06,,,776.0,0.00013386486702821128
,,777.0,2.391995954533169e-06,,,777.0,0.00013367545607414873
,,778.0,2.385702864118417e-06,,,778.0,0.00013348655622427705
,,779.0,2.3794343819081897e-06,,,779.0,0.00013329816544514834
,,780.0,2.373190380271249e-06,,,780.0,0.00013311028171400117
,,781.0,2.366970732400782e-06,,,781.0,0.00013292290301869104
,,782.0,2.3607753123080326e-06,,,782.0,0.000132736027357621
,,783.0,2.354603994815984e-06,,,783.0,0.00013254965273967306
,,784.0,2.3484566555531007e-06,,,784.0,0.00013236377718413989
,,785.0,2.342333170947128e-06,,,785.0,0.00013217839872065737
,,786.0,2.336233418218946e-06,,,786.0,0.0001319935153891374
,,787.0,2.3301572753764747e-06,,,787.0,0.0001318091252397013
,,788.0,2.324104621208644e-06,,,788.0,0.00013162522633261374
,,789.0,2.3180753352794026e-06,,,789.0,0.00013144181673821728
,,790.0,2.312069297921795e-06,,,790.0,0.00013125889453686722
,,791.0,2.3060863902320796e-06,,,791.0,0.0001310764578188671
,,792.0,2.3001264940639095e-06,,,792.0,0.00013089450468440462
,,793.0,2.2941894920225548e-06,,,793.0,0.00013071303324348812
,,794.0,2.2882752674591833e-06,,,794.0,0.0001305320416158835
,,795.0,2.2823837044651906e-06,,,795.0,0.00013035152793105162
,,796.0,2.2765146878665763e-06,,,796.0,0.0001301714903280862
,,797.0,2.270668103218376e-06,,,797.0,0.0001299919269556522
,,798.0,2.2648438367991363e-06,,,798.0,0.00012981283597192462
,,799.0,2.259041775605446e-06,,,799.0,0.00012963421554452786
,,800.0,2.253261807346507e-06,,,800.0,0.00012945606385047551
,,801.0,2.247503820438759e-06,,,801.0,0.00012927837907611046
,,802.0,2.241767704000548e-06,,,802.0,0.00012910115941704574
,,803.0,2.2360533478468453e-06,,,803.0,0.00012892440307810552
,,804.0,2.2303606424840078e-06,,,804.0,0.00012874810827326672
,,805.0,2.2246894791045888e-06,,,805.0,0.00012857227322560116
,,806.0,2.219039749582191e-06,,,806.0,0.00012839689616721782
,,807.0,2.2134113464663667e-06,,,807.0,0.00012822197533920594
,,808.0,2.207804162977559e-06,,,808.0,0.0001280475089915781
,,809.0,2.2022180930020923e-06,,,809.0,0.00012787349538321427
,,810.0,2.196653031087202e-06,,,810.0,0.00012769993278180573
,,811.0,2.1911088724361077e-06,,,811.0,0.0001275268194637998
,,812.0,2.185585512903133e-06,,,812.0,0.0001273541537143449
,,813.0,2.180082848988861e-06,,,813.0,0.0001271819338272358
,,814.0,2.1746007778353406e-06,,,814.0,0.00012701015810485963
,,815.0,2.169139197221324e-06,,,815.0,0.00012683882485814204
,,816.0,2.1636980055575535e-06,,,816.0,0.00012666793240649388
,,817.0,2.158277101882085e-06,,,817.0,0.00012649747907775814
,,818.0,2.1528763858556527e-06,,,818.0,0.0001263274632081575
,,819.0,2.147495757757075e-06,,,819.0,0.00012615788314224223
,,820.0,2.142135118478696e-06,,,820.0,0.00012598873723283812
,,821.0,2.1367943695218695e-06,,,821.0,0.0001258200238409954
,,822.0,2.131473412992483e-06,,,822.0,0.00012565174133593744
,,823.0,2.1261721515965144e-06,,,823.0,0.00012548388809501042
,,824.0,2.1208904886356323e-06,,,824.0,0.00012531646250363271
,,825.0,2.115628328002831e-06,,,825.0,0.00012514946295524528
,,826.0,2.1103855741781045e-06,,,826.0,0.00012498288785126206
,,827.0,2.1051621322241533e-06,,,827.0,0.0001248167356010207
,,828.0,2.099957907782134e-06,,,828.0,0.00012465100462173386
,,829.0,2.0947728070674395e-06,,,829.0,0.00012448569333844083
,,830.0,2.089606736865519e-06,,,830.0,0.0001243208001839593
,,831.0,2.0844596045277287e-06,,,831.0,0.00012415632359883772
,,832.0,2.0793313179672245e-06,,,832.0,0.00012399226203130788
,,833.0,2.074221785654882e-06,,,833.0,0.00012382861393723797
,,834.0,2.0691309166152557e-06,,,834.0,0.00012366537778008574
,,835.0,2.0640586204225713e-06,,,835.0,0.00012350255203085226
,,836.0,2.059004807196752e-06,,,836.0,0.00012334013516803594
,,837.0,2.0539693875994767e-06,,,837.0,0.0001231781256775867
,,838.0,2.0489522728302713e-06,,,838.0,0.00012301652205286078
,,839.0,2.0439533746226373e-06,,,839.0,0.00012285532279457568
,,840.0,2.0389726052402058e-06,,,840.0,0.00012269452641076542
,,841.0,2.0340098774729303e-06,,,841.0,0.0001225341314167362
,,842.0,2.0290651046333056e-06,,,842.0,0.00012237413633502253
,,843.0,2.0241382005526237e-06,,,843.0,0.00012221453969534318
,,844.0,2.0192290795772557e-06,,,844.0,0.00012205534003455806
,,845.0,2.0143376565649703e-06,,,845.0,0.000121896535896625
,,846.0,2.009463846881278e-06,,,846.0,0.00012173812583255697
,,847.0,2.004607566395807e-06,,,847.0,0.00012158010840037961
,,848.0,1.999768731478714e-06,,,848.0,0.00012142248216508915
,,849.0,1.9949472589971135e-06,,,849.0,0.00012126524569861042
,,850.0,1.990143066311552e-06,,,850.0,0.00012110839757975531
,,851.0,1.985356071272496e-06,,,851.0,0.00012095193639418157
,,852.0,1.980586192216863e-06,,,852.0,0.00012079586073435179
,,853.0,1.9758333479645682e-06,,,853.0,0.00012064016919949271
,,854.0,1.9710974578151104e-06,,,854.0,0.00012048486039555485
,,855.0,1.9663784415441784e-06,,,855.0,0.00012032993293517245
,,856.0,1.9616762194002917e-06,,,856.0,0.00012017538543762356
,,857.0,1.956990712101462e-06,,,857.0,0.00012002121652879057
,,858.0,1.9523218408318892e-06,,,858.0,0.00011986742484112099
,,859.0,1.9476695272386783e-06,,,859.0,0.0001197140090135884
,,860.0,1.943033693428586e-06,,,860.0,0.00011956096769165385
,,861.0,1.9384142619647967e-06,,,861.0,0.00011940829952722729
,,862.0,1.9338111558637177e-06,,,862.0,0.00011925600317862961
,,863.0,1.9292242985918087e-06,,,863.0,0.00011910407731055461
,,864.0,1.9246536140624293e-06,,,864.0,0.00011895252059403149
,,865.0,1.9200990266327206e-06,,,865.0,0.00011880133170638742
,,866.0,1.9155604611005034e-06,,,866.0,0.00011865050933121048
,,867.0,1.9110378427012097e-06,,,867.0,0.00011850005215831289
,,868.0,1.9065310971048306e-06,,,868.0,0.00011834995888369437
,,869.0,1.9020401504128993e-06,,,869.0,0.00011820022820950589
,,870.0,1.8975649291554877e-06,,,870.0,0.0001180508588440136
,,871.0,1.8931053602882357e-06,,,871.0,0.00011790184950156302
,,872.0,1.8886613711894e-06,,,872.0,0.00011775319890254342
,,873.0,1.8842328896569277e-06,,,873.0,0.00011760490577335273
,,874.0,1.8798198439055543e-06,,,874.0,0.00011745696884636224
,,875.0,1.8754221625639245e-06,,,875.0,0.00011730938685988195
,,876.0,1.8710397746717353e-06,,,876.0,0.00011716215855812587
,,877.0,1.8666726096769042e-06,,,877.0,0.00011701528269117787
,,878.0,1.8623205974327578e-06,,,878.0,0.00011686875801495741
,,879.0,1.857983668195244e-06,,,879.0,0.00011672258329118579
,,880.0,1.8536617526201667e-06,,,880.0,0.00011657675728735253
,,881.0,1.8493547817604427e-06,,,881.0,0.00011643127877668188
,,882.0,1.8450626870633794e-06,,,882.0,0.00011628614653809987
,,883.0,1.8407854003679755e-06,,,883.0,0.00011614135935620113
,,884.0,1.8365228539022425e-06,,,884.0,0.00011599691602121638
,,885.0,1.8322749802805476e-06,,,885.0,0.00011585281532897991
,,886.0,1.8280417125009783e-06,,,886.0,0.00011570905608089728
,,887.0,1.823822983942727e-06,,,887.0,0.00011556563708391332
,,888.0,1.8196187283634966e-06,,,888.0,0.00011542255715048037
,,889.0,1.815428879896928e-06,,,889.0,0.00011527981509852663
,,890.0,1.8112533730500451e-06,,,890.0,0.00011513740975142479
,,891.0,1.8070921427007232e-06,,,891.0,0.00011499533993796087
,,892.0,1.8029451240951755e-06,,,892.0,0.00011485360449230333
,,893.0,1.7988122528454594e-06,,,893.0,0.0001147122022539723
,,894.0,1.7946934649270034e-06,,,894.0,0.00011457113206780897
,,895.0,1.7905886966761524e-06,,,895.0,0.00011443039278394547
,,896.0,1.7864978847877338e-06,,,896.0,0.00011428998325777455
,,897.0,1.7824209663126404e-06,,,897.0,0.00011414990234991984
,,898.0,1.7783578786554354e-06,,,898.0,0.00011401014892620598
,,899.0,1.7743085595719727e-06,,,899.0,0.00011387072185762929
,,900.0,1.7702729471670383e-06,,,900.0,0.00011373162002032836
,,901.0,1.7662509798920096e-06,,,901.0,0.00011359284229555505
,,902.0,1.762242596542532e-06,,,902.0,0.00011345438756964536
,,903.0,1.7582477362562153e-06,,,903.0,0.00011331625473399103
,,904.0,1.754266338510346e-06,,,904.0,0.00011317844268501077
,,905.0,1.7502983431196193e-06,,,905.0,0.00011304095032412209
,,906.0,1.7463436902338882e-06,,,906.0,0.00011290377655771306
,,907.0,1.742402320335929e-06,,,907.0,0.00011276692029711443
,,908.0,1.7384741742392253e-06,,,908.0,0.00011263038045857186
,,909.0,1.7345591930857693e-06,,,909.0,0.00011249415596321834
,,910.0,1.7306573183438786e-06,,,910.0,0.00011235824573704678
,,911.0,1.7267684918060324e-06,,,911.0,0.00011222264871088289
,,912.0,1.7228926555867215e-06,,,912.0,0.00011208736382035808
,,913.0,1.7190297521203178e-06,,,913.0,0.00011195239000588261
,,914.0,1.715179724158957e-06,,,914.0,0.00011181772621261897
,,915.0,1.711342514770441e-06,,,915.0,0.00011168337139045544
,,916.0,1.707518067336154e-06,,,916.0,0.00011154932449397969
,,917.0,1.7037063255489956e-06,,,917.0,0.00011141558448245265
,,918.0,1.6999072334113293e-06,,,918.0,0.00011128215031978266
,,919.0,1.6961207352329473e-06,,,919.0,0.0001111490209744996
,,920.0,1.6923467756290503e-06,,,920.0,0.00011101619541972925
,,921.0,1.6885852995182435e-06,,,921.0,0.00011088367263316792
,,922.0,1.684836252120547e-06,,,922.0,0.00011075145159705707
,,923.0,1.6810995789554217e-06,,,923.0,0.00011061953129815836
,,924.0,1.6773752258398108e-06,,,924.0,0.00011048791072772852
,,925.0,1.6736631388861956e-06,,,925.0,0.00011035658888149473
,,926.0,1.669963264500666e-06,,,926.0,0.0001102255647596299
,,927.0,1.6662755493810066e-06,,,927.0,0.00011009483736672821
,,928.0,1.6625999405147957e-06,,,928.0,0.0001099644057117809
,,929.0,1.6589363851775206e-06,,,929.0,0.0001098342688081521
,,930.0,1.655284830930706e-06,,,930.0,0.00010970442567355476
,,931.0,1.6516452256200563e-06,,,931.0,0.00010957487533002701
,,932.0,1.6480175173736132e-06,,,932.0,0.00010944561680390836
,,933.0,1.6444016545999254e-06,,,933.0,0.00010931664912581619
,,934.0,1.6407975859862348e-06,,,934.0,0.00010918797133062247
,,935.0,1.6372052604966734e-06,,,935.0,0.00010905958245743054
,,936.0,1.633624627370475e-06,,,936.0,0.00010893148154955197
,,937.0,1.6300556361202019e-06,,,937.0,0.00010880366765448383
,,938.0,1.6264982365299817e-06,,,938.0,0.0001086761398238857
,,939.0,1.6229523786537604e-06,,,939.0,0.00010854889711355736
,,940.0,1.6194180128135665e-06,,,940.0,0.00010842193858341598
,,941.0,1.6158950895977894e-06,,,941.0,0.00010829526329747419
,,942.0,1.6123835598594697e-06,,,942.0,0.00010816887032381756
,,943.0,1.6088833747146032e-06,,,943.0,0.00010804275873458283
,,944.0,1.6053944855404563e-06,,,944.0,0.00010791692760593593
,,945.0,1.601916843973896e-06,,,945.0,0.00010779137601805015
,,946.0,1.59845040190973e-06,,,946.0,0.00010766610305508474
,,947.0,1.59499511149906e-06,,,947.0,0.00010754110780516325
,,948.0,1.5915509251476492e-06,,,948.0,0.00010741638936035237
,,949.0,1.5881177955142976e-06,,,949.0,0.0001072919468166406
,,950.0,1.5846956755092344e-06,,,950.0,0.00010716777927391727
,,951.0,1.5812845182925181e-06,,,951.0,0.00010704388583595168
,,952.0,1.5778842772724513e-06,,,952.0,0.00010692026561037216
,,953.0,1.5744949061040053e-06,,,953.0,0.0001067969177086456
,,954.0,1.571116358687257e-06,,,954.0,0.00010667384124605682
,,955.0,1.5677485891658387e-06,,,955.0,0.0001065510353416882
,,956.0,1.5643915519253964e-06,,,956.0,0.00010642849911839943
,,957.0,1.5610452015920628e-06,,,957.0,0.00010630623170280748
,,958.0,1.5577094930309378e-06,,,958.0,0.00010618423222526633
,,959.0,1.5543843813445847e-06,,,959.0,0.00010606249981984751
,,960.0,1.5510698218715327e-06,,,960.0,0.00010594103362431993
,,961.0,1.5477657701847937e-06,,,961.0,0.00010581983278013059
,,962.0,1.5444721820903895e-06,,,962.0,0.00010569889643238486
,,963.0,1.5411890136258875e-06,,,963.0,0.00010557822372982726
,,964.0,1.5379162210589497e-06,,,964.0,0.0001054578138248221
,,965.0,1.534653760885892e-06,,,965.0,0.00010533766587333443
,,966.0,1.5314015898302518e-06,,,966.0,0.00010521777903491101
,,967.0,1.5281596648413689e-06,,,967.0,0.0001050981524726614
,,968.0,1.5249279430929748e-06,,,968.0,0.00010497878535323922
,,969.0,1.5217063819817933e-06,,,969.0,0.00010485967684682347
,,970.0,1.5184949391261504e-06,,,970.0,0.00010474082612710004
,,971.0,1.5152935723645944e-06,,,971.0,0.00010462223237124326
,,972.0,1.5121022397545277e-06,,,972.0,0.0001045038947598976
,,973.0,1.5089208995708453e-06,,,973.0,0.0001043858124771595
,,974.0,1.5057495103045868e-06,,,974.0,0.00010426798471055928
,,975.0,1.5025880306615942e-06,,,975.0,0.00010415041065104324
,,976.0,1.499436419561184e-06,,,976.0,0.00010403308949295569
,,977.0,1.496294636134824e-06,,,977.0,0.00010391602043402132
,,978.0,1.493162639724824e-06,,,978.0,0.00010379920267532757
,,979.0,1.490040389883032e-06,,,979.0,0.00010368263542130707
,,980.0,1.4869278463695439e-06,,,980.0,0.00010356631787972024
,,981.0,1.4838249691514177e-06,,,981.0,0.00010345024926163802
,,982.0,1.480731718401402e-06,,,982.0,0.00010333442878142464
,,983.0,1.477648054496669e-06,,,983.0,0.00010321885565672062
,,984.0,1.4745739380175606e-06,,,984.0,0.00010310352910842567
,,985.0,1.4715093297463397e-06,,,985.0,0.00010298844836068193
,,986.0,1.4684541906659535e-06,,,986.0,0.00010287361264085706
,,987.0,1.4654084819588035e-06,,,987.0,0.0001027590211795278
,,988.0,1.4623721650055268e-06,,,988.0,0.00010264467321046321
,,989.0,1.4593452013837819e-06,,,989.0,0.00010253056797060822
,,990.0,1.4563275528670478e-06,,,990.0,0.00010241670470006743
,,991.0,1.4533191814234285e-06,,,991.0,0.00010230308264208869
,,992.0,1.450320049214468e-06,,,992.0,0.00010218970104304698
,,993.0,1.4473301185939705e-06,,,993.0,0.00010207655915242845
,,994.0,1.4443493521068341e-06,,,994.0,0.0001019636562228143
,,995.0,1.4413777124878875e-06,,,995.0,0.00010185099150986508
,,996.0,1.4384151626607382e-06,,,996.0,0.00010173856427230478
,,997.0,1.4354616657366284e-06,,,997.0,0.00010162637377190525
,,998.0,1.4325171850132967e-06,,,998.0,0.00010151441927347063
,,999.0,1.4295816839738524e-06,,,999.0,0.00010140270004482182
,,1000.0,1.4266551262856516e-06,,,1000.0,0.00010129121535678113


==> data/mid/c8/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,482184,10586,0.9438893760962165,0.9439985732120564
4500.0,2562,81,0.005015190428464044,0.0072231139646869984
7500.0,4206,109,0.0082333688298672,0.009719992866060281
10500.0,5244,158,0.010265284389877224,0.014089530943463527
13500.0,5120,118,0.010022550739163118,0.010522561084358837
16500.0,3860,61,0.0075560636431971934,0.0054396290351346535
19500.0,2614,39,0.005116981959408669,0.0034777956126270733
22500.0,1776,10,0.0034765722876472062,0.0008917424647761727
25500.0,1039,29,0.0020338730894512652,0.002586053147850901
28500.0,700,4,0.0013702706088699573,0.0003566969859104691
31500.0,531,11,0.0010394481332999248,0.0009809167112537899
34500.0,292,0,0.0005715985968428965,0.0
37500.0,223,4,0.0004365290653971436,0.0003566969859104691
40500.0,133,4,0.0002603514156852919,0.0003566969859104691
43500.0,112,0,0.00021924329741919318,0.0
46500.0,74,0,0.00014485717865196692,0.0
49500.0,40,0,7.830117764971186e-05,0.0
52500.0,50,0,9.787647206213981e-05,0.0
55500.0,30,0,5.8725883237283886e-05,0.0
58500.0,21,0,4.1108118266098724e-05,0.0
61500.0,3,0,5.872588323728389e-06,0.0
64500.0,4,0,7.830117764971185e-06,0.0
67500.0,8,0,1.566023552994237e-05,0.0
70500.0,12,0,2.3490353294913554e-05,0.0
73500.0,3,0,5.872588323728389e-06,0.0
76500.0,0,0,0.0,0.0
79500.0,0,0,0.0,0.0
82500.0,4,0,7.830117764971185e-06,0.0
85500.0,0,0,0.0,0.0
88500.0,0,0,0.0,0.0
91500.0,0,0,0.0,0.0
94500.0,0,0,0.0,0.0
97500.0,0,0,0.0,0.0
100500.0,0,0,0.0,0.0
103500.0,0,0,0.0,0.0
106500.0,3,0,5.872588323728389e-06,0.0


==> data/mid/c9/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,3939,4,0.02492627795426069,0.01020408163265306
150.0,5709,9,0.036126966448559096,0.02295918367346939
250.0,9810,15,0.0620783921633149,0.03826530612244898
350.0,13743,31,0.0869667016820017,0.07908163265306123
450.0,17640,48,0.11162720058724514,0.12244897959183673
550.0,20628,41,0.1305354815030438,0.10459183673469388
650.0,21280,45,0.13466138483540682,0.11479591836734694
750.0,19462,68,0.12315694885651728,0.17346938775510204
850.0,16562,42,0.10480553832913571,0.10714285714285714
950.0,11441,27,0.07239947856681812,0.06887755102040816
1050.0,8446,26,0.05344690114284991,0.0663265306122449
1150.0,4828,15,0.03055193449179249,0.03826530612244898
1250.0,2603,11,0.01647197296647387,0.02806122448979592
1350.0,1049,5,0.00663814815283561,0.012755102040816327
1450.0,573,3,0.003625985597306772,0.007653061224489796
1550.0,223,1,0.0014111601888296863,0.002551020408163265
1650.0,90,1,0.0005695265336083936,0.002551020408163265


==> data/mid/c9/balance_curves.csv <==
step,79144,77609,79600,77144(sar),81045(sar),83947(sar)
0,131719.96,75414.03,79536.14,51923.38,130391.25,62471.11
1,131270.06,74637.64,78996.84,51279.87,128774.57,62471.11
2,132499.67,74125.61,78168.63,50725.23,128461.54,62471.11
3,132264.825,74255.19,77642.89,50376.25,127934.9,62471.11
4,132029.98,74384.77,77516.77,50015.4,127799.08333333333,61898.0
5,131587.01,73911.43,77390.65,49338.53,127663.26666666666,61024.05
6,131089.34,73335.75,77264.53,49156.994999999995,127527.45,60550.66
7,130772.08,72952.42,76948.48,48975.46,127031.47,60049.18
8,130454.82,72452.16,76632.43,48752.06,126597.09,59622.58
9,130173.74,71883.32,76117.91,48528.66,126211.39,59239.77
10,129892.66,71399.4,76047.156,48270.36,125696.03,58675.79
11,130563.99,70487.16,75976.402,48012.06,125395.225,58198.35
12,130199.04,70217.17,75905.648,47759.975,125094.42,57610.36
13,129965.75,69947.18,75834.894,47507.89,124648.6,57521.67
14,129732.46,69885.54142857142,75650.18,46675.8,124172.55,57432.98
15,129499.16500000001,69823.90285714285,75444.0,45962.76,123594.91,58083.99
16,129265.87,69762.26428571428,75237.82,45799.19,123453.13666666667,56894.12
17,129183.09,69700.62571428572,74780.7,45635.62,123311.36333333333,56343.56
18,129100.31,69638.98714285715,74535.105,45472.05,123169.59,56176.815
19,129017.53,69577.34857142858,74289.51,45390.96333333333,122518.85,56010.07
20,129290.91,69515.71,73768.28,45309.87666666667,122120.46,55460.75
21,129564.29,69481.46,73624.86333333333,45228.79,121750.14,55868.06
22,129369.035,69447.21,73481.44666666667,45147.70333333333,121597.49666666667,66739.7325
23,129173.78,69412.96,73338.03,45066.61666666667,121444.85333333333,77611.405
24,141765.49,69378.71,73627.92,44985.53,121292.21,88483.0775
25,154357.2,163386.79,106458.5,84497.82,127457.95,99664.94
26,143444.17,106543.39,85901.12,71839.4,122255.53,93103.89
27,142988.51,105956.99,85787.17,71683.77666666666,122522.83,92896.70999999999
28,142372.73,105668.08499999999,85225.14,71528.15333333334,122119.24,92689.53
29,141884.98,105379.18,84448.42,71372.53,121739.14,92198.08
30,141403.18,104724.15,84116.51,71239.69,121260.19,91694.53
31,140838.0,104448.305,83973.98666666666,71106.85,119945.94,91275.35
32,140633.66,104172.46,83831.46333333333,70974.01,119809.57666666668,90049.44
33,140256.79,104345.75,83688.94,70841.17,119673.21333333333,89565.92
34,139910.71,103905.81,83373.7,70585.225,119536.85,89205.69
35,139582.34,103384.07,83204.27249999999,70329.28,119030.71,88768.44
36,139075.7,103210.16333333334,83034.845,70153.77333333333,118761.45000000001,88130.24
37,138979.505,103036.25666666667,82865.41750000001,69978.26666666666,118492.19,87893.425
38,138883.31,102862.35,83119.9,69802.76,118388.255,87656.61
39,138787.115,102595.38,82659.68,69250.25,118284.32,87821.39333333334
40,138690.92,102434.425,82313.41,69918.85,118180.385,87986.17666666667
41,138594.725,102273.47,81989.065,68341.25,118076.45,87108.41
42,138498.53,102112.515,81664.72,67831.78,117719.33,87427.13
43,137935.62,101951.56,81421.35,67681.53666666667,117362.21,87134.63
44,137771.72333333333,101373.08,81177.98,67531.29333333333,117169.82333333333,86842.13
45,137607.82666666666,100892.92,80738.21,67381.05,116977.43666666668,86414.4
46,137443.93,100436.21,80497.02333333333,66839.47,116785.05,85841.62
47,137139.05,100244.26000000001,80255.83666666667,66355.17,116579.755,85463.04
48,136834.17,100052.31,80014.65,65813.6,116374.46,85122.545
49,136731.44,99202.35,79463.67,65291.88,116248.72,84782.05
50,136628.71000000002,98292.4,79218.63500000001,65013.62,116122.98000000001,84360.82
51,136525.98,97761.28,78973.6,64748.65,115997.24,83645.27
52,136423.25,144765.325,95390.66,64483.68,115871.5,83193.45
53,150693.62,191769.37,111693.78,104415.6,123098.38,126426.94
54,150863.40666666668,191435.55,91259.25,104196.38500000001,120812.555,120734.58
55,151033.19333333333,191101.73,91041.45,103977.17,118959.92,121101.12
56,151202.98,134298.1,90823.65,91993.9,118760.126,120597.71
57,150786.89,133714.54,90406.68,93054.74,118560.332,120015.16
58,151526.09,133469.4166666667,89989.71,92933.82500000001,118360.538,119348.52
59,150973.45,133224.29333333333,89881.478,92812.91,118160.74399999999,119070.5
60,150672.07,132979.17,89773.246,92381.4,117960.95,118818.17
61,150199.45,132480.37,89665.01400000001,91766.08,117418.56,118565.84
62,149631.98,132040.29,89556.782,91562.0,117151.36499999999,118488.89833333333
63,149187.45,131720.055,89448.55,91357.92,116884.17,118411.95666666667
64,148796.03,131399.82,89005.29,91164.13500000001,116616.975,118335.015
65,148504.03,129903.87,88404.46,90970.35,117042.28,118258.07333333333
66,148172.53,129652.39499999999,87926.4,90370.56,116398.295,118181.13166666667
67,147840.56,129400.92,87373.14,90155.24,115754.31,118104.19
68,148115.45500000002,129220.08333333333,86782.37,89939.92,115613.695,117659.93
69,147937.04,129039.24666666667,86710.92,89724.6,115473.08,117468.635
70,148452.945,128858.41,86639.47,89479.0,115332.465,117277.34
71,149722.71,128588.43,86568.01999999999,89233.4,115191.85,116873.16
72,149631.7825,127775.06,86496.56999999999,88706.0,115019.945,116395.9
73,149540.85499999998,127316.58,86425.12,88307.19,114848.04,115445.82
74,149449.9275,126918.98,86406.12833333333,88308.54250000001,114484.62,115238.24
75,149359.0,126285.35,86387.13666666666,88309.895,114350.0875,115030.66
76,148830.07,126114.22,86368.14499999999,88311.2475,114215.555,114823.08
77,148255.51,125943.09000000001,86349.15333333334,88205.6,114081.0225,114366.48
78,148446.93,125771.96,86330.16166666667,87582.07,113946.49,113891.21
79,148638.35,124772.52,86311.17,87371.39000000001,113009.3,114263.12
80,148138.7,171776.56,102964.155,87160.71,112461.37,136161.56
81,173322.12,162491.0,119113.57,126672.99,118627.1,158060.0
82,169770.55333333334,162056.31,98329.71,120205.955,113644.78,157371.45
83,166218.98666666666,162215.425,97910.67,114271.72,113336.655,154525.27500000002
84,162667.42,162374.54,97635.465,114018.855,113028.53,151679.1
85,162245.51,161789.04,97360.26,113765.98999999999,112558.96,151178.85
86,161978.285,161391.46,96983.75,113513.125,112049.26,151037.03
87,161711.06,161272.6375,96567.65,113260.26,110436.85,150895.21000000002
88,161615.77666666667,161153.815,96353.86499999999,112726.32,110158.96,150753.39
89,161520.49333333332,161034.9925,96140.08,112242.53,109881.07,150197.32
90,161425.21,160916.17,94883.31,111826.6,109594.99,149676.25
91,161185.43,160009.98,94654.88500000001,111311.35,109405.205,149540.89
92,160945.65,159911.864,94312.51,110874.67,109215.42000000001,149405.53
93,160780.49,159813.748,94182.9525,110699.33666666667,109025.63500000001,149270.16999999998
94,160615.33000000002,159715.632,94053.39499999999,110524.00333333333,108835.85,149134.81
95,160450.17,159617.516,93923.8375,110348.67,108381.96,148578.31
96,160285.01,159519.4,93794.28,109431.43,107829.04,148028.45
97,160457.54,159035.1,93639.905,109166.065,107631.93,147782.31
98,160013.15,159284.44666666668,93485.53,108900.7,107434.82,147223.07
99,159803.68666666668,159533.79333333333,93082.9,108622.43,107101.82,146506.43
100,159594.22333333333,159783.14,92582.17,107959.16,106496.85,145789.79
101,159384.76,159498.945,92103.61,107535.15,106310.465,145355.39
102,159361.51,159214.75,91639.49,107225.165,106124.08,145231.6066666667
103,159338.26,158611.03,91164.06,106915.18,105983.34333333334,145107.82333333333
104,158891.59,158501.41333333333,90688.63,106735.41,105842.60666666666,144984.04
105,158645.685,158391.79666666666,90129.57,106555.64,105701.87,153743.416
106,158910.35,158011.35,89537.72,106041.89,104606.43,162502.79200000002
107,158387.12,157571.46000000002,89742.03,105623.88,104458.1,171262.168
108,170978.83000000002,157131.57,89361.39,125380.02500000001,104309.77,180021.544
109,183570.54,194387.23,122667.36,144528.39,110475.5,188388.01
110,178114.02000000002,194199.91,122152.49,132545.1,109864.6,187872.4
111,172114.2,194012.59,101488.93,132545.1,109371.2,187872.4


==> data/mid/c9/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,0,0,0.0,0.0
3.5,1,0,0.0001218769043266301,0.0
4.5,0,0,0.0,0.0
5.5,1,0,0.0001218769043266301,0.0
6.5,0,0,0.0,0.0
7.5,1,0,0.0001218769043266301,0.0
8.5,0,0,0.0,0.0
9.5,0,0,0.0,0.0
10.5,1,0,0.0001218769043266301,0.0
11.5,2,0,0.0002437538086532602,0.0
12.5,9,0,0.0010968921389396709,0.0
13.5,10,0,0.001218769043266301,0.0
14.5,8,0,0.0009750152346130408,0.0
15.5,11,1,0.001340645947592931,0.007462686567164179
16.5,8,0,0.0009750152346130408,0.0
17.5,8,0,0.0009750152346130408,0.0
18.5,3,0,0.00036563071297989033,0.0
19.5,4,0,0.0004875076173065204,0.0
20.5,0,0,0.0,0.0
21.5,0,0,0.0,0.0
22.5,0,0,0.0,0.0
23.5,0,0,0.0,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,0,0,0.0,0.0
28.5,0,0,0.0,0.0
29.5,1,0,0.0001218769043266301,0.0
30.5,0,0,0.0,0.0
31.5,0,0,0.0,0.0
32.5,1,0,0.0001218769043266301,0.0
33.5,1,0,0.0001218769043266301,0.0
34.5,0,0,0.0,0.0
35.5,1,0,0.0001218769043266301,0.0
36.5,1,0,0.0001218769043266301,0.0
37.5,0,0,0.0,0.0
38.5,0,0,0.0,0.0
39.5,1,0,0.0001218769043266301,0.0
40.5,0,0,0.0,0.0
41.5,1,0,0.0001218769043266301,0.0
42.5,2,0,0.0002437538086532602,0.0
43.5,0,0,0.0,0.0
44.5,2,0,0.0002437538086532602,0.0
45.5,4,0,0.0004875076173065204,0.0
46.5,1,1,0.0001218769043266301,0.007462686567164179
47.5,8,0,0.0009750152346130408,0.0
48.5,15,1,0.0018281535648994515,0.007462686567164179
49.5,27,0,0.0032906764168190127,0.0
50.5,33,0,0.0040219378427787935,0.0
51.5,59,0,0.007190737355271176,0.0
52.5,60,1,0.007312614259597806,0.007462686567164179
53.5,96,1,0.01170018281535649,0.007462686567164179
54.5,160,2,0.019500304692260818,0.014925373134328358
55.5,204,6,0.02486288848263254,0.04477611940298507
56.5,253,4,0.030834856794637416,0.029850746268656716
57.5,331,5,0.040341255332114564,0.03731343283582089
58.5,380,5,0.04631322364411944,0.03731343283582089
59.5,461,9,0.05618525289457648,0.06716417910447761
60.5,549,14,0.06691042047531992,0.1044776119402985
61.5,552,8,0.06727605118829982,0.05970149253731343
62.5,633,3,0.07714808043875686,0.022388059701492536
63.5,610,15,0.07434491163924437,0.11194029850746269
64.5,568,6,0.0692260816575259,0.04477611940298507
65.5,562,11,0.06849482023156611,0.08208955223880597
66.5,546,7,0.06654478976234003,0.05223880597014925
67.5,445,6,0.05423522242535039,0.04477611940298507
68.5,399,10,0.04862888482632541,0.07462686567164178
69.5,290,3,0.03534430225472273,0.022388059701492536
70.5,265,5,0.032297379646556976,0.03731343283582089
71.5,187,4,0.02279098110907983,0.029850746268656716
72.5,144,4,0.017550274223034734,0.029850746268656716
73.5,103,0,0.012553321145642901,0.0
74.5,62,0,0.007556368068251066,0.0
75.5,56,1,0.006825106642291286,0.007462686567164179
76.5,23,0,0.002803168799512492,0.0
77.5,13,0,0.0015843997562461913,0.0
78.5,10,0,0.001218769043266301,0.0
79.5,8,0,0.0009750152346130408,0.0
80.5,0,0,0.0,0.0
81.5,5,0,0.0006093845216331506,0.0
82.5,5,1,0.0006093845216331506,0.007462686567164179


==> data/mid/c9/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,3,0,0.00036545255207698867,0.0
2.5,2,1,0.00024363503471799245,0.007751937984496124
3.5,23,0,0.0028018028992569132,0.0
4.5,94,0,0.011450846631745644,0.0
5.5,104,0,0.012669021805335608,0.0
6.5,80,0,0.009745401388719698,0.0
7.5,137,1,0.01668899987818248,0.007751937984496124
8.5,535,4,0.06517237178706298,0.031007751937984496
9.5,724,0,0.08819588256791326,0.0
10.5,612,10,0.07455232062370569,0.07751937984496124
11.5,490,5,0.05969058350590815,0.03875968992248062
12.5,490,8,0.05969058350590815,0.06201550387596899
13.5,532,9,0.064806919234986,0.06976744186046512
14.5,457,9,0.05567060543306127,0.06976744186046512
15.5,386,6,0.04702156170057254,0.046511627906976744
16.5,314,7,0.03825070045072482,0.05426356589147287
17.5,300,5,0.036545255207698864,0.03875968992248062
18.5,268,5,0.03264709465221099,0.03875968992248062
19.5,259,4,0.031550736995980024,0.031007751937984496
20.5,235,9,0.028627116579364113,0.06976744186046512
21.5,192,8,0.023388963332927275,0.06201550387596899
22.5,177,9,0.021561700572542333,0.06976744186046512
23.5,152,3,0.018516262638567427,0.023255813953488372
24.5,145,4,0.017663540017054453,0.031007751937984496
25.5,104,3,0.012669021805335608,0.023255813953488372
26.5,104,0,0.012669021805335608,0.0
27.5,85,0,0.01035448897551468,0.0
28.5,77,5,0.009379948836642709,0.03875968992248062
29.5,61,1,0.0074308685588987695,0.007751937984496124
30.5,63,1,0.007674503593616762,0.007751937984496124
31.5,49,2,0.005969058350590815,0.015503875968992248
32.5,49,0,0.005969058350590815,0.0
33.5,43,2,0.005238153246436838,0.015503875968992248
34.5,57,0,0.006943598489462785,0.0
35.5,37,0,0.00450724814228286,0.0
36.5,45,0,0.00548178828115483,0.0
37.5,38,0,0.004629065659641857,0.0
38.5,27,1,0.003289072968692898,0.007751937984496124
39.5,28,0,0.0034108904860518942,0.0
40.5,25,0,0.0030454379339749055,0.0
41.5,29,0,0.0035327080034108903,0.0
42.5,24,0,0.0029236204166159093,0.0
43.5,25,0,0.0030454379339749055,0.0
44.5,25,0,0.0030454379339749055,0.0
45.5,16,0,0.0019490802777439396,0.0
46.5,20,0,0.0024363503471799245,0.0
47.5,24,0,0.0029236204166159093,0.0
48.5,20,1,0.0024363503471799245,0.007751937984496124
49.5,12,0,0.0014618102083079547,0.0
50.5,9,0,0.0010963576562309661,0.0
51.5,14,0,0.0017054452430259471,0.0
52.5,14,0,0.0017054452430259471,0.0
53.5,8,0,0.0009745401388719698,0.0
54.5,14,0,0.0017054452430259471,0.0
55.5,2,0,0.00024363503471799245,0.0
56.5,5,1,0.0006090875867949811,0.007751937984496124
57.5,4,0,0.0004872700694359849,0.0
58.5,2,0,0.00024363503471799245,0.0
59.5,5,0,0.0006090875867949811,0.0
60.5,4,0,0.0004872700694359849,0.0
61.5,4,0,0.0004872700694359849,0.0
62.5,12,0,0.0014618102083079547,0.0
63.5,15,0,0.0018272627603849434,0.0
64.5,10,0,0.0012181751735899622,0.0
65.5,9,0,0.0010963576562309661,0.0
66.5,15,0,0.0018272627603849434,0.0
67.5,11,0,0.0013399926909489586,0.0
68.5,11,0,0.0013399926909489586,0.0
69.5,2,1,0.00024363503471799245,0.007751937984496124
70.5,4,1,0.0004872700694359849,0.007751937984496124
71.5,10,0,0.0012181751735899622,0.0
72.5,7,2,0.0008527226215129736,0.015503875968992248
73.5,8,0,0.0009745401388719698,0.0
74.5,4,0,0.0004872700694359849,0.0
75.5,4,0,0.0004872700694359849,0.0
76.5,4,0,0.0004872700694359849,0.0
77.5,3,0,0.00036545255207698867,0.0
78.5,3,0,0.00036545255207698867,0.0
79.5,10,0,0.0012181751735899622,0.0
80.5,4,0,0.0004872700694359849,0.0
81.5,2,0,0.00024363503471799245,0.0
82.5,1,0,0.00012181751735899622,0.0
83.5,0,0,0.0,0.0
84.5,2,0,0.00024363503471799245,0.0
85.5,5,0,0.0006090875867949811,0.0
86.5,0,0,0.0,0.0
87.5,2,0,0.00024363503471799245,0.0
88.5,6,0,0.0007309051041539773,0.0
89.5,1,0,0.00012181751735899622,0.0
90.5,2,0,0.00024363503471799245,0.0
91.5,2,0,0.00024363503471799245,0.0
92.5,0,0,0.0,0.0
93.5,1,0,0.00012181751735899622,0.0
94.5,1,0,0.00012181751735899622,0.0
95.5,0,0,0.0,0.0
96.5,2,0,0.00024363503471799245,0.0
97.5,1,0,0.00012181751735899622,0.0
98.5,1,0,0.00012181751735899622,0.0
99.5,1,0,0.00012181751735899622,0.0
100.5,1,0,0.00012181751735899622,0.0
101.5,4,0,0.0004872700694359849,0.0
102.5,2,0,0.00024363503471799245,0.0
103.5,1,0,0.00012181751735899622,0.0
104.5,0,0,0.0,0.0
105.5,1,0,0.00012181751735899622,0.0
106.5,0,0,0.0,0.0
107.5,1,0,0.00012181751735899622,0.0
108.5,0,0,0.0,0.0
109.5,1,0,0.00012181751735899622,0.0
110.5,1,0,0.00012181751735899622,0.0
111.5,2,0,0.00024363503471799245,0.0
112.5,1,0,0.00012181751735899622,0.0
113.5,1,0,0.00012181751735899622,0.0
114.5,0,0,0.0,0.0
115.5,6,0,0.0007309051041539773,0.0
116.5,3,0,0.00036545255207698867,0.0
117.5,12,0,0.0014618102083079547,0.0
118.5,8,0,0.0009745401388719698,0.0
119.5,11,0,0.0013399926909489586,0.0
120.5,8,0,0.0009745401388719698,0.0
121.5,4,0,0.0004872700694359849,0.0
122.5,6,0,0.0007309051041539773,0.0
123.5,6,0,0.0007309051041539773,0.0
124.5,9,0,0.0010963576562309661,0.0
125.5,4,1,0.0004872700694359849,0.007751937984496124
126.5,2,0,0.00024363503471799245,0.0
127.5,5,0,0.0006090875867949811,0.0
128.5,3,0,0.00036545255207698867,0.0
129.5,2,0,0.00024363503471799245,0.0
130.5,1,0,0.00012181751735899622,0.0
131.5,3,0,0.00036545255207698867,0.0
132.5,1,0,0.00012181751735899622,0.0
133.5,0,0,0.0,0.0
134.5,2,0,0.00024363503471799245,0.0
135.5,1,0,0.00012181751735899622,0.0
136.5,1,0,0.00012181751735899622,0.0
137.5,4,0,0.0004872700694359849,0.0
138.5,2,0,0.00024363503471799245,0.0
139.5,0,0,0.0,0.0
140.5,0,0,0.0,0.0
141.5,0,0,0.0,0.0
142.5,0,0,0.0,0.0
143.5,2,0,0.00024363503471799245,0.0
144.5,3,0,0.00036545255207698867,0.0
145.5,1,0,0.00012181751735899622,0.0
146.5,1,0,0.00012181751735899622,0.0
147.5,2,0,0.00024363503471799245,0.0
148.5,1,0,0.00012181751735899622,0.0
149.5,1,0,0.00012181751735899622,0.0
150.5,1,0,0.00012181751735899622,0.0
151.5,0,0,0.0,0.0
152.5,0,0,0.0,0.0
153.5,0,0,0.0,0.0
154.5,0,0,0.0,0.0
155.5,0,0,0.0,0.0
156.5,0,0,0.0,0.0
157.5,0,0,0.0,0.0
158.5,0,0,0.0,0.0
159.5,1,0,0.00012181751735899622,0.0
160.5,0,0,0.0,0.0
161.5,0,0,0.0,0.0
162.5,2,0,0.00024363503471799245,0.0
163.5,0,0,0.0,0.0
164.5,0,0,0.0,0.0
165.5,0,0,0.0,0.0
166.5,0,0,0.0,0.0
167.5,0,0,0.0,0.0
168.5,0,0,0.0,0.0
169.5,0,0,0.0,0.0
170.5,0,0,0.0,0.0
171.5,0,0,0.0,0.0
172.5,0,0,0.0,0.0
173.5,1,0,0.00012181751735899622,0.0
174.5,0,0,0.0,0.0
175.5,0,0,0.0,0.0
176.5,0,0,0.0,0.0
177.5,0,0,0.0,0.0
178.5,1,0,0.00012181751735899622,0.0
179.5,0,0,0.0,0.0
180.5,0,0,0.0,0.0
181.5,0,0,0.0,0.0
182.5,0,0,0.0,0.0
183.5,1,0,0.00012181751735899622,0.0
184.5,0,0,0.0,0.0
185.5,0,0,0.0,0.0
186.5,0,0,0.0,0.0
187.5,0,0,0.0,0.0
188.5,0,0,0.0,0.0
189.5,1,0,0.00012181751735899622,0.0
190.5,0,0,0.0,0.0
191.5,0,0,0.0,0.0
192.5,0,0,0.0,0.0
193.5,0,0,0.0,0.0
194.5,0,0,0.0,0.0
195.5,0,0,0.0,0.0
196.5,0,0,0.0,0.0
197.5,0,0,0.0,0.0
198.5,0,0,0.0,0.0
199.5,0,0,0.0,0.0
200.5,0,0,0.0,0.0
201.5,0,0,0.0,0.0
202.5,1,0,0.00012181751735899622,0.0
203.5,1,0,0.00012181751735899622,0.0
204.5,0,0,0.0,0.0
205.5,1,0,0.00012181751735899622,0.0
206.5,0,0,0.0,0.0
207.5,1,0,0.00012181751735899622,0.0
208.5,0,0,0.0,0.0
209.5,0,0,0.0,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,0,0,0.0,0.0
213.5,0,0,0.0,0.0
214.5,0,0,0.0,0.0
215.5,0,0,0.0,0.0
216.5,0,0,0.0,0.0
217.5,0,0,0.0,0.0
218.5,0,0,0.0,0.0
219.5,0,0,0.0,0.0
220.5,0,0,0.0,0.0
221.5,1,0,0.00012181751735899622,0.0
222.5,0,0,0.0,0.0
223.5,0,0,0.0,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,0,0,0.0,0.0
228.5,0,0,0.0,0.0
229.5,0,0,0.0,0.0
230.5,0,0,0.0,0.0
231.5,0,0,0.0,0.0
232.5,0,0,0.0,0.0
233.5,0,0,0.0,0.0
234.5,0,0,0.0,0.0
235.5,0,0,0.0,0.0
236.5,0,0,0.0,0.0
237.5,0,0,0.0,0.0
238.5,0,0,0.0,0.0
239.5,0,0,0.0,0.0
240.5,0,0,0.0,0.0
241.5,0,0,0.0,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,1,0,0.00012181751735899622,0.0
245.5,0,0,0.0,0.0
246.5,0,0,0.0,0.0
247.5,0,0,0.0,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,1,0,0.00012181751735899622,0.0
251.5,0,0,0.0,0.0
252.5,0,0,0.0,0.0
253.5,0,0,0.0,0.0
254.5,0,0,0.0,0.0
255.5,0,0,0.0,0.0
256.5,0,0,0.0,0.0
257.5,0,0,0.0,0.0
258.5,0,0,0.0,0.0
259.5,1,0,0.00012181751735899622,0.0
260.5,0,0,0.0,0.0
261.5,0,0,0.0,0.0
262.5,0,0,0.0,0.0
263.5,0,0,0.0,0.0
264.5,0,0,0.0,0.0
265.5,0,0,0.0,0.0
266.5,0,0,0.0,0.0
267.5,0,0,0.0,0.0
268.5,0,0,0.0,0.0
269.5,0,0,0.0,0.0
270.5,0,0,0.0,0.0
271.5,0,0,0.0,0.0
272.5,0,0,0.0,0.0
273.5,0,0,0.0,0.0
274.5,0,0,0.0,0.0
275.5,0,0,0.0,0.0
276.5,0,0,0.0,0.0
277.5,0,0,0.0,0.0
278.5,1,0,0.00012181751735899622,0.0
279.5,0,0,0.0,0.0
280.5,0,0,0.0,0.0
281.5,0,0,0.0,0.0
282.5,0,0,0.0,0.0
283.5,0,0,0.0,0.0
284.5,0,0,0.0,0.0
285.5,0,0,0.0,0.0
286.5,0,0,0.0,0.0
287.5,0,0,0.0,0.0
288.5,0,0,0.0,0.0
289.5,0,0,0.0,0.0
290.5,0,0,0.0,0.0
291.5,0,0,0.0,0.0
292.5,0,0,0.0,0.0
293.5,0,0,0.0,0.0
294.5,0,0,0.0,0.0
295.5,0,0,0.0,0.0
296.5,0,0,0.0,0.0
297.5,0,0,0.0,0.0
298.5,0,0,0.0,0.0
299.5,0,0,0.0,0.0
300.5,0,0,0.0,0.0
301.5,0,0,0.0,0.0
302.5,0,0,0.0,0.0
303.5,0,0,0.0,0.0
304.5,0,0,0.0,0.0
305.5,0,0,0.0,0.0
306.5,0,0,0.0,0.0
307.5,0,0,0.0,0.0
308.5,0,0,0.0,0.0
309.5,0,0,0.0,0.0
310.5,0,0,0.0,0.0
311.5,0,0,0.0,0.0
312.5,0,0,0.0,0.0
313.5,0,0,0.0,0.0
314.5,0,0,0.0,0.0
315.5,0,0,0.0,0.0
316.5,0,0,0.0,0.0
317.5,0,0,0.0,0.0
318.5,0,0,0.0,0.0
319.5,0,0,0.0,0.0
320.5,0,0,0.0,0.0
321.5,0,0,0.0,0.0
322.5,0,0,0.0,0.0
323.5,0,0,0.0,0.0
324.5,0,0,0.0,0.0
325.5,0,0,0.0,0.0
326.5,0,0,0.0,0.0
327.5,0,0,0.0,0.0
328.5,0,0,0.0,0.0
329.5,0,0,0.0,0.0
330.5,0,0,0.0,0.0
331.5,1,0,0.00012181751735899622,0.0
332.5,0,0,0.0,0.0
333.5,0,0,0.0,0.0
334.5,0,0,0.0,0.0
335.5,0,0,0.0,0.0
336.5,0,0,0.0,0.0
337.5,0,0,0.0,0.0
338.5,0,0,0.0,0.0
339.5,1,0,0.00012181751735899622,0.0


==> data/mid/c9/pattern_hist.csv <==
pattern,count
periodical,73925
forward,24755
fan in,15736
fan out,15698
mutual,15557
single,12355
stack (sar),90
scatter gather (sar),78
gather scatter (sar),70
bipartite (sar),49
fan out (sar),41
fan in (sar),34
cycle (sar),30


==> data/mid/c9/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.10294278127387145,1.0,1.8449542139617878,1,0.5010752688172043,1.0,0.168306749793149
2,0.10145138408933833,2.0,0.45472925979025763,2,0.04516129032258064,2.0,0.08499874674068551
7,0.09384889600232803,3.0,0.2004285492788626,8,0.03655913978494624,3.0,0.05699812593057556
6,0.09152086137281291,4.0,0.1120779573523218,3,0.030107526881720432,4.0,0.042926305429619095
8,0.07577025208249973,5.0,0.07140243379109892,7,0.02795698924731183,5.0,0.03445172589789722
9,0.06114728456585792,6.0,0.04939999332487503,10,0.025806451612903226,6.0,0.028785353389694537
4,0.05470881379360518,7.0,0.03617933241570009,5,0.023655913978494623,7.0,0.024728067525638768
10,0.04314139172820196,8.0,0.027624060369598382,13,0.023655913978494623,8.0,0.02167876314057387
5,0.04277763631734022,9.0,0.02177376710057559,14,0.021505376344086023,9.0,0.01930276928043912
11,0.03426575970317559,10.0,0.01759868923539681,20,0.01935483870967742,10.0,0.017398907221331663
12,0.03128296533410935,11.0,0.014515974075078368,4,0.01935483870967742,11.0,0.015838942704435623
13,0.028882179622421882,12.0,0.012175707249681023,16,0.01935483870967742,12.0,0.014537259887787184
14,0.024226110363391656,13.0,0.010357553340492065,22,0.01935483870967742,13.0,0.01343450697409507
15,0.0209886872067222,14.0,0.008917186629671947,12,0.01935483870967742,14.0,0.012488238003416644
16,0.017423884180277183,15.0,0.007756878794839515,11,0.017204301075268817,15.0,0.011667290905845472
17,0.01582336037248554,16.0,0.006808552986957234,21,0.017204301075268817,16.0,0.010948269752113963
1,0.014404714270124769,17.0,0.006023613004356318,9,0.015053763440860216,17.0,0.010313266148743413
18,0.013968207777090685,18.0,0.005366620440530494,18,0.012903225806451613,18.0,0.009748338670186329
19,0.012258557346040522,19.0,0.004811242006464217,15,0.012903225806451613,19.0,0.009242471511463964
20,0.011276417736713834,20.0,0.004337581317048617,28,0.010752688172043012,20.0,0.008786844914349673
21,0.00865737877850933,21.0,0.003930379981834435,19,0.010752688172043012,21.0,0.008374313618309245
22,0.00785711687461351,22.0,0.0035777788393569704,17,0.010752688172043012,22.0,0.007999027259626595
23,0.007202357135062384,23.0,0.003270448565113314,6,0.008602150537634409,23.0,0.007656149591639407
24,0.0069477283474591684,24.0,0.0030009689688619014,24,0.008602150537634409,24.0,0.007341647753427455
25,0.004837946964461096,25.0,0.002763378902690677,23,0.0064516129032258064,25.0,0.007052132007792809
27,0.004656069259030228,26.0,0.002552845229500973,25,0.0064516129032258064,26.0,0.006784732384651887
26,0.004510567094685534,27.0,0.002365416181756031,33,0.004301075268817204,27.0,0.006537002678784421
28,0.004365064930340839,28.0,0.0021978353960421327,72,0.004301075268817204,28.0,0.0063068449755841185
32,0.00298279436906624,29.0,0.0020474001494391724,31,0.004301075268817204,29.0,0.006092449758689478
33,0.002873667745807719,30.0,0.0019118521890501368,38,0.002150537634408602,30.0,0.005892247970296379
29,0.0028009166636353716,31.0,0.0017892928659223107,56,0.002150537634408602,31.0,0.00570487233006277
30,0.0024735367938598088,32.0,0.0016781165822828028,69,0.002150537634408602,32.0,0.00552912589098386
41,0.002328034629515114,33.0,0.001576958172306056,48,0.002150537634408602,33.0,0.005363956299935281
31,0.0022916590884289405,34.0,0.0014846509804988855,30,0.002150537634408602,34.0,0.005208434590553832
34,0.0022189080062565932,35.0,0.001400193223153715,70,0.002150537634408602,35.0,0.005061737603661326
42,0.0018915281364810302,36.0,0.0013227208144408955,125,0.002150537634408602,36.0,0.004923133331182223
36,0.0017460259721363356,37.0,0.0012514852757064734,29,0.002150537634408602,37.0,0.0047919686314891845
60,0.0016368993488778145,38.0,0.0011858356699125004,,,38.0,0.004667658880148515
35,0.0016368993488778145,39.0,0.0011252037445717658,,,39.0,0.00454967920933517
37,0.0015641482667054672,40.0,0.0010690916482670072,,,40.0,0.004437557058421017
40,0.0015641482667054672,41.0,0.0010170617237388014,,,41.0,0.004330865812297977
115,0.0013458950201884253,42.0,0.0009687279859352847,,,42.0,0.00422921934648824
39,0.0012003928558437307,43.0,0.0009237489745635383,,,43.0,0.004132267331703588
61,0.001164017314757557,44.0,0.0008818217335705322,,,44.0,0.004039691177260893
38,0.001164017314757557,45.0,0.0008426767190298723,,,45.0,0.003951200514164459
43,0.0011276417736713834,46.0,0.0008060734753967664,,,46.0,0.0038665301358879333
44,0.0010912662325852098,47.0,0.0007717969504663564,,,47.0,0.0037854373288174386
47,0.0010185151504128623,48.0,0.0007396543434721621,,,48.0,0.003707699535638614
117,0.0010185151504128623,49.0,0.0007094723999870693,,,49.0,0.003633112304194951
62,0.0008366374449819941,50.0,0.0006810950827024546,,,50.0,0.0035614874819278504
46,0.0008002619038958204,51.0,0.0006543815595769758,,,51.0,0.0034926516222556587
116,0.0007638863628096468,52.0,0.0006292044608940692,,,52.0,0.0034264445744161564
63,0.0007638863628096468,53.0,0.0006054483649338529,,,53.0,0.0033627182325880103
59,0.0007275108217234731,54.0,0.000583008478631056,,,54.0,0.0033013354236836275
48,0.0007275108217234731,55.0,0.000561789485053616,,,55.0,0.0032421689161983153
45,0.0006911352806372995,56.0,0.0005417045340311988,,,56.0,0.0031851005350128896
66,0.0006547597395511258,57.0,0.0005226743559746247,,,57.0,0.003130020369163018
54,0.0005456331162926049,58.0,0.0005046264820034286,,,58.0,0.003076826061376873
51,0.0005456331162926049,59.0,0.00048749455605718456,,,59.0,0.0030254221696985354
52,0.0005092575752064311,60.0,0.000471217726801083,,,60.0,0.0029757195928034417
67,0.0005092575752064311,61.0,0.00045574010892340756,,,61.0,0.0029276350517111246
49,0.0005092575752064311,62.0,0.00044101030492331396,,,62.0,0.002881090621540172
68,0.00047288203412025755,63.0,0.00042698097975133495,,,63.0,0.002836013307755966
71,0.0004365064930340839,64.0,0.0004136084817327726,,,64.0,0.0027923346620542635
64,0.0004365064930340839,65.0,0.00040085250410858034,,,65.0,0.0027499904336204593
119,0.0004365064930340839,66.0,0.0003886757822965587,,,66.0,0.002708920252019876
79,0.0004001309519479102,67.0,0.0003770438226298973,,,67.0,0.002669067338420792
65,0.0004001309519479102,68.0,0.00036592465888864666,,,68.0,0.00263037824223929
50,0.00036375541086173656,69.0,0.0003552886334177482,,,69.0,0.0025928026006319495
120,0.00036375541086173656,70.0,0.00034510820003537016,,,70.0,0.0025562929185560597
118,0.00036375541086173656,71.0,0.00033535774628796485,,,71.0,0.002520804367373534
73,0.00036375541086173656,72.0,0.00032601343291239685,,,72.0,0.002486294600199206
53,0.0003273798697755629,73.0,0.0003170530486280085,,,73.0,0.002452723582391017
124,0.0003273798697755629,74.0,0.0003084558786087024,,,74.0,0.002420053435752571
72,0.00029100432868938927,75.0,0.000300202585182192,,,75.0,0.0023882482951707446
56,0.00025462878760321557,76.0,0.00029227509947483396,,,76.0,0.0023572741765452653
125,0.00025462878760321557,77.0,0.0002846565228695817,,,77.0,0.002327098854985735
113,0.00025462878760321557,78.0,0.0002773310372746966,,,78.0,0.00229769175235647
122,0.00025462878760321557,79.0,0.0002702838233145548,,,79.0,0.0022690238333425055
70,0.00021825324651704195,80.0,0.0002635009856534421,,,80.0,0.0022410675092926244
114,0.00021825324651704195,81.0,0.0002569694847505452,,,81.0,0.0022137965491686477
76,0.00021825324651704195,82.0,0.0002506770744210607,,,82.0,0.002187185996995549
123,0.00021825324651704195,83.0,0.0002446122446458554,,,83.0,0.002161212095265217
88,0.00021825324651704195,84.0,0.0002387641691316156,,,84.0,0.002135852213798701
127,0.00018187770543086828,85.0,0.00023312265717595886,,,85.0,0.002111084783618305
85,0.00018187770543086828,86.0,0.00022767810943843153,,,86.0,0.0020868892354225644
75,0.00018187770543086828,87.0,0.00022242147725944544,,,87.0,0.0020632459422944838
126,0.00018187770543086828,88.0,0.00021734422520568584,,,88.0,0.0020401361663069635
121,0.00014550216434469464,89.0,0.0002124382965529125,,,89.0,0.0020175420087195106
80,0.00014550216434469464,90.0,0.0002076960814458853,,,90.0,0.0019954463634874495
109,0.00014550216434469464,91.0,0.0002031103875007971,,,91.0,0.0019738328738293457
128,0.00014550216434469464,92.0,0.000198674412638472,,,92.0,0.0019526858916204001
102,0.00014550216434469464,93.0,0.00019438171995701076,,,93.0,0.0019319904393995367
58,0.00014550216434469464,94.0,0.0001902262144708234,,,94.0,0.001911732174795926
78,0.00014550216434469464,95.0,0.0001862021215593323,,,95.0,0.0018918973571970294
101,0.00014550216434469464,96.0,0.0001823039669832758,,,96.0,0.0018724728164950409
74,0.00014550216434469464,97.0,0.00017852655833968263,,,97.0,0.0018534459237620374
131,0.00014550216434469464,98.0,0.0001748649678383941,,,98.0,0.0018348045637163466
137,0.00014550216434469464,99.0,0.00017131451629362539,,,99.0,0.0018165371088537314
57,0.00014550216434469464,100.0,0.00016787075823361663,,,100.0,0.001798632395127088
107,0.00010912662325852098,101.0,0.000164529468040038,,,101.0,0.0017810796990675413
77,0.00010912662325852098,102.0,0.00016128662703658603,,,102.0,0.001763868716248226
110,0.00010912662325852098,103.0,0.0001581384114532287,,,103.0,0.0017469895409996732
98,0.00010912662325852098,104.0,0.0001550811811989033,,,104.0,0.001730432647292735
96,0.00010912662325852098,105.0,0.00015211146938121596,,,105.0,0.0017141888707113628
69,0.00010912662325852098,106.0,0.00014922597251689572,,,106.0,0.001698249391443412
112,0.00010912662325852098,107.0,0.0001464215413814746,,,107.0,0.001682605718223005
144,0.00010912662325852098,108.0,0.0001436951724509491,,,108.0,0.0016672496731629039
90,0.00010912662325852098,109.0,0.00014104399989206862,,,109.0,0.0016521733774198441
108,7.275108217234732e-05,110.0,0.0001384652880614369,,,110.0,0.0016373692376399336
91,7.275108217234732e-05,111.0,0.00013595642447683046,,,111.0,0.001622829933135019
94,7.275108217234732e-05,112.0,0.00013351491322707444,,,112.0,0.0016085484037444272
95,7.275108217234732e-05,113.0,0.0001311383687894892,,,113.0,0.0015945178383397068
148,7.275108217234732e-05,114.0,0.00012882451022636237,,,114.0,0.0015807316639329695
100,7.275108217234732e-05,115.0,0.00012657115573413058,,,115.0,0.0015671835353521595
132,7.275108217234732e-05,116.0,0.0001243762175209913,,,116.0,0.0015538673254491147
135,7.275108217234732e-05,117.0,0.00012223769699053023,,,117.0,0.0015407771158085983
162,7.275108217234732e-05,118.0,0.00012015368021065435,,,118.0,0.0015279071879286494
81,7.275108217234732e-05,119.0,0.00011812233364868468,,,119.0,0.00151525201484458
129,7.275108217234732e-05,120.0,0.00011614190015489585,,,120.0,0.0015028062531707881
111,7.275108217234732e-05,121.0,0.0001142106951781035,,,121.0,0.0014905647355362708
138,7.275108217234732e-05,122.0,0.0001123271031981094,,,122.0,0.0014785224633912864
87,7.275108217234732e-05,123.0,0.00011048957436092199,,,123.0,0.0014666746001640912
143,7.275108217234732e-05,124.0,0.00010869662130369156,,,124.0,0.0014550164647480204
99,7.275108217234732e-05,125.0,0.00010694681615723682,,,125.0,0.0014435435253004638
82,7.275108217234732e-05,126.0,0.00010523878771490476,,,126.0,0.0014322513933364277
84,7.275108217234732e-05,127.0,0.00010357121875730174,,,127.0,0.0014211358181004917
55,7.275108217234732e-05,128.0,0.00010194284352316803,,,128.0,0.0014101926812019588
146,7.275108217234732e-05,129.0,0.00010035244531734577,,,129.0,0.001399417991498948
147,7.275108217234732e-05,130.0,9.879885424741564e-05,,,130.0,0.001388807880218052
134,7.275108217234732e-05,131.0,9.728094508115528e-05,,,131.0,0.001378358596296996
104,3.637554108617366e-05,132.0,9.579763521750688e-05,,,132.0,0.0013680665019384982
103,3.637554108617366e-05,133.0,9.434788276423535e-05,,,133.0,0.0013579280683642353
205,3.637554108617366e-05,134.0,9.293068471591537e-05,,,134.0,0.0013479398717584836
145,3.637554108617366e-05,135.0,9.154507522630975e-05,,,135.0,0.0013380985893916184
150,3.637554108617366e-05,136.0,9.01901239695931e-05,,,136.0,0.0013284009959142339
250,3.637554108617366e-05,137.0,8.886493458523931e-05,,,137.0,0.0013188439598131832
244,3.637554108617366e-05,138.0,8.756864320172829e-05,,,138.0,0.0013094244400213397
207,3.637554108617366e-05,139.0,8.630041703454065e-05,,,139.0,0.0013001394826733582
202,3.637554108617366e-05,140.0,8.505945305420049e-05,,,140.0,0.0012909862180001462
278,3.637554108617366e-05,141.0,8.384497672039569e-05,,,141.0,0.0012819618573551743
105,3.637554108617366e-05,142.0,8.265624077845746e-05,,,142.0,0.001273063690366141
340,3.637554108617366e-05,143.0,8.149252411471399e-05,,,143.0,0.0012642890822058659
97,3.637554108617366e-05,144.0,8.035313066745054e-05,,,144.0,0.0012556354709766285
149,3.637554108617366e-05,145.0,7.92373883904115e-05,,,145.0,0.0012471003652024884
93,3.637554108617366e-05,146.0,7.814464826596774e-05,,,146.0,0.0012386813414244134
203,3.637554108617366e-05,147.0,7.707428336524911e-05,,,147.0,0.0012303760418933397
189,3.637554108617366e-05,148.0,7.602568795270598e-05,,,148.0,0.0012221821723565347
136,3.637554108617366e-05,149.0,7.499827663271595e-05,,,149.0,0.0012140974999328873
183,3.637554108617366e-05,150.0,7.399148353599594e-05,,,150.0,0.0012061198510729912
130,3.637554108617366e-05,151.0,7.300476154371193e-05,,,151.0,0.0011982471096000883
331,3.637554108617366e-05,152.0,7.20375815473044e-05,,,152.0,0.001190477214828166
159,3.637554108617366e-05,153.0,7.10894317421632e-05,,,153.0,0.0011828081597536765
259,3.637554108617366e-05,154.0,7.015981695339482e-05,,,154.0,0.0011752379893175458
221,3.637554108617366e-05,155.0,6.92482579920271e-05,,,155.0,0.0011677647987342998
89,3.637554108617366e-05,156.0,6.835429104009142e-05,,,156.0,0.0011603867318853024
173,3.637554108617366e-05,157.0,6.747746706311226e-05,,,157.0,0.0011531019797732561
178,3.637554108617366e-05,158.0,6.661735124861688e-05,,,158.0,0.0011459087790352518
,,159.0,6.577352246935754e-05,,,159.0,0.0011388054105118002
,,160.0,6.494557277001063e-05,,,160.0,0.0011317901978693938
,,161.0,6.413310687618755e-05,,,161.0,0.001124861506274286
,,162.0,6.33357417246559e-05,,,162.0,0.00111801774111527
,,163.0,6.255310601373056e-05,,,163.0,0.0011112573467733627
,,164.0,6.178483977285152e-05,,,164.0,0.0011045788054363929
,,165.0,6.1030593950418576e-05,,,165.0,0.001097980635956595
,,166.0,6.0290030019003526e-05,,,166.0,0.0010914613927493957
,,167.0,5.956281959710793e-05,,,167.0,0.0010850196647316734
,,168.0,5.884864408667876e-05,,,168.0,0.0010786540742978457
,,169.0,5.8147194325636675e-05,,,169.0,0.001072363276332224
,,170.0,5.745817025471038e-05,,,170.0,0.001066145957256144
,,171.0,5.678128059790841e-05,,,171.0,0.001060000834108451
,,172.0,5.6116242555994166e-05,,,172.0,0.0010539266536579855
,,173.0,5.546278151236308e-05,,,173.0,0.0010479221915467764
,,174.0,5.4820630750752105e-05,,,174.0,0.0010419862514627115
,,175.0,5.418953118424067e-05,,,175.0,0.0010361176643405036
,,176.0,5.3569231095030083e-05,,,176.0,0.0010303152875898345
,,177.0,5.295948588451441e-05,,,177.0,0.0010245780043496014
,,178.0,5.236005783318043e-05,,,178.0,0.0010189047227672392
,,179.0,5.1770715869897494e-05,,,179.0,0.0010132943753021475
,,180.0,5.119123535018014e-05,,,180.0,0.0010077459180522757
,,181.0,5.062139784302689e-05,,,181.0,0.001002258330102984
,,182.0,5.0060990925958454e-05,,,182.0,0.0009968306128973164
,,183.0,4.950980798789693e-05,,,183.0,0.0009914617896268725
,,184.0,4.89676480395452e-05,,,184.0,0.0009861509046424958
,,185.0,4.8434315530942185e-05,,,185.0,0.000980897022884029
,,186.0,4.790962017588551e-05,,,186.0,0.0009756992293284214
,,187.0,4.739337678292771e-05,,,187.0,0.0009705566284555014
,,188.0,4.688540509266639e-05,,,188.0,0.000965468343730759
,,189.0,4.63855296210619e-05,,,189.0,0.0009604335171045091
,,190.0,4.589357950852891e-05,,,190.0,0.000955451308526833
,,191.0,4.5409388374559785e-05,,,191.0,0.0009505208954777223
,,192.0,4.493279417764974e-05,,,192.0,0.0009456414725118685
,,193.0,4.4463639080303554e-05,,,193.0,0.0009408122508175745
,,194.0,4.400176931891467e-05,,,194.0,0.0009360324577892719
,,195.0,4.354703507831665e-05,,,195.0,0.0009313013366131639
,,196.0,4.3099290370816254e-05,,,196.0,0.0009266181458655198
,,197.0,4.2658392919526326e-05,,,197.0,0.000921982159123177
,,198.0,4.2224204045824515e-05,,,198.0,0.0009173926645858171
,,199.0,4.179658856077223e-05,,,199.0,0.0009128489647096047
,,200.0,4.137541466033522e-05,,,200.0,0.0009083503758517892
,,201.0,4.096055382425458e-05,,,201.0,0.000903896227925893
,,202.0,4.055188071842356e-05,,,202.0,0.0008994858640671147
,,203.0,4.014927310063209e-05,,,203.0,0.0008951186403076005
,,204.0,3.975261172954677e-05,,,204.0,0.0008907939252612426
,,205.0,3.936178027680031e-05,,,205.0,0.0008865110998176817
,,206.0,3.89766652420694e-05,,,206.0,0.0008822695568452007
,,207.0,3.8597155871025746e-05,,,207.0,0.0008780687009022103
,,208.0,3.822314407604952e-05,,,208.0,0.0008739079479570362
,,209.0,3.785452435959969e-05,,,209.0,0.0008697867251157335
,,210.0,3.749119374013983e-05,,,210.0,0.0008657044703576575
,,211.0,3.713305168052261e-05,,,211.0,0.0008616606322785373
,,212.0,3.6780000018740174e-05,,,212.0,0.0008576546698408031
,,213.0,3.643194290095148e-05,,,213.0,0.0008536860521309298
,,214.0,3.608878671670145e-05,,,214.0,0.0008497542581235688
,,215.0,3.57504400362505e-05,,,215.0,0.0008458587764522448
,,216.0,3.541681354993607e-05,,,216.0,0.0008419991051864093
,,217.0,3.5087820009491425e-05,,,217.0,0.0008381747516146421
,,218.0,3.476337417124973e-05,,,218.0,0.0008343852320338059
,,219.0,3.444339274116458e-05,,,219.0,0.0008306300715439652
,,220.0,3.4127794321580984e-05,,,220.0,0.0008269088038488826
,,221.0,3.381649935969329e-05,,,221.0,0.0008232209710619218
,,222.0,3.350943009762932e-05,,,222.0,0.0008195661235171801
,,223.0,3.320651052410238e-05,,,223.0,0.0008159438195856946
,,224.0,3.290766632757506e-05,,,224.0,0.0008123536254965571
,,225.0,3.261282485088117e-05,,,225.0,0.000808795115162788
,,226.0,3.232191504725403e-05,,,226.0,0.0008052678700118239
,,227.0,3.2034867437711706e-05,,,227.0,0.0008017714788204729
,,228.0,3.17516140697514e-05,,,228.0,0.0007983055375542047
,,229.0,3.147208847730738e-05,,,229.0,0.0007948696492106406
,,230.0,3.119622564192842e-05,,,230.0,0.0007914634236671159
,,231.0,3.092396195513247e-05,,,231.0,0.000788086477532194
,,232.0,3.065523518189804e-05,,,232.0,0.0007847384340010105
,,233.0,3.0389984425253208e-05,,,233.0,0.0007814189227143334
,,234.0,3.0128150091924658e-05,,,234.0,0.0007781275796212295
,,235.0,2.9869673859010714e-05,,,235.0,0.0007748640468452275
,,236.0,2.9614498641643694e-05,,,236.0,0.0007716279725538772
,,237.0,2.936256856160803e-05,,,237.0,0.0007684190108316016
,,238.0,2.911382891688213e-05,,,238.0,0.0007652368215557479
,,239.0,2.8868226152073023e-05,,,239.0,0.0007620810702757432
,,240.0,2.862570782971401e-05,,,240.0,0.0007589514280952616
,,241.0,2.8386222602396628e-05,,,241.0,0.0007558475715573221
,,242.0,2.81497201857094e-05,,,242.0,0.0007527691825322241
,,243.0,2.7916151331956757e-05,,,243.0,0.0007497159481082468
,,244.0,2.768546780463252e-05,,,244.0,0.0007466875604850281
,,245.0,2.7457622353623346e-05,,,245.0,0.0007436837168695489
,,246.0,2.7232568691118373e-05,,,246.0,0.0007407041193746486
,,247.0,2.7010261468202115e-05,,,247.0,0.0007377484749199995
,,248.0,2.6790656252108674e-05,,,248.0,0.0007348164951354719
,,249.0,2.6573709504115898e-05,,,249.0,0.0007319078962668211
,,250.0,2.6359378558059062e-05,,,250.0,0.0007290223990836344
,,251.0,2.6147621599444316e-05,,,251.0,0.000726159728789471
,,252.0,2.593839764514279e-05,,,252.0,0.0007233196149341387
,,253.0,2.573166652364706e-05,,,253.0,0.000720501791328044
,,254.0,2.552738885587224e-05,,,254.0,0.0007177059959585625
,,255.0,2.532552603648451e-05,,,255.0,0.0007149319709083705
,,256.0,2.5126040215740758e-05,,,256.0,0.0007121794622756876
,,257.0,2.4928894281823252e-05,,,257.0,0.0007094482200963762
,,258.0,2.4734051843654096e-05,,,258.0,0.0007067379982678492
,,259.0,2.4541477214174567e-05,,,259.0,0.0007040485544747344
,,260.0,2.4351135394075086e-05,,,260.0,0.0007013796501162525
,,261.0,2.4162992055961943e-05,,,261.0,0.0006987310502352593
,,262.0,2.3977013528947478e-05,,,262.0,0.000696102523448909
,,263.0,2.3793166783650795e-05,,,263.0,0.0006934938418808963
,,264.0,2.36114194175966e-05,,,264.0,0.0006909047810952342
,,265.0,2.3431739641000058e-05,,,265.0,0.0006883351200315277
,,266.0,2.3254096262926197e-05,,,266.0,0.0006857846409417042
,,267.0,2.3078458677812442e-05,,,267.0,0.000683253129328162
,,268.0,2.2904796852343597e-05,,,268.0,0.000680740373883301
,,269.0,2.2733081312668686e-05,,,269.0,0.0006782461664303979
,,270.0,2.256328313194957e-05,,,270.0,0.0006757703018657924
,,271.0,2.2395373918231503e-05,,,271.0,0.0006733125781023518
,,272.0,2.2229325802626163e-05,,,272.0,0.0006708727960141771
,,273.0,2.206511142779804e-05,,,273.0,0.0006684507593825239
,,274.0,2.1902703936745223e-05,,,274.0,0.0006660462748429038
,,275.0,2.1742076961866106e-05,,,275.0,0.0006636591518333365
,,276.0,2.158320461430368e-05,,,276.0,0.0006612892025437252
,,277.0,2.1426061473559378e-05,,,277.0,0.0006589362418663256
,,278.0,2.127062257736875e-05,,,278.0,0.0006566000873472813
,,279.0,2.1116863411831386e-05,,,279.0,0.0006542805591391991
,,280.0,2.0964759901787933e-05,,,280.0,0.0006519774799547377
,,281.0,2.0814288401437014e-05,,,281.0,0.0006496906750211859
,,282.0,2.0665425685185373e-05,,,282.0,0.0006474199720360041
,,283.0,2.0518148938724583e-05,,,283.0,0.0006451652011233067
,,284.0,2.037243575032792e-05,,,284.0,0.0006429261947912606
,,285.0,2.0228264102361278e-05,,,285.0,0.0006407027878903809
,,286.0,2.008561236300205e-05,,,286.0,0.0006384948175726963
,,287.0,1.9944459278160243e-05,,,287.0,0.0006363021232517681
,,288.0,1.9804783963596194e-05,,,288.0,0.0006341245465635402
,,289.0,1.966656589722939e-05,,,289.0,0.0006319619313279993
,,290.0,1.9529784911633182e-05,,,290.0,0.0006298141235116263
,,291.0,1.9394421186710232e-05,,,291.0,0.0006276809711906206
,,292.0,1.9260455242543778e-05,,,292.0,0.0006255623245148784
,,293.0,1.9127867932419838e-05,,,293.0,0.0006234580356727061
,,294.0,1.899664043601583e-05,,,294.0,0.0006213679588562529
,,295.0,1.8866754252750916e-05,,,295.0,0.0006192919502276444
,,296.0,1.873819119529387e-05,,,296.0,0.000617229867885801
,,297.0,1.8610933383224097e-05,,,297.0,0.0006151815718339256
,,298.0,1.8484963236841744e-05,,,298.0,0.0006131469239476432
,,299.0,1.8360263471122907e-05,,,299.0,0.0006111257879437797
,,300.0,1.8236817089816048e-05,,,300.0,0.0006091180293497627
,,301.0,1.811460737967589e-05,,,301.0,0.0006071235154736312
,,302.0,1.7993617904831087e-05,,,302.0,0.0006051421153746394
,,303.0,1.7873832501282225e-05,,,303.0,0.0006031736998344417
,,304.0,1.7755235271526648e-05,,,304.0,0.0006012181413288446
,,305.0,1.7637810579306768e-05,,,305.0,0.0005992753140001128
,,306.0,1.7521543044478746e-05,,,306.0,0.0005973450936298185
,,307.0,1.7406417537998238e-05,,,307.0,0.0005954273576122177
,,308.0,1.729241917702028e-05,,,308.0,0.0005935219849281455
,,309.0,1.7179533320110333e-05,,,309.0,0.0005916288561194176
,,310.0,1.7067745562563575e-05,,,310.0,0.0005897478532637238
,,311.0,1.6957041731829703e-05,,,311.0,0.0005878788599500077
,,312.0,1.68474078830405e-05,,,312.0,0.0005860217612543154
,,313.0,1.673883029463757e-05,,,313.0,0.0005841764437161094
,,314.0,1.6631295464097647e-05,,,314.0,0.000582342795315032
,,315.0,1.6524790103753053e-05,,,315.0,0.0005805207054481098
,,316.0,1.641930113670483e-05,,,316.0,0.0005787100649073926
,,317.0,1.6314815692826255e-05,,,317.0,0.0005769107658580112
,,318.0,1.621132110485442e-05,,,318.0,0.0005751227018166509
,,319.0,1.610880490456776e-05,,,319.0,0.0005733457676304274
,,320.0,1.6007254819047188e-05,,,320.0,0.0005715798594561585
,,321.0,1.5906658767018993e-05,,,321.0,0.0005698248747400221
,,322.0,1.5807004855277275e-05,,,322.0,0.0005680807121975923
,,323.0,1.5708281375184026e-05,,,323.0,0.0005663472717942457
,,324.0,1.561047679924496e-05,,,324.0,0.0005646244547259291
,,325.0,1.5513579777759153e-05,,,325.0,0.0005629121634002826
,,326.0,1.5417579135540734e-05,,,326.0,0.0005612103014181077
,,327.0,1.532246386871088e-05,,,327.0,0.0005595187735551761
,,328.0,1.5228223141558322e-05,,,328.0,0.0005578374857443694
,,329.0,1.5134846283466769e-05,,,329.0,0.0005561663450581442
,,330.0,1.5042322785907584e-05,,,330.0,0.0005545052596913159
,,331.0,1.4950642299496153e-05,,,331.0,0.0005528541389441523
,,332.0,1.4859794631110405e-05,,,332.0,0.0005512128932057728
,,333.0,1.4769769741069987e-05,,,333.0,0.0005495814339378474
,,334.0,1.4680557740374642e-05,,,334.0,0.0005479596736585849
,,335.0,1.4592148888000363e-05,,,335.0,0.0005463475259270096
,,336.0,1.4504533588251968e-05,,,336.0,0.0005447449053275177
,,337.0,1.4417702388170737e-05,,,337.0,0.0005431517274547065
,,338.0,1.4331645974995822e-05,,,338.0,0.0005415679088984745
,,339.0,1.4246355173678136e-05,,,339.0,0.0005399933672293827
,,340.0,1.416182094444551e-05,,,340.0,0.0005384280209842747
,,341.0,1.4078034380417902e-05,,,341.0,0.0005368717896521491
,,342.0,1.3994986705271481e-05,,,342.0,0.0005353245936602784
,,343.0,1.3912669270950453e-05,,,343.0,0.0005337863543605711
,,344.0,1.3831073555425533e-05,,,344.0,0.0005322569940161709
,,345.0,1.3750191160497932e-05,,,345.0,0.0005307364357882875
,,346.0,1.3670013809647857e-05,,,346.0,0.0005292246037232566
,,347.0,1.3590533345926482e-05,,,347.0,0.0005277214227398222
,,348.0,1.3511741729890351e-05,,,348.0,0.0005262268186166379
,,349.0,1.3433631037577318e-05,,,349.0,0.0005247407179799822
,,350.0,1.3356193458522983e-05,,,350.0,0.0005232630482916849
,,351.0,1.3279421293816782e-05,,,351.0,0.0005217937378372587
,,352.0,1.3203306954196756e-05,,,352.0,0.0005203327157142317
,,353.0,1.3127842958182191e-05,,,353.0,0.0005188799118206798
,,354.0,1.3053021930243207e-05,,,354.0,0.0005174352568439515
,,355.0,1.2978836599006522e-05,,,355.0,0.0005159986822495833
,,356.0,1.2905279795496516e-05,,,356.0,0.000514570120270401
,,357.0,1.2832344451410872e-05,,,357.0,0.0005131495038958045
,,358.0,1.2760023597429949e-05,,,358.0,0.0005117367668612318
,,359.0,1.2688310361559192e-05,,,359.0,0.0005103318436377971
,,360.0,1.2617197967503825e-05,,,360.0,0.0005089346694221036
,,361.0,1.2546679733075076e-05,,,361.0,0.0005075451801262229
,,362.0,1.2476749068627307e-05,,,362.0,0.0005061633123678421
,,363.0,1.24073994755253e-05,,,363.0,0.0005047890034605714
,,364.0,1.2338624544641074e-05,,,364.0,0.000503422191404413
,,365.0,1.2270417954879571e-05,,,365.0,0.0005020628148763851
,,366.0,1.220277347173259e-05,,,366.0,0.000500710813221299
,,367.0,1.2135684945860334e-05,,,367.0,0.0004993661264426884
,,368.0,1.2069146311699981e-05,,,368.0,0.0004980286951938833
,,369.0,1.2003151586100704e-05,,,369.0,0.0004966984607692323
,,370.0,1.1937694866984535e-05,,,370.0,0.0004953753650954632
,,371.0,1.1872770332032554e-05,,,371.0,0.0004940593507231863
,,372.0,1.1808372237395826e-05,,,372.0,0.0004927503608185319
,,373.0,1.1744494916430571e-05,,,373.0,0.000491448339154923
,,374.0,1.1681132778457051e-05,,,374.0,0.0004901532301049807
,,375.0,1.1618280307541638e-05,,,375.0,0.0004888649786325565
,,376.0,1.1555932061301626e-05,,,376.0,0.00048758353028489367
,,377.0,1.149408266973224e-05,,,377.0,0.00048630883118491155
,,378.0,1.1432726834055418e-05,,,378.0,0.0004850408280236128
,,379.0,1.1371859325589876e-05,,,379.0,0.00048377946805261044
,,380.0,1.1311474984642042e-05,,,380.0,0.00048252469907677245
,,381.0,1.125156871941737e-05,,,381.0,0.0004812764694469821
,,382.0,1.1192135504951658e-05,,,382.0,0.00048003472805301144
,,383.0,1.113317038206192e-05,,,383.0,0.0004787994243165065
,,384.0,1.1074668456316418e-05,,,384.0,0.0004775705081840816
,,385.0,1.1016624897023442e-05,,,385.0,0.0004763479301205213
,,386.0,1.0959034936238464e-05,,,386.0,0.00047513164110208743
,,387.0,1.0901893867789278e-05,,,387.0,0.00047392159260992986
,,388.0,1.0845197046318764e-05,,,388.0,0.00047271773662359865
,,389.0,1.078893988634488e-05,,,389.0,0.0004715200256146566
,,390.0,1.0733117861337588e-05,,,390.0,0.0004703284125403891
,,391.0,1.0677726502812302e-05,,,391.0,0.00046914285083761095
,,392.0,1.0622761399439572e-05,,,392.0,0.00046796329441656725
,,393.0,1.0568218196170638e-05,,,393.0,0.0004667896976549275
,,394.0,1.0514092593378548e-05,,,394.0,0.00046562201539187057
,,395.0,1.0460380346014534e-05,,,395.0,0.00046446020292225987
,,396.0,1.0407077262779305e-05,,,396.0,0.00046330421599090625
,,397.0,1.0354179205308985e-05,,,397.0,0.0004621540107869169
,,398.0,1.0301682087375398e-05,,,398.0,0.0004610095439381304
,,399.0,1.0249581874100404e-05,,,399.0,0.0004598707725056341
,,400.0,1.0197874581183993e-05,,,400.0,0.0004587376539783643
,,401.0,1.0146556274145893e-05,,,401.0,0.00045761014626778657
,,402.0,1.0095623067580402e-05,,,402.0,0.00045648820770265576
,,403.0,1.0045071124424172e-05,,,403.0,0.00045537179702385315
,,404.0,9.994896655236723e-06,,,404.0,0.000454260873379301
,,405.0,9.945095917493395e-06,,,405.0,0.00045315539631895113
,,406.0,9.895665214890514e-06,,,406.0,0.0004520553257898486
,,407.0,9.84660089666254e-06,,,407.0,0.00045096062213126705
,,408.0,9.797899356910934e-06,,,408.0,0.00044987124606991587
,,409.0,9.749557033944542e-06,,,409.0,0.0004487871587152174
,,410.0,9.701570409631252e-06,,,410.0,0.00044770832155465313
,,411.0,9.653936008760724e-06,,,411.0,0.00044663469644917736
,,412.0,9.606650398417948e-06,,,412.0,0.0004455662456286981
,,413.0,9.559710187367454e-06,,,413.0,0.00044450293168762293
,,414.0,9.513112025447941e-06,,,414.0,0.00044344471758046947
,,415.0,9.466852602977135e-06,,,415.0,0.0004423915666175393
,,416.0,9.42092865016669e-06,,,416.0,0.00044134344246065364
,,417.0,9.375336936546915e-06,,,417.0,0.0004403003091189509
,,418.0,9.330074270401145e-06,,,418.0,0.0004392621309447439
,,419.0,9.285137498209609e-06,,,419.0,0.0004382288726294365
,,420.0,9.24052350410254e-06,,,420.0,0.00043720049919949836
,,421.0,9.196229209322425e-06,,,421.0,0.00043617697601249693
,,422.0,9.152251571695186e-06,,,422.0,0.0004351582687531858
,,423.0,9.108587585110106e-06,,,423.0,0.0004341443434296483
,,424.0,9.065234279008391e-06,,,424.0,0.0004331351663694956
,,425.0,9.022188717880135e-06,,,425.0,0.0004321307042161182
,,426.0,8.979448000769586e-06,,,426.0,0.0004311309239249906
,,427.0,8.937009260788535e-06,,,427.0,0.0004301357927600269
,,428.0,8.894869664637665e-06,,,428.0,0.0004291452782899881
,,429.0,8.853026412135747e-06,,,429.0,0.0004281593483849395
,,430.0,8.811476735756484e-06,,,430.0,0.0004271779712127569
,,431.0,8.770217900172909e-06,,,431.0,0.00042620111523568175
,,432.0,8.729247201809184e-06,,,432.0,0.0004252287492069238
,,433.0,8.688561968399633e-06,,,433.0,0.00042426084216731113
,,434.0,8.648159558554927e-06,,,434.0,0.00042329736344198576
,,435.0,8.608037361335245e-06,,,435.0,0.000422338282637145
,,436.0,8.568192795830302e-06,,,436.0,0.000421383569636828
,,437.0,8.528623310746127e-06,,,437.0,0.00042043319459974545
,,438.0,8.489326383998436e-06,,,438.0,0.00041948712795615334
,,439.0,8.450299522312526e-06,,,439.0,0.00041854534040476886
,,440.0,8.41154026082953e-06,,,440.0,0.0004176078029097286
,,441.0,8.373046162718924e-06,,,441.0,0.0004166744866975878
,,442.0,8.3348148187972e-06,,,442.0,0.0004157453632543604
,,443.0,8.29684384715258e-06,,,443.0,0.00041482040432259894
,,444.0,8.25913089277562e-06,,,444.0,0.00041389958189851393
,,445.0,8.221673627195684e-06,,,445.0,0.0004129828682291319
,,446.0,8.184469748123095e-06,,,446.0,0.00041207023580949184
,,447.0,8.147516979096922e-06,,,447.0,0.0004111616573798785
,,448.0,8.11081306913827e-06,,,448.0,0.0004102571059230936
,,449.0,8.074355792408992e-06,,,449.0,0.0004093565546617627
,,450.0,8.038142947875708e-06,,,450.0,0.0004084599770556781
,,451.0,8.002172358979063e-06,,,451.0,0.00040756734679917717
,,452.0,7.9664418733081e-06,,,452.0,0.00040667863781855546
,,453.0,7.930949362279698e-06,,,453.0,0.00040579382426951305
,,454.0,7.895692720822927e-06,,,454.0,0.0004049128805346363
,,455.0,7.860669867068303e-06,,,455.0,0.000404035781220911
,,456.0,7.825878742041796e-06,,,456.0,0.00040316250115726926
,,457.0,7.791317309363545e-06,,,457.0,0.000402293015392168
,,458.0,7.756983554951188e-06,,,458.0,0.0004014272991911995
,,459.0,7.722875486727719e-06,,,459.0,0.0004005653280347326
,,460.0,7.688991134333797e-06,,,460.0,0.00039970707761558503
,,461.0,7.655328548844442e-06,,,461.0,0.0003988525238367259
,,462.0,7.621885802490014e-06,,,462.0,0.0003980016428090075
,,463.0,7.5886609883814446e-06,,,463.0,0.00039715441084892735
,,464.0,7.555652220239585e-06,,,464.0,0.00039631080447641775
,,465.0,7.522857632128675e-06,,,465.0,0.0003954708004126654
,,466.0,7.490275378193788e-06,,,466.0,0.0003946343755779578
,,467.0,7.4579036324022465e-06,,,467.0,0.00039380150708955757
,,468.0,7.425740588288896e-06,,,468.0,0.00039297217225960437
,,469.0,7.393784458705188e-06,,,469.0,0.00039214634859304306
,,470.0,7.362033475572023e-06,,,470.0,0.0003913240137855786
,,471.0,7.330485889636249e-06,,,471.0,0.00039050514572165656
,,472.0,7.299139970230798e-06,,,472.0,0.00038968972247246974
,,473.0,7.267994005038369e-06,,,473.0,0.0003888777222939897
,,474.0,7.237046299858612e-06,,,474.0,0.00038806912362502314
,,475.0,7.206295178378745e-06,,,475.0,0.0003872639050852929
,,476.0,7.175738981947553e-06,,,476.0,0.00038646204547354297
,,477.0,7.145376069352715e-06,,,477.0,0.00038566352376566757
,,478.0,7.11520481660138e-06,,,478.0,0.0003848683191128629
,,479.0,7.085223616703979e-06,,,479.0,0.0003840764108398032
,,480.0,7.055430879461185e-06,,,480.0,0.0003832877784428384
,,481.0,7.025825031253968e-06,,,481.0,0.0003825024015882148
,,482.0,6.996404514836728e-06,,,482.0,0.0003817202601103176
,,483.0,6.967167789133412e-06,,,483.0,0.0003809413340099358
,,484.0,6.938113329036594e-06,,,484.0,0.00038016560345254733
,,485.0,6.909239625209455e-06,,,485.0,0.00037939304876662665
,,486.0,6.880545183890635e-06,,,486.0,0.0003786236504419726
,,487.0,6.852028526701872e-06,,,487.0,0.0003778573891280566
,,488.0,6.823688190458423e-06,,,488.0,0.0003770942456323915
,,489.0,6.7955227269822025e-06,,,489.0,0.0003763342009189204
,,490.0,6.767530702917584e-06,,,490.0,0.0003755772361064246
,,491.0,6.739710699549847e-06,,,491.0,0.0003748233324669518
,,492.0,6.712061312626203e-06,,,492.0,0.0003740724714242626
,,493.0,6.684581152179368e-06,,,493.0,0.0003733246345522967
,,494.0,6.657268842353642e-06,,,494.0,0.00037257980357365656
,,495.0,6.6301230212334565e-06,,,495.0,0.000371837960358111
,,496.0,6.603142340674334e-06,,,496.0,0.0003710990869211149
,,497.0,6.5763254661362485e-06,,,497.0,0.0003703631654223486
,,498.0,6.549671076519318e-06,,,498.0,0.0003696301781642734
,,499.0,6.523177864001823e-06,,,499.0,0.0003689001075907054
,,500.0,6.496844533880474e-06,,,500.0,0.00036817293628540587
,,501.0,6.47066980441294e-06,,,501.0,0.00036744864697068843
,,502.0,6.44465240666256e-06,,,502.0,0.0003667272225060434
,,503.0,6.418791084345226e-06,,,503.0,0.0003660086458867775
,,504.0,6.393084593678397e-06,,,504.0,0.0003652929002426713
,,505.0,6.367531703232206e-06,,,505.0,0.0003645799688366505
,,506.0,6.342131193782638e-06,,,506.0,0.0003638698350634748
,,507.0,6.316881858166728e-06,,,507.0,0.00036316248244844143
,,508.0,6.29178250113977e-06,,,508.0,0.0003624578946461036
,,509.0,6.2668319392344865e-06,,,509.0,0.00036175605543900476
,,510.0,6.242029000622137e-06,,,510.0,0.0003610569487364275
,,511.0,6.2173725249755285e-06,,,511.0,0.00036036055857315664
,,512.0,6.192861363333911e-06,,,512.0,0.00035966686910825744
,,513.0,6.16849437796971e-06,,,513.0,0.00035897586462386766
,,514.0,6.14427044225709e-06,,,514.0,0.0003582875295240038
,,515.0,6.120188440542291e-06,,,515.0,0.0003576018483333812
,,516.0,6.096247268015745e-06,,,516.0,0.00035691880569624785
,,517.0,6.0724458305859165e-06,,,517.0,0.00035623838637523155
,,518.0,6.0487830447548515e-06,,,518.0,0.0003555605752502008
,,519.0,6.025257837495414e-06,,,519.0,0.00035488535731713843
,,520.0,6.001869146130177e-06,,,520.0,0.00035421271768702815
,,521.0,5.9786159182119354e-06,,,521.0,0.0003535426415847542
,,522.0,5.955497111405835e-06,,,522.0,0.0003528751143480138
,,523.0,5.932511693373079e-06,,,523.0,0.00035221012142624107
,,524.0,5.9096586416561885e-06,,,524.0,0.00035154764837954446
,,525.0,5.886936943565796e-06,,,525.0,0.0003508876808776553
,,526.0,5.864345596068956e-06,,,526.0,0.0003502302046988892
,,527.0,5.841883605678925e-06,,,527.0,0.00034957520572911845
,,528.0,5.819549988346429e-06,,,528.0,0.0003489226699607567
,,529.0,5.797343769352351e-06,,,529.0,0.00034827258349175416
,,530.0,5.775263983201851e-06,,,530.0,0.0003476249325246061
,,531.0,5.753309673519884e-06,,,531.0,0.00034697970336536993
,,532.0,5.731479892948085e-06,,,532.0,0.0003463368824226954
,,533.0,5.70977370304303e-06,,,533.0,0.0003456964562068648
,,534.0,5.688190174175812e-06,,,534.0,0.0003450584113288443
,,535.0,5.666728385432947e-06,,,535.0,0.000344422734499345
,,536.0,5.645387424518574e-06,,,536.0,0.000343789412527896
,,537.0,5.624166387657931e-06,,,537.0,0.0003431584323219262
,,538.0,5.60306437950209e-06,,,538.0,0.00034252978088585777
,,539.0,5.5820805130339315e-06,,,539.0,0.0003419034453202084
,,540.0,5.561213909475339e-06,,,540.0,0.00034127941282070427
,,541.0,5.540463698195601e-06,,,541.0,0.00034065767067740284
,,542.0,5.519829016620993e-06,,,542.0,0.0003400382062738248
,,543.0,5.499309010145531e-06,,,543.0,0.00033942100708609626
,,544.0,5.478902832042872e-06,,,544.0,0.0003388060606820997
,,545.0,5.458609643379356e-06,,,545.0,0.00033819335472063473
,,546.0,5.438428612928154e-06,,,546.0,0.0003375828769505882
,,547.0,5.418358917084527e-06,,,547.0,0.00033697461521011265
,,548.0,5.398399739782162e-06,,,548.0,0.0003363685574258143
,,549.0,5.378550272410583e-06,,,549.0,0.0003357646916119499
,,550.0,5.358809713733611e-06,,,550.0,0.0003351630058696322
,,551.0,5.339177269808866e-06,,,551.0,0.0003345634883860439
,,552.0,5.3196521539082815e-06,,,552.0,0.0003339661274336603
,,553.0,5.300233586439647e-06,,,553.0,0.00033337091136948047
,,554.0,5.280920794869118e-06,,,554.0,0.00033277782863426643
,,555.0,5.261713013644732e-06,,,555.0,0.0003321868677517909
,,556.0,5.24260948412087e-06,,,556.0,0.00033159801732809247
,,557.0,5.223609454483671e-06,,,557.0,0.00033101126605074
,,558.0,5.2047121796774e-06,,,558.0,0.00033042660268810345
,,559.0,5.185916921331719e-06,,,559.0,0.0003298440160886337
,,560.0,5.1672229476898835e-06,,,560.0,0.00032926349518014927
,,561.0,5.148629533537829e-06,,,561.0,0.00032868502896913124
,,562.0,5.130135960134147e-06,,,562.0,0.0003281086065400252
,,563.0,5.111741515140933e-06,,,563.0,0.00032753421705455097
,,564.0,5.093445492555489e-06,,,564.0,0.00032696184975101946
,,565.0,5.0752471926428804e-06,,,565.0,0.0003263914939436569
,,566.0,5.05714592186933e-06,,,566.0,0.0003258231390219359
,,567.0,5.039140992836424e-06,,,567.0,0.00032525677444991414
,,568.0,5.021231724216149e-06,,,568.0,0.0003246923897655795
,,569.0,5.003417440686711e-06,,,569.0,0.0003241299745802022
,,570.0,4.9856974728691554e-06,,,570.0,0.0003235695185776941
,,571.0,4.9680711572647675e-06,,,571.0,0.000323011011513974
,,572.0,4.95053783619323e-06,,,572.0,0.0003224544432163406
,,573.0,4.933096857731544e-06,,,573.0,0.0003218998035828507
,,574.0,4.915747575653705e-06,,,574.0,0.00032134708258170546
,,575.0,4.898489349371089e-06,,,575.0,0.0003207962702506414
,,576.0,4.881321543873602e-06,,,576.0,0.000320247356696329
,,577.0,4.864243529671506e-06,,,577.0,0.0003197003320937771
,,578.0,4.84725468273798e-06,,,578.0,0.000319155186685743
,,579.0,4.830354384452361e-06,,,579.0,0.0003186119107821495
,,580.0,4.813542021544083e-06,,,580.0,0.0003180704947595075
,,581.0,4.796816986037276e-06,,,581.0,0.0003175309290603445
,,582.0,4.780178675196054e-06,,,582.0,0.000316993204192639
,,583.0,4.76362649147044e-06,,,583.0,0.00031645731072926087
,,584.0,4.747159842442962e-06,,,584.0,0.0003159232393074176
,,585.0,4.730778140775867e-06,,,585.0,0.00031539098062810555
,,586.0,4.714480804158986e-06,,,586.0,0.0003148605254555675
,,587.0,4.698267255258211e-06,,,587.0,0.0003143318646167554
,,588.0,4.682136921664589e-06,,,588.0,0.0003138049890007989
,,589.0,4.666089235844022e-06,,,589.0,0.0003132798895584785
,,590.0,4.6501236350875705e-06,,,590.0,0.0003127565573017052
,,591.0,4.634239561462337e-06,,,591.0,0.0003122349833030043
,,592.0,4.61843646176294e-06,,,592.0,0.0003117151586950052
,,593.0,4.602713787463556e-06,,,593.0,0.00031119707466993623
,,594.0,4.5870709946705326e-06,,,594.0,0.0003106807224791239
,,595.0,4.571507544075558e-06,,,595.0,0.00031016609343249824
,,596.0,4.556022900909381e-06,,,596.0,0.00030965317889810213
,,597.0,4.540616534896074e-06,,,597.0,0.0003091419703016064
,,598.0,4.525287920207838e-06,,,598.0,0.00030863245912582913
,,599.0,4.51003653542033e-06,,,599.0,0.00030812463691025994
,,600.0,4.494861863468516e-06,,,600.0,0.00030761849525058924
,,601.0,4.47976339160304e-06,,,601.0,0.0003071140257982421
,,602.0,4.464740611347098e-06,,,602.0,0.0003066112202599163
,,603.0,4.449793018453817e-06,,,603.0,0.00030611007039712575
,,604.0,4.434920112864132e-06,,,604.0,0.00030561056802574775
,,605.0,4.420121398665138e-06,,,605.0,0.00030511270501557496
,,606.0,4.405396384048942e-06,,,606.0,0.00030461647328987215
,,607.0,4.390744581271977e-06,,,607.0,0.00030412186482493673
,,608.0,4.376165506614794e-06,,,608.0,0.0003036288716496638
,,609.0,4.36165868034231e-06,,,609.0,0.00030313748584511596
,,610.0,4.347223626664515e-06,,,610.0,0.00030264769954409644
,,611.0,4.332859873697639e-06,,,611.0,0.0003021595049307273
,,612.0,4.3185669534257504e-06,,,612.0,0.0003016728942400311
,,613.0,4.304344401662801e-06,,,613.0,0.00030118785975751715
,,614.0,4.290191758015105e-06,,,614.0,0.0003007043938187712
,,615.0,4.276108565844244e-06,,,615.0,0.00030022248880905004
,,616.0,4.262094372230395e-06,,,616.0,0.0002997421371628789
,,617.0,4.248148727936079e-06,,,617.0,0.0002992633313636537
,,618.0,4.234271187370312e-06,,,618.0,0.0002987860639432467
,,619.0,4.220461308553169e-06,,,619.0,0.0002983103274816161
,,620.0,4.2067186530807516e-06,,,620.0,0.0002978361146064191
,,621.0,4.193042786090545e-06,,,621.0,0.0002973634179926294
,,622.0,4.179433276227166e-06,,,622.0,0.00029689223036215767
,,623.0,4.1658896956085015e-06,,,623.0,0.0002964225444834758
,,624.0,4.152411619792225e-06,,,624.0,0.0002959543531712452
,,625.0,4.1389986277426885e-06,,,625.0,0.0002954876492859481
,,626.0,4.125650301798185e-06,,,626.0,0.00029502242573352285
,,627.0,4.112366227638577e-06,,,627.0,0.00029455867546500207
,,628.0,4.099145994253292e-06,,,628.0,0.00029409639147615524
,,629.0,4.0859891939096655e-06,,,629.0,0.0002936355668071335
,,630.0,4.072895422121644e-06,,,630.0,0.0002931761945421189
,,631.0,4.059864277618835e-06,,,631.0,0.00029271826780897614
,,632.0,4.046895362315894e-06,,,632.0,0.00029226177977890826
,,633.0,4.033988281282262e-06,,,633.0,0.00029180672366611524
,,634.0,4.021142642712227e-06,,,634.0,0.0002913530927274556
,,635.0,4.008358057895321e-06,,,635.0,0.00029090088026211187
,,636.0,3.995634141187048e-06,,,636.0,0.00029045007961125854
,,637.0,3.982970509979925e-06,,,637.0,0.00029000068415773356
,,638.0,3.970366784674845e-06,,,638.0,0.0002895526873257126
,,639.0,3.957822588652761e-06,,,639.0,0.0002891060825803868
,,640.0,3.945337548246671e-06,,,640.0,0.00028866086342764285
,,641.0,3.9329112927139115e-06,,,641.0,0.00028821702341374675
,,642.0,3.9205434542087626e-06,,,642.0,0.0002877745561250303
,,643.0,3.908233667755338e-06,,,643.0,0.0002873334551875801
,,644.0,3.89598157122078e-06,,,644.0,0.0002868937142669302
,,645.0,3.883786805288744e-06,,,645.0,0.00028645532706775685
,,646.0,3.871649013433169e-06,,,646.0,0.00028601828733357655
,,647.0,3.859567841892337e-06,,,647.0,0.0002855825888464468
,,648.0,3.847542939643204e-06,,,648.0,0.00028514822542666945
,,649.0,3.835573958376018e-06,,,649.0,0.00028471519093249697
,,650.0,3.823660552469211e-06,,,650.0,0.0002842834792598415
,,651.0,3.811802378964551e-06,,,651.0,0.000283853084341986
,,652.0,3.7999990975425712e-06,,,652.0,0.00028342400014929914
,,653.0,3.788250370498263e-06,,,653.0,0.0002829962206889516
,,654.0,3.7765558627170225e-06,,,654.0,0.0002825697400046357
,,655.0,3.7649152416508617e-06,,,655.0,0.0002821445521762874
,,656.0,3.753328177294871e-06,,,656.0,0.0002817206513198111
,,657.0,3.741794342163933e-06,,,657.0,0.0002812980315868061
,,658.0,3.730313411269685e-06,,,658.0,0.0002808766871642969
,,659.0,3.718885062097728e-06,,,659.0,0.0002804566122744646
,,660.0,3.707508974585075e-06,,,660.0,0.00028003780117438136
,,661.0,3.6961848310978433e-06,,,661.0,0.0002796202481557477
,,662.0,3.6849123164091756e-06,,,662.0,0.00027920394754463125
,,663.0,3.673691117677402e-06,,,663.0,0.0002787888937012085
,,664.0,3.6625209244244323e-06,,,664.0,0.00027837508101950857
,,665.0,3.6514014285143696e-06,,,665.0,0.00027796250392715975
,,666.0,3.6403323241323574e-06,,,666.0,0.0002775511568851375
,,667.0,3.6293133077636415e-06,,,667.0,0.0002771410343875154
,,668.0,3.61834407817286e-06,,,668.0,0.0002767321309612184
,,669.0,3.607424336383543e-06,,,669.0,0.0002763244411657776
,,670.0,3.596553785657831e-06,,,670.0,0.00027591795959308764
,,671.0,3.585732131476405e-06,,,671.0,0.00027551268086716663
,,672.0,3.5749590815186232e-06,,,672.0,0.00027510859964391724
,,673.0,3.564234345642871e-06,,,673.0,0.0002747057106108911
,,674.0,3.5535576358671084e-06,,,674.0,0.0002743040084870541
,,675.0,3.542928666349622e-06,,,675.0,0.000273903488022555
,,676.0,3.532347153369983e-06,,,676.0,0.00027350414399849487
,,677.0,3.5218128153101897e-06,,,677.0,0.00027310597122669943
,,678.0,3.5113253726360183e-06,,,678.0,0.00027270896454949315
,,679.0,3.5008845478785567e-06,,,679.0,0.0002723131188394751
,,680.0,3.490490065615934e-06,,,680.0,0.00027191842899929725
,,681.0,3.480141652455239e-06,,,681.0,0.0002715248899614442
,,682.0,3.469839037014618e-06,,,682.0,0.00027113249668801536
,,683.0,3.459581949905565e-06,,,683.0,0.0002707412441705085
,,684.0,3.449370123715387e-06,,,684.0,0.00027035112742960566
,,685.0,3.4392032929898534e-06,,,685.0,0.0002699621415149606
,,686.0,3.4290811942160185e-06,,,686.0,0.0002695742815049884
,,687.0,3.4190035658052246e-06,,,687.0,0.0002691875425066566
,,688.0,3.4089701480762732e-06,,,688.0,0.00026880191965527835
,,689.0,3.3989806832387704e-06,,,689.0,0.0002684174081143073
,,690.0,3.3890349153766427e-06,,,690.0,0.0002680340030751342
,,691.0,3.379132590431817e-06,,,691.0,0.00026765169975688556
,,692.0,3.369273456188067e-06,,,692.0,0.00026727049340622355
,,693.0,3.359457262255026e-06,,,693.0,0.0002668903792971479
,,694.0,3.349683760052357e-06,,,694.0,0.00026651135273079974
,,695.0,3.3399527027940874e-06,,,695.0,0.0002661334090352668
,,696.0,3.330263845473095e-06,,,696.0,0.0002657565435653903
,,697.0,3.320616944845757e-06,,,697.0,0.00026538075170257373
,,698.0,3.3110117594167492e-06,,,698.0,0.00026500602885459285
,,699.0,3.301448049423999e-06,,,699.0,0.00026463237045540794
,,700.0,3.2919255768237885e-06,,,700.0,0.00026425977196497716
,,701.0,3.2824441052760094e-06,,,701.0,0.0002638882288690715
,,702.0,3.2730034001295595e-06,,,702.0,0.0002635177366790916
,,703.0,3.2636032284078924e-06,,,703.0,0.00026314829093188616
,,704.0,3.254243358794704e-06,,,704.0,0.00026277988718957125
,,705.0,3.244923561619768e-06,,,705.0,0.0002624125210393521
,,706.0,3.235643608844905e-06,,,706.0,0.0002620461880933457
,,707.0,3.226403274050098e-06,,,707.0,0.0002616808839884051
,,708.0,3.217202332419741e-06,,,708.0,0.00026131660438594525
,,709.0,3.208040560729026e-06,,,709.0,0.00026095334497177057
,,710.0,3.198917737330461e-06,,,710.0,0.00026059110145590304
,,711.0,3.1898336421405247e-06,,,711.0,0.0002602298695724131
,,712.0,3.1807880566264524e-06,,,712.0,0.00025986964507925073
,,713.0,3.17178076379315e-06,,,713.0,0.00025951042375807877
,,714.0,3.1628115481702375e-06,,,714.0,0.00025915220141410725
,,715.0,3.1538801957992195e-06,,,715.0,0.0002587949738759291
,,716.0,3.1449864942207816e-06,,,716.0,0.0002584387369953574
,,717.0,3.136130232462212e-06,,,717.0,0.00025808348664726425
,,718.0,3.127311201024943e-06,,,718.0,0.00025772921872941983
,,719.0,3.118529191872219e-06,,,719.0,0.00025737592916233465
,,720.0,3.1097839984168787e-06,,,720.0,0.00025702361388910117
,,721.0,3.1010754155092613e-06,,,721.0,0.0002566722688752383
,,722.0,3.0924032394252277e-06,,,722.0,0.0002563218901085362
,,723.0,3.083767267854298e-06,,,723.0,0.0002559724735989028
,,724.0,3.0751672998879047e-06,,,724.0,0.0002556240153782114
,,725.0,3.0666031360077588e-06,,,725.0,0.0002552765115001499
,,726.0,3.0580745780743296e-06,,,726.0,0.0002549299580400706
,,727.0,3.049581429315434e-06,,,727.0,0.00025458435109484187
,,728.0,3.041123494314937e-06,,,728.0,0.00025423968678270093
,,729.0,3.0327005790015597e-06,,,729.0,0.0002538959612431072
,,730.0,3.0243124906377974e-06,,,730.0,0.00025355317063659806
,,731.0,3.01595903780894e-06,,,731.0,0.00025321131114464454
,,732.0,3.007640030412203e-06,,,732.0,0.0002528703789695088
,,733.0,2.999355279645955e-06,,,733.0,0.0002525303703341031
,,734.0,2.991104597999059e-06,,,734.0,0.0002521912814818492
,,735.0,2.9828877992403013e-06,,,735.0,0.00025185310867653925
,,736.0,2.9747046984079365e-06,,,736.0,0.00025151584820219783
,,737.0,2.9665551117993187e-06,,,737.0,0.0002511794963629453
,,738.0,2.958438856960641e-06,,,738.0,0.0002508440494828617
,,739.0,2.950355752676767e-06,,,739.0,0.0002505095039058524
,,740.0,2.9423056189611584e-06,,,740.0,0.0002501758559955143
,,741.0,2.9342882770459026e-06,,,741.0,0.0002498431021350035
,,742.0,2.92630354937183e-06,,,742.0,0.0002495112387269036
,,743.0,2.9183512595787274e-06,,,743.0,0.00024918026219309584
,,744.0,2.910431232495641e-06,,,744.0,0.0002488501689746293
,,745.0,2.902543294131274e-06,,,745.0,0.00024852095553159294
,,746.0,2.894687271664472e-06,,,746.0,0.0002481926183429881
,,747.0,2.8868629934347987e-06,,,747.0,0.0002478651539066024
,,748.0,2.8790702889332007e-06,,,748.0,0.00024753855873888475
,,749.0,2.8713089887927567e-06,,,749.0,0.00024721282937482074
,,750.0,2.8635789247795174e-06,,,750.0,0.0002468879623678095
,,751.0,2.8558799297834296e-06,,,751.0,0.0002465639542895418
,,752.0,2.8482118378093427e-06,,,752.0,0.0002462408017298783
,,753.0,2.840574483968101e-06,,,753.0,0.00024591850129672963
,,754.0,2.832967704467719e-06,,,754.0,0.0002455970496159368
,,755.0,2.8253913366046384e-06,,,755.0,0.00024527644333115293
,,756.0,2.8178452187550666e-06,,,756.0,0.00024495667910372573
,,757.0,2.8103291903663932e-06,,,757.0,0.00024463775361258095
,,758.0,2.8028430919486907e-06,,,758.0,0.00024431966355410674
,,759.0,2.7953867650662864e-06,,,759.0,0.00024400240564203914
,,760.0,2.7879600523294215e-06,,,760.0,0.00024368597660734796
,,761.0,2.7805627973859774e-06,,,761.0,0.0002433703731981241
,,762.0,2.773194844913288e-06,,,762.0,0.00024305559217946751
,,763.0,2.7658560406100173e-06,,,763.0,0.00024274163033337595
,,764.0,2.7585462311881193e-06,,,764.0,0.00024242848445863482
,,765.0,2.751265264364867e-06,,,765.0,0.00024211615137070767
,,766.0,2.744012988854959e-06,,,766.0,0.0002418046279016277
,,767.0,2.7367892543626923e-06,,,767.0,0.0002414939108998901
,,768.0,2.729593911574211e-06,,,768.0,0.00024118399723034505
,,769.0,2.7224268121498264e-06,,,769.0,0.0002408748837740918
,,770.0,2.7152878087164013e-06,,,770.0,0.0002405665674283734
,,771.0,2.708176754859811e-06,,,771.0,0.00024025904510647237
,,772.0,2.701093505117469e-06,,,772.0,0.000239952313737607
,,773.0,2.6940379149709175e-06,,,773.0,0.0002396463702668288
,,774.0,2.687009840838492e-06,,,774.0,0.00023934121165492014
,,775.0,2.6800091400680475e-06,,,775.0,0.00023903683487829346
,,776.0,2.6730356709297517e-06,,,776.0,0.00023873323692889052
,,777.0,2.6660892926089433e-06,,,777.0,0.00023843041481408305
,,778.0,2.659169865199054e-06,,,778.0,0.0002381283655565735
,,779.0,2.652277249694596e-06,,,779.0,0.00023782708619429738
,,780.0,2.6454113079842105e-06,,,780.0,0.0002375265737803255
,,781.0,2.6385719028437807e-06,,,781.0,0.0002372268253827675
,,782.0,2.6317588979296045e-06,,,782.0,0.00023692783808467607
,,783.0,2.6249721577716296e-06,,,783.0,0.00023662960898395162
,,784.0,2.618211547766749e-06,,,784.0,0.00023633213519324797
,,785.0,2.6114769341721568e-06,,,785.0,0.00023603541383987868
,,786.0,2.604768184098762e-06,,,786.0,0.00023573944206572393
,,787.0,2.598085165504664e-06,,,787.0,0.00023544421702713833
,,788.0,2.59142774718868e-06,,,788.0,0.00023514973589485943
,,789.0,2.584795798783938e-06,,,789.0,0.0002348559958539166
,,790.0,2.57818919075152e-06,,,790.0,0.00023456299410354108
,,791.0,2.571607794374167e-06,,,791.0,0.00023427072785707625
,,792.0,2.5650514817500344e-06,,,792.0,0.000233979194341889
,,793.0,2.5585201257865063e-06,,,793.0,0.00023368839079928146
,,794.0,2.5520136001940646e-06,,,794.0,0.00023339831448440342
,,795.0,2.5455317794802086e-06,,,795.0,0.0002331089626661657
,,796.0,2.5390745389434335e-06,,,796.0,0.00023282033262715364
,,797.0,2.532641754667257e-06,,,797.0,0.000232532421663542
,,798.0,2.5262333035143017e-06,,,798.0,0.0002322452270850097
,,799.0,2.5198490631204267e-06,,,799.0,0.00023195874621465554
,,800.0,2.513488911888914e-06,,,800.0,0.00023167297638891488
,,801.0,2.507152728984704e-06,,,801.0,0.00023138791495747635
,,802.0,2.5008403943286797e-06,,,802.0,0.00023110355928319956
,,803.0,2.4945517885920043e-06,,,803.0,0.00023081990674203337
,,804.0,2.488286793190505e-06,,,804.0,0.00023053695472293465
,,805.0,2.48204529027911e-06,,,805.0,0.0002302547006277877
,,806.0,2.475827162746328e-06,,,806.0,0.00022997314187132436
,,807.0,2.4696322942087806e-06,,,807.0,0.0002296922758810446
,,808.0,2.4634605690057795e-06,,,808.0,0.0002294121000971377
,,809.0,2.457311872193955e-06,,,809.0,0.00022913261197240423
,,810.0,2.4511860895419217e-06,,,810.0,0.00022885380897217812
,,811.0,2.445083107525002e-06,,,811.0,0.0002285756885742498
,,812.0,2.4390028133199864e-06,,,812.0,0.00022829824826878982
,,813.0,2.4329450947999438e-06,,,813.0,0.00022802148555827267
,,814.0,2.4269098405290734e-06,,,814.0,0.0002277453979574016
,,815.0,2.4208969397576045e-06,,,815.0,0.00022746998299303387
,,816.0,2.414906282416735e-06,,,816.0,0.0002271952382041062
,,817.0,2.408937759113621e-06,,,817.0,0.0002269211611415614
,,818.0,2.4029912611263994e-06,,,818.0,0.00022664774936827497
,,819.0,2.397066680399263e-06,,,819.0,0.0002263750004589825
,,820.0,2.391163909537572e-06,,,820.0,0.00022610291200020775
,,821.0,2.385282841803006e-06,,,821.0,0.0002258314815901907
,,822.0,2.3794233711087648e-06,,,822.0,0.00022556070683881678
,,823.0,2.3735853920148015e-06,,,823.0,0.00022529058536754633
,,824.0,2.3677687997230998e-06,,,824.0,0.00022502111480934438
,,825.0,2.361973490072996e-06,,,825.0,0.00022475229280861117
,,826.0,2.3561993595365305e-06,,,826.0,0.00022448411702111329
,,827.0,2.3504463052138493e-06,,,827.0,0.00022421658511391493
,,828.0,2.3447142248286368e-06,,,828.0,0.00022394969476531007
,,829.0,2.3390030167235918e-06,,,829.0,0.00022368344366475486
,,830.0,2.3333125798559397e-06,,,830.0,0.00022341782951280044
,,831.0,2.3276428137929827e-06,,,831.0,0.00022315285002102656
,,832.0,2.3219936187076883e-06,,,832.0,0.0002228885029119754
,,833.0,2.316364895374315e-06,,,833.0,0.00022262478591908604
,,834.0,2.310756545164074e-06,,,834.0,0.00022236169678662915
,,835.0,2.305168470040826e-06,,,835.0,0.00022209923326964247
,,836.0,2.299600572556818e-06,,,836.0,0.00022183739313386667
,,837.0,2.2940527558484543e-06,,,837.0,0.00022157617415568127
,,838.0,2.2885249236320993e-06,,,838.0,0.00022131557412204177
,,839.0,2.2830169801999207e-06,,,839.0,0.0002210555908304164
,,840.0,2.277528830415764e-06,,,840.0,0.00022079622208872406
,,841.0,2.2720603797110627e-06,,,841.0,0.00022053746571527215
,,842.0,2.2666115340807834e-06,,,842.0,0.00022027931953869518
,,843.0,2.2611822000794007e-06,,,843.0,0.00022002178139789353
,,844.0,2.255772284816913e-06,,,844.0,0.00021976484914197308
,,845.0,2.250381695954883e-06,,,845.0,0.00021950852063018476
,,846.0,2.245010341702516e-06,,,846.0,0.0002192527937318648
,,847.0,2.23965813081277e-06,,,847.0,0.00021899766632637541
,,848.0,2.2343249725784984e-06,,,848.0,0.00021874313630304592
,,849.0,2.229010776828621e-06,,,849.0,0.00021848920156111414
,,850.0,2.2237154539243328e-06,,,850.0,0.0002182358600096682
,,851.0,2.2184389147553375e-06,,,851.0,0.0002179831095675889
,,852.0,2.213181070736118e-06,,,852.0,0.0002177309481634925
,,853.0,2.2079418338022318e-06,,,853.0,0.00021747937373567367
,,854.0,2.202721116406642e-06,,,854.0,0.00021722838423204904
,,855.0,2.1975188315160747e-06,,,855.0,0.00021697797761010114
,,856.0,2.1923348926074087e-06,,,856.0,0.00021672815183682256
,,857.0,2.1871692136640946e-06,,,857.0,0.00021647890488866087
,,858.0,2.182021709172599e-06,,,858.0,0.0002162302347514633
,,859.0,2.176892294118884e-06,,,859.0,0.00021598213942042264
,,860.0,2.171780883984913e-06,,,860.0,0.0002157346169000227
,,861.0,2.1666873947451808e-06,,,861.0,0.00021548766520398455
,,862.0,2.161611742863281e-06,,,862.0,0.00021524128235521337
,,863.0,2.156553845288491e-06,,,863.0,0.00021499546638574504
,,864.0,2.1515136194523914e-06,,,864.0,0.0002147502153366938
,,865.0,2.146490983265513e-06,,,865.0,0.00021450552725819954
,,866.0,2.141485855114007e-06,,,866.0,0.00021426140020937612
,,867.0,2.136498153856343e-06,,,867.0,0.0002140178322582597
,,868.0,2.1315277988200385e-06,,,868.0,0.00021377482148175747
,,869.0,2.1265747097984083e-06,,,869.0,0.0002135323659655968
,,870.0,2.1216388070473445e-06,,,870.0,0.00021329046380427457
,,871.0,2.11672001128212e-06,,,871.0,0.00021304911310100706
,,872.0,2.111818243674219e-06,,,872.0,0.00021280831196768027
,,873.0,2.1069334258481927e-06,,,873.0,0.00021256805852479997
,,874.0,2.1020654798785413e-06,,,874.0,0.000212328350901443
,,875.0,2.0972143282866176e-06,,,875.0,0.00021208918723520815
,,876.0,2.092379894037559e-06,,,876.0,0.00021185056567216772
,,877.0,2.0875621005372432e-06,,,877.0,0.0002116124843668194
,,878.0,2.082760871629268e-06,,,878.0,0.0002113749414820384
,,879.0,2.0779761315919517e-06,,,879.0,0.00021113793518902992
,,880.0,2.0732078051353666e-06,,,880.0,0.00021090146366728194
,,881.0,2.0684558173983836e-06,,,881.0,0.0002106655251045184
,,882.0,2.0637200939457527e-06,,,882.0,0.00021043011769665253
,,883.0,2.059000560765197e-06,,,883.0,0.00021019523964774085
,,884.0,2.0542971442645358e-06,,,884.0,0.000209960889169937
,,885.0,2.049609771268827e-06,,,885.0,0.00020972706448344622
,,886.0,2.0449383690175347e-06,,,886.0,0.00020949376381647998
,,887.0,2.040282865161718e-06,,,887.0,0.00020926098540521122
,,888.0,2.0356431877612405e-06,,,888.0,0.00020902872749372923
,,889.0,2.0310192652820057e-06,,,889.0,0.00020879698833399562
,,890.0,2.0264110265932104e-06,,,890.0,0.00020856576618580013
,,891.0,2.0218184009646207e-06,,,891.0,0.00020833505931671677
,,892.0,2.017241318063872e-06,,,892.0,0.00020810486600206024
,,893.0,2.0126797079537853e-06,,,893.0,0.0002078751845248429
,,894.0,2.0081335010897107e-06,,,894.0,0.00020764601317573174
,,895.0,2.0036026283168847e-06,,,895.0,0.00020741735025300566
,,896.0,1.999087020867816e-06,,,896.0,0.0002071891940625133
,,897.0,1.9945866103596848e-06,,,897.0,0.00020696154291763086
,,898.0,1.9901013287917653e-06,,,898.0,0.00020673439513922028
,,899.0,1.98563110854287e-06,,,899.0,0.00020650774905558775
,,900.0,1.9811758823688106e-06,,,900.0,0.00020628160300244255
,,901.0,1.9767355833998822e-06,,,901.0,0.00020605595532285594
,,902.0,1.9723101451383633e-06,,,902.0,0.00020583080436722062
,,903.0,1.9678995014560375e-06,,,903.0,0.0002056061484932102
,,904.0,1.963503586591735e-06,,,904.0,0.00020538198606573908
,,905.0,1.9591223351488913e-06,,,905.0,0.00020515831545692254
,,906.0,1.9547556820931265e-06,,,906.0,0.00020493513504603718
,,907.0,1.950403562749841e-06,,,907.0,0.0002047124432194815
,,908.0,1.946065912801833e-06,,,908.0,0.00020449023837073682
,,909.0,1.941742668286932e-06,,,909.0,0.00020426851890032835
,,910.0,1.9374337655956516e-06,,,910.0,0.00020404728321578674
,,911.0,1.933139141468859e-06,,,911.0,0.00020382652973160965
,,912.0,1.9288587329954654e-06,,,912.0,0.00020360625686922367
,,913.0,1.9245924776101287e-06,,,913.0,0.0002033864630569465
,,914.0,1.920340313090982e-06,,,914.0,0.00020316714672994937
,,915.0,1.916102177557372e-06,,,915.0,0.00020294830633021968
,,916.0,1.9118780094676173e-06,,,916.0,0.0002027299403065239
,,917.0,1.9076677476167852e-06,,,917.0,0.0002025120471143707
,,918.0,1.9034713311344848e-06,,,918.0,0.00020229462521597434
,,919.0,1.8992886994826753e-06,,,919.0,0.00020207767308021837
,,920.0,1.8951197924534933e-06,,,920.0,0.0002018611891826194
,,921.0,1.890964550167095e-06,,,921.0,0.0002016451720052911
,,922.0,1.8868229130695163e-06,,,922.0,0.0002014296200369089
,,923.0,1.8826948219305472e-06,,,923.0,0.00020121453177267395
,,924.0,1.8785802178416242e-06,,,924.0,0.00020099990571427847
,,925.0,1.874479042213739e-06,,,925.0,0.00020078574036987056
,,926.0,1.8703912367753594e-06,,,926.0,0.00020057203425401932
,,927.0,1.8663167435703705e-06,,,927.0,0.00020035878588768038
,,928.0,1.8622555049560292e-06,,,928.0,0.00020014599379816178
,,929.0,1.8582074636009349e-06,,,929.0,0.0001999336565190896
,,930.0,1.8541725624830137e-06,,,930.0,0.0001997217725903743
,,931.0,1.8501507448875202e-06,,,931.0,0.00019951034055817692
,,932.0,1.8461419544050528e-06,,,932.0,0.00019929935897487576
,,933.0,1.842146134929586e-06,,,933.0,0.00019908882639903301
,,934.0,1.8381632306565129e-06,,,934.0,0.00019887874139536198
,,935.0,1.8341931860807087e-06,,,935.0,0.00019866910253469398
,,936.0,1.8302359459946027e-06,,,936.0,0.0001984599083939461
,,937.0,1.82629145548627e-06,,,937.0,0.0001982511575560884
,,938.0,1.8223596599375325e-06,,,938.0,0.00019804284861011225
,,939.0,1.8184405050220782e-06,,,939.0,0.00019783498015099783
,,940.0,1.814533936703592e-06,,,940.0,0.00019762755077968282
,,941.0,1.8106399012339023e-06,,,941.0,0.00019742055910303044
,,942.0,1.8067583451511388e-06,,,942.0,0.0001972140037337985
,,943.0,1.802889215277908e-06,,,943.0,0.00019700788329060783
,,944.0,1.7990324587194766e-06,,,944.0,0.0001968021963979116
,,945.0,1.7951880228619748e-06,,,945.0,0.00019659694168596448
,,946.0,1.7913558553706089e-06,,,946.0,0.00019639211779079192
,,947.0,1.7875359041878866e-06,,,947.0,0.00019618772335416003
,,948.0,1.7837281175318588e-06,,,948.0,0.0001959837570235451
,,949.0,1.7799324438943708e-06,,,949.0,0.00019578021745210396
,,950.0,1.77614883203933e-06,,,950.0,0.0001955771032986437
,,951.0,1.7723772310009826e-06,,,951.0,0.0001953744132275925
,,952.0,1.7686175900822062e-06,,,952.0,0.0001951721459089699
,,953.0,1.764869858852813e-06,,,953.0,0.00019497030001835774
,,954.0,1.7611339871478662e-06,,,954.0,0.00019476887423687083
,,955.0,1.7574099250660086e-06,,,955.0,0.0001945678672511284
,,956.0,1.7536976229678043e-06,,,956.0,0.00019436727775322518
,,957.0,1.749997031474091e-06,,,957.0,0.00019416710444070288
,,958.0,1.7463081014643451e-06,,,958.0,0.00019396734601652193
,,959.0,1.7426307840750597e-06,,,959.0,0.00019376800118903323
,,960.0,1.7389650306981332e-06,,,960.0,0.00019356906867195022
,,961.0,1.73531079297927e-06,,,961.0,0.000193370547184321
,,962.0,1.7316680228163925e-06,,,962.0,0.00019317243545050072
,,963.0,1.7280366723580659e-06,,,963.0,0.0001929747322001241
,,964.0,1.7244166940019335e-06,,,964.0,0.00019277743616807818
,,965.0,1.7208080403931633e-06,,,965.0,0.000192580546094475
,,966.0,1.7172106644229062e-06,,,966.0,0.00019238406072462488
,,967.0,1.7136245192267654e-06,,,967.0,0.00019218797880900937
,,968.0,1.7100495581832769e-06,,,968.0,0.00019199229910325487
,,969.0,1.7064857349124008e-06,,,969.0,0.000191797020368106
,,970.0,1.7029330032740236e-06,,,970.0,0.00019160214136939926
,,971.0,1.6993913173664715e-06,,,971.0,0.00019140766087803705
,,972.0,1.6958606315250344e-06,,,972.0,0.00019121357766996148
,,973.0,1.6923409003204997e-06,,,973.0,0.00019101989052612873
,,974.0,1.688832078557699e-06,,,974.0,0.0001908265982324833
,,975.0,1.6853341212740615e-06,,,975.0,0.0001906336995799325
,,976.0,1.681846983738182e-06,,,976.0,0.00019044119336432113
,,977.0,1.6783706214483959e-06,,,977.0,0.00019024907838640617
,,978.0,1.6749049901313659e-06,,,978.0,0.000190057353451832
,,979.0,1.6714500457406786e-06,,,979.0,0.0001898660173711052
,,980.0,1.668005744455452e-06,,,980.0,0.00018967506895957
,,981.0,1.6645720426789506e-06,,,981.0,0.0001894845070373837
,,982.0,1.6611488970372128e-06,,,982.0,0.0001892943304294921
,,983.0,1.6577362643776878e-06,,,983.0,0.00018910453796560538
,,984.0,1.6543341017678797e-06,,,984.0,0.00018891512848017385
,,985.0,1.6509423664940054e-06,,,985.0,0.00018872610081236395
,,986.0,1.6475610160596584e-06,,,986.0,0.00018853745380603446
,,987.0,1.6441900081844842e-06,,,987.0,0.0001883491863097129
,,988.0,1.6408293008028638e-06,,,988.0,0.00018816129717657158
,,989.0,1.6374788520626077e-06,,,989.0,0.00018797378526440474
,,990.0,1.6341386203236588e-06,,,990.0,0.00018778664943560488
,,991.0,1.6308085641568036e-06,,,991.0,0.0001875998885571396
,,992.0,1.6274886423423942e-06,,,992.0,0.00018741350150052897
,,993.0,1.6241788138690774e-06,,,993.0,0.0001872274871418223
,,994.0,1.620879037932534e-06,,,994.0,0.00018704184436157557
,,995.0,1.6175892739342277e-06,,,995.0,0.00018685657204482896
,,996.0,1.61430948148016e-06,,,996.0,0.00018667166908108417
,,997.0,1.6110396203796377e-06,,,997.0,0.00018648713436428222
,,998.0,1.6077796506440457e-06,,,998.0,0.00018630296679278142
,,999.0,1.60452953248563e-06,,,999.0,0.00018611916526933503
,,1000.0,1.6012892263162896e-06,,,1000.0,0.00018593572870106962


==> data/mid/c9/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,483990,7920,0.9440759957866812,0.9461235216819974
4500.0,2603,52,0.005077439238481645,0.006211922112053518
7500.0,4315,53,0.008416884484843757,0.006331382152669932
10500.0,5352,95,0.010439667615963797,0.011348703858559312
13500.0,4832,86,0.009425350134592128,0.010273563493011588
16500.0,3891,72,0.007589825615417625,0.008601122924381794
19500.0,2572,49,0.005016970311707564,0.0058535419902042765
22500.0,1788,14,0.003487691647485663,0.0016724405686297933
25500.0,1098,7,0.0021417703741271016,0.0008362202843148966
28500.0,746,15,0.0014551554636601256,0.0017919006092462072
31500.0,457,4,0.0008914290172824093,0.00047784016246565523
34500.0,290,4,0.0005656770569188156,0.00047784016246565523
37500.0,203,0,0.00039597393984317094,0.0
40500.0,182,0,0.00035501111848008427,0.0
43500.0,103,0,0.0002009128857332345,0.0
46500.0,97,0,0.00018920922248663832,0.0
49500.0,26,0,5.071587406858347e-05,0.0
52500.0,36,0,7.022197947957711e-05,0.0
55500.0,22,0,4.291343190418601e-05,0.0
58500.0,8,0,1.5604884328794914e-05,0.0
61500.0,11,0,2.1456715952093004e-05,0.0
64500.0,8,0,1.5604884328794914e-05,0.0
67500.0,3,0,5.8518316232980926e-06,0.0
70500.0,4,0,7.802442164397457e-06,0.0
73500.0,4,0,7.802442164397457e-06,0.0
76500.0,0,0,0.0,0.0
79500.0,4,0,7.802442164397457e-06,0.0
82500.0,4,0,7.802442164397457e-06,0.0
85500.0,0,0,0.0,0.0
88500.0,0,0,0.0,0.0
91500.0,0,0,0.0,0.0
94500.0,0,0,0.0,0.0
97500.0,0,0,0.0,0.0
100500.0,3,0,5.8518316232980926e-06,0.0
103500.0,0,0,0.0,0.0
106500.0,4,0,7.802442164397457e-06,0.0
109500.0,0,0,0.0,0.0
112500.0,4,0,7.802442164397457e-06,0.0


==> data/mid/dist_change_n_sar_txs_over_time.csv <==
step,fan_in,fan_out,bipartite,stack,scatter_gather,gather_scatter
0,0,0,0,0,0,0
1,6,30,12,0,0,0
2,8,0,5,0,0,0
3,9,0,5,0,0,0
4,6,0,8,0,0,0
5,7,0,7,0,0,0
6,4,11,9,0,0,0
7,4,3,7,0,0,0
8,6,5,6,0,0,0
9,4,3,7,0,0,0
10,8,5,7,0,0,0
11,7,11,11,0,0,0
12,4,3,3,0,0,0
13,6,3,4,0,0,0
14,4,0,9,0,0,0
15,5,5,8,0,0,0
16,3,11,2,0,0,0
17,4,3,11,0,0,0
18,3,0,5,0,0,0
19,2,8,10,0,0,0
20,1,0,9,0,0,0
21,4,11,5,0,0,0
22,8,5,4,0,0,0
23,3,3,5,0,0,0
24,7,0,6,0,0,0
25,5,6,7,0,0,0
26,3,11,7,0,0,0
27,4,0,5,0,0,0
28,2,4,9,0,0,0
29,4,5,10,0,0,0
30,5,0,4,0,0,0
31,3,14,10,0,0,0
32,3,0,8,0,0,0
33,8,3,6,0,0,0
34,3,3,13,0,0,0
35,6,0,12,0,0,0
36,3,16,5,0,0,0
37,1,8,13,0,0,0
38,6,0,5,0,0,0
39,2,0,2,0,0,0
40,3,0,6,0,0,0
41,4,14,5,0,0,0
42,5,0,10,0,0,0
43,10,7,11,0,0,0
44,4,0,15,0,0,0
45,2,3,7,0,0,0
46,5,16,9,0,0,0
47,6,0,10,0,0,0
48,3,0,4,0,0,0
49,4,6,10,0,0,0
50,3,5,3,0,0,0
51,7,7,9,0,0,0
52,5,0,8,0,0,0
53,4,0,4,0,0,0
54,3,0,7,0,0,0
55,8,0,8,0,0,0
56,5,0,11,0,0,0
57,0,0,0,8,5,5
58,0,0,0,6,6,5
59,0,0,0,13,14,12
60,0,0,0,11,10,6
61,0,0,0,12,7,4
62,0,0,0,20,8,5
63,0,0,0,6,6,7
64,0,0,0,16,6,7
65,0,0,0,15,9,5
66,0,0,0,14,7,3
67,0,0,0,8,6,12
68,0,0,0,15,8,7
69,0,0,0,14,8,1
70,0,0,0,10,17,5
71,0,0,0,11,7,3
72,0,0,0,15,5,9
73,0,0,0,13,5,7
74,0,0,0,15,7,3
75,0,0,0,9,3,5
76,0,0,0,20,9,8
77,0,0,0,9,8,4
78,0,0,0,13,8,12
79,0,0,0,17,7,9
80,0,0,0,17,6,9
81,0,0,0,13,2,3
82,0,0,0,17,10,9
83,0,0,0,17,16,9
84,0,0,0,17,10,0
85,0,0,0,14,5,4
86,0,0,0,7,8,7
87,0,0,0,14,13,5
88,0,0,0,13,7,8
89,0,0,0,16,9,6
90,0,0,0,14,5,8
91,0,0,0,9,7,8
92,0,0,0,13,7,6
93,0,0,0,14,12,7
94,0,0,0,16,5,6
95,0,0,0,13,10,5
96,0,0,0,14,6,3
97,0,0,0,12,6,6
98,0,0,0,13,8,12
99,0,0,0,12,8,6
100,0,0,0,16,7,8
101,0,0,0,13,9,9
102,0,0,0,11,11,12
103,0,0,0,16,4,6
104,0,0,0,7,9,8
105,0,0,0,20,13,13
106,0,0,0,11,9,11
107,0,0,0,12,13,9
108,0,0,0,17,7,2
109,0,0,0,16,10,7
110,0,0,0,16,9,7
111,0,0,0,17,2,7


==> data/mid/easy_dist_change_n_sar_txs_over_time.csv <==
step,fan_in,fan_out,bipartite,stack,scatter_gather,gather_scatter
0,0,0,0,0,0,0
1,63,500,132,0,0,0
2,84,0,124,0,0,0
3,80,0,120,0,0,0
4,68,0,144,0,0,0
5,70,0,121,0,0,0
6,67,146,147,0,0,0
7,78,72,146,0,0,0
8,67,70,133,0,0,0
9,82,82,140,0,0,0
10,77,57,108,0,0,0
11,65,146,103,0,0,0
12,64,73,129,0,0,0
13,68,72,145,0,0,0
14,82,0,113,0,0,0
15,95,70,156,0,0,0
16,69,146,142,0,0,0
17,64,82,111,0,0,0
18,51,0,142,0,0,0
19,60,129,138,0,0,0
20,81,0,109,0,0,0
21,60,146,117,0,0,0
22,75,70,157,0,0,0
23,65,73,115,0,0,0
24,70,0,157,0,0,0
25,55,154,153,0,0,0
26,83,144,114,0,0,0
27,89,0,138,0,0,0
28,64,57,136,0,0,0
29,97,70,111,0,0,0
30,78,0,124,0,0,0
31,73,217,132,0,0,0
32,69,0,130,0,0,0
33,68,82,142,0,0,0
34,52,73,134,0,0,0
35,80,0,126,0,0,0
36,62,215,129,0,0,0
37,75,127,143,0,0,0
38,68,0,125,0,0,0
39,79,0,110,0,0,0
40,66,0,136,0,0,0
41,64,226,124,0,0,0
42,64,0,126,0,0,0
43,63,142,137,0,0,0
44,70,0,121,0,0,0
45,55,72,130,0,0,0
46,57,201,145,0,0,0
47,66,0,117,0,0,0
48,64,0,136,0,0,0
49,78,153,117,0,0,0
50,62,69,133,0,0,0
51,51,66,129,0,0,0
52,69,0,130,0,0,0
53,71,0,124,0,0,0
54,76,0,114,0,0,0
55,83,0,140,0,0,0
56,87,0,136,0,0,0
57,0,0,0,254,140,131
58,0,0,0,258,140,104
59,0,0,0,225,157,121
60,0,0,0,237,133,135
61,0,0,0,242,129,116
62,0,0,0,241,150,137
63,0,0,0,248,155,125
64,0,0,0,258,112,147
65,0,0,0,235,114,112
66,0,0,0,224,166,113
67,0,0,0,225,145,124
68,0,0,0,220,120,104
69,0,0,0,261,143,101
70,0,0,0,249,138,122
71,0,0,0,209,132,128
72,0,0,0,240,121,129
73,0,0,0,225,116,124
74,0,0,0,211,125,110
75,0,0,0,239,138,114
76,0,0,0,255,129,129
77,0,0,0,242,126,126
78,0,0,0,256,128,135
79,0,0,0,268,123,125
80,0,0,0,238,121,129
81,0,0,0,240,119,125
82,0,0,0,276,145,135
83,0,0,0,247,133,136
84,0,0,0,232,109,0
85,0,0,0,250,147,149
86,0,0,0,226,125,112
87,0,0,0,235,120,150
88,0,0,0,272,140,114
89,0,0,0,226,135,140
90,0,0,0,249,128,135
91,0,0,0,226,142,143
92,0,0,0,228,133,132
93,0,0,0,220,158,132
94,0,0,0,223,146,141
95,0,0,0,239,135,144
96,0,0,0,229,123,129
97,0,0,0,223,126,125
98,0,0,0,255,122,133
99,0,0,0,238,150,107
100,0,0,0,227,149,118
101,0,0,0,252,133,137
102,0,0,0,235,147,134
103,0,0,0,211,125,123
104,0,0,0,207,136,138
105,0,0,0,256,132,140
106,0,0,0,257,139,142
107,0,0,0,240,134,147
108,0,0,0,235,154,140
109,0,0,0,233,139,141
110,0,0,0,244,117,111
111,0,0,0,215,143,136


==> data/mid/edge_label_hist.csv <==
bank,neg_count,pos_count,neg_ratio,pos_ratio
c0,157448,481,0.9969543275775823,0.0030456724224176687
c1,159632,442,0.9972387770656072,0.0027612229343928433
c10,157619,478,0.9969765397192862,0.003023460280713739
c11,158932,454,0.9971515691466001,0.0028484308533999222
c2,158334,497,0.9968708879249013,0.0031291120750986897
c3,157355,355,0.997749033035318,0.0022509669646820114
c4,159207,460,0.9971190039269229,0.0028809960730770915
c5,162343,511,0.9968622201481081,0.0031377798518918785
c6,160621,353,0.9978070992831141,0.0021929007168859566
c7,158285,391,0.9975358592351711,0.00246414076482896
c8,159301,526,0.9967089415430435,0.0032910584569565845
c9,158026,392,0.9975255337146032,0.0024744662853968613
all,993561,2774,0.997215795891944,0.0027842041080560253


==> data/mid/node_label_hist.csv <==
bank,neg_count,pos_count,neg_ratio,pos_ratio
c0,8165,169,0.9797216222702184,0.020278377729781617
c1,8170,162,0.9805568891022564,0.01944311089774364
c10,8195,140,0.9832033593281344,0.016796640671865627
c11,8166,168,0.9798416126709864,0.020158387329013677
c2,8172,162,0.980561555075594,0.019438444924406047
c3,8205,134,0.9839309269696607,0.01606907303033937
c4,8177,158,0.9810437912417517,0.01895620875824835
c5,8148,189,0.9773299748110831,0.022670025188916875
c6,8209,129,0.984528663948189,0.015471336051810987
c7,8197,139,0.9833253358925144,0.016674664107485606
c8,8162,172,0.9793616510679146,0.020638348932085434
c9,8209,129,0.984528663948189,0.015471336051810987
all,98144,1851,0.9814890744537227,0.018510925546277313


==> data/mid/sar_account_participation_hist.csv <==
n_patterns,n_accounts,fraction
1,1630,0.8806050783360346
2,218,0.11777417612101566
3,3,0.0016207455429497568


==> data/mid/sar_over_n_banks_hist.csv <==
n_banks,sar_pattern_count,sar_pattern_ratio
1,0,0.0
2,1,0.00546448087431694
3,17,0.09289617486338798
4,34,0.18579234972677597
5,40,0.2185792349726776
6,38,0.20765027322404372
7,53,0.2896174863387978


==> data/mid/sar_pattern_account_hist.csv <==
sar_pattern_account_size,count
8,29
10,27
11,26
7,25
9,24
12,22
6,17
5,10
13,7
14,5
15,5
19,5
20,4
18,2
17,1
16,1


==> data/mid/sar_pattern_txs_hist.csv <==
sar_pattern_txs_size,count
10,25
7,19
16,18
11,17
8,16
5,14
9,14
18,14
12,13
6,13
20,7
14,5
19,4
25,4
15,4
24,3
22,3
32,3
28,2
13,2
17,2
44,2
48,1
36,1
21,1
38,1
40,1
39,1


==> data/no_dist_change/c0/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,3870,5,0.024610649352301128,0.012626262626262626
150.0,5467,6,0.03476651679819903,0.015151515151515152
250.0,9032,19,0.057437567170538446,0.047979797979797977
350.0,13420,15,0.08534235511831553,0.03787878787878788
450.0,17599,38,0.11191804081425001,0.09595959595959595
550.0,20779,43,0.13214074493319514,0.10858585858585859
650.0,20778,52,0.13213438559227722,0.13131313131313133
750.0,19016,58,0.12092922689492461,0.14646464646464646
850.0,16837,47,0.10707222303480467,0.11868686868686869
950.0,12713,43,0.0808463010893551,0.10858585858585859
1050.0,8570,25,0.054499551666465286,0.06313131313131314
1150.0,4767,18,0.030314978155663946,0.045454545454545456
1250.0,2434,20,0.01547863579418629,0.050505050505050504
1350.0,1341,3,0.008527876170913646,0.007575757575757576
1450.0,370,3,0.0023529561396256893,0.007575757575757576
1550.0,181,1,0.0011510407061412155,0.0025252525252525255
1650.0,75,0,0.0004769505688430451,0.0


==> data/no_dist_change/c0/balance_curves.csv <==
step,2917,5466,2149,2535(sar),2306(sar),6535(sar)
0,28097.61,33417.88,195545.68,24326.15,52999.78,91377.61
1,27467.97,32290.05,192928.18,23462.53,52454.45,90168.94
2,27256.32,32002.614999999998,192149.71,22150.85,51992.14,89581.29
3,26398.86,30715.38,191714.7,21680.51,51298.23,89278.04
4,25771.87,30140.65,191316.7,21022.11,50758.26,88062.03
5,24759.12,29630.35,190843.17,20767.434999999998,50241.39,87746.39
6,24055.58,29026.23,190506.87,20512.76,49690.7,87430.75
7,23656.04,28883.879999999997,190055.46,20282.01,49823.28,86816.17
8,22904.52,28741.53,189815.805,20051.26,50252.55,86571.19
9,22997.16,27516.18,189576.15,19634.65,49764.905,86138.0
10,22324.25,26921.69,189310.85499999998,19117.41,49277.26,85706.67
11,21924.72,26399.08,189045.56,18768.81,48694.55,85464.28
12,21724.95,26095.31,188577.65,18547.620000000003,48354.99,85221.89
13,21525.18,25791.54,188233.82,18326.43,48182.909999999996,84611.89
14,21325.41,25685.615,187799.39,17680.43,48010.83,84092.04
15,21125.64,25579.690000000002,187364.96,17389.165,47838.75,83447.51
16,20544.78,25473.765,187113.78,17097.9,47389.0,83007.29
17,20145.24,25367.84,186862.6,16521.7,46918.65,82747.555
18,19945.475,25168.015,186565.45500000002,16219.35,47393.66,82487.82
19,19745.71,24968.19,186268.31,15968.3,46864.74,81979.85
20,19125.52,24521.79,185696.01,15717.25,46358.23,81531.475
21,18044.98,23912.01,184907.14,15532.11,45853.57,80773.69
22,17823.275,23698.625,184551.25,15346.97,53944.0725,84112.72750000001
23,17202.04,23485.24,191205.25,33504.659999999996,62034.575,87451.765
24,16765.82,40897.244999999995,197859.25,51662.35,70125.0775,90790.80249999999
25,43937.39,58717.98,204027.59,70290.25,78215.58,94648.92
26,30476.21,35561.62,192921.76,52339.09,55902.5,87477.4
27,29719.51,35169.36,192730.08000000002,51912.92999999999,55289.08,87097.29
28,29223.41,34642.33,192538.4,51486.77,55736.41,87077.66333333333
29,28322.16,34188.86,192101.76,50173.94,55242.27,87058.03666666667
30,27909.58,33744.58,191575.62,49764.82,54693.64,87038.41
31,26943.78,33362.25,191290.81,49360.8,54335.79,86909.9375
32,26351.72,32933.1,191006.0,48732.35,53977.94,86781.465
33,25952.18,32704.526666666665,190938.4,48268.88,53735.68,86652.99250000001
34,25475.51,32475.953333333335,190870.8,48115.176666666666,53493.42,86524.52
35,25763.64,32247.38,190803.2,47961.47333333333,53380.12333333333,86023.4
36,25297.17,31967.32,190735.6,47807.77,53266.82666666667,85433.19
37,24897.64,31687.26,190184.9,47640.689999999995,53153.53,84199.85
38,24397.12,31384.9,189951.985,47473.61,53040.23333333333,83925.55
39,23485.4,31082.54,189719.07,47306.53,52926.93666666667,83651.25
40,23285.63,30870.440000000002,188188.42,47020.520000000004,52813.64,83491.765
41,23085.86,30658.34,187606.37,46734.51,52501.345,83332.28
42,23106.92,29918.66,187180.73,46335.3,52189.05,83172.795
43,22686.32,29740.364999999998,186986.39,45710.97,51821.08,83013.31
44,23837.34,29562.07,186258.04,45324.7175,51288.56,82287.33
45,23437.8,29091.61,186069.49333333335,44938.465,51065.075,81987.935
46,23138.405,28762.74,185880.94666666666,44552.2125,50841.59,81688.54
47,22439.47,28327.59,185692.4,45197.09,50586.925,81162.39
48,21779.36,27827.21,185535.75333333333,44419.16,50332.26,81066.554
49,21379.83,27211.45,185379.10666666666,43641.23,50048.685,80970.71800000001
50,21180.06,26661.17,185222.46,57377.05,49765.11,80874.882
51,20980.29,27884.23,184608.59,71112.87,49871.98,80779.046
52,20456.3,34242.7,183960.45,84848.69,49400.49,80683.21
53,47989.08,63116.98,203425.62,98584.51,81762.5,94558.44
54,35182.92,40075.42,197872.70500000002,89844.035,70623.895,94041.34
55,34207.03,39826.634999999995,191975.2,81103.56,59485.29,90715.12
56,33627.35,39577.85,191443.43,80896.56,59316.185,86759.07
57,33227.81,39434.176666666666,190912.59,79825.94,59147.08,86431.81
58,32396.7,39290.503333333334,190902.29499999998,79383.4,58698.16,87477.0
59,33349.37,39146.83,190892.0,78948.7,58628.29,86950.25
60,32627.72,39041.5725,190619.6,78380.61,58558.42,86802.29666666666
61,31657.62,38936.315,190347.2,78223.45333333334,58488.55,86654.34333333334
62,31114.31,38831.0575,190130.005,78066.29666666666,58418.68,86283.5
63,30588.7,38725.8,189912.81,77909.14,58348.81,86021.63500000001
64,29647.34,38518.9,189357.32,77746.55666666667,58278.94,85759.77
65,28741.8,38312.0,189209.51333333334,77583.97333333333,58209.07,85451.77
66,28199.69,38180.774,189061.70666666667,77421.39,58139.2,85143.77
67,27747.19,38049.548,188913.9,77246.09666666666,57998.29666666666,84799.77333333333
68,27347.65,37918.322,188393.67,77070.80333333333,57857.39333333333,84455.77666666667
69,26948.11,37787.096000000005,188114.65333333335,76895.51,57716.49,84111.78
70,26227.47,37655.87,187835.63666666666,76562.06,57295.6,83603.68
71,25827.93,37207.79,187556.62,76026.04,56903.75,83390.375
72,25388.62,36596.0,186323.89,75740.11,56667.244999999995,83177.07
73,24989.08,36310.05,186181.84333333335,74842.33,56430.74,82792.53
74,24789.31,35828.0,186039.79666666666,74705.41333333333,56104.61,82934.4675
75,24589.54,35547.19,184995.32,74568.49666666667,55610.84,83076.405
76,24015.0,34935.665,184621.735,74431.58,55121.24,83218.3425
77,23615.46,33719.41,184248.15,74255.79000000001,54641.31,83360.28
78,23103.265,33985.025,183239.03,74080.0,54414.3,83202.99333333333
79,22990.61,34250.64,189893.03,73607.26,54187.29,83045.70666666667
80,22163.83,51867.015,196547.03,100880.41500000001,70368.295,82888.42
81,49631.77,69041.3,202585.48,128550.54,86156.38,90111.22
82,48111.52,61689.996666666666,198883.53333333335,122591.23333333332,75234.29000000001,89580.12
83,47265.32,54338.693333333336,195181.58666666667,116631.92666666667,63661.06,89466.215
84,34463.3,46987.39,191479.64,110227.5,63386.125,89352.31
85,34063.76,46704.645000000004,190979.5,108780.1,63111.19,89238.405
86,33697.87,46421.9,189840.15,108719.905,63621.705,89124.5
87,32739.26,45984.19,188874.15,108213.55,64132.22,88682.67
88,32266.5,45737.55,188349.42,108262.32,63783.275,88271.37
89,30697.86,45490.91,187915.64,108062.705,63434.33,88069.16500000001
90,30498.09,45247.225000000006,187601.42,107532.16,62891.81,87866.96
91,30298.32,45003.54,187287.2,107076.39,62428.19,87605.47
92,29914.29,44791.195,186692.51,106498.91,61910.44,87343.98
93,29929.8,44578.85,186424.37,106014.39,61521.96,86753.62
94,29217.82,44442.10333333333,186156.23,105720.1,61407.145000000004,86123.82
95,28905.38,44305.35666666667,185702.75,105425.81,61292.33,85204.6
96,28257.25,44168.61,185307.67,105274.60333333333,61163.21333333333,83883.99
97,28008.66,43637.25,185101.12,105123.39666666667,61034.09666666667,83783.102
98,27178.41,43119.53,184894.57,104972.19,60904.98,83682.214
99,26778.87,42572.68,184750.58000000002,104883.66,60542.46,83581.326
100,26292.23,42082.35,184606.59,104795.13,60684.96,83480.43800000001
101,25353.76,41929.57666666667,184462.6,104706.6,60612.672857142854,83379.55
102,24808.15,41776.80333333333,184360.244,104618.07,60540.385714285716,83290.212
103,24358.26,41624.03,184257.888,104123.69,60468.09857142857,83200.874
104,23394.59,41367.39,184155.532,103573.12,60395.811428571425,83111.53600000001
105,22460.07,41110.75,184053.176,103289.91500000001,60323.52428571428,83022.198
106,21938.1,41519.2,183950.82,103006.71,60251.23714285714,82932.86
107,21538.57,41927.65,183670.02500000002,102864.37,60178.95,82691.51999999999
108,35309.705,42336.1,182764.15,102722.03,60895.23,82450.18
109,48139.21,55514.94,202726.15,157665.31,70543.33,95757.66
110,47636.5,55060.38,191620.32,157236.15,70084.75,89105.22
111,46780.1,54670.75,190992.21,157489.89,69606.32,89105.22


==> data/no_dist_change/c0/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,0,0,0.0,0.0
3.5,0,0,0.0,0.0
4.5,0,0,0.0,0.0
5.5,1,0,0.00012201073694485115,0.0
6.5,0,0,0.0,0.0
7.5,0,0,0.0,0.0
8.5,1,0,0.00012201073694485115,0.0
9.5,1,0,0.00012201073694485115,0.0
10.5,1,0,0.00012201073694485115,0.0
11.5,4,0,0.0004880429477794046,0.0
12.5,7,0,0.000854075158613958,0.0
13.5,8,0,0.0009760858955588092,0.0
14.5,9,0,0.0010980966325036604,0.0
15.5,11,1,0.0013421181063933627,0.0070921985815602835
16.5,9,0,0.0010980966325036604,0.0
17.5,11,0,0.0013421181063933627,0.0
18.5,3,0,0.00036603221083455345,0.0
19.5,0,1,0.0,0.0070921985815602835
20.5,4,0,0.0004880429477794046,0.0
21.5,0,0,0.0,0.0
22.5,0,0,0.0,0.0
23.5,0,0,0.0,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,0,0,0.0,0.0
28.5,1,0,0.00012201073694485115,0.0
29.5,0,0,0.0,0.0
30.5,0,0,0.0,0.0
31.5,0,0,0.0,0.0
32.5,0,0,0.0,0.0
33.5,0,0,0.0,0.0
34.5,0,0,0.0,0.0
35.5,0,0,0.0,0.0
36.5,0,0,0.0,0.0
37.5,3,0,0.00036603221083455345,0.0
38.5,0,0,0.0,0.0
39.5,0,0,0.0,0.0
40.5,0,0,0.0,0.0
41.5,2,0,0.0002440214738897023,0.0
42.5,2,0,0.0002440214738897023,0.0
43.5,2,0,0.0002440214738897023,0.0
44.5,5,0,0.0006100536847242558,0.0
45.5,5,0,0.0006100536847242558,0.0
46.5,3,0,0.00036603221083455345,0.0
47.5,5,1,0.0006100536847242558,0.0070921985815602835
48.5,14,0,0.001708150317227916,0.0
49.5,28,0,0.003416300634455832,0.0
50.5,46,0,0.005612493899463153,0.0
51.5,44,0,0.005368472425573451,0.0
52.5,74,0,0.009028794533918985,0.0
53.5,109,1,0.013299170326988775,0.0070921985815602835
54.5,154,1,0.018789653489507077,0.0070921985815602835
55.5,199,5,0.02428013665202538,0.03546099290780142
56.5,278,3,0.03391898487066862,0.02127659574468085
57.5,318,3,0.038799414348462666,0.02127659574468085
58.5,403,4,0.049170326988775014,0.028368794326241134
59.5,465,9,0.056734992679355785,0.06382978723404255
60.5,541,8,0.06600780868716447,0.05673758865248227
61.5,593,11,0.07235236700829673,0.07801418439716312
62.5,590,13,0.07198633479746218,0.09219858156028368
63.5,573,15,0.0699121522693997,0.10638297872340426
64.5,584,12,0.07125427037579307,0.0851063829787234
65.5,562,12,0.06857003416300635,0.0851063829787234
66.5,491,12,0.059907271839921915,0.0851063829787234
67.5,467,8,0.05697901415324549,0.05673758865248227
68.5,355,2,0.04331381161542216,0.014184397163120567
69.5,329,6,0.04014153245485603,0.0425531914893617
70.5,263,6,0.03208882381649585,0.0425531914893617
71.5,206,3,0.025134211810639337,0.02127659574468085
72.5,135,0,0.016471449487554905,0.0
73.5,85,1,0.010370912640312348,0.0070921985815602835
74.5,85,2,0.010370912640312348,0.014184397163120567
75.5,42,0,0.005124450951683748,0.0
76.5,27,0,0.003294289897510981,0.0
77.5,21,1,0.002562225475841874,0.0070921985815602835
78.5,7,0,0.000854075158613958,0.0
79.5,4,0,0.0004880429477794046,0.0
80.5,1,0,0.00012201073694485115,0.0
81.5,3,0,0.00036603221083455345,0.0
82.5,2,0,0.0002440214738897023,0.0


==> data/no_dist_change/c0/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,12,0,0.0014639502256923265,0.0
3.5,27,0,0.0032938880078077345,0.0
4.5,69,0,0.008417713797730876,0.0
5.5,88,1,0.010735634988410394,0.007142857142857143
6.5,75,1,0.00914968891057704,0.007142857142857143
7.5,127,2,0.015493473221910454,0.014285714285714285
8.5,549,6,0.06697572282542394,0.04285714285714286
9.5,738,4,0.09003293888007807,0.02857142857142857
10.5,595,9,0.07258753202391119,0.06428571428571428
11.5,487,6,0.05941197999268025,0.04285714285714286
12.5,461,5,0.05624008783701354,0.03571428571428571
13.5,525,5,0.06404782237403928,0.03571428571428571
14.5,477,9,0.05819202147126998,0.06428571428571428
15.5,371,11,0.04526046114432109,0.07857142857142857
16.5,355,3,0.04330852751006466,0.02142857142857143
17.5,295,9,0.03598877638160303,0.06428571428571428
18.5,309,2,0.03769671831157741,0.014285714285714285
19.5,244,13,0.02976698792241064,0.09285714285714286
20.5,223,4,0.027205075027449066,0.02857142857142857
21.5,189,6,0.02305721605465414,0.04285714285714286
22.5,172,3,0.020983286568256678,0.02142857142857143
23.5,174,3,0.021227278272538733,0.02142857142857143
24.5,144,2,0.01756740270830792,0.014285714285714285
25.5,133,3,0.016225448334756618,0.02142857142857143
26.5,90,3,0.010979626692692448,0.02142857142857143
27.5,82,1,0.01000365987556423,0.007142857142857143
28.5,86,1,0.010491643284128339,0.007142857142857143
29.5,78,1,0.009515676467000122,0.007142857142857143
30.5,78,2,0.009515676467000122,0.014285714285714285
31.5,64,4,0.007807734537025741,0.02857142857142857
32.5,41,0,0.005001829937782115,0.0
33.5,49,1,0.005977796754910333,0.007142857142857143
34.5,43,1,0.0052458216420641695,0.007142857142857143
35.5,36,2,0.00439185067707698,0.014285714285714285
36.5,39,2,0.004757838233500061,0.014285714285714285
37.5,29,0,0.003537879712089789,0.0
38.5,37,1,0.004513846529218006,0.007142857142857143
39.5,27,0,0.0032938880078077345,0.0
40.5,24,0,0.002927900451384653,0.0
41.5,23,2,0.0028059045992436258,0.014285714285714285
42.5,20,1,0.002439917042820544,0.007142857142857143
43.5,22,1,0.0026839087471025986,0.007142857142857143
44.5,21,0,0.0025619128949615714,0.0
45.5,17,0,0.0020739294863974626,0.0
46.5,14,0,0.0017079419299743809,0.0
47.5,11,0,0.0013419543735512993,0.0
48.5,20,1,0.002439917042820544,0.007142857142857143
49.5,15,1,0.001829937782115408,0.007142857142857143
50.5,13,1,0.0015859460778333537,0.007142857142857143
51.5,11,0,0.0013419543735512993,0.0
52.5,15,0,0.001829937782115408,0.0
53.5,10,0,0.001219958521410272,0.0
54.5,6,1,0.0007319751128461632,0.007142857142857143
55.5,8,0,0.0009759668171282176,0.0
56.5,7,0,0.0008539709649871904,0.0
57.5,2,1,0.0002439917042820544,0.007142857142857143
58.5,1,0,0.0001219958521410272,0.0
59.5,9,0,0.001097962669269245,0.0
60.5,4,0,0.0004879834085641088,0.0
61.5,7,0,0.0008539709649871904,0.0
62.5,16,0,0.0019519336342564352,0.0
63.5,11,1,0.0013419543735512993,0.007142857142857143
64.5,10,0,0.001219958521410272,0.0
65.5,9,0,0.001097962669269245,0.0
66.5,5,0,0.000609979260705136,0.0
67.5,13,0,0.0015859460778333537,0.0
68.5,7,0,0.0008539709649871904,0.0
69.5,7,0,0.0008539709649871904,0.0
70.5,5,0,0.000609979260705136,0.0
71.5,5,0,0.000609979260705136,0.0
72.5,7,0,0.0008539709649871904,0.0
73.5,4,0,0.0004879834085641088,0.0
74.5,7,1,0.0008539709649871904,0.007142857142857143
75.5,2,0,0.0002439917042820544,0.0
76.5,4,0,0.0004879834085641088,0.0
77.5,3,0,0.0003659875564230816,0.0
78.5,2,0,0.0002439917042820544,0.0
79.5,2,0,0.0002439917042820544,0.0
80.5,2,0,0.0002439917042820544,0.0
81.5,5,0,0.000609979260705136,0.0
82.5,4,0,0.0004879834085641088,0.0
83.5,2,0,0.0002439917042820544,0.0
84.5,1,0,0.0001219958521410272,0.0
85.5,2,0,0.0002439917042820544,0.0
86.5,2,0,0.0002439917042820544,0.0
87.5,2,0,0.0002439917042820544,0.0
88.5,2,0,0.0002439917042820544,0.0
89.5,0,0,0.0,0.0
90.5,2,0,0.0002439917042820544,0.0
91.5,2,0,0.0002439917042820544,0.0
92.5,1,0,0.0001219958521410272,0.0
93.5,1,0,0.0001219958521410272,0.0
94.5,1,0,0.0001219958521410272,0.0
95.5,1,0,0.0001219958521410272,0.0
96.5,2,0,0.0002439917042820544,0.0
97.5,1,0,0.0001219958521410272,0.0
98.5,2,1,0.0002439917042820544,0.007142857142857143
99.5,2,0,0.0002439917042820544,0.0
100.5,1,0,0.0001219958521410272,0.0
101.5,1,0,0.0001219958521410272,0.0
102.5,0,0,0.0,0.0
103.5,0,0,0.0,0.0
104.5,0,0,0.0,0.0
105.5,2,0,0.0002439917042820544,0.0
106.5,1,0,0.0001219958521410272,0.0
107.5,1,0,0.0001219958521410272,0.0
108.5,0,0,0.0,0.0
109.5,1,0,0.0001219958521410272,0.0
110.5,3,0,0.0003659875564230816,0.0
111.5,3,0,0.0003659875564230816,0.0
112.5,2,0,0.0002439917042820544,0.0
113.5,0,0,0.0,0.0
114.5,1,0,0.0001219958521410272,0.0
115.5,2,0,0.0002439917042820544,0.0
116.5,4,0,0.0004879834085641088,0.0
117.5,8,0,0.0009759668171282176,0.0
118.5,12,0,0.0014639502256923265,0.0
119.5,5,0,0.000609979260705136,0.0
120.5,6,0,0.0007319751128461632,0.0
121.5,4,0,0.0004879834085641088,0.0
122.5,8,0,0.0009759668171282176,0.0
123.5,7,0,0.0008539709649871904,0.0
124.5,4,0,0.0004879834085641088,0.0
125.5,5,0,0.000609979260705136,0.0
126.5,8,1,0.0009759668171282176,0.007142857142857143
127.5,7,0,0.0008539709649871904,0.0
128.5,4,0,0.0004879834085641088,0.0
129.5,3,1,0.0003659875564230816,0.007142857142857143
130.5,3,0,0.0003659875564230816,0.0
131.5,4,0,0.0004879834085641088,0.0
132.5,1,0,0.0001219958521410272,0.0
133.5,4,0,0.0004879834085641088,0.0
134.5,0,0,0.0,0.0
135.5,1,0,0.0001219958521410272,0.0
136.5,3,0,0.0003659875564230816,0.0
137.5,0,0,0.0,0.0
138.5,0,0,0.0,0.0
139.5,3,0,0.0003659875564230816,0.0
140.5,0,0,0.0,0.0
141.5,1,0,0.0001219958521410272,0.0
142.5,1,0,0.0001219958521410272,0.0
143.5,1,0,0.0001219958521410272,0.0
144.5,1,0,0.0001219958521410272,0.0
145.5,1,0,0.0001219958521410272,0.0
146.5,0,0,0.0,0.0
147.5,0,0,0.0,0.0
148.5,0,0,0.0,0.0
149.5,0,0,0.0,0.0
150.5,0,0,0.0,0.0
151.5,2,0,0.0002439917042820544,0.0
152.5,1,0,0.0001219958521410272,0.0
153.5,0,0,0.0,0.0
154.5,0,0,0.0,0.0
155.5,0,0,0.0,0.0
156.5,1,0,0.0001219958521410272,0.0
157.5,2,0,0.0002439917042820544,0.0
158.5,0,0,0.0,0.0
159.5,0,0,0.0,0.0
160.5,0,0,0.0,0.0
161.5,0,0,0.0,0.0
162.5,0,0,0.0,0.0
163.5,1,0,0.0001219958521410272,0.0
164.5,0,0,0.0,0.0
165.5,0,0,0.0,0.0
166.5,0,0,0.0,0.0
167.5,0,0,0.0,0.0
168.5,0,0,0.0,0.0
169.5,0,0,0.0,0.0
170.5,0,0,0.0,0.0
171.5,0,0,0.0,0.0
172.5,0,0,0.0,0.0
173.5,0,0,0.0,0.0
174.5,1,0,0.0001219958521410272,0.0
175.5,0,0,0.0,0.0
176.5,0,0,0.0,0.0
177.5,0,0,0.0,0.0
178.5,0,0,0.0,0.0
179.5,0,0,0.0,0.0
180.5,0,0,0.0,0.0
181.5,0,0,0.0,0.0
182.5,0,0,0.0,0.0
183.5,0,0,0.0,0.0
184.5,0,0,0.0,0.0
185.5,0,0,0.0,0.0
186.5,0,0,0.0,0.0
187.5,0,0,0.0,0.0
188.5,0,0,0.0,0.0
189.5,0,0,0.0,0.0
190.5,0,0,0.0,0.0
191.5,0,0,0.0,0.0
192.5,0,0,0.0,0.0
193.5,0,0,0.0,0.0
194.5,0,0,0.0,0.0
195.5,0,0,0.0,0.0
196.5,0,0,0.0,0.0
197.5,0,0,0.0,0.0
198.5,0,0,0.0,0.0
199.5,0,0,0.0,0.0
200.5,0,0,0.0,0.0
201.5,1,0,0.0001219958521410272,0.0
202.5,0,0,0.0,0.0
203.5,0,0,0.0,0.0
204.5,0,0,0.0,0.0
205.5,0,0,0.0,0.0
206.5,0,0,0.0,0.0
207.5,0,0,0.0,0.0
208.5,0,0,0.0,0.0
209.5,0,0,0.0,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,0,0,0.0,0.0
213.5,0,0,0.0,0.0
214.5,0,0,0.0,0.0
215.5,0,0,0.0,0.0
216.5,0,0,0.0,0.0
217.5,0,0,0.0,0.0
218.5,0,0,0.0,0.0
219.5,0,0,0.0,0.0
220.5,1,0,0.0001219958521410272,0.0
221.5,0,0,0.0,0.0
222.5,0,0,0.0,0.0
223.5,0,0,0.0,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,1,0,0.0001219958521410272,0.0
228.5,0,0,0.0,0.0
229.5,0,0,0.0,0.0
230.5,0,0,0.0,0.0
231.5,0,0,0.0,0.0
232.5,0,0,0.0,0.0
233.5,0,0,0.0,0.0
234.5,0,0,0.0,0.0
235.5,0,0,0.0,0.0
236.5,0,0,0.0,0.0
237.5,0,0,0.0,0.0
238.5,0,0,0.0,0.0
239.5,0,0,0.0,0.0
240.5,0,0,0.0,0.0
241.5,0,0,0.0,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,0,0,0.0,0.0
245.5,0,0,0.0,0.0
246.5,0,0,0.0,0.0
247.5,0,0,0.0,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,0,0,0.0,0.0
251.5,0,0,0.0,0.0
252.5,0,0,0.0,0.0
253.5,0,0,0.0,0.0
254.5,0,0,0.0,0.0
255.5,0,0,0.0,0.0
256.5,0,0,0.0,0.0
257.5,0,0,0.0,0.0
258.5,0,0,0.0,0.0
259.5,0,0,0.0,0.0
260.5,0,0,0.0,0.0
261.5,0,0,0.0,0.0
262.5,0,0,0.0,0.0
263.5,0,0,0.0,0.0
264.5,0,0,0.0,0.0
265.5,0,0,0.0,0.0
266.5,0,0,0.0,0.0
267.5,0,0,0.0,0.0
268.5,0,0,0.0,0.0
269.5,0,0,0.0,0.0
270.5,0,0,0.0,0.0
271.5,0,0,0.0,0.0
272.5,0,0,0.0,0.0
273.5,0,0,0.0,0.0
274.5,0,0,0.0,0.0
275.5,0,0,0.0,0.0
276.5,0,0,0.0,0.0
277.5,0,0,0.0,0.0
278.5,0,0,0.0,0.0
279.5,0,0,0.0,0.0
280.5,0,0,0.0,0.0
281.5,0,0,0.0,0.0
282.5,0,0,0.0,0.0
283.5,0,0,0.0,0.0
284.5,0,0,0.0,0.0
285.5,1,0,0.0001219958521410272,0.0
286.5,0,0,0.0,0.0
287.5,0,0,0.0,0.0
288.5,0,0,0.0,0.0
289.5,0,0,0.0,0.0
290.5,1,0,0.0001219958521410272,0.0
291.5,0,0,0.0,0.0
292.5,0,0,0.0,0.0
293.5,0,0,0.0,0.0
294.5,0,0,0.0,0.0
295.5,0,0,0.0,0.0
296.5,0,0,0.0,0.0
297.5,0,0,0.0,0.0
298.5,0,0,0.0,0.0
299.5,0,0,0.0,0.0
300.5,0,0,0.0,0.0
301.5,0,0,0.0,0.0
302.5,0,0,0.0,0.0
303.5,0,0,0.0,0.0
304.5,0,0,0.0,0.0
305.5,0,0,0.0,0.0
306.5,0,0,0.0,0.0
307.5,0,0,0.0,0.0
308.5,0,0,0.0,0.0
309.5,0,0,0.0,0.0
310.5,0,0,0.0,0.0
311.5,0,0,0.0,0.0
312.5,0,0,0.0,0.0
313.5,0,0,0.0,0.0
314.5,0,0,0.0,0.0
315.5,0,0,0.0,0.0
316.5,0,0,0.0,0.0
317.5,0,0,0.0,0.0
318.5,0,0,0.0,0.0
319.5,0,0,0.0,0.0
320.5,0,0,0.0,0.0
321.5,0,0,0.0,0.0
322.5,0,0,0.0,0.0
323.5,0,0,0.0,0.0
324.5,0,0,0.0,0.0
325.5,0,0,0.0,0.0
326.5,0,0,0.0,0.0
327.5,0,0,0.0,0.0
328.5,0,0,0.0,0.0
329.5,0,0,0.0,0.0
330.5,0,0,0.0,0.0
331.5,0,0,0.0,0.0
332.5,0,0,0.0,0.0
333.5,0,0,0.0,0.0
334.5,0,0,0.0,0.0
335.5,0,0,0.0,0.0
336.5,0,0,0.0,0.0
337.5,0,0,0.0,0.0
338.5,0,0,0.0,0.0
339.5,0,0,0.0,0.0
340.5,0,0,0.0,0.0
341.5,0,0,0.0,0.0
342.5,0,0,0.0,0.0
343.5,0,0,0.0,0.0
344.5,0,0,0.0,0.0
345.5,0,0,0.0,0.0
346.5,0,0,0.0,0.0
347.5,0,0,0.0,0.0
348.5,0,0,0.0,0.0
349.5,0,0,0.0,0.0
350.5,0,0,0.0,0.0
351.5,0,0,0.0,0.0
352.5,0,0,0.0,0.0
353.5,0,0,0.0,0.0
354.5,0,0,0.0,0.0
355.5,0,0,0.0,0.0
356.5,1,0,0.0001219958521410272,0.0
357.5,0,0,0.0,0.0
358.5,0,0,0.0,0.0
359.5,0,0,0.0,0.0
360.5,0,0,0.0,0.0
361.5,0,0,0.0,0.0
362.5,0,0,0.0,0.0
363.5,0,0,0.0,0.0
364.5,0,0,0.0,0.0
365.5,0,0,0.0,0.0
366.5,0,0,0.0,0.0
367.5,0,0,0.0,0.0
368.5,0,0,0.0,0.0
369.5,0,0,0.0,0.0
370.5,0,0,0.0,0.0
371.5,0,0,0.0,0.0
372.5,0,0,0.0,0.0
373.5,0,0,0.0,0.0
374.5,0,0,0.0,0.0
375.5,0,0,0.0,0.0
376.5,0,0,0.0,0.0
377.5,0,0,0.0,0.0
378.5,0,0,0.0,0.0
379.5,0,0,0.0,0.0
380.5,0,0,0.0,0.0
381.5,0,0,0.0,0.0
382.5,0,0,0.0,0.0
383.5,0,0,0.0,0.0
384.5,0,0,0.0,0.0
385.5,0,0,0.0,0.0
386.5,0,0,0.0,0.0
387.5,0,0,0.0,0.0
388.5,0,0,0.0,0.0
389.5,0,0,0.0,0.0
390.5,0,0,0.0,0.0
391.5,0,0,0.0,0.0
392.5,0,0,0.0,0.0
393.5,0,0,0.0,0.0
394.5,0,0,0.0,0.0
395.5,0,0,0.0,0.0
396.5,0,0,0.0,0.0
397.5,0,0,0.0,0.0
398.5,0,0,0.0,0.0
399.5,0,0,0.0,0.0
400.5,0,0,0.0,0.0
401.5,0,0,0.0,0.0
402.5,0,0,0.0,0.0
403.5,0,0,0.0,0.0
404.5,0,0,0.0,0.0
405.5,0,0,0.0,0.0
406.5,0,0,0.0,0.0
407.5,0,0,0.0,0.0
408.5,0,0,0.0,0.0
409.5,0,0,0.0,0.0
410.5,0,0,0.0,0.0
411.5,0,0,0.0,0.0
412.5,0,0,0.0,0.0
413.5,0,0,0.0,0.0
414.5,0,0,0.0,0.0
415.5,0,0,0.0,0.0
416.5,0,0,0.0,0.0
417.5,0,0,0.0,0.0
418.5,0,0,0.0,0.0
419.5,0,0,0.0,0.0
420.5,0,0,0.0,0.0
421.5,0,0,0.0,0.0
422.5,0,0,0.0,0.0
423.5,0,0,0.0,0.0
424.5,0,0,0.0,0.0
425.5,0,0,0.0,0.0
426.5,0,0,0.0,0.0
427.5,0,0,0.0,0.0
428.5,0,0,0.0,0.0
429.5,0,0,0.0,0.0
430.5,0,0,0.0,0.0
431.5,0,0,0.0,0.0
432.5,0,0,0.0,0.0
433.5,0,0,0.0,0.0
434.5,0,0,0.0,0.0
435.5,1,0,0.0001219958521410272,0.0
436.5,0,0,0.0,0.0
437.5,0,0,0.0,0.0
438.5,0,0,0.0,0.0
439.5,0,0,0.0,0.0
440.5,0,0,0.0,0.0
441.5,0,0,0.0,0.0
442.5,0,0,0.0,0.0
443.5,0,0,0.0,0.0
444.5,0,0,0.0,0.0
445.5,0,0,0.0,0.0
446.5,0,0,0.0,0.0
447.5,0,0,0.0,0.0
448.5,0,0,0.0,0.0
449.5,0,0,0.0,0.0
450.5,1,0,0.0001219958521410272,0.0


==> data/no_dist_change/c0/pattern_hist.csv <==
pattern,count
periodical,72704
forward,25088
fan in,15721
fan out,15715
mutual,15611
single,12410
bipartite (sar),193
fan in (sar),114
fan out (sar),89


==> data/no_dist_change/c0/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.10693297761113314,1.0,1.7888507986646902,1,0.4473684210526316,1.0,0.16450894066669725
2,0.10073187439160688,2.0,0.43630507447454897,2,0.07456140350877193,2.0,0.08129617683674246
7,0.09377365973248729,3.0,0.1911325648908154,9,0.03728070175438596,3.0,0.05382719665339826
6,0.09038468471716479,4.0,0.10641587222050038,7,0.03289473684210526,4.0,0.040174523898133786
8,0.07697299635865451,5.0,0.06756691185585705,3,0.02850877192982456,5.0,0.03201859779617759
9,0.059271009842448714,6.0,0.04661769892796417,19,0.02850877192982456,6.0,0.026600045444500463
4,0.056170458232685586,7.0,0.03406217276975768,8,0.02631578947368421,7.0,0.0227406957452118
5,0.04329956375959909,8.0,0.0259550908824244,4,0.02631578947368421,8.0,0.019853238285521265
10,0.042686664022785446,9.0,0.02042185820584437,10,0.02631578947368421,9.0,0.01761221662373846
11,0.03298842701085193,10.0,0.016479734660537676,15,0.02412280701754386,10.0,0.015822784937727874
12,0.029274975664275157,11.0,0.013573450875449755,17,0.019736842105263157,11.0,0.014361190108970145
13,0.02786891156217327,12.0,0.011370170512700227,14,0.019736842105263157,12.0,0.013145072781805728
14,0.024443883621155856,13.0,0.009660606735025713,11,0.017543859649122806,13.0,0.01211750424248847
15,0.02011753253776544,14.0,0.008307847048042034,13,0.015350877192982455,14.0,0.011237879322552513
16,0.018206727475934673,15.0,0.007219292505781698,12,0.013157894736842105,15.0,0.010476460143480885
1,0.01571907560298518,16.0,0.006330509994966074,21,0.013157894736842105,16.0,0.009810970539964428
17,0.015466705123120742,17.0,0.005595551300890356,5,0.010964912280701754,17.0,0.009224395188465174
18,0.01510617586617154,18.0,0.00498094104441841,20,0.010964912280701754,18.0,0.008703514054177531
19,0.011933518405018568,19.0,0.004461826939591181,6,0.008771929824561403,19.0,0.008237900726647695
20,0.010960089411255723,20.0,0.004019447493191664,31,0.008771929824561403,20.0,0.007819221965287825
21,0.008977178498035115,21.0,0.003639426190321539,25,0.008771929824561403,21.0,0.007440737852616965
23,0.008003749504272272,22.0,0.003310597786864288,18,0.006578947368421052,22.0,0.007096938597704199
22,0.00785953780149259,23.0,0.0030241852091821564,23,0.006578947368421052,23.0,0.006783276316551107
24,0.006922161733424668,24.0,0.002773212330528119,42,0.006578947368421052,24.0,0.006495964031320652
25,0.005984785665356744,25.0,0.0025520784523477146,26,0.006578947368421052,25.0,0.006231823028454558
28,0.0046147744889497785,26.0,0.0023562455539282764,22,0.006578947368421052,26.0,0.005988165529028551
26,0.004326351083390417,27.0,0.002182005420258209,16,0.006578947368421052,27.0,0.005762703497246055
27,0.004254245232000577,28.0,0.002026304165626829,30,0.0043859649122807015,28.0,0.005553477038838819
29,0.003497133792407254,29.0,0.0018866085444129667,24,0.0043859649122807015,29.0,0.005358797650809633
30,0.0031366045354580523,30.0,0.0017608030567668664,41,0.0043859649122807015,30.0,0.005177202849862624
31,0.002992392832678372,31.0,0.0016471100049683062,35,0.0043859649122807015,31.0,0.005007419604670804
33,0.0025958106500342504,32.0,0.0015440268338071032,63,0.0043859649122807015,32.0,0.004848334642023998
32,0.0024515989472545696,33.0,0.0014502766145621333,36,0.0043859649122807015,33.0,0.00469897016563102
42,0.002018963838915528,34.0,0.0013647686150703652,33,0.0021929824561403508,34.0,0.004558463870804504
34,0.0018386992104409273,35.0,0.0012865666755836522,57,0.0021929824561403508,35.0,0.004426052393993583
36,0.001766593359051087,36.0,0.0012148636739075897,29,0.0021929824561403508,36.0,0.00430105752782789
35,0.001766593359051087,37.0,0.001148960776422024,27,0.0021929824561403508,37.0,0.004182874677328956
60,0.0016223816562714064,38.0,0.0010882504771353937,50,0.0021929824561403508,38.0,0.004070963143540894
41,0.0015502758048815662,39.0,0.0010322026549364881,129,0.0021929824561403508,39.0,0.0039648379058637665
38,0.0014421170277968058,40.0,0.0009803530507813193,54,0.0021929824561403508,40.0,0.0038640626402408275
115,0.0014421170277968058,41.0,0.0009322936966804731,28,0.0021929824561403508,41.0,0.0037682437617357215
62,0.0013700111764069654,42.0,0.0008876649277838994,34,0.0021929824561403508,42.0,0.0036770253203912777
61,0.0011897465479323646,43.0,0.0008461486853749088,38,0.0021929824561403508,43.0,0.0035900846111563893
40,0.0011897465479323646,44.0,0.0008074628778606428,98,0.0021929824561403508,44.0,0.0035071283840274626
43,0.0011536936222374446,45.0,0.0007713566130596793,43,0.0021929824561403508,45.0,0.003427889560830372
37,0.0011176406965425244,46.0,0.000737606151335809,49,0.0021929824561403508,46.0,0.003352124381373886
39,0.001045534845152684,47.0,0.0007060114577234778,48,0.0021929824561403508,47.0,0.003279609914883057
44,0.001009481919457764,48.0,0.0006763932538745004,74,0.0021929824561403508,48.0,0.003210141883323602
116,0.0008652702166780835,49.0,0.000648590488744445,126,0.0021929824561403508,49.0,0.003143532751961744
48,0.0008292172909831633,50.0,0.0006224581614339417,,,50.0,0.0030796100496627006
45,0.0008292172909831633,51.0,0.0005978654412741678,,,51.0,0.003018214887324301
59,0.0008292172909831633,52.0,0.0005746940396898366,,,52.0,0.0029592006477137333
46,0.0006850055882034827,53.0,0.0005528367960467994,,,53.0,0.0029024318240183193
118,0.0006489526625085626,54.0,0.0005321964459530523,,,54.0,0.0028477829877891162
50,0.0006128997368136424,55.0,0.0005126845456121392,,,55.0,0.0027951378697719906
49,0.0006128997368136424,56.0,0.0004942205300474695,,,56.0,0.002744388539483345
52,0.0005407938854238021,57.0,0.00047673088649963604,,,57.0,0.0026954346713765165
67,0.0005407938854238021,58.0,0.00046014842718512946,,,58.0,0.0026481828871245767
65,0.00046868803403396183,59.0,0.00044441164800462904,,,59.0,0.0026025461649682815
63,0.00046868803403396183,60.0,0.00042946416179099386,,,60.0,0.002558443308287147
51,0.00046868803403396183,61.0,0.00041525419636252443,,,61.0,0.0025157984665821025
47,0.00043263510833904174,62.0,0.00040173414905363326,,,62.0,0.0024745407029388143
114,0.0003965821826441216,63.0,0.00038886019057945666,,,63.0,0.0024346036027954113
117,0.0003965821826441216,64.0,0.0003765919120911465,,,64.0,0.00239592491948663
53,0.0003965821826441216,65.0,0.00036489201012562095,,,65.0,0.002358446252594809
64,0.00036052925694920145,66.0,0.0003537260048728279,,,66.0,0.0023221127556202737
122,0.00036052925694920145,67.0,0.0003430619877959631,,,67.0,0.002286872869900883
68,0.0003244763312542813,68.0,0.0003328703951627983,,,68.0,0.0022526780820724406
56,0.0003244763312542813,69.0,0.0003231238044935458,,,69.0,0.0022194827026762952
69,0.0003244763312542813,70.0,0.0003137967513143154,,,70.0,0.0021872436637945655
55,0.0003244763312542813,71.0,0.0003048655639350293,,,71.0,0.0021559203338327236
74,0.00028842340555936116,72.0,0.00029630821425483806,,,72.0,0.0021254743477786106
126,0.00028842340555936116,73.0,0.0002881041828434703,,,73.0,0.0020958694514504246
120,0.00028842340555936116,74.0,0.0002802343367593018,,,74.0,0.0020670713584073678
127,0.000252370479864441,75.0,0.00027268081874906206,,,75.0,0.002039047618338383
70,0.000252370479864441,76.0,0.00026542694663408967,,,76.0,0.002011767495869353
123,0.000252370479864441,77.0,0.00025845712182732543,,,77.0,0.001985201858839444
72,0.000252370479864441,78.0,0.000251756746046716,,,78.0,0.0019593230751948506
121,0.00021631755416952087,79.0,0.0002453121453968523,,,79.0,0.0019341049177346052
54,0.00021631755416952087,80.0,0.0002391105010835903,,,80.0,0.0019095224760198133
124,0.00021631755416952087,81.0,0.00023313978610788944,,,81.0,0.001885552074825824
119,0.00021631755416952087,82.0,0.00022738870735667882,,,82.0,0.0018621711985775025
66,0.00018026462847460072,83.0,0.0002218466525715398,,,83.0,0.0018393584212618409
125,0.00018026462847460072,84.0,0.00021650364173149536,,,84.0,0.0018170933413604016
71,0.00018026462847460072,85.0,0.00021135028243518298,,,85.0,0.001795356521387245
81,0.00018026462847460072,86.0,0.00020637772891099663,,,86.0,0.001774129431656604
111,0.00018026462847460072,87.0,0.00020157764432212388,,,87.0,0.0017533943979391974
131,0.00018026462847460072,88.0,0.00019694216606739936,,,88.0,0.0017331345526971323
128,0.00014421170277968058,89.0,0.0001924638738090811,,,89.0,0.0017133337896152964
76,0.00014421170277968058,90.0,0.0001881357599854939,,,90.0,0.001693976721172234
82,0.00014421170277968058,91.0,0.00018395120259037946,,,91.0,0.0016750486390161722
133,0.00014421170277968058,92.0,0.00017990394002209857,,,92.0,0.001656535476932255
105,0.00014421170277968058,93.0,0.00017598804782484635,,,93.0,0.001638423776205503
110,0.00014421170277968058,94.0,0.00017219791716104242,,,94.0,0.0016207006532006725
73,0.00014421170277968058,95.0,0.0001685282348692709,,,95.0,0.001603353768995291
98,0.00010815877708476043,96.0,0.00016497396497577537,,,96.0,0.001586371300915802
136,0.00010815877708476043,97.0,0.00016153033153974453,,,97.0,0.0015697419158391716
112,0.00010815877708476043,98.0,0.00015819280272360645,,,98.0,0.0015534547451335446
103,0.00010815877708476043,99.0,0.00015495707598942555,,,99.0,0.0015374993611218073
129,0.00010815877708476043,100.0,0.00015181906433138652,,,100.0,0.0015218657549611859
57,0.00010815877708476043,101.0,0.00014877488346235973,,,101.0,0.001506544315840523
77,0.00010815877708476043,102.0,0.00014582083987977132,,,102.0,0.0014915258114045896
139,0.00010815877708476043,103.0,0.00014295341974252616,,,103.0,0.0014768013693218444
130,0.00010815877708476043,104.0,0.00014016927849663205,,,104.0,0.0014623624599185033
78,0.00010815877708476043,105.0,0.00013746523119251294,,,105.0,0.001448200879807658
151,7.210585138984029e-05,106.0,0.00013483824344183464,,,106.0,0.0014343087364475913
88,7.210585138984029e-05,107.0,0.00013228542296604993,,,107.0,0.0014206784335683447
85,7.210585138984029e-05,108.0,0.00012980401169285073,,,108.0,0.0014073026574101444
87,7.210585138984029e-05,109.0,0.00012739137836032796,,,109.0,0.001394174363721415
113,7.210585138984029e-05,110.0,0.00012504501159192738,,,110.0,0.0013812867654679393
99,7.210585138984029e-05,111.0,0.0001227625134082787,,,111.0,0.0013686333212082058
102,7.210585138984029e-05,112.0,0.00012054159314470086,,,112.0,0.0013562077240932158
107,7.210585138984029e-05,113.0,0.00011838006174566765,,,113.0,0.001344003891451969
94,7.210585138984029e-05,114.0,0.00011627582640978538,,,114.0,0.0013320159549265877
96,7.210585138984029e-05,115.0,0.00011422688556090069,,,115.0,0.0013202382511235422
80,7.210585138984029e-05,116.0,0.0001122313241228492,,,116.0,0.0013086653127497583
97,7.210585138984029e-05,117.0,0.00011028730907708342,,,117.0,0.0012972918602045323
90,7.210585138984029e-05,118.0,0.00010839308528400191,,,118.0,0.00128611279360015
91,7.210585138984029e-05,119.0,0.00010654697155025052,,,119.0,0.0012751231851859301
79,7.210585138984029e-05,120.0,0.00010474735692559687,,,120.0,0.001264318272152108
106,7.210585138984029e-05,121.0,0.00010299269721419745,,,121.0,0.001253693449791531
83,7.210585138984029e-05,122.0,0.00010128151168619673,,,122.0,0.0012432442649985866
157,7.210585138984029e-05,123.0,9.96123799766264e-05,,,123.0,0.0012329664100861303
75,7.210585138984029e-05,124.0,9.798393915951735e-05,,,124.0,0.0012228557169024145
86,7.210585138984029e-05,125.0,9.639488098600908e-05,,,125.0,0.0012129081512311814
451,3.6052925694920145e-05,126.0,9.48439492760398e-05,,,126.0,0.0012031198074591535
220,3.6052925694920145e-05,127.0,9.332993745394042e-05,,,127.0,0.0011934869034961422
174,3.6052925694920145e-05,128.0,9.185168621893504e-05,,,128.0,0.0011840057759339379
356,3.6052925694920145e-05,129.0,9.040808134217828e-05,,,129.0,0.0011746728754309804
227,3.6052925694920145e-05,130.0,8.899805158253942e-05,,,130.0,0.001165484762310636
58,3.6052925694920145e-05,131.0,8.762056671387828e-05,,,131.0,0.0011564381023616331
290,3.6052925694920145e-05,132.0,8.627463565705268e-05,,,132.0,0.001147529662829912
100,3.6052925694920145e-05,133.0,8.495930471035426e-05,,,133.0,0.0011387563085917928
435,3.6052925694920145e-05,134.0,8.367365587249352e-05,,,134.0,0.0011301149984989651
101,3.6052925694920145e-05,135.0,8.241680525264639e-05,,,135.0,0.00112160278188637
145,3.6052925694920145e-05,136.0,8.118790156243788e-05,,,136.0,0.0011132167952345715
95,3.6052925694920145e-05,137.0,7.998612468507547e-05,,,137.0,0.0011049542589787016
156,3.6052925694920145e-05,138.0,7.881068431715646e-05,,,138.0,0.001096812474456533
152,3.6052925694920145e-05,139.0,7.766081867896408e-05,,,139.0,0.0010887888209886501
143,3.6052925694920145e-05,140.0,7.653579328933576e-05,,,140.0,0.0010808807530841011
163,3.6052925694920145e-05,141.0,7.54348998014372e-05,,,141.0,0.0010730857977652867
135,3.6052925694920145e-05,142.0,7.435745489600841e-05,,,142.0,0.0010654015520061928
201,3.6052925694920145e-05,143.0,7.330279922886386e-05,,,143.0,0.0010578256802784075
92,3.6052925694920145e-05,144.0,7.227029642963011e-05,,,144.0,0.0010503559121996676
141,3.6052925694920145e-05,145.0,7.125933214889189e-05,,,145.0,0.0010429900402799774
93,3.6052925694920145e-05,146.0,7.026931315109158e-05,,,146.0,0.0010357259177606062
109,3.6052925694920145e-05,147.0,6.929966645068992e-05,,,147.0,0.0010285614565415345
132,3.6052925694920145e-05,148.0,6.834983848924752e-05,,,148.0,0.0010214946251931546
144,3.6052925694920145e-05,149.0,6.741929435122787e-05,,,149.0,0.0010145234470482574
84,3.6052925694920145e-05,150.0,6.650751701645473e-05,,,150.0,0.0010076459983705502
285,3.6052925694920145e-05,151.0,6.561400664728015e-05,,,151.0,0.001000860406596152
142,3.6052925694920145e-05,152.0,6.473827990863424e-05,,,152.0,0.0009941648486446908
161,3.6052925694920145e-05,153.0,6.387986931923573e-05,,,153.0,0.0009875575492968196
164,3.6052925694920145e-05,154.0,6.303832263234277e-05,,,154.0,0.0009810367796351173
108,3.6052925694920145e-05,155.0,6.221320224451794e-05,,,155.0,0.0009746008555455123
134,3.6052925694920145e-05,156.0,6.140408463096868e-05,,,156.0,0.0009682481362764981
104,3.6052925694920145e-05,157.0,6.061055980610828e-05,,,157.0,0.0009619770230535671
,,158.0,5.983223080805822e-05,,,158.0,0.0009557859577464048
,,159.0,5.906871320588637e-05,,,159.0,0.0009496734215865158
,,160.0,5.831963462844266e-05,,,160.0,0.0009436379339330753
,,161.0,5.758463431371791e-05,,,161.0,0.0009376780510848977
,,162.0,5.686336267771093e-05,,,162.0,0.0009317923651365296
,,163.0,5.615548090184542e-05,,,163.0,0.0009259795028765659
,,164.0,5.5460660538030523e-05,,,164.0,0.0009202381247263832
,,165.0,5.47785831305086e-05,,,165.0,0.0009145669237175705
,,166.0,5.410893985367995e-05,,,166.0,0.0009089646245064241
,,167.0,5.3451431165138424e-05,,,167.0,0.0009034299824239453
,,168.0,5.2805766473192295e-05,,,168.0,0.0008979617825598644
,,169.0,5.2171663818183994e-05,,,169.0,0.0008925588388792702
,,170.0,5.154884956695838e-05,,,170.0,0.0008872199933705069
,,171.0,5.093705811986355e-05,,,171.0,0.0008819441152230509
,,172.0,5.03360316297004e-05,,,172.0,0.000876730100034145
,,173.0,4.974551973206781e-05,,,173.0,0.0008715768690430259
,,174.0,4.9165279286578444e-05,,,174.0,0.0008664833683916296
,,175.0,4.85950741284478e-05,,,175.0,0.0008614485684107142
,,176.0,4.803467482998405e-05,,,176.0,0.0008564714629303882
,,177.0,4.7483858471530787e-05,,,177.0,0.000851551068614073
,,178.0,4.694240842143682e-05,,,178.0,0.0008466864243149809
,,179.0,4.64101141246493e-05,,,179.0,0.0008418765904542217
,,180.0,4.588677089954614e-05,,,180.0,0.0008371206484196974
,,181.0,4.5372179742643036e-05,,,181.0,0.0008324176999849773
,,182.0,4.486614714082838e-05,,,182.0,0.0008277668667473855
,,183.0,4.436848489079653e-05,,,183.0,0.0008231672895845614
,,184.0,4.387900992536582e-05,,,184.0,0.0008186181281287916
,,185.0,4.3397544146383325e-05,,,185.0,0.0008141185602584357
,,186.0,4.2923914263932345e-05,,,186.0,0.0008096677816058059
,,187.0,4.245795164157275e-05,,,187.0,0.0008052650050808784
,,188.0,4.199949214735693e-05,,,188.0,0.0008009094604102473
,,189.0,4.154837601037649e-05,,,189.0,0.0007966003936907577
,,190.0,4.1104447682606445e-05,,,190.0,0.0007923370669572714
,,191.0,4.066755570582459e-05,,,191.0,0.0007881187577640492
,,192.0,4.023755258339427e-05,,,192.0,0.000783944758779252
,,193.0,3.9814294656708594e-05,,,193.0,0.0007798143773920811
,,194.0,3.939764198610352e-05,,,194.0,0.0007757269353321052
,,195.0,3.898745823605616e-05,,,195.0,0.0007716817683003299
,,196.0,3.8583610564493034e-05,,,196.0,0.0007676782256115952
,,197.0,3.8185969516041174e-05,,,197.0,0.0007637156698478923
,,198.0,3.77944089190624e-05,,,198.0,0.0007597934765222169
,,199.0,3.740880578631841e-05,,,199.0,0.0007559110337525842
,,200.0,3.702904021912122e-05,,,200.0,0.0007520677419458519
,,201.0,3.6654995314829956e-05,,,201.0,0.0007482630134910066
,,202.0,3.628655707756119e-05,,,202.0,0.000744496272461586
,,203.0,3.592361433198604e-05,,,203.0,0.0007407669543269218
,,204.0,3.556605864009263e-05,,,204.0,0.0007370745056718969
,,205.0,3.5213784220798045e-05,,,205.0,0.0007334183839249303
,,206.0,3.48666878722989e-05,,,206.0,0.0007297980570939047
,,207.0,3.452466889705442e-05,,,207.0,0.0007262130035097702
,,208.0,3.418762902930078e-05,,,208.0,0.000722662711577566
,,209.0,3.385547236499923e-05,,,209.0,0.0007191466795346061
,,210.0,3.352810529412562e-05,,,210.0,0.000715664415215598
,,211.0,3.3205436435211956e-05,,,211.0,0.0007122154358244543
,,212.0,3.288737657205501e-05,,,212.0,0.0007087992677125843
,,213.0,3.257383859251044e-05,,,213.0,0.0007054154461634456
,,214.0,3.22647374292943e-05,,,214.0,0.0007020635151831543
,,215.0,3.1959990002716975e-05,,,215.0,0.0006987430272969542
,,216.0,3.165951516527802e-05,,,216.0,0.0006954535433513567
,,217.0,3.1363233648053e-05,,,217.0,0.0006921946323217645
,,218.0,3.107106800880646e-05,,,218.0,0.0006889658711254075
,,219.0,3.078294258176797e-05,,,219.0,0.0006857668444394151
,,220.0,3.049878342901042e-05,,,220.0,0.0006825971445238658
,,221.0,3.0218518293372675e-05,,,221.0,0.0006794563710496542
,,222.0,2.99420765528706e-05,,,222.0,0.0006763441309310223
,,223.0,2.9669389176543185e-05,,,223.0,0.00067326003816261
,,224.0,2.9400388681682183e-05,,,224.0,0.0006702037136608816
,,225.0,2.91350090923961e-05,,,225.0,0.0006671747851097936
,,226.0,2.8873185899461192e-05,,,226.0,0.0006641728868105711
,,227.0,2.861485602141394e-05,,,227.0,0.000661197659535465
,,228.0,2.835995776684141e-05,,,228.0,0.0006582487503853688
,,229.0,2.810843079782759e-05,,,229.0,0.0006553258126511777
,,230.0,2.7860216094515306e-05,,,230.0,0.0006524285056787722
,,231.0,2.7615255920745088e-05,,,231.0,0.00064955649473752
,,232.0,2.7373493790733722e-05,,,232.0,0.0006467094508921875
,,233.0,2.7134874436756763e-05,,,233.0,0.0006438870508781592
,,234.0,2.68993437778005e-05,,,234.0,0.000641088976979865
,,235.0,2.6666848889150442e-05,,,235.0,0.0006383149169123212
,,236.0,2.6437337972884397e-05,,,236.0,0.0006355645637056899
,,237.0,2.621076032923959e-05,,,237.0,0.0006328376155927707
,,238.0,2.5987066328824344e-05,,,238.0,0.0006301337758993355
,,239.0,2.5766207385646044e-05,,,239.0,0.0006274527529372249
,,240.0,2.5548135930928046e-05,,,240.0,0.0006247942599001237
,,241.0,2.5332805387689314e-05,,,241.0,0.0006221580147619393
,,242.0,2.5120170146061533e-05,,,242.0,0.0006195437401777064
,,243.0,2.491018553931933e-05,,,243.0,0.0006169511633869448
,,244.0,2.4702807820600172e-05,,,244.0,0.0006143800161194008
,,245.0,2.449799414029139e-05,,,245.0,0.0006118300345031033
,,246.0,2.4295702524062565e-05,,,246.0,0.0006093009589746691
,,247.0,2.4095891851522333e-05,,,247.0,0.0006067925341917915
,,248.0,2.3898521835479414e-05,,,248.0,0.0006043045089478542
,,249.0,2.370355300178841e-05,,,249.0,0.0006018366360886067
,,250.0,2.35109466697616e-05,,,250.0,0.0005993886724308461
,,251.0,2.332066493312869e-05,,,251.0,0.0005969603786830475
,,252.0,2.3132670641527044e-05,,,252.0,0.0005945515193678898
,,253.0,2.294692738250557e-05,,,253.0,0.0005921618627466236
,,254.0,2.27633994640261e-05,,,254.0,0.0005897911807452313
,,255.0,2.2582051897446567e-05,,,255.0,0.000587439248882329
,,256.0,2.24028503809709e-05,,,256.0,0.0005851058461987625
,,257.0,2.2225761283551106e-05,,,257.0,0.0005827907551888521
,,258.0,2.2050751629227412e-05,,,258.0,0.0005804937617332417
,,259.0,2.1877789081892988e-05,,,259.0,0.0005782146550333049
,,260.0,2.1706841930470093e-05,,,260.0,0.0005759532275470731
,,261.0,2.1537879074485023e-05,,,261.0,0.000573709274926637
,,262.0,2.137087001002967e-05,,,262.0,0.0005714825959569878
,,263.0,2.1205784816097873e-05,,,263.0,0.0005692729924962565
,,264.0,2.1042594141285195e-05,,,264.0,0.0005670802694173163
,,265.0,2.0881269190841112e-05,,,265.0,0.0005649042345507093
,,266.0,2.0721781714063025e-05,,,266.0,0.0005627446986288655
,,267.0,2.056410399202178e-05,,,267.0,0.0005606014752315781
,,268.0,2.0408208825608795e-05,,,268.0,0.0005584743807327035
,,269.0,2.0254069523895226e-05,,,269.0,0.0005563632342480525
,,270.0,2.0101659892793867e-05,,,270.0,0.0005542678575844437
,,271.0,1.9950954224014858e-05,,,271.0,0.0005521880751898873
,,272.0,1.9801927284306505e-05,,,272.0,0.0005501237141048716
,,273.0,1.9654554304972865e-05,,,273.0,0.0005480746039147222
,,274.0,1.9508810971659974e-05,,,274.0,0.0005460405767030077
,,275.0,1.936467341440291e-05,,,275.0,0.0005440214670059656
,,276.0,1.9222118197926066e-05,,,276.0,0.0005420171117679201
,,277.0,1.908112231218935e-05,,,277.0,0.00054002735029767
,,278.0,1.894166316317317e-05,,,278.0,0.0005380520242258192
,,279.0,1.8803718563895414e-05,,,279.0,0.000536090977463028
,,280.0,1.8667266725653645e-05,,,280.0,0.0005341440561591613
,,281.0,1.853228624948628e-05,,,281.0,0.0005322111086633118
,,282.0,1.8398756117846295e-05,,,282.0,0.0005302919854846759
,,283.0,1.8266655686481626e-05,,,283.0,0.000528386539254261
,,284.0,1.8135964676516344e-05,,,284.0,0.000526494624687405
,,285.0,1.8006663166726913e-05,,,285.0,0.0005246160985470863
,,286.0,1.7878731586008178e-05,,,286.0,0.0005227508196080059
,,287.0,1.7752150706023645e-05,,,287.0,0.0005208986486214228
,,288.0,1.7626901634035025e-05,,,288.0,0.0005190594482807233
,,289.0,1.7502965805906024e-05,,,289.0,0.0005172330831877076
,,290.0,1.7380324979275532e-05,,,290.0,0.0005154194198195763
,,291.0,1.7258961226895615e-05,,,291.0,0.0005136183264965983
,,292.0,1.713885693012972e-05,,,292.0,0.0005118296733504465
,,293.0,1.7019994772606713e-05,,,293.0,0.0005100533322931818
,,294.0,1.6902357734026533e-05,,,294.0,0.0005082891769868737
,,295.0,1.6785929084113306e-05,,,295.0,0.0005065370828138397
,,296.0,1.667069237671195e-05,,,296.0,0.0005047969268474889
,,297.0,1.6556631444024356e-05,,,297.0,0.0005030685878237576
,,298.0,1.6443730390981456e-05,,,298.0,0.0005013519461131211
,,299.0,1.6331973589747413e-05,,,299.0,0.0004996468836931683
,,300.0,1.622134567435257e-05,,,300.0,0.0004979532841217267
,,301.0,1.6111831535451568e-05,,,301.0,0.0004962710325105245
,,302.0,1.600341631520339e-05,,,302.0,0.0004946000154993781
,,303.0,1.5896085402270086e-05,,,303.0,0.0004929401212308909
,,304.0,1.5789824426931058e-05,,,304.0,0.0004912912393256535
,,305.0,1.5684619256309843e-05,,,305.0,0.0004896532608579338
,,306.0,1.558045598971045e-05,,,306.0,0.0004880260783318439
,,307.0,1.5477320954060422e-05,,,307.0,0.0004864095856579746
,,308.0,1.5375200699457783e-05,,,308.0,0.0004848036781304869
,,309.0,1.527408199481924e-05,,,309.0,0.00048320825240464834
,,310.0,1.5173951823626933e-05,,,310.0,0.0004816232064748068
,,311.0,1.5074797379771339e-05,,,311.0,0.00048004843965278896
,,312.0,1.4976606063487636e-05,,,312.0,0.0004784838525467166
,,313.0,1.4879365477383376e-05,,,313.0,0.0004769293470402291
,,314.0,1.4783063422554943e-05,,,314.0,0.0004753848262721049
,,315.0,1.468768789479063e-05,,,315.0,0.00047385019461627166
,,316.0,1.4593227080858126e-05,,,316.0,0.00047232535766219733
,,317.0,1.4499669354874245e-05,,,317.0,0.0004708102221956529
,,318.0,1.4407003274754851e-05,,,318.0,0.00046930469617983994
,,319.0,1.4315217578742969e-05,,,319.0,0.00046780868873687347
,,320.0,1.422430118201306e-05,,,320.0,0.00046632211012961314
,,321.0,1.413424317334967e-05,,,321.0,0.0004648448717438353
,,322.0,1.404503281189847e-05,,,322.0,0.0004633768860707374
,,323.0,1.3956659523987989e-05,,,323.0,0.00046191806668976934
,,324.0,1.3869112900020234e-05,,,324.0,0.00046046832825178275
,,325.0,1.3782382691428529e-05,,,325.0,0.0004590275864624927
,,326.0,1.3696458807700895e-05,,,326.0,0.00045759575806624453
,,327.0,1.3611331313467366e-05,,,327.0,0.0004561727608300794
,,328.0,1.3526990425649701e-05,,,328.0,0.0004547585135280919
,,329.0,1.3443426510671944e-05,,,329.0,0.00045335293592607435
,,330.0,1.336063008173035e-05,,,330.0,0.0004519559487664402
,,331.0,1.3278591796121274e-05,,,331.0,0.0004505674737534222
,,332.0,1.319730245262557e-05,,,332.0,0.0004491874335385386
,,333.0,1.3116752988948188e-05,,,333.0,0.00044781575170632165
,,334.0,1.3036934479211623e-05,,,334.0,0.0004464523527603038
,,335.0,1.2957838131501898e-05,,,335.0,0.0004450971621092548
,,336.0,1.287945528546588e-05,,,336.0,0.00044375010605366647
,,337.0,1.2801777409958672e-05,,,337.0,0.0004424111117724769
,,338.0,1.2724796100739896e-05,,,338.0,0.000441080107310033
,,339.0,1.2648503078217717e-05,,,339.0,0.00043975702156328326
,,340.0,1.2572890185239486e-05,,,340.0,0.0004384417842691971
,,341.0,1.2497949384927875e-05,,,341.0,0.0004371343259924068
,,342.0,1.2423672758561499e-05,,,342.0,0.00043583457811306666
,,343.0,1.2350052503498899e-05,,,343.0,0.0004345424728149248
,,344.0,1.2277080931144952e-05,,,344.0,0.00043325794307360363
,,345.0,1.2204750464958687e-05,,,345.0,0.00043198092264508554
,,346.0,1.2133053638501532e-05,,,346.0,0.0004307113460543974
,,347.0,1.2061983093525093e-05,,,347.0,0.0004294491485844925
,,348.0,1.1991531578097525e-05,,,348.0,0.00042819426626532426
,,349.0,1.192169194476762e-05,,,349.0,0.0004269466358631079
,,350.0,1.1852457148765758e-05,,,350.0,0.0004257061948697677
,,351.0,1.1783820246240835e-05,,,351.0,0.000424472881492564
,,352.0,1.1715774392532416e-05,,,352.0,0.00042324663464389826
,,353.0,1.1648312840477244e-05,,,353.0,0.0004220273939312921
,,354.0,1.158142893874938e-05,,,354.0,0.0004208150996475354
,,355.0,1.1515116130233177e-05,,,355.0,0.000419609692761003
,,356.0,1.1449367950428364e-05,,,356.0,0.000418411114906134
,,357.0,1.1384178025886523e-05,,,357.0,0.00041721930837407175
,,358.0,1.1319540072678237e-05,,,358.0,0.00041603421610346127
,,359.0,1.1255447894890255e-05,,,359.0,0.00041485578167140094
,,360.0,1.1191895383151962e-05,,,360.0,0.00041368394928454515
,,361.0,1.1128876513190538e-05,,,361.0,0.00041251866377035537
,,362.0,1.1066385344414159e-05,,,362.0,0.00041135987056849704
,,363.0,1.1004416018522616e-05,,,363.0,0.0004102075157223783
,,364.0,1.0942962758144752e-05,,,364.0,0.0004090615458708292
,,365.0,1.0882019865502113e-05,,,365.0,0.00040792190823991746
,,366.0,1.0821581721098284e-05,,,366.0,0.0004067885506348998
,,367.0,1.0761642782433275e-05,,,367.0,0.00040566142143230423
,,368.0,1.0702197582742483e-05,,,368.0,0.0004045404695721419
,,369.0,1.0643240729759646e-05,,,369.0,0.0004034256445502467
,,370.0,1.0584766904503299e-05,,,370.0,0.0004023168964107385
,,371.0,1.0526770860086191e-05,,,371.0,0.00040121417573860926
,,372.0,1.0469247420547228e-05,,,372.0,0.0004001174336524288
,,373.0,1.0412191479705365e-05,,,373.0,0.0003990266217971681
,,374.0,1.0355598000035068e-05,,,374.0,0.00039794169233713843
,,375.0,1.0299462011562831e-05,,,375.0,0.0003968625979490436
,,376.0,1.024377861078432e-05,,,376.0,0.0003957892918151428
,,377.0,1.0188542959601675e-05,,,377.0,0.00039472172761652395
,,378.0,1.0133750284280597e-05,,,378.0,0.00039365985952648263
,,379.0,1.007939587442675e-05,,,379.0,0.00039260364220400693
,,380.0,1.0025475081981082e-05,,,380.0,0.00039155303078736544
,,381.0,9.971983320233693e-06,,,381.0,0.0003905079808877962
,,382.0,9.918916062855826e-06,,,382.0,0.0003894684485832952
,,383.0,9.866268842949623e-06,,,383.0,0.0003884343904125026
,,384.0,9.814037252115266e-06,,,384.0,0.0003874057633686845
,,385.0,9.76221693953514e-06,,,385.0,0.0003863825248938089
,,386.0,9.71080361107467e-06,,,386.0,0.0003853646328727139
,,387.0,9.659793028399474e-06,,,387.0,0.0003843520456273667
,,388.0,9.609181008108529e-06,,,388.0,0.00038334472191121183
,,389.0,9.558963420882952e-06,,,389.0,0.00038234262090360607
,,390.0,9.50913619065016e-06,,,390.0,0.00038134570220433987
,,391.0,9.45969529376302e-06,,,391.0,0.0003803539258282431
,,392.0,9.410636758193719e-06,,,392.0,0.00037936725219987326
,,393.0,9.361956662742065e-06,,,393.0,0.0003783856421482849
,,394.0,9.313651136257877e-06,,,394.0,0.0003774090569018796
,,395.0,9.265716356877224e-06,,,395.0,0.0003764374580833337
,,396.0,9.218148551272226e-06,,,396.0,0.0003754708077046034
,,397.0,9.170943993914105e-06,,,397.0,0.0003745090681620053
,,398.0,9.124099006349268e-06,,,398.0,0.00037355220223137214
,,399.0,9.077609956488136e-06,,,399.0,0.00037260017306328034
,,400.0,9.031473257906456e-06,,,400.0,0.0003716529441783503
,,401.0,8.985685369158864e-06,,,401.0,0.00037071047946261675
,,402.0,8.940242793104444e-06,,,402.0,0.0003697727431629686
,,403.0,8.895142076244047e-06,,,403.0,0.0003688396998826567
,,404.0,8.850379808069127e-06,,,404.0,0.00036791131457686885
,,405.0,8.805952620421897e-06,,,405.0,0.00036698755254836984
,,406.0,8.761857186866528e-06,,,406.0,0.00036606837944320704
,,407.0,8.718090222071232e-06,,,407.0,0.00036515376124647873
,,408.0,8.674648481200967e-06,,,408.0,0.0003642436642781652
,,409.0,8.63152875932059e-06,,,409.0,0.00036333805518902094
,,410.0,8.588727890808223e-06,,,410.0,0.0003624369009565275
,,411.0,8.54624274877867e-06,,,411.0,0.0003615401688809051
,,412.0,8.504070244516641e-06,,,412.0,0.0003606478265811829
,,413.0,8.462207326919651e-06,,,413.0,0.0003597598419913264
,,414.0,8.420650981950341e-06,,,414.0,0.0003588761833564206
,,415.0,8.379398232098096e-06,,,415.0,0.0003579968192289098
,,416.0,8.338446135849752e-06,,,416.0,0.00035712171846489035
,,417.0,8.297791787169211e-06,,,417.0,0.00035625085022045764
,,418.0,8.25743231498583e-06,,,418.0,0.0003553841839481055
,,419.0,8.217364882691349e-06,,,419.0,0.0003545216893931774
,,420.0,8.177586687645282e-06,,,420.0,0.00035366333659036863
,,421.0,8.138094960688527e-06,,,421.0,0.0003528090958602778
,,422.0,8.098886965665095e-06,,,422.0,0.00035195893780600856
,,423.0,8.059959998951783e-06,,,423.0,0.0003511128333098182
,,424.0,8.021311388995625e-06,,,424.0,0.0003502707535298159
,,425.0,7.982938495859015e-06,,,425.0,0.0003494326698967053
,,426.0,7.944838710772317e-06,,,426.0,0.0003485985541105752
,,427.0,7.907009455693844e-06,,,427.0,0.0003477683781377338
,,428.0,7.869448182877057e-06,,,428.0,0.0003469421142075889
,,429.0,7.832152374444858e-06,,,429.0,0.0003461197348095706
,,430.0,7.79511954197084e-06,,,430.0,0.0003453012126900981
,,431.0,7.75834722606736e-06,,,431.0,0.000344486520849588
,,432.0,7.721832995980313e-06,,,432.0,0.0003436756325395047
,,433.0,7.685574449190493e-06,,,433.0,0.000342868521259452
,,434.0,7.649569211021393e-06,,,434.0,0.00034206516075430436
,,435.0,7.6138149342533476e-06,,,435.0,0.00034126552501137833
,,436.0,7.578309298743903e-06,,,436.0,0.0003404695882576431
,,437.0,7.5430500110542735e-06,,,437.0,0.0003396773249569691
,,438.0,7.50803480408181e-06,,,438.0,0.0003388887098074146
,,439.0,7.473261436698344e-06,,,439.0,0.0003381037177385492
,,440.0,7.438727693394295e-06,,,440.0,0.0003373223239088148
,,441.0,7.4044313839284775e-06,,,441.0,0.00033654450370292115
,,442.0,7.370370342983447e-06,,,442.0,0.0003357702327292784
,,443.0,7.336542429826331e-06,,,443.0,0.0003349994868174632
,,444.0,7.302945527975026e-06,,,444.0,0.0003342322420157201
,,445.0,7.2695775448696535e-06,,,445.0,0.000333468474588496
,,446.0,7.23643641154921e-06,,,446.0,0.0003327081610140087
,,447.0,7.203520082333291e-06,,,447.0,0.0003319512779818472
,,448.0,7.170826534508805e-06,,,448.0,0.00033119780239060484
,,449.0,7.138353768021602e-06,,,449.0,0.0003304477113455443
,,450.0,7.1060998051729e-06,,,450.0,0.00032970098215629313
,,451.0,7.074062690320468e-06,,,451.0,0.0003289575923345709
,,452.0,7.042240489584424e-06,,,452.0,0.00032821751959194565
,,453.0,7.01063129055762e-06,,,453.0,0.0003274807418376212
,,454.0,6.979233202020506e-06,,,454.0,0.00032674723717625266
,,455.0,6.9480443536603855e-06,,,455.0,0.00032601698390579174
,,456.0,6.917062895795014e-06,,,456.0,0.00032528996051536026
,,457.0,6.886286999100437e-06,,,457.0,0.0003245661456831511
,,458.0,6.8557148543430095e-06,,,458.0,0.0003238455182743576
,,459.0,6.825344672115517e-06,,,459.0,0.0003231280573391292
,,460.0,6.795174682577324e-06,,,460.0,0.0003224137421105549
,,461.0,6.765203135198493e-06,,,461.0,0.00032170255200267186
,,462.0,6.735428298507789e-06,,,462.0,0.00032099446660850087
,,463.0,6.705848459844506e-06,,,463.0,0.0003202894656981068
,,464.0,6.676461925114061e-06,,,464.0,0.0003195875292166843
,,465.0,6.647267018547275e-06,,,465.0,0.0003188886372826687
,,466.0,6.6182620824632916e-06,,,466.0,0.00031819277018587056
,,467.0,6.589445477036052e-06,,,467.0,0.00031749990838563495
,,468.0,6.5608155800642865e-06,,,468.0,0.00031681003250902384
,,469.0,6.532370786744952e-06,,,469.0,0.00031612312334902215
,,470.0,6.5041095094500496e-06,,,470.0,0.00031543916186276694
,,471.0,6.47603017750678e-06,,,471.0,0.00031475812916979844
,,472.0,6.448131236980972e-06,,,472.0,0.00031408000655033433
,,473.0,6.420411150463723e-06,,,473.0,0.00031340477544356535
,,474.0,6.39286839686121e-06,,,474.0,0.0003127324174459728
,,475.0,6.365501471187601e-06,,,475.0,0.0003120629143096671
,,476.0,6.338308884361041e-06,,,476.0,0.0003113962479407478
,,477.0,6.31128916300262e-06,,,477.0,0.00031073240039768385
,,478.0,6.284440849238319e-06,,,478.0,0.0003100713538897144
,,479.0,6.257762500503851e-06,,,479.0,0.0003094130907752698
,,480.0,6.231252689352357e-06,,,480.0,0.00030875759356041225
,,481.0,6.2049100032649185e-06,,,481.0,0.00030810484489729597
,,482.0,6.178733044463833e-06,,,482.0,0.00030745482758264665
,,483.0,6.152720429728601e-06,,,483.0,0.00030680752455625984
,,484.0,6.126870790214584e-06,,,484.0,0.000306162918899518
,,485.0,6.101182771274302e-06,,,485.0,0.00030552099383392584
,,486.0,6.0756550322813035e-06,,,486.0,0.000304881732719664
,,487.0,6.050286246456579e-06,,,487.0,0.0003042451190541604
,,488.0,6.025075100697482e-06,,,488.0,0.00030361113647067923
,,489.0,6.000020295409097e-06,,,489.0,0.0003029797687369276
,,490.0,5.975120544338038e-06,,,490.0,0.00030235099975367877
,,491.0,5.950374574408621e-06,,,491.0,0.0003017248135534128
,,492.0,5.92578112556137e-06,,,492.0,0.0003011011942989732
,,493.0,5.90133895059384e-06,,,493.0,0.00030048012628224085
,,494.0,5.877046815003692e-06,,,494.0,0.00029986159392282315
,,495.0,5.852903496834e-06,,,495.0,0.0002992455817667596
,,496.0,5.828907786520754e-06,,,496.0,0.0002986320744852431
,,497.0,5.80505848674251e-06,,,497.0,0.00029802105687335654
,,498.0,5.781354412272175e-06,,,498.0,0.0002974125138488248
,,499.0,5.75779438983087e-06,,,499.0,0.00029680643045078167
,,500.0,5.734377257943845e-06,,,500.0,0.00029620279183855167
,,501.0,5.7111018667984285e-06,,,501.0,0.00029560158329044664
,,502.0,5.68796707810395e-06,,,502.0,0.00029500279020257643
,,503.0,5.6649717649536325e-06,,,503.0,0.00029440639808767414
,,504.0,5.642114811688399e-06,,,504.0,0.0002938123925739353
,,505.0,5.619395113762588e-06,,,505.0,0.00029322075940387053
,,506.0,5.596811577611524e-06,,,506.0,0.00029263148443317257
,,507.0,5.574363120520928e-06,,,507.0,0.00029204455362959604
,,508.0,5.5520486704981326e-06,,,508.0,0.00029145995307185076
,,509.0,5.529867166145076e-06,,,509.0,0.00029087766894850834
,,510.0,5.507817556533053e-06,,,510.0,0.0002902976875569213
,,511.0,5.485898801079173e-06,,,511.0,0.00028971999530215517
,,512.0,5.4641098694245296e-06,,,512.0,0.0002891445786959331
,,513.0,5.442449741314038e-06,,,513.0,0.0002885714243555926
,,514.0,5.4209174064779e-06,,,514.0,0.0002880005190030551
,,515.0,5.399511864514706e-06,,,515.0,0.00028743184946380685
,,516.0,5.378232124776116e-06,,,516.0,0.0002868654026658921
,,517.0,5.3570772062531185e-06,,,517.0,0.0002863011656389177
,,518.0,5.336046137463823e-06,,,518.0,0.00028573912551307007
,,519.0,5.315137956342779e-06,,,519.0,0.0002851792695181421
,,520.0,5.2943517101317865e-06,,,520.0,0.00028462158498257295
,,521.0,5.273686455272187e-06,,,521.0,0.0002840660593324978
,,522.0,5.25314125729859e-06,,,522.0,0.0002835126800908088
,,523.0,5.2327151907340465e-06,,,523.0,0.00028296143487622724
,,524.0,5.212407338986616e-06,,,524.0,0.00028241231140238587
,,525.0,5.192216794247318e-06,,,525.0,0.00028186529747692196
,,526.0,5.1721426573894565e-06,,,526.0,0.00028132038100058096
,,527.0,5.152184037869278e-06,,,527.0,0.00028077754996632965
,,528.0,5.132340053627954e-06,,,528.0,0.0002802367924584804
,,529.0,5.112609830994872e-06,,,529.0,0.0002796980966518246
,,530.0,5.092992504592199e-06,,,530.0,0.00027916145081077623
,,531.0,5.073487217240717e-06,,,531.0,0.0002786268432885252
,,532.0,5.054093119866898e-06,,,532.0,0.00027809426252620016
,,533.0,5.034809371411203e-06,,,533.0,0.00027756369705204086
,,534.0,5.0156351387375955e-06,,,534.0,0.00027703513548057947
,,535.0,4.996569596544236e-06,,,535.0,0.00027650856651183177
,,536.0,4.977611927275348e-06,,,536.0,0.0002759839789304967
,,537.0,4.9587613210342435e-06,,,537.0,0.00027546136160516564
,,538.0,4.940016975497482e-06,,,538.0,0.00027494070348753954
,,539.0,4.921378095830146e-06,,,539.0,0.00027442199361165607
,,540.0,4.90284389460222e-06,,,540.0,0.0002739052210931239
,,541.0,4.884413591706063e-06,,,541.0,0.00027339037512836705
,,542.0,4.8660864142749375e-06,,,542.0,0.0002728774449938762
,,543.0,4.84786159660261e-06,,,543.0,0.00027236642004546934
,,544.0,4.829738380063977e-06,,,544.0,0.00027185728971755997
,,545.0,4.81171601303672e-06,,,545.0,0.0002713500435224339
,,546.0,4.793793750823966e-06,,,546.0,0.0002708446710495335
,,547.0,4.77597085557795e-06,,,547.0,0.00027034116196474994
,,548.0,4.758246596224647e-06,,,548.0,0.00026983950600972383
,,549.0,4.7406202483893715e-06,,,549.0,0.00026933969300115234
,,550.0,4.723091094323333e-06,,,550.0,0.0002688417128301052
,,551.0,4.705658422831123e-06,,,551.0,0.0002683455554613469
,,552.0,4.688321529199124e-06,,,552.0,0.0002678512109326677
,,553.0,4.671079715124838e-06,,,553.0,0.0002673586693542203
,,554.0,4.653932288647098e-06,,,554.0,0.0002668679209078652
,,555.0,4.636878564077175e-06,,,555.0,0.00026637895584652216
,,556.0,4.619917861930751e-06,,,556.0,0.0002658917644935292
,,557.0,4.603049508860747e-06,,,557.0,0.0002654063372420083
,,558.0,4.586272837591006e-06,,,558.0,0.00026492266455423777
,,559.0,4.569587186850804e-06,,,559.0,0.00026444073696103203
,,560.0,4.552991901310181e-06,,,560.0,0.0002639605450611274
,,561.0,4.536486331516089e-06,,,561.0,0.0002634820795205745
,,562.0,4.52006983382933e-06,,,562.0,0.0002630053310721376
,,563.0,4.503741770362293e-06,,,563.0,0.00026253029051470026
,,564.0,4.487501508917454e-06,,,564.0,0.0002620569487126768
,,565.0,4.47134842292665e-06,,,565.0,0.0002615852965954308
,,566.0,4.455281891391105e-06,,,566.0,0.000261115325156699
,,567.0,4.4393012988221965e-06,,,567.0,0.0002606470254540224
,,568.0,4.4234060351829615e-06,,,568.0,0.00026018038860818187
,,569.0,4.407595495830318e-06,,,569.0,0.00025971540580264126
,,570.0,4.391869081458001e-06,,,570.0,0.0002592520682829954
,,571.0,4.376226198040206e-06,,,571.0,0.00025879036735642415
,,572.0,4.36066625677592e-06,,,572.0,0.0002583302943911523
,,573.0,4.3451886740339335e-06,,,573.0,0.0002578718408159154
,,574.0,4.329792871298534e-06,,,574.0,0.00025741499811943045
,,575.0,4.314478275115853e-06,,,575.0,0.0002569597578498727
,,576.0,4.299244317040876e-06,,,576.0,0.0002565061116143581
,,577.0,4.284090433585099e-06,,,577.0,0.00025605405107843025
,,578.0,4.269016066164809e-06,,,578.0,0.00025560356796555374
,,579.0,4.254020661050008e-06,,,579.0,0.0002551546540566122
,,580.0,4.239103669313948e-06,,,580.0,0.0002547073011894114
,,581.0,4.2242645467832745e-06,,,581.0,0.0002542615012581881
,,582.0,4.209502753988782e-06,,,582.0,0.0002538172462131233
,,583.0,4.194817756116746e-06,,,583.0,0.00025337452805986087
,,584.0,4.180209022960865e-06,,,584.0,0.0002529333388590314
,,585.0,4.165676028874754e-06,,,585.0,0.0002524936707257802
,,586.0,4.151218252725028e-06,,,586.0,0.00025205551582930115
,,587.0,4.136835177844937e-06,,,587.0,0.00025161886639237397
,,588.0,4.1225262919885574e-06,,,588.0,0.00025118371469090784
,,589.0,4.108291087285533e-06,,,589.0,0.0002507500530534885
,,590.0,4.094129060196348e-06,,,590.0,0.0002503178738609302
,,591.0,4.080039711468142e-06,,,591.0,0.0002498871695458326
,,592.0,4.066022546091044e-06,,,592.0,0.0002494579325921417
,,593.0,4.052077073255022e-06,,,593.0,0.0002490301555347158
,,594.0,4.038202806307244e-06,,,594.0,0.0002486038309588951
,,595.0,4.024399262709951e-06,,,595.0,0.00024817895150007626
,,596.0,4.0106659639988135e-06,,,596.0,0.0002477555098432909
,,597.0,3.9970024357417904e-06,,,597.0,0.00024733349872278895
,,598.0,3.983408207498465e-06,,,598.0,0.000246912910921625
,,599.0,3.969882812779855e-06,,,599.0,0.0002464937392712501
,,600.0,3.956425789008706e-06,,,600.0,0.00024607597665110705
,,601.0,3.943036677480234e-06,,,601.0,0.00024565961598822957
,,602.0,3.929715023323338e-06,,,602.0,0.0002452446502568458
,,603.0,3.916460375462257e-06,,,603.0,0.00024483107247798573
,,604.0,3.903272286578682e-06,,,604.0,0.00024441887571909234
,,605.0,3.890150313074298e-06,,,605.0,0.00024400805309363673
,,606.0,3.877094015033765e-06,,,606.0,0.00024359859776073724
,,607.0,3.864102956188133e-06,,,607.0,0.00024319050292478196
,,608.0,3.851176703878671e-06,,,608.0,0.00024278376183505543
,,609.0,3.838314829021116e-06,,,609.0,0.0002423783677853685
,,610.0,3.825516906070345e-06,,,610.0,0.00024197431411369233
,,611.0,3.81278251298543e-06,,,611.0,0.0002415715942017958
,,612.0,3.8001112311951204e-06,,,612.0,0.00024117020147488639
,,613.0,3.787502645563704e-06,,,613.0,0.00024077012940125473
,,614.0,3.7749563443572636e-06,,,614.0,0.00024037137149192258
,,615.0,3.7624719192103224e-06,,,615.0,0.00023997392130029418
,,616.0,3.750048965092865e-06,,,616.0,0.0002395777724218112
,,617.0,3.73768708027774e-06,,,617.0,0.00023918291849361081
,,618.0,3.725385866308425e-06,,,618.0,0.00023878935319418732
,,619.0,3.713144927967168e-06,,,619.0,0.00023839707024305692
,,620.0,3.7009638732434825e-06,,,620.0,0.00023800606340042572
,,621.0,3.6888423133029975e-06,,,621.0,0.00023761632646686107
,,622.0,3.6767798624566733e-06,,,622.0,0.00023722785328296605
,,623.0,3.6647761381303432e-06,,,623.0,0.000236840637729057
,,624.0,3.652830760834618e-06,,,624.0,0.00023645467372484432
,,625.0,3.6409433541351205e-06,,,625.0,0.00023606995522911615
,,626.0,3.6291135446230496e-06,,,626.0,0.00023568647623942534
,,627.0,3.617340961886085e-06,,,627.0,0.00023530423079177912
,,628.0,3.605625238479611e-06,,,628.0,0.00023492321296033196
,,629.0,3.5939660098982586e-06,,,629.0,0.00023454341685708144
,,630.0,3.5823629145477768e-06,,,630.0,0.0002341648366315667
,,631.0,3.570815593717205e-06,,,631.0,0.00023378746647057002
,,632.0,3.559323691551363e-06,,,632.0,0.00023341130059782134
,,633.0,3.547886855023641e-06,,,633.0,0.0002330363332737052
,,634.0,3.5365047339090947e-06,,,634.0,0.0002326625587949708
,,635.0,3.5251769807578405e-06,,,635.0,0.00023228997149444473
,,636.0,3.5139032508687344e-06,,,636.0,0.0002319185657407463
,,637.0,3.502683202263358e-06,,,637.0,0.00023154833593800583
,,638.0,3.4915164956602746e-06,,,638.0,0.0002311792765255851
,,639.0,3.4804027944495796e-06,,,639.0,0.00023081138197780104
,,640.0,3.4693417646677235e-06,,,640.0,0.0002304446468036516
,,641.0,3.4583330749726186e-06,,,641.0,0.0002300790655465443
,,642.0,3.447376396619008e-06,,,642.0,0.00022971463278402736
,,643.0,3.4364714034341143e-06,,,643.0,0.00022935134312752336
,,644.0,3.4256177717935484e-06,,,644.0,0.0002289891912220653
,,645.0,3.414815180597482e-06,,,645.0,0.0002286281717460353
,,646.0,3.4040633112470763e-06,,,646.0,0.00022826827941090528
,,647.0,3.393361847621175e-06,,,647.0,0.0002279095089609809
,,648.0,3.3827104760532417e-06,,,648.0,0.00022755185517314689
,,649.0,3.372108885308551e-06,,,649.0,0.00022719531285661547
,,650.0,3.3615567665616267e-06,,,650.0,0.00022683987685267668
,,651.0,3.351053813373921e-06,,,651.0,0.00022648554203445138
,,652.0,3.340599721671738e-06,,,652.0,0.00022613230330664617
,,653.0,3.330194189724392e-06,,,653.0,0.00022578015560531067
,,654.0,3.3198369181226015e-06,,,654.0,0.00022542909389759732
,,655.0,3.309527609757114e-06,,,655.0,0.0002250791131815229
,,656.0,3.299265969797563e-06,,,656.0,0.0002247302084857327
,,657.0,3.2890517056715485e-06,,,657.0,0.00022438237486926643
,,658.0,3.278884527043941e-06,,,658.0,0.0002240356074213267
,,659.0,3.2687641457964077e-06,,,659.0,0.0002236899012610493
,,660.0,3.258690276007156e-06,,,660.0,0.00022334525153727556
,,661.0,3.2486626339308915e-06,,,661.0,0.0002230016534283271
,,662.0,3.2386809379789916e-06,,,662.0,0.0002226591021417822
,,663.0,3.2287449086998868e-06,,,663.0,0.00022231759291425467
,,664.0,3.2188542687596496e-06,,,664.0,0.00022197712101117422
,,665.0,3.2090087429227906e-06,,,665.0,0.00022163768172656924
,,666.0,3.199208058033256e-06,,,666.0,0.0002212992703828513
,,667.0,3.1894519429956246e-06,,,667.0,0.00022096188233060172
,,668.0,3.1797401287565073e-06,,,668.0,0.00022062551294835988
,,669.0,3.1700723482861315e-06,,,669.0,0.0002202901576424137
,,670.0,3.160448336560133e-06,,,670.0,0.00021995581184659188
,,671.0,3.1508678305415274e-06,,,671.0,0.0002196224710220578
,,672.0,3.1413305691628744e-06,,,672.0,0.00021929013065710568
,,673.0,3.1318362933086292e-06,,,673.0,0.00021895878626695817
,,674.0,3.122384745797675e-06,,,674.0,0.00021862843339356594
,,675.0,3.112975671366042e-06,,,675.0,0.0002182990676054092
,,676.0,3.103608816649801e-06,,,676.0,0.00021797068449730045
,,677.0,3.0942839301681374e-06,,,677.0,0.00021764327969018977
,,678.0,3.085000762306602e-06,,,678.0,0.00021731684883097112
,,679.0,3.0757590653005314e-06,,,679.0,0.00021699138759229074
,,680.0,3.0665585932186434e-06,,,680.0,0.0002166668916723572
,,681.0,3.0573991019467996e-06,,,681.0,0.00021634335679475308
,,682.0,3.048280349171937e-06,,,682.0,0.00021602077870824815
,,683.0,3.039202094366163e-06,,,683.0,0.00021569915318661462
,,684.0,3.0301640987710145e-06,,,684.0,0.00021537847602844367
,,685.0,3.0211661253818816e-06,,,685.0,0.0002150587430569635
,,686.0,3.0122079389325857e-06,,,686.0,0.0002147399501198594
,,687.0,3.0032893058801203e-06,,,687.0,0.00021442209308909503
,,688.0,2.9944099943895425e-06,,,688.0,0.00021410516786073545
,,689.0,2.9855697743190245e-06,,,689.0,0.00021378917035477148
,,690.0,2.9767684172050537e-06,,,690.0,0.00021347409651494592
,,691.0,2.968005696247784e-06,,,691.0,0.00021315994230858103
,,692.0,2.959281386296535e-06,,,692.0,0.00021284670372640757
,,693.0,2.950595263835443e-06,,,693.0,0.0002125343767823953
,,694.0,2.941947106969249e-06,,,694.0,0.00021222295751358513
,,695.0,2.9333366954092403e-06,,,695.0,0.0002119124419799225
,,696.0,2.924763810459325e-06,,,696.0,0.00021160282626409216
,,697.0,2.916228235002253e-06,,,697.0,0.0002112941064713547
,,698.0,2.907729753485974e-06,,,698.0,0.00021098627872938417
,,699.0,2.899268151910132e-06,,,699.0,0.00021067933918810728
,,700.0,2.890843217812696e-06,,,700.0,0.00021037328401954383
,,701.0,2.882454740256725e-06,,,701.0,0.00021006810941764863
,,702.0,2.874102509817265e-06,,,702.0,0.00020976381159815477
,,703.0,2.8657863185683785e-06,,,703.0,0.00020946038679841834
,,704.0,2.8575059600703005e-06,,,704.0,0.00020915783127726392
,,705.0,2.8492612293567252e-06,,,705.0,0.00020885614131483233
,,706.0,2.8410519229222208e-06,,,706.0,0.0002085553132124287
,,707.0,2.832877838709764e-06,,,707.0,0.00020825534329237263
,,708.0,2.8247387760984014e-06,,,708.0,0.00020795622789784916
,,709.0,2.816634535891038e-06,,,709.0,0.000207657963392761
,,710.0,2.808564920302337e-06,,,710.0,0.00020736054616158226
,,711.0,2.800529732946745e-06,,,711.0,0.00020706397260921344
,,712.0,2.792528778826637e-06,,,712.0,0.00020676823916083724
,,713.0,2.7845618643205754e-06,,,713.0,0.00020647334226177593
,,714.0,2.776628797171683e-06,,,714.0,0.00020617927837734997
,,715.0,2.768729386476134e-06,,,715.0,0.00020588604399273753
,,716.0,2.7608634426717575e-06,,,716.0,0.00020559363561283546
,,717.0,2.75303077752675e-06,,,717.0,0.0002053020497621212
,,718.0,2.745231204128501e-06,,,718.0,0.0002050112829845161
,,719.0,2.737464536872527e-06,,,719.0,0.0002047213318432497
,,720.0,2.729730591451514e-06,,,720.0,0.00020443219292072518
,,721.0,2.7220291848444647e-06,,,721.0,0.0002041438628183859
,,722.0,2.714360135305956e-06,,,722.0,0.0002038563381565832
,,723.0,2.7067232623554965e-06,,,723.0,0.00020356961557444517
,,724.0,2.6991183867669885e-06,,,724.0,0.00020328369172974644
,,725.0,2.6915453305582924e-06,,,725.0,0.00020299856329877928
,,726.0,2.6840039169808945e-06,,,726.0,0.00020271422697622552
,,727.0,2.6764939705096712e-06,,,727.0,0.00020243067947502981
,,728.0,2.669015316832753e-06,,,728.0,0.00020214791752627367
,,729.0,2.6615677828414873e-06,,,729.0,0.00020186593787905054
,,730.0,2.6541511966204977e-06,,,730.0,0.00020158473730034227
,,731.0,2.6467653874378382e-06,,,731.0,0.00020130431257489614
,,732.0,2.639410185735241e-06,,,732.0,0.00020102466050510323
,,733.0,2.6320854231184617e-06,,,733.0,0.00020074577791087745
,,734.0,2.6247909323477125e-06,,,734.0,0.0002004676616295362
,,735.0,2.6175265473281886e-06,,,735.0,0.00020019030851568107
,,736.0,2.6102921031006865e-06,,,736.0,0.00019991371544108032
,,737.0,2.6030874358323098e-06,,,737.0,0.00019963787929455206
,,738.0,2.5959123828072654e-06,,,738.0,0.00019936279698184813
,,739.0,2.5887667824177436e-06,,,739.0,0.00019908846542553935
,,740.0,2.5816504741548905e-06,,,740.0,0.00019881488156490136
,,741.0,2.574563298599862e-06,,,741.0,0.00019854204235580158
,,742.0,2.567505097414962e-06,,,742.0,0.00019826994477058706
,,743.0,2.5604757133348683e-06,,,743.0,0.00019799858579797313
,,744.0,2.5534749901579377e-06,,,744.0,0.00019772796244293308
,,745.0,2.5465027727375946e-06,,,745.0,0.00019745807172658866
,,746.0,2.539558906973802e-06,,,746.0,0.00019718891068610148
,,747.0,2.53264323980461e-06,,,747.0,0.00019692047637456534
,,748.0,2.525755619197787e-06,,,748.0,0.0001966527658608992
,,749.0,2.518895894142525e-06,,,749.0,0.00019638577622974144
,,750.0,2.5120639146412283e-06,,,750.0,0.00019611950458134459
,,751.0,2.505259531701374e-06,,,751.0,0.0001958539480314708
,,752.0,2.4984825973274534e-06,,,752.0,0.00019558910371128888
,,753.0,2.4917329645129817e-06,,,753.0,0.00019532496876727113
,,754.0,2.4850104872325905e-06,,,754.0,0.0001950615403610918
,,755.0,2.4783150204341886e-06,,,755.0,0.00019479881566952608
,,756.0,2.4716464200311967e-06,,,756.0,0.00019453679188434977
,,757.0,2.465004542894854e-06,,,757.0,0.00019427546621223992
,,758.0,2.4583892468465995e-06,,,758.0,0.0001940148358746762
,,759.0,2.4518003906505157e-06,,,759.0,0.00019375489810784312
,,760.0,2.4452378340058552e-06,,,760.0,0.00019349565016253288
,,761.0,2.4387014375396206e-06,,,761.0,0.00019323708930404904
,,762.0,2.4321910627992283e-06,,,762.0,0.00019297921281211108
,,763.0,2.4257065722452267e-06,,,763.0,0.00019272201798075964
,,764.0,2.4192478292440914e-06,,,764.0,0.00019246550211826234
,,765.0,2.4128146980610806e-06,,,765.0,0.00019220966254702044
,,766.0,2.4064070438531576e-06,,,766.0,0.00019195449660347664
,,767.0,2.4000247326619815e-06,,,767.0,0.00019170000163802272
,,768.0,2.3936676314069553e-06,,,768.0,0.00019144617501490888
,,769.0,2.387335607878344e-06,,,769.0,0.00019119301411215297
,,770.0,2.381028530730452e-06,,,770.0,0.00019094051632145107
,,771.0,2.3747462694748644e-06,,,771.0,0.0001906886790480883
,,772.0,2.3684886944737474e-06,,,772.0,0.00019043749971085053
,,773.0,2.3622556769332143e-06,,,773.0,0.00019018697574193689
,,774.0,2.3560470888967454e-06,,,774.0,0.0001899371045868727
,,775.0,2.349862803238675e-06,,,775.0,0.00018968788370442327
,,776.0,2.3437026936577283e-06,,,776.0,0.00018943931056650826
,,777.0,2.337566634670628e-06,,,777.0,0.00018919138265811674
,,778.0,2.3314545016057464e-06,,,778.0,0.000188944097477223
,,779.0,2.325366170596826e-06,,,779.0,0.0001886974525347028
,,780.0,2.3193015185767496e-06,,,780.0,0.00018845144535425054
,,781.0,2.3132604232713687e-06,,,781.0,0.00018820607347229675
,,782.0,2.3072427631933856e-06,,,782.0,0.00018796133443792646
,,783.0,2.3012484176362965e-06,,,783.0,0.00018771722581279815
,,784.0,2.29527726666838e-06,,,784.0,0.0001874737451710633
,,785.0,2.289329191126747e-06,,,785.0,0.00018723089009928644
,,786.0,2.283404072611438e-06,,,786.0,0.00018698865819636608
,,787.0,2.2775017934795785e-06,,,787.0,0.00018674704707345594
,,788.0,2.2716222368395843e-06,,,788.0,0.00018650605435388697
,,789.0,2.2657652865454143e-06,,,789.0,0.00018626567767308997
,,790.0,2.2599308271908826e-06,,,790.0,0.00018602591467851875
,,791.0,2.254118744104014e-06,,,791.0,0.00018578676302957376
,,792.0,2.2483289233414548e-06,,,792.0,0.00018554822039752652
,,793.0,2.242561251682928e-06,,,793.0,0.00018531028446544458
,,794.0,2.2368156166257424e-06,,,794.0,0.00018507295292811678
,,795.0,2.2310919063793486e-06,,,795.0,0.0001848362234919795
,,796.0,2.2253900098599396e-06,,,796.0,0.00018460009387504312
,,797.0,2.2197098166851066e-06,,,797.0,0.0001843645618068192
,,798.0,2.2140512171685346e-06,,,798.0,0.00018412962502824812
,,799.0,2.2084141023147486e-06,,,799.0,0.00018389528129162752
,,800.0,2.2027983638139034e-06,,,800.0,0.0001836615283605408
,,801.0,2.197203894036622e-06,,,801.0,0.00018342836400978663
,,802.0,2.1916305860288793e-06,,,802.0,0.0001831957860253087
,,803.0,2.1860783335069253e-06,,,803.0,0.0001829637922041262
,,804.0,2.18054703085226e-06,,,804.0,0.00018273238035426448
,,805.0,2.1750365731066486e-06,,,805.0,0.00018250154829468676
,,806.0,2.1695468559671778e-06,,,806.0,0.00018227129385522581
,,807.0,2.1640777757813592e-06,,,807.0,0.0001820416148765165
,,808.0,2.1586292295422756e-06,,,808.0,0.00018181250920992873
,,809.0,2.153201114883766e-06,,,809.0,0.00018158397471750078
,,810.0,2.1477933300756525e-06,,,810.0,0.00018135600927187323
,,811.0,2.1424057740190133e-06,,,811.0,0.00018112861075622355
,,812.0,2.1370383462414925e-06,,,812.0,0.0001809017770642008
,,813.0,2.1316909468926506e-06,,,813.0,0.00018067550609986098
,,814.0,2.1263634767393566e-06,,,814.0,0.00018044979577760324
,,815.0,2.121055837161221e-06,,,815.0,0.0001802246440221058
,,816.0,2.1157679301460616e-06,,,816.0,0.00018000004876826288
,,817.0,2.1104996582854207e-06,,,817.0,0.0001797760079611221
,,818.0,2.1052509247701057e-06,,,818.0,0.00017955251955582212
,,819.0,2.1000216333857805e-06,,,819.0,0.00017932958151753073
,,820.0,2.094811688508589e-06,,,820.0,0.0001791071918213837
,,821.0,2.0896209951008146e-06,,,821.0,0.00017888534845242362
,,822.0,2.0844494587065825e-06,,,822.0,0.0001786640494055397
,,823.0,2.0792969854475922e-06,,,823.0,0.00017844329268540748
,,824.0,2.0741634820188917e-06,,,824.0,0.00017822307630642955
,,825.0,2.069048855684685e-06,,,825.0,0.00017800339829267606
,,826.0,2.0639530142741753e-06,,,826.0,0.00017778425667782624
,,827.0,2.058875866177444e-06,,,827.0,0.0001775656495051101
,,828.0,2.0538173203413664e-06,,,828.0,0.0001773475748272504
,,829.0,2.048777286265559e-06,,,829.0,0.00017713003070640533
,,830.0,2.043755673998363e-06,,,830.0,0.00017691301521411152
,,831.0,2.0387523941328603e-06,,,831.0,0.00017669652643122734
,,832.0,2.033767357802926e-06,,,832.0,0.00017648056244787657
,,833.0,2.0288004766793115e-06,,,833.0,0.00017626512136339296
,,834.0,2.0238516629657616e-06,,,834.0,0.00017605020128626437
,,835.0,2.0189208293951645e-06,,,835.0,0.00017583580033407823
,,836.0,2.0140078892257333e-06,,,836.0,0.00017562191663346652
,,837.0,2.009112756237221e-06,,,837.0,0.00017540854832005182
,,838.0,2.0042353447271665e-06,,,838.0,0.00017519569353839341
,,839.0,1.999375569507171e-06,,,839.0,0.0001749833504419338
,,840.0,1.994533345899208e-06,,,840.0,0.0001747715171929458
,,841.0,1.9897085897319613e-06,,,841.0,0.0001745601919624796
,,842.0,1.9849012173371965e-06,,,842.0,0.00017434937293031079
,,843.0,1.9801111455461596e-06,,,843.0,0.00017413905828488814
,,844.0,1.97533829168601e-06,,,844.0,0.00017392924622328218
,,845.0,1.970582573576277e-06,,,845.0,0.00017371993495113414
,,846.0,1.9658439095253525e-06,,,846.0,0.0001735111226826048
,,847.0,1.9611222183270065e-06,,,847.0,0.0001733028076403244
,,848.0,1.956417419256937e-06,,,848.0,0.00017309498805534213
,,849.0,1.9517294320693457e-06,,,849.0,0.00017288766216707683
,,850.0,1.947058176993541e-06,,,850.0,0.00017268082822326726
,,851.0,1.9424035747305713e-06,,,851.0,0.00017247448447992313
,,852.0,1.9377655464498847e-06,,,852.0,0.00017226862920127645
,,853.0,1.9331440137860174e-06,,,853.0,0.00017206326065973316
,,854.0,1.9285388988353093e-06,,,854.0,0.00017185837713582509
,,855.0,1.9239501241526443e-06,,,855.0,0.00017165397691816227
,,856.0,1.9193776127482192e-06,,,856.0,0.00017145005830338558
,,857.0,1.9148212880843408e-06,,,857.0,0.00017124661959611983
,,858.0,1.910281074072246e-06,,,858.0,0.00017104365910892695
,,859.0,1.9057568950689492e-06,,,859.0,0.00017084117516225972
,,860.0,1.9012486758741172e-06,,,860.0,0.00017063916608441566
,,861.0,1.896756341726966e-06,,,861.0,0.00017043763021149145
,,862.0,1.892279818303186e-06,,,862.0,0.00017023656588733733
,,863.0,1.887819031711892e-06,,,863.0,0.00017003597146351228
,,864.0,1.883373908492596e-06,,,864.0,0.0001698358452992391
,,865.0,1.8789443756122062e-06,,,865.0,0.00016963618576135993
,,866.0,1.8745303604620506e-06,,,866.0,0.0001694369912242923
,,867.0,1.8701317908549229e-06,,,867.0,0.000169238260069985
,,868.0,1.865748595022155e-06,,,868.0,0.00016903999068787484
,,869.0,1.8613807016107115e-06,,,869.0,0.00016884218147484334
,,870.0,1.8570280396803065e-06,,,870.0,0.0001686448308351736
,,871.0,1.8526905387005475e-06,,,871.0,0.00016844793718050798
,,872.0,1.848368128548099e-06,,,872.0,0.0001682514989298055
,,873.0,1.8440607395038678e-06,,,873.0,0.00016805551450929998
,,874.0,1.8397683022502173e-06,,,874.0,0.00016785998235245824
,,875.0,1.835490747868196e-06,,,875.0,0.0001676649008999384
,,876.0,1.831228007834794e-06,,,876.0,0.00016747026859954912
,,877.0,1.8269800140202197e-06,,,877.0,0.0001672760839062083
,,878.0,1.8227466986851992e-06,,,878.0,0.00016708234528190274
,,879.0,1.8185279944782932e-06,,,879.0,0.00016688905119564756
,,880.0,1.8143238344332419e-06,,,880.0,0.00016669620012344633
,,881.0,1.8101341519663263e-06,,,881.0,0.00016650379054825124
,,882.0,1.8059588808737523e-06,,,882.0,0.00016631182095992337
,,883.0,1.8017979553290545e-06,,,883.0,0.0001661202898551937
,,884.0,1.7976513098805226e-06,,,884.0,0.00016592919573762404
,,885.0,1.7935188794486467e-06,,,885.0,0.00016573853711756821
,,886.0,1.7894005993235824e-06,,,886.0,0.00016554831251213375
,,887.0,1.7852964051626387e-06,,,887.0,0.0001653585204451435
,,888.0,1.781206232987782e-06,,,888.0,0.0001651691594470979
,,889.0,1.777130019183163e-06,,,889.0,0.0001649802280551371
,,890.0,1.7730677004926612e-06,,,890.0,0.0001647917248130037
,,891.0,1.7690192140174514e-06,,,891.0,0.00016460364827100557
,,892.0,1.764984497213584e-06,,,892.0,0.00016441599698597864
,,893.0,1.7609634878895914e-06,,,893.0,0.00016422876952125064
,,894.0,1.7569561242041074e-06,,,894.0,0.0001640419644466044
,,895.0,1.7529623446635088e-06,,,895.0,0.0001638555803382417
,,896.0,1.7489820881195735e-06,,,896.0,0.00016366961577874743
,,897.0,1.7450152937671585e-06,,,897.0,0.00016348406935705377
,,898.0,1.7410619011418947e-06,,,898.0,0.0001632989396684049
,,899.0,1.7371218501179005e-06,,,899.0,0.00016311422531432152
,,900.0,1.7331950809055135e-06,,,900.0,0.00016292992490256605
,,901.0,1.7292815340490394e-06,,,901.0,0.0001627460370471079
,,902.0,1.7253811504245175e-06,,,902.0,0.0001625625603680888
,,903.0,1.7214938712375066e-06,,,903.0,0.00016237949349178862
,,904.0,1.7176196380208848e-06,,,904.0,0.00016219683505059126
,,905.0,1.7137583926326684e-06,,,905.0,0.0001620145836829508
,,906.0,1.7099100772538464e-06,,,906.0,0.00016183273803335802
,,907.0,1.7060746343862343e-06,,,907.0,0.00016165129675230677
,,908.0,1.7022520068503397e-06,,,908.0,0.00016147025849626097
,,909.0,1.69844213778325e-06,,,909.0,0.00016128962192762166
,,910.0,1.6946449706365337e-06,,,910.0,0.0001611093857146942
,,911.0,1.6908604491741565e-06,,,911.0,0.00016092954853165578
,,912.0,1.6870885174704166e-06,,,912.0,0.00016075010905852318
,,913.0,1.683329119907893e-06,,,913.0,0.00016057106598112056
,,914.0,1.6795822011754122e-06,,,914.0,0.0001603924179910477
,,915.0,1.6758477062660282e-06,,,915.0,0.00016021416378564826
,,916.0,1.67212558047502e-06,,,916.0,0.00016003630206797833
,,917.0,1.6684157693979025e-06,,,917.0,0.00015985883154677523
,,918.0,1.6647182189284543e-06,,,918.0,0.00015968175093642644
,,919.0,1.66103287525676e-06,,,919.0,0.0001595050589569387
,,920.0,1.6573596848672663e-06,,,920.0,0.00015932875433390738
,,921.0,1.6536985945368562e-06,,,921.0,0.00015915283579848614
,,922.0,1.650049551332933e-06,,,922.0,0.0001589773020873566
,,923.0,1.646412502611524e-06,,,923.0,0.00015880215194269827
,,924.0,1.6427873960153948e-06,,,924.0,0.00015862738411215872
,,925.0,1.6391741794721797e-06,,,925.0,0.000158452997348824
,,926.0,1.6355728011925272e-06,,,926.0,0.0001582789904111891
,,927.0,1.6319832096682554e-06,,,927.0,0.0001581053620631286
,,928.0,1.6284053536705276e-06,,,928.0,0.00015793211107386785
,,929.0,1.6248391822480368e-06,,,929.0,0.00015775923621795374
,,930.0,1.6212846447252053e-06,,,930.0,0.00015758673627522623
,,931.0,1.617741690700399e-06,,,931.0,0.00015741461003078975
,,932.0,1.6142102700441538e-06,,,932.0,0.00015724285627498487
,,933.0,1.6106903328974166e-06,,,933.0,0.0001570714738033601
,,934.0,1.607181829669797e-06,,,934.0,0.000156900461416644
,,935.0,1.6036847110378367e-06,,,935.0,0.0001567298179207173
,,936.0,1.600198927943287e-06,,,936.0,0.00015655954212658542
,,937.0,1.5967244315914023e-06,,,937.0,0.0001563896328503508
,,938.0,1.5932611734492457e-06,,,938.0,0.00015622008891318583
,,939.0,1.589809105244006e-06,,,939.0,0.00015605090914130578
,,940.0,1.5863681789613302e-06,,,940.0,0.00015588209236594175
,,941.0,1.5829383468436652e-06,,,941.0,0.00015571363742331395
,,942.0,1.5795195613886134e-06,,,942.0,0.00015554554315460532
,,943.0,1.5761117753473014e-06,,,943.0,0.00015537780840593478
,,944.0,1.5727149417227587e-06,,,944.0,0.00015521043202833138
,,945.0,1.5693290137683112e-06,,,945.0,0.00015504341287770793
,,946.0,1.5659539449859838e-06,,,946.0,0.00015487674981483527
,,947.0,1.5625896891249169e-06,,,947.0,0.00015471044170531652
,,948.0,1.5592362001797936e-06,,,948.0,0.0001545444874195614
,,949.0,1.5558934323892793e-06,,,949.0,0.00015437888583276095
,,950.0,1.5525613402344722e-06,,,950.0,0.00015421363582486216
,,951.0,1.5492398784373656e-06,,,951.0,0.000154048736280543
,,952.0,1.5459290019593213e-06,,,952.0,0.00015388418608918745
,,953.0,1.5426286659995545e-06,,,953.0,0.00015371998414486063
,,954.0,1.5393388259936301e-06,,,954.0,0.00015355612934628429
,,955.0,1.5360594376119696e-06,,,955.0,0.00015339262059681238
,,956.0,1.5327904567583686e-06,,,956.0,0.0001532294568044066
,,957.0,1.5295318395685265e-06,,,957.0,0.00015306663688161238
,,958.0,1.5262835424085864e-06,,,958.0,0.0001529041597455348
,,959.0,1.5230455218736848e-06,,,959.0,0.00015274202431781473
,,960.0,1.5198177347865127e-06,,,960.0,0.00015258022952460525
,,961.0,1.516600138195888e-06,,,961.0,0.00015241877429654783
,,962.0,1.5133926893753366e-06,,,962.0,0.00015225765756874925
,,963.0,1.5101953458216858e-06,,,963.0,0.00015209687828075815
,,964.0,1.507008065253666e-06,,,964.0,0.00015193643537654184
,,965.0,1.5038308056105235e-06,,,965.0,0.00015177632780446356
,,966.0,1.5006635250506452e-06,,,966.0,0.00015161655451725946
,,967.0,1.4975061819501888e-06,,,967.0,0.00015145711447201596
,,968.0,1.4943587349017283e-06,,,968.0,0.0001512980066301472
,,969.0,1.4912211427129045e-06,,,969.0,0.00015113922995737278
,,970.0,1.4880933644050891e-06,,,970.0,0.0001509807834236952
,,971.0,1.4849753592120564e-06,,,971.0,0.00015082266600337796
,,972.0,1.481867086578665e-06,,,972.0,0.00015066487667492353
,,973.0,1.4787685061595489e-06,,,973.0,0.00015050741442105146
,,974.0,1.4756795778178184e-06,,,974.0,0.0001503502782286766
,,975.0,1.4726002616237708e-06,,,975.0,0.00015019346708888769
,,976.0,1.4695305178536097e-06,,,976.0,0.00015003697999692566
,,977.0,1.466470306988172e-06,,,977.0,0.00014988081595216255
,,978.0,1.4634195897116682e-06,,,978.0,0.00014972497395808018
,,979.0,1.460378326910428e-06,,,979.0,0.00014956945302224903
,,980.0,1.4573464796716554e-06,,,980.0,0.00014941425215630758
,,981.0,1.454324009282195e-06,,,981.0,0.00014925937037594118
,,982.0,1.4513108772273046e-06,,,982.0,0.00014910480670086155
,,983.0,1.448307045189438e-06,,,983.0,0.0001489505601547862
,,984.0,1.445312475047036e-06,,,984.0,0.00014879662976541807
,,985.0,1.4423271288733258e-06,,,985.0,0.00014864301456442508
,,986.0,1.4393509689351296e-06,,,986.0,0.0001484897135874201
,,987.0,1.4363839576916817e-06,,,987.0,0.0001483367258739408
,,988.0,1.433426057793453e-06,,,988.0,0.00014818405046742987
,,989.0,1.430477232080985e-06,,,989.0,0.00014803168641521494
,,990.0,1.4275374435837307e-06,,,990.0,0.0001478796327684892
,,991.0,1.4246066555189066e-06,,,991.0,0.00014772788858229157
,,992.0,1.4216848312903487e-06,,,992.0,0.0001475764529154875
,,993.0,1.4187719344873806e-06,,,993.0,0.00014742532483074937
,,994.0,1.4158679288836864e-06,,,994.0,0.00014727450339453753
,,995.0,1.4129727784361936e-06,,,995.0,0.00014712398767708103
,,996.0,1.4100864472839635e-06,,,996.0,0.00014697377675235864
,,997.0,1.4072088997470884e-06,,,997.0,0.00014682386969808018
,,998.0,1.4043401003255982e-06,,,998.0,0.00014667426559566743
,,999.0,1.4014800136983734e-06,,,999.0,0.00014652496353023583
,,1000.0,1.3986286047220662e-06,,,1000.0,0.00014637596259057568


==> data/no_dist_change/c0/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,482542,8387,0.9436074934490986,0.9504759746146872
4500.0,2642,49,0.005166412452579296,0.005553037171350862
7500.0,4276,88,0.008361687981540146,0.009972801450589302
10500.0,5288,117,0.010340646877077711,0.013259292837715321
13500.0,5254,77,0.010274160115765185,0.008726201269265639
16500.0,3880,42,0.007587312761547186,0.004759746146872167
19500.0,2678,33,0.005236810199851383,0.003739800543970988
22500.0,1679,27,0.00328327271305096,0.003059836808703536
25500.0,1033,0,0.002020024248112949,0.0
28500.0,621,0,0.0012143611404435057,0.0
31500.0,439,4,0.0008584614181235089,0.00045330915684496827
34500.0,351,0,0.0006863780359028511,0.0
37500.0,232,0,0.000453674371309007,0.0
40500.0,135,0,0.00026399155227032733,0.0
43500.0,84,0,0.00016426141030153701,0.0
46500.0,63,0,0.00012319605772615277,0.0
49500.0,53,0,0.00010364112792835074,0.0
52500.0,35,0,6.84422542923071e-05,0.0
55500.0,36,0,7.039774727208729e-05,0.0
58500.0,16,0,3.128788767648324e-05,0.0
61500.0,11,0,2.151042277758223e-05,0.0
64500.0,8,0,1.564394383824162e-05,0.0
67500.0,8,0,1.564394383824162e-05,0.0
70500.0,4,0,7.82197191912081e-06,0.0
73500.0,0,0,0.0,0.0
76500.0,4,0,7.82197191912081e-06,0.0
79500.0,4,0,7.82197191912081e-06,0.0
82500.0,0,0,0.0,0.0
85500.0,0,0,0.0,0.0
88500.0,0,0,0.0,0.0
91500.0,4,0,7.82197191912081e-06,0.0


==> data/no_dist_change/c1/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,3878,2,0.024299615893126805,0.007067137809187279
150.0,5633,4,0.03529647661835567,0.014134275618374558
250.0,9497,13,0.05950836826638094,0.045936395759717315
350.0,13463,11,0.084359393700146,0.038869257950530034
450.0,17330,26,0.10859008340069302,0.09187279151943463
550.0,20504,27,0.12847842296871378,0.09540636042402827
650.0,22069,45,0.13828474036756458,0.15901060070671377
750.0,20765,55,0.13011385353810678,0.19434628975265017
850.0,16424,39,0.10291307153912188,0.13780918727915195
950.0,12096,23,0.07579374776773126,0.0812720848056537
1050.0,8234,14,0.051594388154720505,0.04946996466431095
1150.0,4776,12,0.029926499614639925,0.04240282685512368
1250.0,2858,5,0.017908278035728833,0.0176678445229682
1350.0,1348,3,0.00844659159977693,0.01060070671378092
1450.0,469,2,0.002938762210901617,0.007067137809187279
1550.0,196,1,0.0012281394314215715,0.0035335689045936395
1650.0,51,1,0.0003195668928698987,0.0035335689045936395


==> data/no_dist_change/c1/balance_curves.csv <==
step,13355,15457,14739,15823(sar),15903(sar),15833(sar)
0,66000.3,86025.34,46169.42,44104.88,81233.33,141236.04
1,66790.69,86041.18,45737.12,43187.15,80915.77,139599.04
2,66495.78,85893.48999999999,45265.89,42907.78,80598.21,139046.09
3,66200.87,85745.79999999999,45039.295,42992.11,80153.82,137537.68
4,65661.56,85598.11,44812.7,42254.24,79583.86,137372.19
5,64992.42,85450.42,44481.12666666666,42103.35333333333,79332.67,137206.7
6,64749.66,84778.59,44149.55333333334,41952.46666666667,79071.18,136510.84000000003
7,65125.43,84198.75,43817.98,41801.58,78809.69,136777.21
8,64811.625,84464.96,43682.54666666667,41612.14,78331.65,136310.86333333334
9,64497.82,84206.56,43547.113333333335,41422.7,77693.72,135844.51666666666
10,64304.165,83801.58,43411.68,41203.205,77123.14,135378.17
11,64110.51,83425.33,43014.09,40983.71,76594.73,134910.65
12,63519.58,82676.15,42693.98333333333,40694.8,76120.71,134802.6575
13,63297.305,82060.59,42373.87666666666,40405.89,75916.11,134694.66499999998
14,63075.03,81819.505,41608.52,39084.35,75729.84333333334,134586.6725
15,62644.78,81578.42,41251.58,38938.505000000005,75543.57666666666,134478.68
16,62346.36,81274.745,41003.05,38792.66,75357.31,134108.14
17,62047.94,80971.07,39662.51,38402.6,75176.91666666667,133554.65
18,61440.17,80446.1,39253.78,38165.325,74996.52333333333,133466.815
19,61175.58,80219.43,38932.19,37928.05,74816.13,133378.98
20,60910.99,79992.76,38610.6,38102.65,74466.79,133291.14500000002
21,60527.18,79773.9,38427.86,38277.25,74392.1025,133203.31
22,60039.07,79555.04,38245.119999999995,38451.85,74317.415,133115.475
23,70198.60333333333,79236.23,38062.38,38626.45,74242.7275,133027.64
24,80358.13666666666,78917.42,37434.53,37984.6,74168.04,132599.57
25,90517.67,102899.07,83189.37,66483.37,98306.93,198870.31
26,74329.82,87387.85,65520.21,52896.21,87854.21,175965.95
27,73991.23,86945.89,65073.24,51571.81,87669.505,175728.06
28,73741.655,86900.59,64546.97,51299.0,87484.8,175490.17
29,73492.08,86639.16500000001,64359.526666666665,51026.19,87057.55,175047.48
30,72915.73,86377.74,64172.083333333336,50515.26,86658.72,174814.505
31,72311.15,86858.91,63984.64,50207.740000000005,86532.8925,174581.53
32,72186.91249999999,87340.08,63515.48,49900.22,86407.065,174189.765
33,72062.67499999999,87084.34,63285.58500000001,49747.56,86281.2375,172967.32
34,71938.4375,87501.75,63055.69,49594.9,86155.41,172455.9
35,71814.2,88250.82,62782.195,49442.240000000005,85528.92,172136.8
36,71337.03,87704.39,62508.7,49289.58,85279.09,171817.7
37,70818.82,87356.97,62021.23,48816.95,85029.26,171223.76
38,71121.79,87489.69,60716.35,48623.74,84352.075,170697.62
39,71578.73,88522.52,60569.13,48430.53,83674.89,170103.79
40,72035.67,88679.265,60421.91,47843.41,83164.31,169537.7
41,71844.265,88836.01,60274.69,47202.83,82954.535,169047.5
42,71652.86,88653.825,60117.310000000005,46562.25,82744.76,168783.535
43,70981.6,88471.64,59959.93,45947.16,82181.22,168519.57
44,70573.23,87939.49,59802.55,45361.09,81822.59,168276.565
45,70233.71,87306.16,59630.4225,43981.32,81558.06,168033.56
46,69756.28,86799.05,59458.295,43391.84,81293.53,167532.95
47,71004.12,87173.07500000001,59286.1675,43205.585,80858.53,166955.12
48,70570.95999999999,87547.1,59114.04,43019.33,80805.41,166434.26
49,70137.8,87031.72,57964.08,42748.145000000004,80347.37,166312.1075
50,73710.485,86534.71,57823.95333333333,42476.96,80155.82,166189.95500000002
51,77283.17,94528.59666666666,57683.82666666667,41965.41,79964.27,166067.8025
52,80855.855,102522.48333333334,57543.7,49980.635,79534.96,165945.65
53,83909.57,110516.37,102800.1,56628.24,104017.65,232216.37
54,83644.785,94084.79,102349.24,55927.62,93129.6,231609.04
55,83380.0,93851.945,85554.53,55404.64,92960.76000000001,230505.06
56,82868.95,93619.1,85161.4,55161.075,92791.92,207666.64
57,82759.4075,93313.41500000001,84952.575,54917.51,92377.59,207569.74666666667
58,82649.86499999999,93007.73,84743.75,54321.735,91875.87,207472.85333333333
59,82540.3225,93049.755,84164.42,54328.22,91409.64,207375.96000000002
60,82430.78,93406.34,83876.33499999999,53776.39666666667,91093.78,207279.06666666668
61,82175.44,93276.14749999999,83588.25,53224.573333333334,90557.89,207182.17333333334
62,81920.1,93145.955,83352.95999999999,52672.75,90126.86,207085.28
63,81711.015,93015.76250000001,83117.67,52421.759999999995,89980.97,206489.01
64,81501.93,92885.57,82453.83,52170.77,89409.14,206360.9075
65,81346.00333333333,92419.6,81709.63,51725.22,89073.225,206232.805
66,81190.07666666666,92717.36,81206.17,51269.44,88737.31,206104.7025
67,81034.15,92247.78,80927.92499999999,50569.93,88537.545,205976.6
68,80843.11,92817.78,80649.68,49870.42,88337.78,205417.21
69,80652.07,92478.79000000001,80424.9,49768.454,88138.015,205239.08000000002
70,80292.13,92139.8,80007.39,49666.488,87938.25,205060.95
71,79625.95,91575.37,79515.59,49564.522,87738.485,206023.18
72,79097.52,91060.73,79283.255,49462.556,87538.72,205465.98
73,78849.37,90677.14,78618.63,49360.59,87353.735,205080.75
74,78134.92,90112.72,78341.38500000001,48983.3,87168.75,204506.84
75,78229.15666666666,90576.65,78064.14,48873.634000000005,86943.51999999999,203309.28
76,78323.39333333334,90059.04,77584.6,48763.968,86718.29,202648.67
77,77664.08,89658.8,77003.42,48654.302,86187.96,202092.17
78,78973.43,89840.43,76884.11333333333,48544.636,86859.29,201753.07
79,79246.14,97834.31666666667,76764.80666666667,47517.25,86353.28,223843.30666666667
80,78729.79,105828.20333333332,76645.5,47783.615000000005,85853.74,245933.54333333336
81,109208.39,113822.09,105130.08,64080.43,110087.06,267753.68
82,106795.34857142858,98237.58,104904.095,63579.18,99634.33,267284.37
83,104382.30714285714,97740.15,104678.11,63052.68,99373.52333333333,244288.92
84,101969.26571428572,99069.78,104123.35,62593.69,99112.71666666667,244199.1042857143
85,99556.22428571428,97853.43,104035.10833333334,62355.165,98851.91,244109.28857142857
86,97143.18285714286,97317.27,103946.86666666667,62116.64,98333.56,244019.47285714286
87,94730.14142857143,96761.51,103858.625,61812.985,97872.19,243929.65714285715
88,92317.1,96262.6,103770.38333333333,61509.33,97185.40000000001,243839.84142857144
89,92086.54000000001,96083.36600000001,103682.14166666666,60946.27,96498.61,243750.0257142857
90,91855.98,95904.132,103593.9,60615.33,97222.94,243660.21
91,92484.97,95724.898,103340.51999999999,60156.47,96659.06,243171.96
92,92148.61,95545.66399999999,103087.14,59697.61,95536.53,243036.65333333332
93,91887.56,95366.43,102898.87,59571.44,95136.29,242901.34666666668
94,91626.51,95262.77333333333,102710.6,59445.270000000004,95526.87,242766.04
95,91422.985,95159.11666666667,102394.16,59319.1,95917.45,242729.55333333334
96,91219.46,95055.46,101861.24,59192.93,95787.04,242693.06666666668
97,90814.13,95880.5,101332.82,59085.445,95244.66,242656.58000000002
98,90673.61666666667,96561.67,100892.46,58977.96,93990.24,242620.09333333332
99,90533.10333333333,95967.15,100627.255,58870.475,93651.19,242583.60666666666
100,90392.59,96372.71,100362.05,58762.99,92854.35,242547.12
101,90217.16666666667,96206.24,100177.935,58064.6,92698.08333333334,242097.79
102,90041.74333333333,96039.77,99993.82,57354.96,92541.81666666667,240522.1
103,89866.32,95643.45,99872.97,56960.53,92385.55,240240.19
104,89636.35,95789.09,99752.12,56734.97,92268.76000000001,239958.28
105,89747.57,95934.73,99631.27,55591.69,92151.97,239420.42
106,88989.14,96080.37,99510.42,55286.04,92035.18000000001,238930.46
107,88935.31,96226.01,99179.48,55009.785,91918.39,261020.69999999998
108,88500.16,95885.5,98637.51,54733.53,91801.6,283110.94
109,119469.3,119209.18,126522.14,70274.89,105627.32,304650.06
110,103281.44,103730.43,126249.81,70034.86,105379.82,304214.59
111,103281.44,102272.32,125977.48,69794.83,105132.32,281722.43


==> data/no_dist_change/c1/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,1,0,0.00012155099064057372,0.0
3.5,0,0,0.0,0.0
4.5,1,0,0.00012155099064057372,0.0
5.5,1,0,0.00012155099064057372,0.0
6.5,0,0,0.0,0.0
7.5,0,0,0.0,0.0
8.5,0,0,0.0,0.0
9.5,0,0,0.0,0.0
10.5,0,0,0.0,0.0
11.5,4,0,0.0004862039625622949,0.0
12.5,8,0,0.0009724079251245898,0.0
13.5,9,0,0.0010939589157651635,0.0
14.5,9,0,0.0010939589157651635,0.0
15.5,10,0,0.0012155099064057372,0.0
16.5,7,0,0.0008508569344840161,0.0
17.5,5,0,0.0006077549532028686,0.0
18.5,3,1,0.00036465297192172114,0.009009009009009009
19.5,1,0,0.00012155099064057372,0.0
20.5,0,0,0.0,0.0
21.5,1,0,0.00012155099064057372,0.0
22.5,0,0,0.0,0.0
23.5,1,0,0.00012155099064057372,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,0,0,0.0,0.0
28.5,0,0,0.0,0.0
29.5,0,0,0.0,0.0
30.5,0,0,0.0,0.0
31.5,0,0,0.0,0.0
32.5,0,0,0.0,0.0
33.5,0,0,0.0,0.0
34.5,0,0,0.0,0.0
35.5,0,0,0.0,0.0
36.5,0,0,0.0,0.0
37.5,1,0,0.00012155099064057372,0.0
38.5,0,0,0.0,0.0
39.5,0,0,0.0,0.0
40.5,0,0,0.0,0.0
41.5,0,0,0.0,0.0
42.5,1,1,0.00012155099064057372,0.009009009009009009
43.5,1,0,0.00012155099064057372,0.0
44.5,6,0,0.0007293059438434423,0.0
45.5,2,0,0.00024310198128114745,0.0
46.5,6,0,0.0007293059438434423,0.0
47.5,7,0,0.0008508569344840161,0.0
48.5,12,0,0.0014586118876868846,0.0
49.5,22,1,0.0026741217940926217,0.009009009009009009
50.5,31,1,0.0037680807098577854,0.009009009009009009
51.5,40,0,0.004862039625622949,0.0
52.5,86,1,0.01045338519508934,0.009009009009009009
53.5,112,0,0.013613710951744257,0.0
54.5,153,1,0.01859730156800778,0.009009009009009009
55.5,223,4,0.02710587091284794,0.036036036036036036
56.5,248,3,0.030144645678862284,0.02702702702702703
57.5,344,3,0.04181354078035736,0.02702702702702703
58.5,412,1,0.05007900814391637,0.009009009009009009
59.5,498,13,0.060532393339005716,0.11711711711711711
60.5,517,5,0.06284186216117661,0.04504504504504504
61.5,547,6,0.06648839188039382,0.05405405405405406
62.5,607,8,0.07378145131882825,0.07207207207207207
63.5,575,13,0.0698918196183299,0.11711711711711711
64.5,581,4,0.07062112556217333,0.036036036036036036
65.5,584,4,0.07098577853409506,0.036036036036036036
66.5,527,3,0.06405737206758236,0.02702702702702703
67.5,471,8,0.057250516591710224,0.07207207207207207
68.5,400,6,0.048620396256229485,0.05405405405405406
69.5,297,6,0.036100644220250395,0.05405405405405406
70.5,268,6,0.032575665491673754,0.05405405405405406
71.5,176,0,0.021392974352740974,0.0
72.5,147,2,0.017867995624164336,0.018018018018018018
73.5,85,5,0.010331834204448767,0.04504504504504504
74.5,66,1,0.008022365382277866,0.009009009009009009
75.5,51,1,0.006199100522669259,0.009009009009009009
76.5,22,1,0.0026741217940926217,0.009009009009009009
77.5,14,1,0.0017017138689680322,0.009009009009009009
78.5,18,1,0.002187917831530327,0.009009009009009009
79.5,2,0,0.00024310198128114745,0.0
80.5,2,0,0.00024310198128114745,0.0
81.5,2,0,0.00024310198128114745,0.0
82.5,0,0,0.0,0.0
83.5,2,0,0.00024310198128114745,0.0


==> data/no_dist_change/c1/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,2,0,0.00024307243558580456,0.0
2.5,8,0,0.0009722897423432182,0.0
3.5,26,0,0.0031599416626154593,0.0
4.5,73,0,0.008872143898881867,0.0
5.5,93,0,0.011302868254739912,0.0
6.5,72,0,0.008750607681088965,0.0
7.5,128,2,0.015556635877491492,0.01818181818181818
8.5,500,1,0.060768108896451144,0.00909090909090909
9.5,714,2,0.08677685950413223,0.01818181818181818
10.5,667,2,0.08106465726786583,0.01818181818181818
11.5,461,7,0.05602819640252795,0.06363636363636363
12.5,485,5,0.058945065629557605,0.045454545454545456
13.5,482,7,0.058580456976178905,0.06363636363636363
14.5,455,8,0.05529897909577054,0.07272727272727272
15.5,424,8,0.051531356344190565,0.07272727272727272
16.5,343,5,0.041686922702965486,0.045454545454545456
17.5,297,2,0.03609625668449198,0.01818181818181818
18.5,302,8,0.03670393777345649,0.07272727272727272
19.5,262,5,0.0318424890617404,0.045454545454545456
20.5,223,2,0.02710257656781721,0.01818181818181818
21.5,203,2,0.024671852211959163,0.01818181818181818
22.5,168,4,0.020418084589207585,0.03636363636363636
23.5,173,3,0.021025765678172097,0.02727272727272727
24.5,123,4,0.01494895478852698,0.03636363636363636
25.5,117,2,0.014219737481769567,0.01818181818181818
26.5,105,2,0.01276130286825474,0.01818181818181818
27.5,92,3,0.01118133203694701,0.02727272727272727
28.5,69,1,0.008385999027710258,0.00909090909090909
29.5,84,0,0.010209042294603793,0.0
30.5,80,3,0.009722897423432183,0.02727272727272727
31.5,47,2,0.005712202236266407,0.01818181818181818
32.5,47,1,0.005712202236266407,0.00909090909090909
33.5,42,1,0.005104521147301896,0.00909090909090909
34.5,52,0,0.006319883325230919,0.0
35.5,44,0,0.0053475935828877,0.0
36.5,38,0,0.004618376276130287,0.0
37.5,37,1,0.004496840058337385,0.00909090909090909
38.5,30,3,0.0036460865337870686,0.02727272727272727
39.5,25,0,0.003038405444822557,0.0
40.5,25,1,0.003038405444822557,0.00909090909090909
41.5,16,1,0.0019445794846864365,0.00909090909090909
42.5,14,1,0.001701507049100632,0.00909090909090909
43.5,31,0,0.003767622751579971,0.0
44.5,18,0,0.0021876519202722413,0.0
45.5,26,0,0.0031599416626154593,0.0
46.5,15,2,0.0018230432668935343,0.01818181818181818
47.5,21,0,0.002552260573650948,0.0
48.5,19,1,0.0023091881380651433,0.00909090909090909
49.5,19,0,0.0023091881380651433,0.0
50.5,14,2,0.001701507049100632,0.01818181818181818
51.5,12,0,0.0014584346135148275,0.0
52.5,12,0,0.0014584346135148275,0.0
53.5,9,0,0.0010938259601361207,0.0
54.5,10,0,0.0012153621779290229,0.0
55.5,10,0,0.0012153621779290229,0.0
56.5,5,0,0.0006076810889645114,0.0
57.5,7,0,0.000850753524550316,0.0
58.5,7,0,0.000850753524550316,0.0
59.5,6,0,0.0007292173067574137,0.0
60.5,2,0,0.00024307243558580456,0.0
61.5,13,0,0.0015799708313077297,0.0
62.5,11,0,0.001336898395721925,0.0
63.5,16,1,0.0019445794846864365,0.00909090909090909
64.5,9,0,0.0010938259601361207,0.0
65.5,12,0,0.0014584346135148275,0.0
66.5,12,0,0.0014584346135148275,0.0
67.5,15,0,0.0018230432668935343,0.0
68.5,6,0,0.0007292173067574137,0.0
69.5,8,0,0.0009722897423432182,0.0
70.5,10,0,0.0012153621779290229,0.0
71.5,11,0,0.001336898395721925,0.0
72.5,4,0,0.0004861448711716091,0.0
73.5,4,0,0.0004861448711716091,0.0
74.5,2,1,0.00024307243558580456,0.00909090909090909
75.5,6,1,0.0007292173067574137,0.00909090909090909
76.5,5,0,0.0006076810889645114,0.0
77.5,7,0,0.000850753524550316,0.0
78.5,9,0,0.0010938259601361207,0.0
79.5,4,0,0.0004861448711716091,0.0
80.5,2,0,0.00024307243558580456,0.0
81.5,3,0,0.00036460865337870687,0.0
82.5,1,0,0.00012153621779290228,0.0
83.5,3,0,0.00036460865337870687,0.0
84.5,4,0,0.0004861448711716091,0.0
85.5,3,0,0.00036460865337870687,0.0
86.5,2,0,0.00024307243558580456,0.0
87.5,1,0,0.00012153621779290228,0.0
88.5,3,0,0.00036460865337870687,0.0
89.5,4,0,0.0004861448711716091,0.0
90.5,0,0,0.0,0.0
91.5,1,0,0.00012153621779290228,0.0
92.5,2,0,0.00024307243558580456,0.0
93.5,1,0,0.00012153621779290228,0.0
94.5,1,0,0.00012153621779290228,0.0
95.5,0,0,0.0,0.0
96.5,1,0,0.00012153621779290228,0.0
97.5,0,0,0.0,0.0
98.5,2,0,0.00024307243558580456,0.0
99.5,1,0,0.00012153621779290228,0.0
100.5,0,0,0.0,0.0
101.5,4,0,0.0004861448711716091,0.0
102.5,3,0,0.00036460865337870687,0.0
103.5,1,0,0.00012153621779290228,0.0
104.5,3,0,0.00036460865337870687,0.0
105.5,0,0,0.0,0.0
106.5,0,0,0.0,0.0
107.5,4,0,0.0004861448711716091,0.0
108.5,0,0,0.0,0.0
109.5,1,0,0.00012153621779290228,0.0
110.5,2,0,0.00024307243558580456,0.0
111.5,1,0,0.00012153621779290228,0.0
112.5,2,0,0.00024307243558580456,0.0
113.5,1,0,0.00012153621779290228,0.0
114.5,1,0,0.00012153621779290228,0.0
115.5,0,0,0.0,0.0
116.5,2,0,0.00024307243558580456,0.0
117.5,5,0,0.0006076810889645114,0.0
118.5,8,0,0.0009722897423432182,0.0
119.5,9,0,0.0010938259601361207,0.0
120.5,5,0,0.0006076810889645114,0.0
121.5,6,0,0.0007292173067574137,0.0
122.5,7,0,0.000850753524550316,0.0
123.5,6,0,0.0007292173067574137,0.0
124.5,4,0,0.0004861448711716091,0.0
125.5,3,0,0.00036460865337870687,0.0
126.5,3,0,0.00036460865337870687,0.0
127.5,4,0,0.0004861448711716091,0.0
128.5,3,1,0.00036460865337870687,0.00909090909090909
129.5,3,0,0.00036460865337870687,0.0
130.5,0,0,0.0,0.0
131.5,3,0,0.00036460865337870687,0.0
132.5,2,1,0.00024307243558580456,0.00909090909090909
133.5,1,0,0.00012153621779290228,0.0
134.5,1,0,0.00012153621779290228,0.0
135.5,2,0,0.00024307243558580456,0.0
136.5,0,0,0.0,0.0
137.5,1,0,0.00012153621779290228,0.0
138.5,0,0,0.0,0.0
139.5,1,0,0.00012153621779290228,0.0
140.5,0,0,0.0,0.0
141.5,2,0,0.00024307243558580456,0.0
142.5,2,0,0.00024307243558580456,0.0
143.5,0,0,0.0,0.0
144.5,1,0,0.00012153621779290228,0.0
145.5,1,0,0.00012153621779290228,0.0
146.5,1,0,0.00012153621779290228,0.0
147.5,3,0,0.00036460865337870687,0.0
148.5,0,0,0.0,0.0
149.5,1,0,0.00012153621779290228,0.0
150.5,1,0,0.00012153621779290228,0.0
151.5,1,0,0.00012153621779290228,0.0
152.5,2,0,0.00024307243558580456,0.0
153.5,0,0,0.0,0.0
154.5,1,0,0.00012153621779290228,0.0
155.5,0,0,0.0,0.0
156.5,0,0,0.0,0.0
157.5,2,0,0.00024307243558580456,0.0
158.5,0,0,0.0,0.0
159.5,0,0,0.0,0.0
160.5,0,0,0.0,0.0
161.5,0,0,0.0,0.0
162.5,0,0,0.0,0.0
163.5,0,0,0.0,0.0
164.5,0,0,0.0,0.0
165.5,0,0,0.0,0.0
166.5,1,0,0.00012153621779290228,0.0
167.5,0,0,0.0,0.0
168.5,0,0,0.0,0.0
169.5,2,0,0.00024307243558580456,0.0
170.5,1,0,0.00012153621779290228,0.0
171.5,1,0,0.00012153621779290228,0.0
172.5,0,0,0.0,0.0
173.5,1,0,0.00012153621779290228,0.0
174.5,0,0,0.0,0.0
175.5,0,0,0.0,0.0
176.5,0,0,0.0,0.0
177.5,0,0,0.0,0.0
178.5,0,0,0.0,0.0
179.5,0,0,0.0,0.0
180.5,0,0,0.0,0.0
181.5,0,0,0.0,0.0
182.5,0,0,0.0,0.0
183.5,0,0,0.0,0.0
184.5,0,0,0.0,0.0
185.5,0,0,0.0,0.0
186.5,0,0,0.0,0.0
187.5,1,0,0.00012153621779290228,0.0
188.5,1,0,0.00012153621779290228,0.0
189.5,0,0,0.0,0.0
190.5,0,0,0.0,0.0
191.5,0,0,0.0,0.0
192.5,0,0,0.0,0.0
193.5,1,0,0.00012153621779290228,0.0
194.5,0,0,0.0,0.0
195.5,0,0,0.0,0.0
196.5,1,0,0.00012153621779290228,0.0
197.5,0,0,0.0,0.0
198.5,0,0,0.0,0.0
199.5,0,0,0.0,0.0
200.5,0,0,0.0,0.0
201.5,0,0,0.0,0.0
202.5,0,0,0.0,0.0
203.5,0,0,0.0,0.0
204.5,0,0,0.0,0.0
205.5,1,0,0.00012153621779290228,0.0
206.5,0,0,0.0,0.0
207.5,0,0,0.0,0.0
208.5,0,0,0.0,0.0
209.5,0,0,0.0,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,0,0,0.0,0.0
213.5,0,0,0.0,0.0
214.5,0,0,0.0,0.0
215.5,0,0,0.0,0.0
216.5,0,0,0.0,0.0
217.5,0,0,0.0,0.0
218.5,0,0,0.0,0.0
219.5,0,0,0.0,0.0
220.5,0,0,0.0,0.0
221.5,0,0,0.0,0.0
222.5,0,0,0.0,0.0
223.5,0,0,0.0,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,0,0,0.0,0.0
228.5,0,0,0.0,0.0
229.5,0,0,0.0,0.0
230.5,0,0,0.0,0.0
231.5,0,0,0.0,0.0
232.5,0,0,0.0,0.0
233.5,0,0,0.0,0.0
234.5,0,0,0.0,0.0
235.5,0,0,0.0,0.0
236.5,1,0,0.00012153621779290228,0.0
237.5,0,0,0.0,0.0
238.5,1,0,0.00012153621779290228,0.0
239.5,0,0,0.0,0.0
240.5,1,0,0.00012153621779290228,0.0
241.5,0,0,0.0,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,0,0,0.0,0.0
245.5,0,0,0.0,0.0
246.5,0,0,0.0,0.0
247.5,0,0,0.0,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,0,0,0.0,0.0
251.5,0,0,0.0,0.0
252.5,0,0,0.0,0.0
253.5,0,0,0.0,0.0
254.5,0,0,0.0,0.0
255.5,0,0,0.0,0.0
256.5,0,0,0.0,0.0
257.5,0,0,0.0,0.0
258.5,0,0,0.0,0.0
259.5,0,0,0.0,0.0
260.5,0,0,0.0,0.0
261.5,0,0,0.0,0.0
262.5,0,0,0.0,0.0
263.5,0,0,0.0,0.0
264.5,0,0,0.0,0.0
265.5,0,0,0.0,0.0
266.5,0,0,0.0,0.0
267.5,0,0,0.0,0.0
268.5,1,0,0.00012153621779290228,0.0
269.5,0,0,0.0,0.0
270.5,0,0,0.0,0.0
271.5,0,0,0.0,0.0
272.5,0,0,0.0,0.0
273.5,1,0,0.00012153621779290228,0.0
274.5,0,0,0.0,0.0
275.5,0,0,0.0,0.0
276.5,0,0,0.0,0.0
277.5,0,0,0.0,0.0
278.5,0,0,0.0,0.0
279.5,0,0,0.0,0.0
280.5,0,0,0.0,0.0
281.5,0,0,0.0,0.0
282.5,0,0,0.0,0.0
283.5,0,0,0.0,0.0
284.5,0,0,0.0,0.0
285.5,0,0,0.0,0.0
286.5,0,0,0.0,0.0
287.5,0,0,0.0,0.0
288.5,0,0,0.0,0.0
289.5,0,0,0.0,0.0
290.5,0,0,0.0,0.0
291.5,0,0,0.0,0.0
292.5,0,0,0.0,0.0
293.5,0,0,0.0,0.0
294.5,0,0,0.0,0.0
295.5,1,0,0.00012153621779290228,0.0
296.5,0,0,0.0,0.0
297.5,0,0,0.0,0.0
298.5,0,0,0.0,0.0
299.5,0,0,0.0,0.0
300.5,0,0,0.0,0.0
301.5,0,0,0.0,0.0
302.5,0,0,0.0,0.0
303.5,0,0,0.0,0.0
304.5,0,0,0.0,0.0
305.5,0,0,0.0,0.0
306.5,0,0,0.0,0.0
307.5,0,0,0.0,0.0
308.5,0,0,0.0,0.0
309.5,0,0,0.0,0.0
310.5,0,0,0.0,0.0
311.5,0,0,0.0,0.0
312.5,0,0,0.0,0.0
313.5,0,0,0.0,0.0
314.5,0,0,0.0,0.0
315.5,0,0,0.0,0.0
316.5,1,0,0.00012153621779290228,0.0
317.5,0,0,0.0,0.0
318.5,0,0,0.0,0.0
319.5,0,0,0.0,0.0
320.5,0,0,0.0,0.0
321.5,0,0,0.0,0.0
322.5,0,0,0.0,0.0
323.5,0,0,0.0,0.0
324.5,0,0,0.0,0.0
325.5,0,0,0.0,0.0
326.5,0,0,0.0,0.0
327.5,0,0,0.0,0.0
328.5,0,0,0.0,0.0
329.5,0,0,0.0,0.0
330.5,0,0,0.0,0.0
331.5,0,0,0.0,0.0
332.5,0,0,0.0,0.0
333.5,0,0,0.0,0.0
334.5,0,0,0.0,0.0
335.5,0,0,0.0,0.0
336.5,0,0,0.0,0.0
337.5,0,0,0.0,0.0
338.5,0,0,0.0,0.0
339.5,0,0,0.0,0.0
340.5,0,0,0.0,0.0
341.5,0,0,0.0,0.0
342.5,0,0,0.0,0.0
343.5,0,0,0.0,0.0
344.5,0,0,0.0,0.0
345.5,0,0,0.0,0.0
346.5,0,0,0.0,0.0
347.5,0,0,0.0,0.0
348.5,0,0,0.0,0.0
349.5,0,0,0.0,0.0
350.5,0,0,0.0,0.0
351.5,0,0,0.0,0.0
352.5,0,0,0.0,0.0
353.5,0,0,0.0,0.0
354.5,0,0,0.0,0.0
355.5,0,0,0.0,0.0
356.5,0,0,0.0,0.0
357.5,0,0,0.0,0.0
358.5,0,0,0.0,0.0
359.5,0,0,0.0,0.0
360.5,0,0,0.0,0.0
361.5,0,0,0.0,0.0
362.5,0,0,0.0,0.0
363.5,0,0,0.0,0.0
364.5,0,0,0.0,0.0
365.5,0,0,0.0,0.0
366.5,0,0,0.0,0.0
367.5,0,0,0.0,0.0
368.5,0,0,0.0,0.0
369.5,0,0,0.0,0.0
370.5,0,0,0.0,0.0
371.5,0,0,0.0,0.0
372.5,0,0,0.0,0.0
373.5,0,0,0.0,0.0
374.5,0,0,0.0,0.0
375.5,0,0,0.0,0.0
376.5,0,0,0.0,0.0
377.5,0,0,0.0,0.0
378.5,0,0,0.0,0.0
379.5,0,0,0.0,0.0
380.5,0,0,0.0,0.0
381.5,0,0,0.0,0.0
382.5,0,0,0.0,0.0
383.5,0,0,0.0,0.0
384.5,0,0,0.0,0.0
385.5,0,0,0.0,0.0
386.5,0,0,0.0,0.0
387.5,0,0,0.0,0.0
388.5,0,0,0.0,0.0
389.5,0,0,0.0,0.0
390.5,0,0,0.0,0.0
391.5,0,0,0.0,0.0
392.5,0,0,0.0,0.0
393.5,0,0,0.0,0.0
394.5,0,0,0.0,0.0
395.5,0,0,0.0,0.0
396.5,0,0,0.0,0.0
397.5,0,0,0.0,0.0
398.5,0,0,0.0,0.0
399.5,0,0,0.0,0.0
400.5,0,0,0.0,0.0
401.5,0,0,0.0,0.0
402.5,0,0,0.0,0.0
403.5,0,0,0.0,0.0
404.5,0,0,0.0,0.0
405.5,0,0,0.0,0.0
406.5,0,0,0.0,0.0
407.5,0,0,0.0,0.0
408.5,0,0,0.0,0.0
409.5,0,0,0.0,0.0
410.5,0,0,0.0,0.0
411.5,0,0,0.0,0.0
412.5,0,0,0.0,0.0
413.5,0,0,0.0,0.0
414.5,0,0,0.0,0.0
415.5,0,0,0.0,0.0
416.5,0,0,0.0,0.0
417.5,0,0,0.0,0.0
418.5,0,0,0.0,0.0
419.5,0,0,0.0,0.0
420.5,0,0,0.0,0.0
421.5,0,0,0.0,0.0
422.5,0,0,0.0,0.0
423.5,0,0,0.0,0.0
424.5,0,0,0.0,0.0
425.5,0,0,0.0,0.0
426.5,0,0,0.0,0.0
427.5,0,0,0.0,0.0
428.5,0,0,0.0,0.0
429.5,0,0,0.0,0.0
430.5,0,0,0.0,0.0
431.5,0,0,0.0,0.0
432.5,0,0,0.0,0.0
433.5,0,0,0.0,0.0
434.5,0,0,0.0,0.0
435.5,0,0,0.0,0.0
436.5,0,0,0.0,0.0
437.5,0,0,0.0,0.0
438.5,0,0,0.0,0.0
439.5,0,0,0.0,0.0
440.5,0,0,0.0,0.0
441.5,0,0,0.0,0.0
442.5,0,0,0.0,0.0
443.5,0,0,0.0,0.0
444.5,0,0,0.0,0.0
445.5,0,0,0.0,0.0
446.5,0,0,0.0,0.0
447.5,0,0,0.0,0.0
448.5,0,0,0.0,0.0
449.5,0,0,0.0,0.0
450.5,0,0,0.0,0.0
451.5,0,0,0.0,0.0
452.5,0,0,0.0,0.0
453.5,0,0,0.0,0.0
454.5,0,0,0.0,0.0
455.5,0,0,0.0,0.0
456.5,0,0,0.0,0.0
457.5,0,0,0.0,0.0
458.5,0,0,0.0,0.0
459.5,0,0,0.0,0.0
460.5,0,0,0.0,0.0
461.5,0,0,0.0,0.0
462.5,0,0,0.0,0.0
463.5,0,0,0.0,0.0
464.5,0,0,0.0,0.0
465.5,0,0,0.0,0.0
466.5,0,0,0.0,0.0
467.5,0,0,0.0,0.0
468.5,0,0,0.0,0.0
469.5,0,0,0.0,0.0
470.5,0,0,0.0,0.0
471.5,0,0,0.0,0.0
472.5,0,0,0.0,0.0
473.5,0,0,0.0,0.0
474.5,0,0,0.0,0.0
475.5,0,0,0.0,0.0
476.5,0,0,0.0,0.0
477.5,0,0,0.0,0.0
478.5,0,0,0.0,0.0
479.5,0,0,0.0,0.0
480.5,0,0,0.0,0.0
481.5,0,0,0.0,0.0
482.5,0,0,0.0,0.0
483.5,0,0,0.0,0.0
484.5,0,0,0.0,0.0
485.5,0,0,0.0,0.0
486.5,0,0,0.0,0.0
487.5,0,0,0.0,0.0
488.5,0,0,0.0,0.0
489.5,0,0,0.0,0.0
490.5,0,1,0.0,0.00909090909090909


==> data/no_dist_change/c1/pattern_hist.csv <==
pattern,count
periodical,73698
forward,25390
fan in,16117
fan out,16017
mutual,15762
single,12607
bipartite (sar),122
fan in (sar),90
fan out (sar),71


==> data/no_dist_change/c1/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.10737271167048056,1.0,2.1221217034592037,1,0.4730878186968839,1.0,0.08624461763533907
2,0.1007937643020595,2.0,0.5087617541602605,3,0.056657223796033995,2.0,0.05091824470072832
7,0.09478689931350115,3.0,0.22064193324025777,2,0.042492917847025496,3.0,0.037411036275236245
6,0.09239130434782608,4.0,0.12197157310737682,7,0.025495750708215296,4.0,0.030061790688963436
8,0.07626573226544622,5.0,0.0770159801878539,13,0.025495750708215296,5.0,0.025371073347167747
9,0.057494279176201375,6.0,0.05289714384129931,11,0.025495750708215296,6.0,0.02208722528778145
4,0.05320366132723112,7.0,0.03850277461012009,14,0.0226628895184136,7.0,0.019644670456599938
10,0.04558781464530892,8.0,0.02924171191060458,18,0.0226628895184136,8.0,0.017748279909070044
5,0.04322797482837529,9.0,0.022940655394382885,15,0.0226628895184136,9.0,0.016228092529841035
11,0.03310926773455378,10.0,0.018463967035855573,5,0.019830028328611898,10.0,0.014978911802629094
12,0.029033180778032037,11.0,0.015171819028415997,10,0.019830028328611898,11.0,0.013931933820399789
13,0.02717391304347826,12.0,0.012681668373165679,8,0.0169971671388102,12.0,0.013040149899192593
14,0.02424199084668192,13.0,0.01075352811021856,12,0.014164305949008499,13.0,0.01227028448895822
15,0.021596109839816933,14.0,0.009230733147279372,9,0.014164305949008499,14.0,0.01159808188383061
16,0.017663043478260868,15.0,0.008007530732729322,19,0.014164305949008499,15.0,0.011005418904467969
18,0.01591104118993135,16.0,0.007010467223457322,16,0.014164305949008499,16.0,0.010478465604058166
17,0.015124427917620137,17.0,0.00618724945216753,6,0.014164305949008499,17.0,0.010006473987554828
1,0.013086384439359267,18.0,0.005499839175579428,22,0.0113314447592068,18.0,0.009580957155544568
19,0.012550057208237986,19.0,0.004920038229167292,24,0.0113314447592068,19.0,0.009195119001325872
20,0.010547768878718536,20.0,0.004426588843894595,27,0.0084985835694051,20.0,0.008843449219541517
21,0.009439359267734555,21.0,0.004003223100373011,30,0.0084985835694051,21.0,0.008521430081287562
23,0.008259439359267734,22.0,0.0036373226144931752,23,0.0084985835694051,22.0,0.008225320430092487
22,0.007794622425629291,23.0,0.003318979783445954,38,0.0084985835694051,23.0,0.007951994074775568
24,0.005220251716247139,24.0,0.003040328854227988,21,0.0056657223796034,24.0,0.0076988171749885195
25,0.005184496567505721,25.0,0.0027950617509953438,25,0.0056657223796034,25.0,0.007463554021527838
27,0.004826945080091533,26.0,0.002578072603398941,17,0.0056657223796034,26.0,0.0072442937923156755
26,0.004755434782608696,27.0,0.0023851933410625405,50,0.0056657223796034,27.0,0.007039393007442679
28,0.004076086956521739,28.0,0.002212994655556237,31,0.0056657223796034,28.0,0.0068474298757629296
29,0.0036112700228832953,29.0,0.0020586345064987125,26,0.0056657223796034,29.0,0.0066671677488802745
30,0.0032537185354691075,30.0,0.001919741631893585,42,0.0056657223796034,30.0,0.0064975256216117175
32,0.0029676773455377574,31.0,0.0017943251224515847,20,0.0056657223796034,31.0,0.006337554136035838
33,0.0026458810068649887,32.0,0.0016807036072791026,46,0.0056657223796034,32.0,0.006186415921878661
34,0.002431350114416476,33.0,0.0015774493403202638,128,0.0028328611898017,33.0,0.006043369381529963
31,0.0023955949656750573,34.0,0.001483343711899593,75,0.0028328611898017,34.0,0.005907755232264081
35,0.0018950228832951945,35.0,0.0013973415953084708,40,0.0028328611898017,35.0,0.005778985271205057
41,0.0018592677345537758,36.0,0.001318542580289341,74,0.0028328611898017,36.0,0.0056565329441882264
36,0.0017520022883295194,37.0,0.0012461676152488285,33,0.0028328611898017,37.0,0.005539925387816269
42,0.0017162471395881006,38.0,0.0011795399273879644,41,0.0028328611898017,38.0,0.00542873668176576
61,0.001537471395881007,39.0,0.0011180693489560231,132,0.0028328611898017,39.0,0.005322582100889152
43,0.0014659610983981694,40.0,0.0010612393726029052,28,0.0028328611898017,40.0,0.00522111319761444
60,0.0014659610983981694,41.0,0.0010085964064225177,63,0.0028328611898017,41.0,0.005124013577324196
37,0.0014659610983981694,42.0,0.0009597408119999483,37,0.0028328611898017,42.0,0.0050309952548430875
40,0.001358695652173913,43.0,0.0009143193954595694,32,0.0028328611898017,43.0,0.004941795500411008
38,0.0012514302059496568,44.0,0.0008720190886224108,48,0.0028328611898017,44.0,0.004856174099724184
39,0.001072654462242563,45.0,0.0008325616096711963,491,0.0028328611898017,45.0,0.004773910965668383
45,0.001036899313501144,46.0,0.0007956989337114456,62,0.0028328611898017,46.0,0.00469480404991968
115,0.0009653890160183067,47.0,0.0007612094359351453,116,0.0028328611898017,47.0,0.004618667511167704
116,0.0008938787185354692,48.0,0.0007288945957150766,60,0.0028328611898017,48.0,0.004545330103725889
62,0.0008223684210526315,49.0,0.0006985761703775949,4,0.0028328611898017,49.0,0.004474633756046488
48,0.000750858123569794,50.0,0.0006700937637575873,,,50.0,0.0044064323134008565
47,0.000750858123569794,51.0,0.0006433027278033368,,,51.0,0.004340590422911553
63,0.000750858123569794,52.0,0.0006180723461428798,,,52.0,0.004276982542385951
49,0.000750858123569794,53.0,0.0005942842571676565,,,53.0,0.00421549205712349
44,0.0007151029748283753,54.0,0.0005718310812392476,,,54.0,0.004156010491148524
59,0.0006435926773455377,55.0,0.0005506152223981787,,,55.0,0.004098436801236569
67,0.000607837528604119,56.0,0.0005305478196998783,,,56.0,0.004042676743717282
50,0.000607837528604119,57.0,0.000511547827219286,,,57.0,0.003988642305404127
117,0.0005720823798627002,58.0,0.0004935412050090566,,,58.0,0.003936251191160553
66,0.0005363272311212815,59.0,0.0004764602059917901,,,59.0,0.003885426361599686
46,0.0005363272311212815,60.0,0.0004602427460143251,,,60.0,0.0038360956152574247
65,0.0005005720823798627,61.0,0.0004448318461723504,,,61.0,0.0037881912103002653
52,0.0005005720823798627,62.0,0.00043017513809138694,,,62.0,0.0037416495214486205
51,0.00046481693363844396,63.0,0.0004162244241781961,,,63.0,0.0036964107283294473
119,0.00046481693363844396,64.0,0.00040293528597768857,,,64.0,0.0036524185319319726
64,0.00046481693363844396,65.0,0.0003902667347193662,,,65.0,0.003609619896238176
53,0.0003933066361556064,66.0,0.0003781808989428261,,,66.0,0.0035679648124446357
58,0.0003933066361556064,67.0,0.00036664274477737327,,,67.0,0.003527406083492118
71,0.0003933066361556064,68.0,0.00035561982503570246,,,68.0,0.003487899126880371
54,0.0003933066361556064,69.0,0.00034508205378190056,,,69.0,0.003449401793973446
70,0.0003933066361556064,70.0,0.000335001503462971,,,70.0,0.0034118742042002106
123,0.00035755148741418763,71.0,0.0003253522220617123,,,71.0,0.003375278592729337
114,0.00035755148741418763,72.0,0.0003161100680462916,,,72.0,0.0033395791703514925
55,0.00035755148741418763,73.0,0.0003072525611659308,,,73.0,0.0033047419944363526
118,0.00035755148741418763,74.0,0.0002987587473792079,,,74.0,0.0032707348499510453
78,0.00032179633867276887,75.0,0.0002906090764069925,,,75.0,0.003237527139631635
69,0.00032179633867276887,76.0,0.00028278529058053324,,,76.0,0.0032050897824921656
122,0.00032179633867276887,77.0,0.0002752703238105601,,,77.0,0.00317339511993811
57,0.0002860411899313501,78.0,0.0002680482096387089,,,78.0,0.0031424168288241142
75,0.00025028604118993136,79.0,0.0002611039974508921,,,79.0,0.0031121298408608757
68,0.00025028604118993136,80.0,0.0002544236760357735,,,80.0,0.0030825102678338164
56,0.00025028604118993136,81.0,0.0002479941037622707,,,81.0,0.0030535353321477694
77,0.00025028604118993136,82.0,0.0002418029447297059,,,82.0,0.0030251833022579317
72,0.00021453089244851257,83.0,0.00023583861031433028,,,83.0,0.0029974334325885282
121,0.00021453089244851257,84.0,0.00023009020559770798,,,84.0,0.002970265907577483
107,0.00017877574370709382,85.0,0.00022454748021693988,,,85.0,0.002943661789518484
127,0.00017877574370709382,86.0,0.0002192007832248731,,,86.0,0.0029176029699015155
110,0.00017877574370709382,87.0,0.00021404102159106546,,,87.0,0.0028920721239796185
101,0.00017877574370709382,88.0,0.0002090596220120597,,,88.0,0.002867052668313716
76,0.00017877574370709382,89.0,0.00020424849573306004,,,89.0,0.0028425287210689654
120,0.00017877574370709382,90.0,0.00019960000611291557,,,90.0,0.0028184850648556915
131,0.00014302059496567506,91.0,0.00019510693869084948,,,91.0,0.00279490711192561
124,0.00014302059496567506,92.0,0.0001907624735370255,,,92.0,0.002771780871550046
89,0.00014302059496567506,93.0,0.00018656015969014894,,,93.0,0.0027490929194213263
73,0.00014302059496567506,94.0,0.0001824938915041599,,,94.0,0.002726830368931654
81,0.00014302059496567506,95.0,0.00017855788674295343,,,95.0,0.0027049808441956965
79,0.00014302059496567506,96.0,0.0001747466662771753,,,96.0,0.002683532454693939
125,0.00014302059496567506,97.0,0.0001710550352507009,,,97.0,0.0026624737714236965
84,0.00014302059496567506,98.0,0.0001674780655965779,,,98.0,0.0026417938044536664
126,0.00010726544622425629,99.0,0.00016401107979315446,,,99.0,0.0026214819817860584
92,0.00010726544622425629,100.0,0.00016064963576096575,,,100.0,0.0026015281294377913
104,0.00010726544622425629,101.0,0.00015738951280982,,,101.0,0.002581922452659073
128,0.00010726544622425629,102.0,0.00015422669855352997,,,102.0,0.002562655518213886
129,0.00010726544622425629,103.0,0.00015115737671695848,,,103.0,0.0025437182376525976
85,0.00010726544622425629,104.0,0.00014817791576657532,,,104.0,0.002525101851512137
83,0.00010726544622425629,105.0,0.00014528485830163132,,,105.0,0.0025067979143839404
102,0.00010726544622425629,106.0,0.00014247491114840143,,,106.0,0.0024887982807942637
147,0.00010726544622425629,107.0,0.00013974493610479955,,,107.0,0.00247109509184548
98,0.00010726544622425629,108.0,0.00013709194128706616,,,108.0,0.00245368076257067
88,0.00010726544622425629,109.0,0.00013451307303422377,,,109.0,0.002436547969957222
74,0.00010726544622425629,110.0,0.00013200560832962835,,,110.0,0.002419689641598275
113,7.151029748283753e-05,111.0,0.0001295669477022476,,,111.0,0.0024030989449337343
142,7.151029748283753e-05,112.0,0.00012719460857330643,,,112.0,0.0023867692770452253
135,7.151029748283753e-05,113.0,0.00012488621901668036,,,113.0,0.0023706942549718136
152,7.151029748283753e-05,114.0,0.00012263951190392085,,,114.0,0.0023548677065155853
157,7.151029748283753e-05,115.0,0.00012045231940707836,,,115.0,0.002339283661508242
111,7.151029748283753e-05,116.0,0.0001183225678345754,,,116.0,0.002323936343511837
109,7.151029748283753e-05,117.0,0.00011624827277729026,,,117.0,0.0023088201619285245
132,7.151029748283753e-05,118.0,0.00011422753454375677,,,118.0,0.002293929704495878
169,7.151029748283753e-05,119.0,0.00011225853386498534,,,119.0,0.00227925973014584
141,7.151029748283753e-05,120.0,0.00011033952785087507,,,120.0,0.0022648051622068113
80,7.151029748283753e-05,121.0,0.0001084688461815314,,,121.0,0.002250561081929671
112,7.151029748283753e-05,122.0,0.00010664488751803713,,,122.0,0.0022365227223197807
133,7.151029748283753e-05,123.0,0.00010486611611835825,,,123.0,0.0022226854622581214
86,7.151029748283753e-05,124.0,0.00010313105864510738,,,124.0,0.0022090448208957943
236,3.5755148741418764e-05,125.0,0.00010143830115284618,,,125.0,0.002195596452307086
171,3.5755148741418764e-05,126.0,9.978648624349001e-05,,,126.0,0.0021823361403872058
144,3.5755148741418764e-05,127.0,9.817431037919058e-05,,,127.0,0.002169259793981668
188,3.5755148741418764e-05,128.0,9.660052134282125e-05,,,128.0,0.0021563634422350686
94,3.5755148741418764e-05,129.0,9.506391583688048e-05,,,129.0,0.002143643230147746
103,3.5755148741418764e-05,130.0,9.356333721226598e-05,,,130.0,0.002131095414329509
96,3.5755148741418764e-05,131.0,9.209767331896177e-05,,,131.0,0.0021187163589402526
295,3.5755148741418764e-05,132.0,9.066585447122317e-05,,,132.0,0.0021065025318078787
82,3.5755148741418764e-05,133.0,8.926685152034891e-05,,,133.0,0.002094450500714507
150,3.5755148741418764e-05,134.0,8.789967402859423e-05,,,134.0,0.0020825569298424692
170,3.5755148741418764e-05,135.0,8.656336853821029e-05,,,135.0,0.0020708185763720884
87,3.5755148741418764e-05,136.0,8.525701692999393e-05,,,136.0,0.0020592322872236843
268,3.5755148741418764e-05,137.0,8.397973486610193e-05,,,137.0,0.002047794995936684
99,3.5755148741418764e-05,138.0,8.273067031222707e-05,,,138.0,0.002036503719679117
145,3.5755148741418764e-05,139.0,8.150900213455159e-05,,,139.0,0.0020253555563811455
238,3.5755148741418764e-05,140.0,8.031393876718919e-05,,,140.0,0.0020143476819866365
91,3.5755148741418764e-05,141.0,7.914471694610112e-05,,,141.0,0.002003477347817113
154,3.5755148741418764e-05,142.0,7.800060050572753e-05,,,142.0,0.0019927418780427255
166,3.5755148741418764e-05,143.0,7.688087923481187e-05,,,143.0,0.0019821386672551847
316,3.5755148741418764e-05,144.0,7.578486778811759e-05,,,144.0,0.0019716651781378617
173,3.5755148741418764e-05,145.0,7.471190465094134e-05,,,145.0,0.0019613189392285223
193,3.5755148741418764e-05,146.0,7.366135115351868e-05,,,146.0,0.0019510975427704043
146,3.5755148741418764e-05,147.0,7.263259053259638e-05,,,147.0,0.0019409986426475697
93,3.5755148741418764e-05,148.0,7.162502703761163e-05,,,148.0,0.0019310199524006798
137,3.5755148741418764e-05,149.0,7.063808507907424e-05,,,149.0,0.00192115924331954
134,3.5755148741418764e-05,150.0,6.967120841689132e-05,,,150.0,0.0019114143426089583
149,3.5755148741418764e-05,151.0,6.872385938651043e-05,,,151.0,0.001901783131624621
205,3.5755148741418764e-05,152.0,6.779551816088236e-05,,,152.0,0.0018922635441758786
139,3.5755148741418764e-05,153.0,6.688568204636349e-05,,,153.0,0.0018828535648924814
187,3.5755148741418764e-05,154.0,6.599386481078688e-05,,,154.0,0.0018735512276524516
151,3.5755148741418764e-05,155.0,6.511959604203558e-05,,,155.0,0.0018643546140684267
273,3.5755148741418764e-05,156.0,6.426242053554703e-05,,,156.0,0.0018552618520299372
196,3.5755148741418764e-05,157.0,6.342189770926868e-05,,,157.0,0.0018462711142992114
240,3.5755148741418764e-05,158.0,6.259760104466873e-05,,,158.0,0.0018373806171582056
,,159.0,6.178911755248585e-05,,,159.0,0.0018285886191046958
,,160.0,6.099604726197569e-05,,,160.0,0.001819893419595341
,,161.0,6.0218002732481564e-05,,,161.0,0.0018112933578337527
,,162.0,5.945460858622241e-05,,,162.0,0.0018027868116016906
,,163.0,5.870550106125211e-05,,,163.0,0.0017943721961315921
,,164.0,5.7970327583602065e-05,,,164.0,0.0017860479630187316
,,165.0,5.7248746357672874e-05,,,165.0,0.0017778125991713858
,,166.0,5.654042597399194e-05,,,166.0,0.0017696646257974531
,,167.0,5.584504503350136e-05,,,167.0,0.0017616025974260539
,,168.0,5.516229178758564e-05,,,168.0,0.0017536251009627028
,,169.0,5.44918637930908e-05,,,169.0,0.0017457307547767038
,,170.0,5.383346758162634e-05,,,170.0,0.0017379182078194944
,,171.0,5.318681834247895e-05,,,171.0,0.001730186138772706
,,172.0,5.25516396185019e-05,,,172.0,0.0017225332552247797
,,173.0,5.192766301437768e-05,,,173.0,0.0017149582928750124
,,174.0,5.131462791668211e-05,,,174.0,0.0017074600147639737
,,175.0,5.071228122520835e-05,,,175.0,0.0017000372105292734
,,176.0,5.012037709503648e-05,,,176.0,0.0016926886956856984
,,177.0,4.9538676688860795e-05,,,177.0,0.0016854133109287983
,,178.0,4.8966947939111814e-05,,,178.0,0.001678209921461018
,,179.0,4.8404965319433125e-05,,,179.0,0.0016710774163395344
,,180.0,4.785250962509552e-05,,,180.0,0.001664014707844974
,,181.0,4.7309367761951437e-05,,,181.0,0.0016570207308702351
,,182.0,4.6775332543552786e-05,,,182.0,0.0016500944423286687
,,183.0,4.625020249607338e-05,,,183.0,0.0016432348205808955
,,184.0,4.5733781670695365e-05,,,184.0,0.0016364408648795836
,,185.0,4.522587946313512e-05,,,185.0,0.0016297115948315224
,,186.0,4.472631044000024e-05,,,186.0,0.0016230460498763664
,,187.0,4.423489417168406e-05,,,187.0,0.0016164432887814468
,,188.0,4.375145507151802e-05,,,188.0,0.0016099023891520713
,,189.0,4.327582224091597e-05,,,189.0,0.0016034224469567587
,,190.0,4.2807829320256753e-05,,,190.0,0.0015970025760668753
,,191.0,4.234731434526366e-05,,,191.0,0.0015906419078101656
,,192.0,4.189411960865065e-05,,,192.0,0.001584339590537683
,,193.0,4.1448091526815885e-05,,,193.0,0.001578094789203658
,,194.0,4.10090805113736e-05,,,194.0,0.0015719066849578455
,,195.0,4.05769408453247e-05,,,195.0,0.001565774474749922
,,196.0,4.015153056367588e-05,,,196.0,0.001559697370945518
,,197.0,3.973271133832587e-05,,,197.0,0.0015536746009534833
,,198.0,3.9320348367045405e-05,,,198.0,0.0015477054068640023
,,199.0,3.8914310266385575e-05,,,199.0,0.0015417890450971899
,,200.0,3.851446896835674e-05,,,200.0,0.0015359247860618182
,,201.0,3.812069962072713e-05,,,201.0,0.0015301119138238248
,,202.0,3.773288049079706e-05,,,202.0,0.0015243497257842816
,,203.0,3.7350892872511224e-05,,,203.0,0.001518637532366507
,,204.0,3.6974620996777366e-05,,,204.0,0.001512974656712018
,,205.0,3.660395194486571e-05,,,205.0,0.0015073604343850307
,,206.0,3.623877556476888e-05,,,206.0,0.0015017942130852275
,,207.0,3.5878984390407226e-05,,,207.0,0.0014962753523685237
,,208.0,3.5524473563569795e-05,,,208.0,0.0014908032233755715
,,209.0,3.5175140758485476e-05,,,209.0,0.0014853772085677472
,,210.0,3.4830886108923776e-05,,,210.0,0.0014799967014703902
,,211.0,3.449161213772873e-05,,,211.0,0.0014746611064230515
,,212.0,3.41572236886938e-05,,,212.0,0.001469369838336533
,,213.0,3.382762786068923e-05,,,213.0,0.0014641223224565016
,,214.0,3.3502733943957386e-05,,,214.0,0.0014589179941334688
,,215.0,3.318245335849489e-05,,,215.0,0.0014537562985989384
,,216.0,3.2866699594443906e-05,,,216.0,0.001448636690747523
,,217.0,3.255538815441818e-05,,,217.0,0.0014435586349248533
,,218.0,3.224843649769238e-05,,,218.0,0.0014385216047210886
,,219.0,3.194576398618638e-05,,,219.0,0.001433525082769867
,,220.0,3.164729183217888e-05,,,220.0,0.0014285685605525172
,,221.0,3.135294304768746e-05,,,221.0,0.0014236515382073816
,,222.0,3.1062642395454616e-05,,,222.0,0.001418773524344084
,,223.0,3.077631634148199e-05,,,223.0,0.0014139340358626032
,,224.0,3.0493893009057164e-05,,,224.0,0.0014091325977769976
,,225.0,3.0215302134219595e-05,,,225.0,0.0014043687430436455
,,226.0,2.9940475022614666e-05,,,226.0,0.0013996420123938678
,,227.0,2.966934450768647e-05,,,227.0,0.0013949519541707985
,,228.0,2.940184491016229e-05,,,228.0,0.0013902981241703787
,,229.0,2.9137911998783285e-05,,,229.0,0.001385680085486352
,,230.0,2.8877482952237878e-05,,,230.0,0.0013810974083591472
,,231.0,2.8620496322255982e-05,,,231.0,0.0013765496700285252
,,232.0,2.836689199782375e-05,,,232.0,0.0013720364545898925
,,233.0,2.811661117048026e-05,,,233.0,0.0013675573528541653
,,234.0,2.7869596300658926e-05,,,234.0,0.001363111962211085
,,235.0,2.7625791085037843e-05,,,235.0,0.001358699886495889
,,236.0,2.738514042486473e-05,,,236.0,0.001354320735859232
,,237.0,2.7147590395223388e-05,,,237.0,0.0013499741266402765
,,238.0,2.6913088215209847e-05,,,238.0,0.0013456596812428505
,,239.0,2.668158221898759e-05,,,239.0,0.001341377028014598
,,240.0,2.645302182769241e-05,,,240.0,0.0013371258011290242
,,241.0,2.6227357522158537e-05,,,241.0,0.0013329056404703678
,,242.0,2.6004540816438745e-05,,,242.0,0.0013287161915212118
,,243.0,2.5784524232092146e-05,,,243.0,0.001324557105252759
,,244.0,2.5567261273214382e-05,,,244.0,0.0013204280380177018
,,245.0,2.5352706402185848e-05,,,245.0,0.0013163286514456102
,,246.0,2.5140815016114442e-05,,,246.0,0.0013122586123407714
,,247.0,2.4931543423950254e-05,,,247.0,0.0013082175925824113
,,248.0,2.472484882425039e-05,,,248.0,0.0013042052690272377
,,249.0,2.4520689283572936e-05,,,249.0,0.001300221323414236
,,250.0,2.431902371547981e-05,,,250.0,0.001296265442271662
,,251.0,2.4119811860129e-05,,,251.0,0.0012923373168261683
,,252.0,2.3923014264437373e-05,,,252.0,0.0012884366429140104
,,253.0,2.372859226279591e-05,,,253.0,0.0012845631208942736
,,254.0,2.3536507958319866e-05,,,254.0,0.0012807164555640716
,,255.0,2.3346724204617048e-05,,,255.0,0.001276896356075658
,,256.0,2.31592045880578e-05,,,256.0,0.0012731025358554064
,,257.0,2.297391341053111e-05,,,257.0,0.0012693347125246068
,,258.0,2.279081567267165e-05,,,258.0,0.00126559260782203
,,259.0,2.2609877057543087e-05,,,259.0,0.0012618759475282165
,,260.0,2.2431063914763604e-05,,,260.0,0.001258184461391442
,,261.0,2.2254343245059946e-05,,,261.0,0.0012545178830553195
,,262.0,2.2079682685236893e-05,,,262.0,0.0012508759499879922
,,263.0,2.1907050493549397e-05,,,263.0,0.0012472584034128784
,,264.0,2.1736415535465147e-05,,,264.0,0.0012436649882409283
,,265.0,2.1567747269805722e-05,,,265.0,0.0012400954530043544
,,266.0,2.140101573525484e-05,,,266.0,0.0012365495497917971
,,267.0,2.123619153722268e-05,,,267.0,0.0012330270341848898
,,268.0,2.1073245835055562e-05,,,268.0,0.001229527665196187
,,269.0,2.091215032958071e-05,,,269.0,0.0012260512052084253
,,270.0,2.075287725097601e-05,,,270.0,0.0012225974199150766
,,271.0,2.059539934695524e-05,,,271.0,0.0012191660782621687
,,272.0,2.0439689871259357e-05,,,272.0,0.0012157569523913374
,,273.0,2.0285722572444847e-05,,,273.0,0.0012123698175840801
,,274.0,2.0133471682960416e-05,,,274.0,0.0012090044522071826
,,275.0,1.9982911908503614e-05,,,275.0,0.00120566063765929
,,276.0,1.9834018417649147e-05,,,276.0,0.0012023381583185918
,,277.0,1.968676683174111e-05,,,277.0,0.001199036801491596
,,278.0,1.95411332150414e-05,,,278.0,0.0011957563573629666
,,279.0,1.9397094065126975e-05,,,279.0,0.0011924966189463936
,,280.0,1.9254626303528793e-05,,,280.0,0.0011892573820364782
,,281.0,1.9113707266605496e-05,,,281.0,0.001186038445161602
,,282.0,1.897431469664519e-05,,,282.0,0.0011828396095377605
,,283.0,1.8836426733188784e-05,,,283.0,0.0011796606790233364
,,284.0,1.8700021904568644e-05,,,284.0,0.00117650146007479
,,285.0,1.8565079119656454e-05,,,285.0,0.001173361761703247
,,286.0,1.8431577659814443e-05,,,286.0,0.0011702413954319598
,,287.0,1.829949717104424e-05,,,287.0,0.001167140175254623
,,288.0,1.8168817656327854e-05,,,288.0,0.0011640579175945238
,,289.0,1.8039519468155392e-05,,,289.0,0.0011609944412645057
,,290.0,1.7911583301234433e-05,,,290.0,0.0011579495674277293
,,291.0,1.778499018537589e-05,,,291.0,0.0011549231195592089
,,292.0,1.765972147855164e-05,,,292.0,0.0011519149234081082
,,293.0,1.7535758860119116e-05,,,293.0,0.001148924806960779
,,294.0,1.741308432420829e-05,,,294.0,0.0011459526004045219
,,295.0,1.7291680173266713e-05,,,295.0,0.0011429981360920576
,,296.0,1.7171529011758165e-05,,,296.0,0.0011400612485066878
,,297.0,1.7052613740010913e-05,,,297.0,0.0011371417742281336
,,298.0,1.6934917548211395e-05,,,298.0,0.0011342395518990328
,,299.0,1.681842391053954e-05,,,299.0,0.001131354422192085
,,300.0,1.6703116579441815e-05,,,300.0,0.0011284862277778254
,,301.0,1.658897958003841e-05,,,301.0,0.0011256348132930184
,,302.0,1.6475997204660925e-05,,,302.0,0.0011228000253096508
,,303.0,1.636415400751713e-05,,,303.0,0.0011199817123045187
,,304.0,1.625343479947939e-05,,,304.0,0.0011171797246293865
,,305.0,1.614382464299358e-05,,,305.0,0.0011143939144817143
,,306.0,1.60353088471052e-05,,,306.0,0.0011116241358759328
,,307.0,1.5927872962599714e-05,,,307.0,0.0011088702446152593
,,308.0,1.5821502777254112e-05,,,308.0,0.0011061320982640405
,,309.0,1.5716184311196744e-05,,,309.0,0.0011034095561206114
,,310.0,1.561190381237269e-05,,,310.0,0.001100702479190658
,,311.0,1.5508647752111895e-05,,,311.0,0.001098010730161074
,,312.0,1.5406402820797397e-05,,,312.0,0.001095334173374301
,,313.0,1.5305155923631147e-05,,,313.0,0.0010926726748031396
,,314.0,1.5204894176494835e-05,,,314.0,0.0010900261020260246
,,315.0,1.5105604901903358e-05,,,315.0,0.0010873943242027506
,,316.0,1.500727562504855e-05,,,316.0,0.001084777212050642
,,317.0,1.4909894069930864e-05,,,317.0,0.0010821746378211542
,,318.0,1.4813448155576802e-05,,,318.0,0.0010795864752769014
,,319.0,1.471792599233995e-05,,,319.0,0.0010770125996690976
,,320.0,1.4623315878283454e-05,,,320.0,0.0010744528877154028
,,321.0,1.4529606295641953e-05,,,321.0,0.0010719072175781703
,,322.0,1.4436785907360966e-05,,,322.0,0.00106937546884308
,,323.0,1.4344843553711783e-05,,,323.0,0.0010668575224981544
,,324.0,1.4253768248980022e-05,,,324.0,0.0010643532609131475
,,325.0,1.4163549178225988e-05,,,325.0,0.0010618625678192996
,,326.0,1.4074175694115097e-05,,,326.0,0.001059385328289449
,,327.0,1.3985637313816618e-05,,,327.0,0.0010569214287184947
,,328.0,1.3897923715969055e-05,,,328.0,0.0010544707568042036
,,329.0,1.3811024737710566e-05,,,329.0,0.0010520332015283502
,,330.0,1.3724930371772808e-05,,,330.0,0.0010496086531381903
,,331.0,1.3639630763636656e-05,,,331.0,0.001047197003128254
,,332.0,1.3555116208748341e-05,,,332.0,0.0010447981442224556
,,333.0,1.3471377149794497e-05,,,333.0,0.0010424119703565133
,,334.0,1.338840417403473e-05,,,334.0,0.0010400383766606721
,,335.0,1.330618801069031e-05,,,335.0,0.0010376772594427237
,,336.0,1.3224719528387651e-05,,,336.0,0.0010353285161713182
,,337.0,1.3143989732655278e-05,,,337.0,0.0010329920454595599
,,338.0,1.3063989763472971e-05,,,338.0,0.0010306677470488838
,,339.0,1.2984710892871902e-05,,,339.0,0.0010283555217932066
,,340.0,1.2906144522584519e-05,,,340.0,0.0010260552716433449
,,341.0,1.2828282181743006e-05,,,341.0,0.001023766899631697
,,342.0,1.2751115524625189e-05,,,342.0,0.001021490309857185
,,343.0,1.267463632844678e-05,,,343.0,0.001019225407470446
,,344.0,1.2598836491198845e-05,,,344.0,0.0010169720986592746
,,345.0,1.2523708029529471e-05,,,345.0,0.0010147302906343071
,,346.0,1.2449243076668598e-05,,,346.0,0.001012499891614945
,,347.0,1.2375433880394997e-05,,,347.0,0.0010102808108155103
,,348.0,1.2302272801044441e-05,,,348.0,0.0010080729584316327
,,349.0,1.2229752309558107e-05,,,349.0,0.0010058762456268593
,,350.0,1.2157864985570296e-05,,,350.0,0.001003690584519487
,,351.0,1.2086603515534537e-05,,,351.0,0.001001515888169608
,,352.0,1.2015960690887259e-05,,,352.0,0.000999352070566371
,,353.0,1.1945929406248092e-05,,,353.0,0.0009971990466154466
,,354.0,1.1876502657656051e-05,,,354.0,0.0009950567321267
,,355.0,1.1807673540840718e-05,,,355.0,0.0009929250438020622
,,356.0,1.1739435249527667e-05,,,356.0,0.0009908038992235972
,,357.0,1.1671781073777365e-05,,,357.0,0.000988693216841763
,,358.0,1.1604704398356763e-05,,,358.0,0.0009865929159638593
,,359.0,1.1538198701142895e-05,,,359.0,0.0009845029167426652
,,360.0,1.1472257551557702e-05,,,360.0,0.0009824231401652525
,,361.0,1.1406874609033458e-05,,,361.0,0.0009803535080419828
,,362.0,1.1342043621508065e-05,,,362.0,0.0009782939429956766
,,363.0,1.1277758423949567e-05,,,363.0,0.0009762443684509569
,,364.0,1.1214012936909261e-05,,,364.0,0.0009742047086237588
,,365.0,1.1150801165102737e-05,,,365.0,0.0009721748885110063
,,366.0,1.1088117196018255e-05,,,366.0,0.0009701548338804515
,,367.0,1.102595519855187e-05,,,367.0,0.0009681444712606732
,,368.0,1.0964309421668682e-05,,,368.0,0.0009661437279312316
,,369.0,1.090317419308969e-05,,,369.0,0.0009641525319129778
,,370.0,1.0842543918003643e-05,,,370.0,0.0009621708119585128
,,371.0,1.078241307780339e-05,,,371.0,0.0009601984975427965
,,372.0,1.0722776228846172e-05,,,372.0,0.0009582355188538998
,,373.0,1.066362800123734e-05,,,373.0,0.0009562818067839024
,,374.0,1.0604963097637018e-05,,,374.0,0.0009543372929199279
,,375.0,1.0546776292089186e-05,,,375.0,0.0009524019095353194
,,376.0,1.048906242887273e-05,,,376.0,0.0009504755895809479
,,377.0,1.0431816421373968e-05,,,377.0,0.0009485582666766553
,,378.0,1.037503325098022e-05,,,378.0,0.000946649875102827
,,379.0,1.0318707965993948e-05,,,379.0,0.0009447503497920931
,,380.0,1.0262835680567055e-05,,,380.0,0.0009428596263211545
,,381.0,1.0207411573654895e-05,,,381.0,0.000940977640902734
,,382.0,1.0152430887989589e-05,,,382.0,0.0009391043303776475
,,383.0,1.0097888929072255e-05,,,383.0,0.0009372396322069955
,,384.0,1.0043781064183728e-05,,,384.0,0.0009353834844644714
,,385.0,9.990102721413397e-06,,,385.0,0.0009335358258287841
,,386.0,9.93684938870579e-06,,,386.0,0.0009316965955761959
,,387.0,9.884016612924527e-06,,,387.0,0.0009298657335731679
,,388.0,9.831599998933275e-06,,,388.0,0.0009280431802691192
,,389.0,9.779595208693373e-06,,,389.0,0.0009262288766892896
,,390.0,9.727997960377762e-06,,,390.0,0.000924422764427709
,,391.0,9.676804027500894e-06,,,391.0,0.0009226247856402711
,,392.0,9.626009238064302e-06,,,392.0,0.0009208348830379077
,,393.0,9.575609473717482e-06,,,393.0,0.0009190529998798646
,,394.0,9.525600668933807e-06,,,394.0,0.0009172790799670739
,,395.0,9.475978810201141e-06,,,395.0,0.0009155130676356248
,,396.0,9.42673993522687e-06,,,396.0,0.0009137549077503278
,,397.0,9.377880132157063e-06,,,397.0,0.0009120045456983743
,,398.0,9.329395538809425e-06,,,398.0,0.0009102619273830852
,,399.0,9.281282341919873e-06,,,399.0,0.0009085269992177533
,,400.0,9.233536776402318e-06,,,400.0,0.0009067997081195709
,,401.0,9.186155124621525e-06,,,401.0,0.0009050800015036467
,,402.0,9.139133715678692e-06,,,402.0,0.0009033678272771083
,,403.0,9.092468924709537e-06,,,403.0,0.0009016631338332889
,,404.0,9.04615717219464e-06,,,404.0,0.0008999658700459958
,,405.0,9.000194923281789e-06,,,405.0,0.0008982759852638624
,,406.0,8.954578687120095e-06,,,406.0,0.0008965934293047784
,,407.0,8.90930501620565e-06,,,407.0,0.0008949181524504008
,,408.0,8.864370505738472e-06,,,408.0,0.0008932501054407404
,,409.0,8.819771792990572e-06,,,409.0,0.0008915892394688263
,,410.0,8.775505556684849e-06,,,410.0,0.0008899355061754442
,,411.0,8.731568516384682e-06,,,411.0,0.0008882888576439494
,,412.0,8.68795743189393e-06,,,412.0,0.0008866492463951511
,,413.0,8.644669102667209e-06,,,413.0,0.0008850166253822694
,,414.0,8.601700367230187e-06,,,414.0,0.0008833909479859619
,,415.0,8.559048102609744e-06,,,415.0,0.0008817721680094195
,,416.0,8.516709223773798e-06,,,416.0,0.0008801602396735289
,,417.0,8.474680683080576e-06,,,417.0,0.0008785551176121048
,,418.0,8.432959469737208e-06,,,418.0,0.0008769567568671843
,,419.0,8.391542609267405e-06,,,419.0,0.0008753651128843892
,,420.0,8.350427162988098e-06,,,420.0,0.0008737801415083499
,,421.0,8.309610227494825e-06,,,421.0,0.0008722017989781917
,,422.0,8.269088934155725e-06,,,422.0,0.0008706300419230853
,,423.0,8.228860448613967e-06,,,423.0,0.0008690648273578543
,,424.0,8.188921970298455e-06,,,424.0,0.0008675061126786461
,,425.0,8.149270731942645e-06,,,425.0,0.0008659538556586579
,,426.0,8.109903999111333e-06,,,426.0,0.0008644080144439232
,,427.0,8.070819069735263e-06,,,427.0,0.0008628685475491542
,,428.0,8.032013273653387e-06,,,428.0,0.0008613354138536398
,,429.0,7.993483972162667e-06,,,429.0,0.0008598085725971995
,,430.0,7.955228557575246e-06,,,430.0,0.0008582879833761905
,,431.0,7.917244452782871e-06,,,431.0,0.0008567736061395695
,,432.0,7.879529110828424e-06,,,432.0,0.0008552654011850056
,,433.0,7.84208001448444e-06,,,433.0,0.000853763329155046
,,434.0,7.80489467583845e-06,,,434.0,0.0008522673510333319
,,435.0,7.767970635885073e-06,,,435.0,0.0008507774281408657
,,436.0,7.731305464124694e-06,,,436.0,0.0008492935221323253
,,437.0,7.694896758168609e-06,,,437.0,0.0008478155949924296
,,438.0,7.658742143350548e-06,,,438.0,0.0008463436090323498
,,439.0,7.6228392723444166e-06,,,439.0,0.000844877526886169
,,440.0,7.587185824788179e-06,,,440.0,0.0008434173115073875
,,441.0,7.551779506913747e-06,,,441.0,0.0008419629261654743
,,442.0,7.516618051182787e-06,,,442.0,0.000840514334442463
,,443.0,7.481699215928298e-06,,,443.0,0.000839071500229592
,,444.0,7.447020785001916e-06,,,444.0,0.0008376343877239891
,,445.0,7.412580567426782e-06,,,445.0,0.0008362029614253983
,,446.0,7.378376397055909e-06,,,446.0,0.0008347771861329484
,,447.0,7.344406132235937e-06,,,447.0,0.0008333570269419651
,,448.0,7.310667655476185e-06,,,448.0,0.0008319424492408215
,,449.0,7.277158873122892e-06,,,449.0,0.0008305334187078318
,,450.0,7.243877715038574e-06,,,450.0,0.0008291299013081822
,,451.0,7.210822134286383e-06,,,451.0,0.0008277318632909029
,,452.0,7.177990106819402e-06,,,452.0,0.0008263392711858778
,,453.0,7.145379631174768e-06,,,453.0,0.0008249520918008922
,,454.0,7.112988728172555e-06,,,454.0,0.000823570292218719
,,455.0,7.0808154406193125e-06,,,455.0,0.0008221938397942396
,,456.0,7.0488578330162006e-06,,,456.0,0.000820822702151604
,,457.0,7.017113991271624e-06,,,457.0,0.0008194568471814246
,,458.0,6.985582022418287e-06,,,458.0,0.0008180962430380057
,,459.0,6.954260054334603e-06,,,459.0,0.0008167408581366086
,,460.0,6.923146235470372e-06,,,460.0,0.0008153906611507502
,,461.0,6.892238734576654e-06,,,461.0,0.0008140456210095355
,,462.0,6.8615357404397625e-06,,,462.0,0.0008127057068950238
,,463.0,6.831035461619319e-06,,,463.0,0.0008113708882396268
,,464.0,6.800736126190282e-06,,,464.0,0.0008100411347235398
,,465.0,6.7706359814888845e-06,,,465.0,0.0008087164162722045
,,466.0,6.740733293862431e-06,,,466.0,0.000807396703053803
,,467.0,6.711026348422856e-06,,,467.0,0.0008060819654767831
,,468.0,6.681513448804008e-06,,,468.0,0.0008047721741874136
,,469.0,6.652192916922577e-06,,,469.0,0.0008034673000673695
,,470.0,6.623063092742614e-06,,,470.0,0.0008021673142313478
,,471.0,6.59412233404357e-06,,,471.0,0.0008008721880247117
,,472.0,6.56536901619181e-06,,,472.0,0.0007995818930211634
,,473.0,6.5368015319155244e-06,,,473.0,0.0007982964010204457
,,474.0,6.508418291082997e-06,,,474.0,0.000797015684046071
,,475.0,6.480217720484159e-06,,,475.0,0.0007957397143430787
,,476.0,6.452198263615385e-06,,,476.0,0.0007944684643758194
,,477.0,6.424358380467464e-06,,,477.0,0.0007932019068257649
,,478.0,6.3966965473167085e-06,,,478.0,0.0007919400145893461
,,479.0,6.369211256519132e-06,,,479.0,0.0007906827607758162
,,480.0,6.341901016307652e-06,,,480.0,0.000789430118705139
,,481.0,6.314764350592262e-06,,,481.0,0.0007881820619059038
,,482.0,6.2877997987631425e-06,,,482.0,0.0007869385641132639
,,483.0,6.261005915496629e-06,,,483.0,0.0007856995992669008
,,484.0,6.234381270564017e-06,,,484.0,0.0007844651415090116
,,485.0,6.207924448643147e-06,,,485.0,0.0007832351651823213
,,486.0,6.18163404913272e-06,,,486.0,0.0007820096448281178
,,487.0,6.155508685969305e-06,,,487.0,0.000780788555184311
,,488.0,6.1295469874469935e-06,,,488.0,0.0007795718711835136
,,489.0,6.103747596039645e-06,,,489.0,0.0007783595679511461
,,490.0,6.078109168225706e-06,,,490.0,0.000777151620803563
,,491.0,6.0526303743155305e-06,,,491.0,0.0007759480052462004
,,492.0,6.02730989828119e-06,,,492.0,0.000774748696971748
,,493.0,6.002146437588704e-06,,,493.0,0.0007735536718583383
,,494.0,5.977138703032675e-06,,,494.0,0.0007723629059677614
,,495.0,5.95228541857328e-06,,,495.0,0.0007711763755436964
,,496.0,5.927585321175574e-06,,,496.0,0.0007699940570099674
,,497.0,5.90303716065108e-06,,,497.0,0.0007688159269688151
,,498.0,5.878639699501614e-06,,,498.0,0.0007676419621991939
,,499.0,5.854391712765333e-06,,,499.0,0.0007664721396550835
,,500.0,5.830291987864935e-06,,,500.0,0.000765306436463823
,,501.0,5.806339324458012e-06,,,501.0,0.0007641448299244628
,,502.0,5.782532534289494e-06,,,502.0,0.0007629872975061374
,,503.0,5.7588704410461725e-06,,,503.0,0.0007618338168464534
,,504.0,5.735351880213252e-06,,,504.0,0.0007606843657498996
,,505.0,5.711975698932906e-06,,,505.0,0.000759538922186272
,,506.0,5.6887407558648105e-06,,,506.0,0.0007583974642891201
,,507.0,5.6656459210486075e-06,,,507.0,0.0007572599703542075
,,508.0,5.64269007576829e-06,,,508.0,0.0007561264188379918
,,509.0,5.619872112418452e-06,,,509.0,0.0007549967883561224
,,510.0,5.5971909343724056e-06,,,510.0,0.0007538710576819529
,,511.0,5.574645455852102e-06,,,511.0,0.0007527492057450726
,,512.0,5.552234601799853e-06,,,512.0,0.0007516312116298535
,,513.0,5.529957307751817e-06,,,513.0,0.000750517054574013
,,514.0,5.5078125197132155e-06,,,514.0,0.0007494067139671941
,,515.0,5.485799194035264e-06,,,515.0,0.0007483001693495608
,,516.0,5.46391629729378e-06,,,516.0,0.0007471974004104085
,,517.0,5.442162806169456e-06,,,517.0,0.0007460983869867914
,,518.0,5.420537707329746e-06,,,518.0,0.0007450031090621639
,,519.0,5.39903999731238e-06,,,519.0,0.0007439115467650374
,,520.0,5.377668682410438e-06,,,520.0,0.0007428236803676525
,,521.0,5.3564227785589896e-06,,,521.0,0.0007417394902846648
,,522.0,5.335301311223267e-06,,,522.0,0.0007406589570718468
,,523.0,5.31430331528834e-06,,,523.0,0.0007395820614248024
,,524.0,5.29342783495028e-06,,,524.0,0.0007385087841776967
,,525.0,5.272673923608785e-06,,,525.0,0.0007374391063019992
,,526.0,5.252040643761247e-06,,,526.0,0.0007363730089052413
,,527.0,5.231527066898229e-06,,,527.0,0.0007353104732297862
,,528.0,5.211132273400351e-06,,,528.0,0.0007342514806516138
,,529.0,5.190855352436538e-06,,,529.0,0.0007331960126791179
,,530.0,5.170695401863634e-06,,,530.0,0.0007321440509519166
,,531.0,5.150651528127339e-06,,,531.0,0.0007310955772396753
,,532.0,5.130722846164465e-06,,,532.0,0.0007300505734409433
,,533.0,5.110908479306486e-06,,,533.0,0.0007290090215820019
,,534.0,5.091207559184359e-06,,,534.0,0.0007279709038157265
,,535.0,5.071619225634603e-06,,,535.0,0.0007269362024204586
,,536.0,5.052142626606608e-06,,,536.0,0.0007259048997988926
,,537.0,5.032776918071173e-06,,,537.0,0.0007248769784769724
,,538.0,5.013521263930226e-06,,,538.0,0.0007238524211028005
,,539.0,4.994374835927746e-06,,,539.0,0.0007228312104455598
,,540.0,4.97533681356183e-06,,,540.0,0.0007218133293944451
,,541.0,4.956406383997919e-06,,,541.0,0.0007207987609576074
,,542.0,4.937582741983142e-06,,,542.0,0.0007197874882611084
,,543.0,4.918865089761788e-06,,,543.0,0.0007187794945478876
,,544.0,4.900252636991859e-06,,,544.0,0.0007177747631767382
,,545.0,4.881744600662711e-06,,,545.0,0.0007167732776212954
,,546.0,4.863340205013759e-06,,,546.0,0.0007157750214690352
,,547.0,4.845038681454223e-06,,,547.0,0.0007147799784202832
,,548.0,4.826839268483921e-06,,,548.0,0.0007137881322872341
,,549.0,4.808741211615061e-06,,,549.0,0.0007127994669929819
,,550.0,4.790743763295055e-06,,,550.0,0.0007118139665705589
,,551.0,4.772846182830306e-06,,,551.0,0.0007108316151619869
,,552.0,4.755047736310983e-06,,,552.0,0.0007098523970173364
,,553.0,4.737347696536735e-06,,,553.0,0.0007088762964937964
,,554.0,4.719745342943376e-06,,,554.0,0.0007079032980547537
,,555.0,4.702239961530481e-06,,,555.0,0.0007069333862688822
,,556.0,4.684830844789914e-06,,,556.0,0.0007059665458092409
,,557.0,4.6675172916352535e-06,,,557.0,0.0007050027614523821
,,558.0,4.65029860733211e-06,,,558.0,0.0007040420180774674
,,559.0,4.63317410342933e-06,,,559.0,0.0007030843006653946
,,560.0,4.616143097691062e-06,,,560.0,0.0007021295942979326
,,561.0,4.59920491402967e-06,,,561.0,0.000701177884156865
,,562.0,4.582358882439502e-06,,,562.0,0.0007002291555231426
,,563.0,4.5656043389314815e-06,,,563.0,0.0006992833937760454
,,564.0,4.5489406254685135e-06,,,564.0,0.000698340584392352
,,565.0,4.532367089901703e-06,,,565.0,0.0006974007129455183
,,566.0,4.5158830859073686e-06,,,566.0,0.0006964637651048637
,,567.0,4.499487972924833e-06,,,567.0,0.0006955297266347667
,,568.0,4.483181116094992e-06,,,568.0,0.0006945985833938679
,,569.0,4.4669618861996454e-06,,,569.0,0.000693670321334281
,,570.0,4.450829659601575e-06,,,570.0,0.0006927449265008122
,,571.0,4.434783818185362e-06,,,571.0,0.0006918223850301873
,,572.0,4.4188237492989455e-06,,,572.0,0.0006909026831502867
,,573.0,4.40294884569588e-06,,,573.0,0.0006899858071793878
,,574.0,4.387158505478323e-06,,,574.0,0.0006890717435254148
,,575.0,4.3714521320407075e-06,,,575.0,0.0006881604786851973
,,576.0,4.355829134014119e-06,,,576.0,0.0006872519992437344
,,577.0,4.340288925211331e-06,,,577.0,0.0006863462918734678
,,578.0,4.324830924572533e-06,,,578.0,0.0006854433433335615
,,579.0,4.309454556111708e-06,,,579.0,0.0006845431404691884
,,580.0,4.294159248863666e-06,,,580.0,0.000683645670210824
,,581.0,4.278944436831716e-06,,,581.0,0.0006827509195735483
,,582.0,4.263809558935977e-06,,,582.0,0.0006818588756563524
,,583.0,4.248754058962317e-06,,,583.0,0.0006809695256414542
,,584.0,4.233777385511897e-06,,,584.0,0.0006800828567936197
,,585.0,4.2188789919513375e-06,,,585.0,0.0006791988564594907
,,586.0,4.204058336363478e-06,,,586.0,0.0006783175120669198
,,587.0,4.189314881498722e-06,,,587.0,0.0006774388111243122
,,588.0,4.174648094726983e-06,,,588.0,0.0006765627412199725
,,589.0,4.160057447990185e-06,,,589.0,0.0006756892900214596
,,590.0,4.14554241775535e-06,,,590.0,0.0006748184452749467
,,591.0,4.13110248496823e-06,,,591.0,0.0006739501948045879
,,592.0,4.116737135007504e-06,,,592.0,0.000673084526511892
,,593.0,4.10244585763951e-06,,,593.0,0.0006722214283750997
,,594.0,4.088228146973521e-06,,,594.0,0.0006713608884485702
,,595.0,4.074083501417545e-06,,,595.0,0.0006705028948621709
,,596.0,4.060011423634658e-06,,,596.0,0.0006696474358206752
,,597.0,4.046011420499845e-06,,,597.0,0.0006687944996031643
,,598.0,4.032083003057349e-06,,,598.0,0.0006679440745624358
,,599.0,4.018225686478531e-06,,,599.0,0.000667096149124418
,,600.0,4.004438990020213e-06,,,600.0,0.0006662507117875895
,,601.0,3.990722436983524e-06,,,601.0,0.0006654077511224043
,,602.0,3.977075554673216e-06,,,602.0,0.0006645672557707225
,,603.0,3.963497874357464e-06,,,603.0,0.0006637292144452468
,,604.0,3.949988931228131e-06,,,604.0,0.0006628936159289634
,,605.0,3.936548264361498e-06,,,605.0,0.0006620604490745899
,,606.0,3.9231754166794515e-06,,,606.0,0.0006612297028040268
,,607.0,3.909869934911123e-06,,,607.0,0.0006604013661078148
,,608.0,3.896631369554967e-06,,,608.0,0.0006595754280445972
,,609.0,3.88345927484129e-06,,,609.0,0.0006587518777405881
,,610.0,3.8703532086952005e-06,,,610.0,0.0006579307043890444
,,611.0,3.857312732699999e-06,,,611.0,0.0006571118972497436
,,612.0,3.844337412060976e-06,,,612.0,0.0006562954456484661
,,613.0,3.831426815569639e-06,,,613.0,0.0006554813389764829
,,614.0,3.818580515568343e-06,,,614.0,0.0006546695666900474
,,615.0,3.805798087915332e-06,,,615.0,0.0006538601183098925
,,616.0,3.7930791119501777e-06,,,616.0,0.0006530529834207323
,,617.0,3.78042317045961e-06,,,617.0,0.0006522481516707683
,,618.0,3.7678298496437454e-06,,,618.0,0.0006514456127712002
,,619.0,3.755298739082695e-06,,,619.0,0.0006506453564957412
,,620.0,3.7428294317035537e-06,,,620.0,0.0006498473726801386
,,621.0,3.730421523747763e-06,,,621.0,0.0006490516512216974
,,622.0,3.7180746147388487e-06,,,622.0,0.0006482581820788095
,,623.0,3.7057883074505154e-06,,,623.0,0.0006474669552704867
,,624.0,3.693562207875111e-06,,,624.0,0.0006466779608758986
,,625.0,3.6813959251924433e-06,,,625.0,0.0006458911890339135
,,626.0,3.669289071738942e-06,,,626.0,0.000645106629942645
,,627.0,3.6572412629771803e-06,,,627.0,0.0006443242738590023
,,628.0,3.6452521174657283e-06,,,628.0,0.0006435441110982436
,,629.0,3.6333212568293478e-06,,,629.0,0.000642766132033535
,,630.0,3.6214483057295228e-06,,,630.0,0.0006419903270955128
,,631.0,3.609632891835316e-06,,,631.0,0.0006412166867718503
,,632.0,3.5978746457945547e-06,,,632.0,0.0006404452016068271
,,633.0,3.5861732012053332e-06,,,633.0,0.0006396758622009039
,,634.0,3.574528194587836e-06,,,634.0,0.000638908659210301
,,635.0,3.5629392653564724e-06,,,635.0,0.0006381435833465797
,,636.0,3.5514060557923193e-06,,,636.0,0.0006373806253762277
,,637.0,3.539928211015873e-06,,,637.0,0.0006366197761202496
,,638.0,3.5285053789600974e-06,,,638.0,0.0006358610264537589
,,639.0,3.517137210343772e-06,,,639.0,0.0006351043673055758
,,640.0,3.5058233586451344e-06,,,640.0,0.000634349789657827
,,641.0,3.4945634800758125e-06,,,641.0,0.0006335972845455501
,,642.0,3.4833572335550414e-06,,,642.0,0.0006328468430563009
,,643.0,3.472204280684166e-06,,,643.0,0.0006320984563297653
,,644.0,3.461104285721421e-06,,,644.0,0.0006313521155573728
,,645.0,3.4500569155569855e-06,,,645.0,0.0006306078119819151
,,646.0,3.439061839688316e-06,,,646.0,0.0006298655368971679
,,647.0,3.4281187301957373e-06,,,647.0,0.0006291252816475149
,,648.0,3.4172272617183146e-06,,,648.0,0.0006283870376275767
,,649.0,3.406387111429971e-06,,,649.0,0.0006276507962818421
,,650.0,3.3955979590158777e-06,,,650.0,0.0006269165491043022
,,651.0,3.3848594866490917e-06,,,651.0,0.0006261842876380895
,,652.0,3.3741713789674513e-06,,,652.0,0.0006254540034751178
,,653.0,3.3635333230507194e-06,,,653.0,0.0006247256882557275
,,654.0,3.3529450083979707e-06,,,654.0,0.0006239993336683326
,,655.0,3.3424061269052275e-06,,,655.0,0.0006232749314490715
,,656.0,3.3319163728433313e-06,,,656.0,0.00062255247338146
,,657.0,3.3214754428360575e-06,,,657.0,0.000621831951296049
,,658.0,3.3110830358384575e-06,,,658.0,0.0006211133570700834
,,659.0,3.3007388531154385e-06,,,659.0,0.0006203966826271649
,,660.0,3.290442598220572e-06,,,660.0,0.0006196819199369176
,,661.0,3.2801939769751227e-06,,,661.0,0.0006189690610146567
,,662.0,3.2699926974473076e-06,,,662.0,0.0006182580979210596
,,663.0,3.2598384699317746e-06,,,663.0,0.0006175490227618404
,,664.0,3.249731006929293e-06,,,664.0,0.0006168418276874269
,,665.0,3.23967002312667e-06,,,665.0,0.0006161365048926402
,,666.0,3.2296552353768696e-06,,,666.0,0.0006154330466163777
,,667.0,3.219686362679348e-06,,,667.0,0.0006147314451412985
,,668.0,3.2097631261605958e-06,,,668.0,0.0006140316927935112
,,669.0,3.199885249054882e-06,,,669.0,0.0006133337819422646
,,670.0,3.1900524566852065e-06,,,670.0,0.0006126377049996419
,,671.0,3.1802644764444477e-06,,,671.0,0.0006119434544202555
,,672.0,3.17052103777671e-06,,,672.0,0.0006112510227009471
,,673.0,3.160821872158868e-06,,,673.0,0.0006105604023804879
,,674.0,3.1511667130823005e-06,,,674.0,0.0006098715860392829
,,675.0,3.1415552960348217e-06,,,675.0,0.0006091845662990769
,,676.0,3.131987358482792e-06,,,676.0,0.0006084993358226638
,,677.0,3.1224626398534232e-06,,,677.0,0.0006078158873135976
,,678.0,3.1129808815172645e-06,,,678.0,0.0006071342135159063
,,679.0,3.103541826770869e-06,,,679.0,0.0006064543072138079
,,680.0,3.0941452208196444e-06,,,680.0,0.000605776161231429
,,681.0,3.0847908107608757e-06,,,681.0,0.0006050997684325263
,,682.0,3.075478345566929e-06,,,682.0,0.0006044251217202092
,,683.0,3.0662075760686253e-06,,,683.0,0.0006037522140366665
,,684.0,3.0569782549387863e-06,,,684.0,0.0006030810383628928
,,685.0,3.047790136675952e-06,,,685.0,0.0006024115877184204
,,686.0,3.0386429775882605e-06,,,686.0,0.000601743855161051
,,687.0,3.0295365357775017e-06,,,687.0,0.0006010778337865904
,,688.0,3.0204705711233252e-06,,,688.0,0.0006004135167285862
,,689.0,3.0114448452676154e-06,,,689.0,0.0005997508971580657
,,690.0,3.0024591215990275e-06,,,690.0,0.0005990899682832792
,,691.0,2.9935131652376758e-06,,,691.0,0.0005984307233494416
,,692.0,2.984606743019984e-06,,,692.0,0.0005977731556384792
,,693.0,2.9757396234836855e-06,,,693.0,0.0005971172584687775
,,694.0,2.9669115768529795e-06,,,694.0,0.0005964630251949302
,,695.0,2.958122375023835e-06,,,695.0,0.0005958104492074923
,,696.0,2.949371791549445e-06,,,696.0,0.0005951595239327331
,,697.0,2.940659601625826e-06,,,697.0,0.0005945102428323931
,,698.0,2.931985582077571e-06,,,698.0,0.0005938625994034413
,,699.0,2.923349511343732e-06,,,699.0,0.0005932165871778357
,,700.0,2.91475116946386e-06,,,700.0,0.0005925721997222855
,,701.0,2.906190338064174e-06,,,701.0,0.0005919294306380141
,,702.0,2.8976668003438743e-06,,,702.0,0.0005912882735605264
,,703.0,2.889180341061594e-06,,,703.0,0.0005906487221593756
,,704.0,2.8807307465219846e-06,,,704.0,0.0005900107701379333
,,705.0,2.872317804562432e-06,,,705.0,0.0005893744112331613
,,706.0,2.8639413045399146e-06,,,706.0,0.0005887396392153843
,,707.0,2.8556010373179835e-06,,,707.0,0.0005881064478880664
,,708.0,2.847296795253877e-06,,,708.0,0.0005874748310875874
,,709.0,2.8390283721857605e-06,,,709.0,0.000586844782683022
,,710.0,2.8307955634200997e-06,,,710.0,0.0005862162965759205
,,711.0,2.8225981657191482e-06,,,711.0,0.0005855893667000915
,,712.0,2.814435977288571e-06,,,712.0,0.000584963987021386
,,713.0,2.8063087977651805e-06,,,713.0,0.0005843401515374838
,,714.0,2.7982164282048003e-06,,,714.0,0.0005837178542776805
,,715.0,2.7901586710702462e-06,,,715.0,0.0005830970893026779
,,716.0,2.7821353302194235e-06,,,716.0,0.0005824778507043744
,,717.0,2.774146210893547e-06,,,717.0,0.0005818601326056586
,,718.0,2.7661911197054717e-06,,,718.0,0.0005812439291602028
,,719.0,2.75826986462814e-06,,,719.0,0.0005806292345522601
,,720.0,2.7503822549831416e-06,,,720.0,0.000580016042996462
,,721.0,2.742528101429387e-06,,,721.0,0.0005794043487376172
,,722.0,2.734707215951888e-06,,,722.0,0.0005787941460505131
,,723.0,2.7269194118506526e-06,,,723.0,0.0005781854292397187
,,724.0,2.7191645037296836e-06,,,724.0,0.000577578192639388
,,725.0,2.7114423074860866e-06,,,725.0,0.0005769724306130661
,,726.0,2.703752640299284e-06,,,726.0,0.0005763681375534964
,,727.0,2.6960953206203333e-06,,,727.0,0.0005757653078824296
,,728.0,2.6884701681613475e-06,,,728.0,0.000575163936050434
,,729.0,2.6808770038850196e-06,,,729.0,0.0005745640165367064
,,730.0,2.673315649994249e-06,,,730.0,0.0005739655438488869
,,731.0,2.6657859299218654e-06,,,731.0,0.0005733685125228724
,,732.0,2.658287668320454e-06,,,732.0,0.0005727729171226333
,,733.0,2.6508206910522766e-06,,,733.0,0.0005721787522400313
,,734.0,2.643384825179294e-06,,,734.0,0.000571586012494638
,,735.0,2.6359798989532763e-06,,,735.0,0.000570994692533556
,,736.0,2.6286057418060176e-06,,,736.0,0.0005704047870312404
,,737.0,2.6212621843396363e-06,,,737.0,0.0005698162906893221
,,738.0,2.613949058316972e-06,,,738.0,0.0005692291982364328
,,739.0,2.6066661966520732e-06,,,739.0,0.0005686435044280309
,,740.0,2.599413433400778e-06,,,740.0,0.0005680592040462284
,,741.0,2.59219060375138e-06,,,741.0,0.0005674762918996204
,,742.0,2.5849975440153845e-06,,,742.0,0.0005668947628231151
,,743.0,2.5778340916183576e-06,,,743.0,0.0005663146116777646
,,744.0,2.5707000850908528e-06,,,744.0,0.0005657358333505981
,,745.0,2.5635953640594325e-06,,,745.0,0.0005651584227544557
,,746.0,2.5565197692377673e-06,,,746.0,0.0005645823748278237
,,747.0,2.5494731424178254e-06,,,747.0,0.0005640076845346713
,,748.0,2.5424553264611393e-06,,,748.0,0.0005634343468642881
,,749.0,2.535466165290161e-06,,,749.0,0.0005628623568311234
,,750.0,2.528505503879691e-06,,,750.0,0.0005622917094746263
,,751.0,2.521573188248397e-06,,,751.0,0.0005617223998590875
,,752.0,2.5146690654504027e-06,,,752.0,0.0005611544230734818
,,753.0,2.5077929835669628e-06,,,753.0,0.0005605877742313117
,,754.0,2.500944791698211e-06,,,754.0,0.0005600224484704536
,,755.0,2.4941243399549897e-06,,,755.0,0.0005594584409530027
,,756.0,2.4873314794507497e-06,,,756.0,0.0005588957468651215
,,757.0,2.4805660622935333e-06,,,757.0,0.000558334361416888
,,758.0,2.473827941578025e-06,,,758.0,0.0005577742798421458
,,759.0,2.467116971377679e-06,,,759.0,0.0005572154973983546
,,760.0,2.460433006736921e-06,,,760.0,0.0005566580093664423
,,761.0,2.4537759036634196e-06,,,761.0,0.000556101811050659
,,762.0,2.447145519120432e-06,,,762.0,0.0005555468977784298
,,763.0,2.4405417110192175e-06,,,763.0,0.0005549932649002115
,,764.0,2.4339643382115244e-06,,,764.0,0.0005544409077893487
,,765.0,2.4274132604821435e-06,,,765.0,0.000553889821841931
,,766.0,2.420888338541531e-06,,,766.0,0.000553340002476652
,,767.0,2.4143894340184993e-06,,,767.0,0.0005527914451346685
,,768.0,2.407916409452977e-06,,,768.0,0.0005522441452794623
,,769.0,2.4014691282888306e-06,,,769.0,0.0005516980983967008
,,770.0,2.3950474548667565e-06,,,770.0,0.0005511532999941005
,,771.0,2.3886512544172354e-06,,,771.0,0.0005506097456012908
,,772.0,2.3822803930535536e-06,,,772.0,0.0005500674307696783
,,773.0,2.3759347377648853e-06,,,773.0,0.0005495263510723135
,,774.0,2.369614156409437e-06,,,774.0,0.0005489865021037572
,,775.0,2.363318517707661e-06,,,775.0,0.0005484478794799484
,,776.0,2.3570476912355213e-06,,,776.0,0.0005479104788380729
,,777.0,2.35080154741783e-06,,,777.0,0.000547374295836434
,,778.0,2.344579957521635e-06,,,778.0,0.0005468393261543219
,,779.0,2.3383827936496743e-06,,,779.0,0.0005463055654918869
,,780.0,2.332209928733888e-06,,,780.0,0.0005457730095700106
,,781.0,2.326061236528986e-06,,,781.0,0.0005452416541301811
,,782.0,2.3199365916060778e-06,,,782.0,0.0005447114949343661
,,783.0,2.313835869346357e-06,,,783.0,0.0005441825277648891
,,784.0,2.307758945934844e-06,,,784.0,0.000543654748424306
,,785.0,2.3017056983541822e-06,,,785.0,0.0005431281527352818
,,786.0,2.295676004378497e-06,,,786.0,0.0005426027365404691
,,787.0,2.289669742567299e-06,,,787.0,0.0005420784957023872
,,788.0,2.2836867922594523e-06,,,788.0,0.0005415554261033022
,,789.0,2.2777270335671893e-06,,,789.0,0.0005410335236451071
,,790.0,2.2717903473701833e-06,,,790.0,0.0005405127842492047
,,791.0,2.265876615309673e-06,,,791.0,0.0005399932038563892
,,792.0,2.2599857197826368e-06,,,792.0,0.0005394747784267304
,,793.0,2.254117543936022e-06,,,793.0,0.0005389575039394569
,,794.0,2.2482719716610273e-06,,,794.0,0.0005384413763928424
,,795.0,2.2424488875874266e-06,,,795.0,0.0005379263918040911
,,796.0,2.2366481770779546e-06,,,796.0,0.0005374125462092243
,,797.0,2.230869726222736e-06,,,797.0,0.000536899835662968
,,798.0,2.225113421833764e-06,,,798.0,0.0005363882562386422
,,799.0,2.219379151439428e-06,,,799.0,0.0005358778040280488
,,800.0,2.213666803279093e-06,,,800.0,0.0005353684751413624
,,801.0,2.207976266297722e-06,,,801.0,0.0005348602657070209
,,802.0,2.2023074301405445e-06,,,802.0,0.0005343531718716171
,,803.0,2.196660185147781e-06,,,803.0,0.0005338471897997912
,,804.0,2.191034422349404e-06,,,804.0,0.0005333423156741235
,,805.0,2.1854300334599493e-06,,,805.0,0.0005328385456950288
,,806.0,2.1798469108733706e-06,,,806.0,0.0005323358760806506
,,807.0,2.1742849476579445e-06,,,807.0,0.0005318343030667574
,,808.0,2.16874403755121e-06,,,808.0,0.0005313338229066371
,,809.0,2.1632240749549655e-06,,,809.0,0.0005308344318709961
,,810.0,2.157724954930296e-06,,,810.0,0.0005303361262478551
,,811.0,2.1522465731926515e-06,,,811.0,0.0005298389023424485
,,812.0,2.1467888261069674e-06,,,812.0,0.0005293427564771229
,,813.0,2.1413516106828254e-06,,,813.0,0.0005288476849912374
,,814.0,2.135934824569656e-06,,,814.0,0.0005283536842410635
,,815.0,2.1305383660519856e-06,,,815.0,0.0005278607505996871
,,816.0,2.1251621340447213e-06,,,816.0,0.0005273688804569095
,,817.0,2.1198060280884775e-06,,,817.0,0.0005268780702191505
,,818.0,2.1144699483449445e-06,,,818.0,0.0005263883163093518
,,819.0,2.1091537955922953e-06,,,819.0,0.0005258996151668806
,,820.0,2.1038574712206304e-06,,,820.0,0.0005254119632474342
,,821.0,2.0985808772274666e-06,,,821.0,0.0005249253570229461
,,822.0,2.093323916213259e-06,,,822.0,0.0005244397929814907
,,823.0,2.0880864913769667e-06,,,823.0,0.0005239552676271908
,,824.0,2.082868506511649e-06,,,824.0,0.0005234717774801248
,,825.0,2.077669866000109e-06,,,825.0,0.0005229893190762343
,,826.0,2.072490474810567e-06,,,826.0,0.0005225078889672329
,,827.0,2.067330238492373e-06,,,827.0,0.0005220274837205154
,,828.0,2.062189063171756e-06,,,828.0,0.0005215480999190673
,,829.0,2.057066855547611e-06,,,829.0,0.0005210697341613761
,,830.0,2.0519635228873174e-06,,,830.0,0.0005205923830613413
,,831.0,2.046878973022599e-06,,,831.0,0.0005201160432481868
,,832.0,2.0418131143454124e-06,,,832.0,0.000519640711366373
,,833.0,2.0367658558038762e-06,,,833.0,0.0005191663840755099
,,834.0,2.031737106898231e-06,,,834.0,0.0005186930580502704
,,835.0,2.026726777676836e-06,,,835.0,0.0005182207299803042
,,836.0,2.0217347787321946e-06,,,836.0,0.0005177493965701533
,,837.0,2.016761021197022e-06,,,837.0,0.0005172790545391663
,,838.0,2.0118054167403353e-06,,,838.0,0.0005168097006214152
,,839.0,2.0068678775635874e-06,,,839.0,0.0005163413315656109
,,840.0,2.0019483163968233e-06,,,840.0,0.0005158739441350213
,,841.0,1.997046646494877e-06,,,841.0,0.0005154075351073878
,,842.0,1.992162781633594e-06,,,842.0,0.0005149421012748446
,,843.0,1.9872966361060897e-06,,,843.0,0.0005144776394438363
,,844.0,1.9824481247190365e-06,,,844.0,0.0005140141464350377
,,845.0,1.977617162788983e-06,,,845.0,0.000513551619083274
,,846.0,1.972803666138705e-06,,,846.0,0.0005130900542374405
,,847.0,1.9680075510935823e-06,,,847.0,0.0005126294487604239
,,848.0,1.9632287344780132e-06,,,848.0,0.0005121697995290235
,,849.0,1.958467133611852e-06,,,849.0,0.0005117111034338735
,,850.0,1.9537226663068782e-06,,,850.0,0.0005112533573793653
,,851.0,1.9489952508632966e-06,,,851.0,0.0005107965582835704
,,852.0,1.9442848060662663e-06,,,852.0,0.0005103407030781642
,,853.0,1.9395912511824544e-06,,,853.0,0.0005098857887083502
,,854.0,1.9349145059566232e-06,,,854.0,0.0005094318121327842
,,855.0,1.930254490608243e-06,,,855.0,0.0005089787703234995
,,856.0,1.9256111258281334e-06,,,856.0,0.0005085266602658329
,,857.0,1.9209843327751303e-06,,,857.0,0.00050807547895835
,,858.0,1.916374033072786e-06,,,858.0,0.0005076252234127725
,,859.0,1.9117801488060887e-06,,,859.0,0.0005071758906539051
,,860.0,1.9072026025182146e-06,,,860.0,0.0005067274777195631
,,861.0,1.9026413172073052e-06,,,861.0,0.0005062799816605
,,862.0,1.898096216323269e-06,,,862.0,0.0005058333995403367
,,863.0,1.8935672237646115e-06,,,863.0,0.0005053877284354901
,,864.0,1.8890542638752921e-06,,,864.0,0.000504942965435103
,,865.0,1.8845572614416021e-06,,,865.0,0.0005044991076409735
,,866.0,1.8800761416890738e-06,,,866.0,0.0005040561521674857
,,867.0,1.87561083027941e-06,,,867.0,0.0005036140961415407
,,868.0,1.8711612533074418e-06,,,868.0,0.0005031729367024877
,,869.0,1.8667273372981092e-06,,,869.0,0.0005027326710020562
,,870.0,1.8623090092034672e-06,,,870.0,0.0005022932962042877
,,871.0,1.8579061963997147e-06,,,871.0,0.0005018548094854689
,,872.0,1.8535188266842502e-06,,,872.0,0.0005014172080340646
,,873.0,1.8491468282727476e-06,,,873.0,0.0005009804890506511
,,874.0,1.844790129796259e-06,,,874.0,0.0005005446497478508
,,875.0,1.8404486602983395e-06,,,875.0,0.0005001096873502659
,,876.0,1.8361223492321937e-06,,,876.0,0.0004996755990944141
,,877.0,1.8318111264578477e-06,,,877.0,0.0004992423822286633
,,878.0,1.827514922239343e-06,,,878.0,0.0004988100340131677
,,879.0,1.8232336672419512e-06,,,879.0,0.0004983785517198035
,,880.0,1.818967292529414e-06,,,880.0,0.0004979479326321061
,,881.0,1.8147157295612031e-06,,,881.0,0.0004975181740452066
,,882.0,1.8104789101898017e-06,,,882.0,0.0004970892732657696
,,883.0,1.806256766658011e-06,,,883.0,0.0004966612276119307
,,884.0,1.8020492315962733e-06,,,884.0,0.0004962340344132349
,,885.0,1.7978562380200212e-06,,,885.0,0.0004958076910105751
,,886.0,1.7936777193270441e-06,,,886.0,0.000495382194756131
,,887.0,1.7895136092948785e-06,,,887.0,0.0004949575430133091
,,888.0,1.7853638420782171e-06,,,888.0,0.0004945337331566818
,,889.0,1.78122835220634e-06,,,889.0,0.0004941107625719281
,,890.0,1.777107074580564e-06,,,890.0,0.0004936886286557739
,,891.0,1.7729999444717154e-06,,,891.0,0.000493267328815933
,,892.0,1.76890689751762e-06,,,892.0,0.0004928468604710487
,,893.0,1.7648278697206133e-06,,,893.0,0.0004924272210506353
,,894.0,1.7607627974450722e-06,,,894.0,0.0004920084079950202
,,895.0,1.7567116174149641e-06,,,895.0,0.0004915904187552866
,,896.0,1.7526742667114168e-06,,,896.0,0.0004911732507932159
,,897.0,1.7486506827703056e-06,,,897.0,0.0004907569015812314
,,898.0,1.7446408033798624e-06,,,898.0,0.0004903413686023419
,,899.0,1.7406445666782993e-06,,,899.0,0.0004899266493500851
,,900.0,1.7366619111514563e-06,,,900.0,0.0004895127413284723
,,901.0,1.732692775630461e-06,,,901.0,0.0004890996420519334
,,902.0,1.7287370992894139e-06,,,902.0,0.0004886873490452607
,,903.0,1.724794821643084e-06,,,903.0,0.00048827585984355593
,,904.0,1.720865882544629e-06,,,904.0,0.00048786517199217455
,,905.0,1.7169502221833298e-06,,,905.0,0.0004874552830466725
,,906.0,1.7130477810823428e-06,,,906.0,0.00048704619057275255
,,907.0,1.7091585000964708e-06,,,907.0,0.0004866378921462109
,,908.0,1.705282320409951e-06,,,908.0,0.00048623038535288414
,,909.0,1.7014191835342598e-06,,,909.0,0.0004858236677885971
,,910.0,1.6975690313059342e-06,,,910.0,0.0004854177370591102
,,911.0,1.69373180588441e-06,,,911.0,0.00048501259078006744
,,912.0,1.6899074497498803e-06,,,912.0,0.0004846082265769454
,,913.0,1.6860959057011636e-06,,,913.0,0.00048420464208500134
,,914.0,1.6822971168535948e-06,,,914.0,0.00048380183494922246
,,915.0,1.67851102663693e-06,,,915.0,0.0004833998028242754
,,916.0,1.6747375787932656e-06,,,916.0,0.00048299854337445594
,,917.0,1.6709767173749778e-06,,,917.0,0.0004825980542736385
,,918.0,1.6672283867426727e-06,,,918.0,0.0004821983332052275
,,919.0,1.6634925315631572e-06,,,919.0,0.00048179937786210677
,,920.0,1.6597690968074218e-06,,,920.0,0.00048140118594659147
,,921.0,1.6560580277486403e-06,,,921.0,0.0004810037551703787
,,922.0,1.652359269960184e-06,,,922.0,0.00048060708325449946
,,923.0,1.648672769313654e-06,,,923.0,0.00048021116792927034
,,924.0,1.644998471976923e-06,,,924.0,0.00047981600693424554
,,925.0,1.6413363244121985e-06,,,925.0,0.0004794215980181698
,,926.0,1.637686273374095e-06,,,926.0,0.00047902793893893044
,,927.0,1.6340482659077248e-06,,,927.0,0.00047863502746351105
,,928.0,1.6304222493468018e-06,,,928.0,0.0004782428613679444
,,929.0,1.6268081713117597e-06,,,929.0,0.00047785143843726637
,,930.0,1.6232059797078845e-06,,,930.0,0.00047746075646546966
,,931.0,1.619615622723461e-06,,,931.0,0.00047707081325545794
,,932.0,1.6160370488279347e-06,,,932.0,0.0004766816066190007
,,933.0,1.6124702067700848e-06,,,933.0,0.0004762931343766874
,,934.0,1.608915045576215e-06,,,934.0,0.0004759053943578832
,,935.0,1.6053715145483534e-06,,,935.0,0.0004755183844006836
,,936.0,1.6018395632624694e-06,,,936.0,0.0004751321023518708
,,937.0,1.5983191415667035e-06,,,937.0,0.0004747465460668686
,,938.0,1.594810199579608e-06,,,938.0,0.0004743617134096995
,,939.0,1.5913126876884039e-06,,,939.0,0.0004739776022529405
,,940.0,1.58782655654725e-06,,,940.0,0.0004735942104776799
,,941.0,1.5843517570755238e-06,,,941.0,0.00047321153597347444
,,942.0,1.5808882404561167e-06,,,942.0,0.0004728295766383063
,,943.0,1.577435958133741e-06,,,943.0,0.00047244833037854043
,,944.0,1.5739948618132503e-06,,,944.0,0.0004720677951088827
,,945.0,1.5705649034579722e-06,,,945.0,0.0004716879687523375
,,946.0,1.5671460352880528e-06,,,946.0,0.0004713088492401662
,,947.0,1.563738209778815e-06,,,947.0,0.0004709304345118453
,,948.0,1.560341379659127e-06,,,948.0,0.00047055272251502584
,,949.0,1.5569554979097842e-06,,,949.0,0.00047017571120549156
,,950.0,1.5535805177619049e-06,,,950.0,0.00046979939854711883
,,951.0,1.5502163926953325e-06,,,951.0,0.00046942378251183583
,,952.0,1.5468630764370557e-06,,,952.0,0.0004690488610795821
,,953.0,1.5435205229596373e-06,,,953.0,0.000468674632238269
,,954.0,1.540188686479654e-06,,,954.0,0.00046830109398373953
,,955.0,1.536867521456149e-06,,,955.0,0.000467928244319729
,,956.0,1.5335569825890966e-06,,,956.0,0.00046755608125782555
,,957.0,1.5302570248178772e-06,,,957.0,0.00046718460281743116
,,958.0,1.526967603319762e-06,,,958.0,0.00046681380702572305
,,959.0,1.5236886735084125e-06,,,959.0,0.0004664436919176146
,,960.0,1.5204201910323882e-06,,,960.0,0.00046607425553571756
,,961.0,1.5171621117736656e-06,,,961.0,0.00046570549593030324
,,962.0,1.5139143918461694e-06,,,962.0,0.00046533741115926535
,,963.0,1.5106769875943127e-06,,,963.0,0.0004649699992880817
,,964.0,1.5074498555915492e-06,,,964.0,0.000464603258389777
,,965.0,1.5042329526389363e-06,,,965.0,0.00046423718654488565
,,966.0,1.5010262357637062e-06,,,966.0,0.0004638717818414147
,,967.0,1.4978296622178508e-06,,,967.0,0.0004635070423748071
,,968.0,1.4946431894767145e-06,,,968.0,0.0004631429662479051
,,969.0,1.4914667752375984e-06,,,969.0,0.00046277955157091364
,,970.0,1.4883003774183737e-06,,,970.0,0.00046241679646136463
,,971.0,1.485143954156107e-06,,,971.0,0.00046205469904408086
,,972.0,1.4819974638056926e-06,,,972.0,0.0004616932574511402
,,973.0,1.4788608649384984e-06,,,973.0,0.0004613324698218403
,,974.0,1.475734116341018e-06,,,974.0,0.000460972334302663
,,975.0,1.472617177013535e-06,,,975.0,0.00046061284904723947
,,976.0,1.4695100061687969e-06,,,976.0,0.00046025401221631547
,,977.0,1.4664125632306964e-06,,,977.0,0.00045989582197771624
,,978.0,1.4633248078329645e-06,,,978.0,0.0004595382765063124
,,979.0,1.4602466998178727e-06,,,979.0,0.00045918137398398573
,,980.0,1.4571781992349428e-06,,,980.0,0.00045882511259959474
,,981.0,1.4541192663396685e-06,,,981.0,0.0004584694905489412
,,982.0,1.4510698615922438e-06,,,982.0,0.0004581145060347362
,,983.0,1.448029945656303e-06,,,983.0,0.000457760157266567
,,984.0,1.444999479397667e-06,,,984.0,0.00045740644246086335
,,985.0,1.4419784238831006e-06,,,985.0,0.0004570533598408647
,,986.0,1.4389667403790781e-06,,,986.0,0.00045670090763658724
,,987.0,1.4359643903505582e-06,,,987.0,0.0004563490840847915
,,988.0,1.4329713354597656e-06,,,988.0,0.000455997887428949
,,989.0,1.4299875375649846e-06,,,989.0,0.00045564731591921114
,,990.0,1.427012958719358e-06,,,990.0,0.00045529736781237595
,,991.0,1.4240475611696972e-06,,,991.0,0.00045494804137185716
,,992.0,1.4210913073553e-06,,,992.0,0.0004545993348676515
,,993.0,1.4181441599067742e-06,,,993.0,0.0004542512465763079
,,994.0,1.4152060816448747e-06,,,994.0,0.00045390377478089566
,,995.0,1.4122770355793435e-06,,,995.0,0.0004535569177709734
,,996.0,1.409356984907762e-06,,,996.0,0.00045321067384255826
,,997.0,1.4064458930144096e-06,,,997.0,0.00045286504129809444
,,998.0,1.4035437234691295e-06,,,998.0,0.0004525200184464232
,,999.0,1.4006504400262042e-06,,,999.0,0.00045217560360275217
,,1000.0,1.397766006623239e-06,,,1000.0,0.00045183179508862485


==> data/no_dist_change/c1/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,484914,6646,0.9436529543521792,0.9479389530737412
4500.0,2734,27,0.005320422130932203,0.0038510911424903724
7500.0,4174,70,0.008122692748540971,0.009984310369419484
10500.0,5293,92,0.010300290540974451,0.01312223648552275
13500.0,5308,57,0.010329480859907876,0.008130081300813009
16500.0,3814,37,0.007422125094138778,0.005277421195264584
19500.0,2653,23,0.005162794408691709,0.0032805591213806874
22500.0,1688,19,0.0032848838906413894,0.0027100271002710027
25500.0,1097,22,0.0021347853246644574,0.0031379261161032664
28500.0,771,6,0.0015003823931780279,0.0008557980316645272
31500.0,451,0,0.0008776555892649683,0.0
34500.0,320,4,0.0006227268039130596,0.0005705320211096848
37500.0,207,0,0.0004028264012812604,0.0
40500.0,121,0,0.00023546857272962565,0.0
43500.0,105,4,0.00020433223253397268,0.0005705320211096848
46500.0,51,0,9.924708437364386e-05,0.0
49500.0,60,0,0.00011676127573369867,0.0
52500.0,18,0,3.50283827201096e-05,0.0
55500.0,41,0,7.978687175136075e-05,0.0
58500.0,4,0,7.784085048913245e-06,0.0
61500.0,18,4,3.50283827201096e-05,0.0005705320211096848
64500.0,11,0,2.1406233884511423e-05,0.0
67500.0,4,0,7.784085048913245e-06,0.0
70500.0,0,0,0.0,0.0
73500.0,4,0,7.784085048913245e-06,0.0
76500.0,0,0,0.0,0.0
79500.0,0,0,0.0,0.0
82500.0,4,0,7.784085048913245e-06,0.0
85500.0,4,0,7.784085048913245e-06,0.0


==> data/no_dist_change/c2/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,3878,3,0.024502432551968156,0.008771929824561403
150.0,5697,4,0.03599545081190371,0.011695906432748537
250.0,8834,11,0.055816010614772225,0.03216374269005848
350.0,13338,21,0.08427370948379352,0.06140350877192982
450.0,17375,27,0.10978075440702596,0.07894736842105263
550.0,21033,47,0.13289315726290515,0.13742690058479531
650.0,20533,40,0.12973399886270298,0.11695906432748537
750.0,19543,56,0.12347886523030265,0.16374269005847952
850.0,17429,42,0.11012194351424781,0.12280701754385964
950.0,12502,33,0.07899159663865546,0.09649122807017543
1050.0,8278,23,0.05230302647374739,0.06725146198830409
1150.0,4886,16,0.030871295886775764,0.04678362573099415
1250.0,2769,12,0.01749541922031971,0.03508771929824561
1350.0,1507,4,0.009521703418209388,0.011695906432748537
1450.0,401,1,0.002533645036962153,0.0029239766081871343
1550.0,191,2,0.001206798508877235,0.005847953216374269
1650.0,76,0,0.0004801920768307323,0.0


==> data/no_dist_change/c2/balance_curves.csv <==
step,21311,24068,24363,21805(sar),23732(sar),20194(sar)
0,29388.4,164466.75,165144.0,116022.11,38580.05,96012.55
1,28673.32,169117.26,164716.75,114391.43,38231.99,94934.06
2,28551.3525,168499.78,163490.53,113034.33,38066.46333333333,93876.49
3,28429.385000000002,167917.03,162835.09,112804.43,37900.93666666667,94562.03
4,28307.4175,167478.73,162347.1,112574.53,37735.41,94093.86
5,28185.45,167756.855,162090.53,112876.44,37294.46,93553.09
6,27661.72,168034.98,161833.96,112438.73,36714.94,93804.78
7,27206.74,169005.18,161620.585,112225.57999999999,36303.62,93434.85
8,26759.37,167809.64,161407.21,112012.43,35881.92,93286.43333333333
9,26609.68,167670.3566666667,160988.0,111550.94,35510.85,93138.01666666668
10,26459.989999999998,167531.07333333333,160713.675,111267.36,34973.91,92989.6
11,26310.3,167391.79,160439.35,110983.78,34752.28,92420.59
12,25775.04,167222.95666666667,160347.132,110687.18,34530.65,91822.39
13,25288.39,167054.12333333335,160254.91400000002,110390.58,34380.425,90999.07
14,25097.84,166885.29,160162.696,109128.57,34230.2,90431.75
15,24907.29,167296.27000000002,160070.478,108543.56,33892.99,90290.03
16,24768.9525,168107.35,159978.26,108120.53,33622.805,90148.31
17,24630.614999999998,169447.78,159287.57,108316.06666666667,33352.62,89889.75
18,24492.2775,169045.92,159808.59,108511.60333333333,32805.64,89631.19
19,24353.94,168557.2,159436.65,108269.28,32624.086666666666,89044.58
20,23888.38,168296.27000000002,158864.18,107997.695,32442.533333333333,88462.69
21,23776.416666666668,168035.34,158740.95,107726.11,32260.98,88307.37666666666
22,23664.453333333335,167526.14,158617.72,107115.89,31734.72,88152.06333333334
23,23552.49,167298.58500000002,158494.49,116628.98333333334,31227.72,87996.75
24,22864.04,167071.03,158371.26,126142.07666666668,38675.805,94951.995
25,53134.65,235955.59,177507.71,135927.28,46123.89,101501.52
26,46586.25,202646.68,165630.51,121037.99,39091.17,93561.07
27,46427.705,202626.35,164962.31,120781.73000000001,38832.51,93072.45
28,46269.16,202435.555,164660.07,120525.47,38622.155,92803.26000000001
29,45699.99,202244.76,164354.625,119998.18,38411.8,92534.07
30,45462.104999999996,201956.18,164049.18,119933.98999999999,37803.11,92072.04
31,45224.22,201667.6,163583.51,119869.8,37320.2,91500.03
32,44705.36,201072.9,163344.98,119805.61,37008.41,90582.6
33,44307.16,200560.6,163106.45,119741.42,36426.87,89955.25
34,43633.77,200072.35,162478.34,119677.23,36092.0,89512.71
35,43272.58,201187.03,162325.88,119613.04000000001,35542.28,89157.55
36,42773.3,200950.58500000002,162173.41999999998,119014.99,34010.72,89010.42333333334
37,42401.95,200021.29,162020.96,118781.625,33704.38,88863.29666666666
38,41969.66,200170.0,161522.17,118548.26,33543.113333333335,88716.17
39,41571.07,199709.26,161127.5,118062.11,33381.846666666665,88303.41
40,40481.41,199242.53,161025.52833333332,117833.89499999999,33220.58,88211.556
41,40394.4675,199394.95,160923.55666666667,117605.68,32623.73,88119.702
42,40307.525,198789.95,160821.58500000002,117248.05,32406.943333333333,88027.848
43,40220.582500000004,198651.206,160719.61333333334,116603.46,32190.156666666666,87935.994
44,40133.64,198512.462,160617.64166666666,115417.0,31973.37,87844.14
45,39724.88,198373.71800000002,160515.67,114971.45,31431.67,87757.875
46,39148.68,198234.97400000002,159161.57,114656.22,31293.026666666665,87671.61
47,38863.865000000005,198096.23,158973.415,114111.96,31154.383333333335,87585.345
48,38579.05,198608.415,158785.26,114707.48,31015.74,86900.89
49,38813.816666666666,199120.6,158597.105,114139.08,30591.25,86474.77
50,39048.583333333336,199507.0,158408.95,113918.97,30746.576666666668,86227.395
51,39283.35,199893.4,158143.52500000002,113698.86,30901.903333333332,85980.02
52,38687.51,234296.575,157878.1,113316.0,31057.23,92673.115
53,68505.78,269276.78,177510.76,142127.4,45590.89,99890.5
54,60819.0,268244.9,174622.685,134553.125,38949.56,99416.59
55,60382.79,267570.93,171734.61,126978.85,38482.3,98942.68
56,60519.53,232977.17,168846.535,126618.92,38185.15,91421.95
57,59949.13,232775.16,165958.46,126539.58,37888.0,90305.89
58,59760.1,232733.06,165408.17,126460.24,37416.39,90735.29000000001
59,59571.07,232521.465,165194.535,126380.9,37226.39333333333,91164.69
60,59113.0,232309.87,164980.9,126301.56,37036.39666666667,90644.72
61,58961.8,232432.03999999998,164725.565,126222.22,36275.03,90061.49
62,58810.6,232038.1,164470.23,126142.88,35658.76,89733.745
63,58659.4,232032.135,164323.09000000003,125906.12,35058.33,89406.0
64,58074.08,232026.17,164175.95,125669.36,34904.380000000005,88754.52
65,57519.0,232414.42,164028.81,125498.22666666667,34750.43,88213.21
66,57038.57,231920.42,163881.67,125327.09333333334,34374.185,87844.4
67,56425.18,231504.48,162940.62,125155.96,33997.94,87256.4
68,55800.56,231376.22,162710.59,124471.58,33872.70333333334,86632.65
69,55266.35,231247.96000000002,162480.56,123922.81,33747.46666666667,86066.85
70,54861.2,229838.14,162433.10166666665,123777.0375,33622.23,85559.24
71,54420.71,229613.06,162385.64333333334,123631.265,33291.04,85342.955
72,54884.3,229387.98,162338.185,123485.4925,32959.85,85126.67
73,54604.54,229156.3,162290.72666666665,123339.72,32428.11,84793.25
74,54324.78,228924.62,162243.26833333334,122870.04,32317.012,85119.04
75,54136.64333333333,229936.82,162195.81,122648.26999999999,32205.914,84899.56333333332
76,53948.50666666667,229326.84,161678.81,122426.5,32094.816,84680.08666666667
77,53760.37,229445.15666666668,161556.9075,122136.675,31983.718,84460.61
78,53241.14,229563.47333333333,161435.005,121846.85,31872.62,83914.32
79,53559.59,229681.79,161313.1025,131450.65,31285.66,83590.975
80,53298.02,230083.355,161191.2,141054.45,30779.16,83267.63
81,76567.89,299868.28,169044.2,150132.87,45371.75,97178.11
82,76807.305,300250.15,168595.29,149651.34,42051.09,89657.38
83,76183.12,283595.7,168439.07333333333,134462.32,38730.43,89497.03
84,76480.715,266941.25,168282.8566666667,134105.695,38171.35,89336.68000000001
85,76778.31,266417.25,168126.64,133749.07,37829.86,89176.33
86,76307.96,265918.93,168030.5025,133435.16,37488.37,88601.61
87,76126.04666666668,266068.275,167934.365,133121.25,37177.65,88030.675
88,75944.13333333333,266217.62,167838.2275,132853.875,36866.93,87459.74
89,75762.22,265965.23,167742.09,132586.5,36485.32,87274.06
90,75509.275,265712.84,167206.84,132057.43,36066.3,87088.38
91,75256.33,265106.78,165810.53,131773.535,35789.55,87430.76000000001
92,74726.9,264600.15,165372.98,131489.64,35512.8,87773.14
93,74487.04333333333,264856.9,165280.6275,131132.39,34961.96,87281.57
94,74247.18666666666,264641.16500000004,165188.27500000002,130731.53,34609.285,86839.02
95,74007.33,264425.43,165095.92250000002,130130.09,33595.14,86232.57
96,73737.14,263851.18,165003.57,129981.15333333334,33460.27333333333,85672.97333333334
97,73466.95,263423.31,165297.65,129832.21666666666,33325.40666666667,85113.37666666666
98,73042.42,263165.54500000004,164471.93,129683.28,33190.54,83868.25
99,72644.42,262907.78,164119.62,129157.39,32624.6,83710.45
100,71467.84,262711.2,163785.87666666668,130166.24,32027.18,83552.65000000001
101,71462.21,262666.93,163452.13333333333,129151.69,31583.05,83394.85
102,71092.58333333334,263849.59,163671.26,128618.71,31095.91,82971.64
103,70722.95666666667,263360.96,162401.6,128716.13333333333,30612.33,82463.78
104,70990.23,264083.9,161901.57,128813.55666666667,30416.295,82116.35
105,70376.6,263528.68,161783.285,128910.98,29872.19,81557.99
106,69762.97,262948.68,161665.0,128413.04,29314.27,81252.66500000001
107,79702.39333333334,263019.43,161546.715,128021.88,28749.68,80947.34
108,89641.81666666667,281056.65,161428.43,127396.77,36197.765,87902.58
109,99581.24,299544.4,180431.28,156208.15,43315.94,86889.29
110,96307.035,299947.23,169332.7,139405.1,36674.62,86663.73
111,92596.94,300350.06,169332.7,140591.57,36674.62,86438.17


==> data/no_dist_change/c2/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,0,0,0.0,0.0
3.5,0,0,0.0,0.0
4.5,0,0,0.0,0.0
5.5,0,0,0.0,0.0
6.5,0,0,0.0,0.0
7.5,0,0,0.0,0.0
8.5,0,0,0.0,0.0
9.5,2,0,0.00024411082631514708,0.0
10.5,0,0,0.0,0.0
11.5,2,0,0.00024411082631514708,0.0
12.5,4,0,0.00048822165263029415,0.0
13.5,9,0,0.0010984987184181618,0.0
14.5,9,0,0.0010984987184181618,0.0
15.5,10,0,0.0012205541315757353,0.0
16.5,9,0,0.0010984987184181618,0.0
17.5,6,0,0.0007323324789454412,0.0
18.5,3,0,0.0003661662394727206,0.0
19.5,1,0,0.00012205541315757354,0.0
20.5,1,0,0.00012205541315757354,0.0
21.5,0,0,0.0,0.0
22.5,2,0,0.00024411082631514708,0.0
23.5,0,0,0.0,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,0,0,0.0,0.0
28.5,0,0,0.0,0.0
29.5,0,0,0.0,0.0
30.5,0,0,0.0,0.0
31.5,0,0,0.0,0.0
32.5,0,0,0.0,0.0
33.5,0,0,0.0,0.0
34.5,0,0,0.0,0.0
35.5,0,0,0.0,0.0
36.5,0,0,0.0,0.0
37.5,0,0,0.0,0.0
38.5,2,0,0.00024411082631514708,0.0
39.5,1,0,0.00012205541315757354,0.0
40.5,2,0,0.00024411082631514708,0.0
41.5,1,0,0.00012205541315757354,0.0
42.5,0,0,0.0,0.0
43.5,3,0,0.0003661662394727206,0.0
44.5,1,0,0.00012205541315757354,0.0
45.5,3,0,0.0003661662394727206,0.0
46.5,4,0,0.00048822165263029415,0.0
47.5,11,0,0.0013426095447333088,0.0
48.5,14,0,0.0017087757842060296,0.0
49.5,20,1,0.0024411082631514707,0.0070921985815602835
50.5,38,0,0.004638105699987794,0.0
51.5,58,2,0.007079213963139265,0.014184397163120567
52.5,92,2,0.011229098010496765,0.014184397163120567
53.5,108,0,0.013181984621017943,0.0
54.5,141,5,0.01720981325521787,0.03546099290780142
55.5,228,5,0.027828634199926768,0.03546099290780142
56.5,271,5,0.03307701696570243,0.03546099290780142
57.5,322,5,0.03930184303673868,0.03546099290780142
58.5,375,9,0.045770779934090074,0.06382978723404255
59.5,481,7,0.05870865372879287,0.04964539007092199
60.5,514,8,0.0627364823629928,0.05673758865248227
61.5,570,11,0.06957158549981692,0.07801418439716312
62.5,626,10,0.07640668863664103,0.07092198581560284
63.5,606,11,0.07396558037348956,0.07801418439716312
64.5,585,3,0.07140241669718052,0.02127659574468085
65.5,528,11,0.06444525814719883,0.07801418439716312
66.5,560,11,0.06835103136824118,0.07801418439716312
67.5,426,9,0.05199560600512633,0.06382978723404255
68.5,386,5,0.04711338947882339,0.03546099290780142
69.5,325,8,0.0396680092762114,0.05673758865248227
70.5,219,2,0.026730135481508606,0.014184397163120567
71.5,188,3,0.022946417673623824,0.02127659574468085
72.5,158,4,0.019284755278896618,0.028368794326241134
73.5,95,0,0.011595264249969485,0.0
74.5,54,2,0.006590992310508971,0.014184397163120567
75.5,46,0,0.005614549005248382,0.0
76.5,37,2,0.004516050286830221,0.014184397163120567
77.5,18,0,0.0021969974368363236,0.0
78.5,10,0,0.0012205541315757353,0.0
79.5,4,0,0.00048822165263029415,0.0
80.5,1,0,0.00012205541315757354,0.0
81.5,3,0,0.0003661662394727206,0.0


==> data/no_dist_change/c2/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,7,0,0.0008543878921030148,0.0
3.5,15,0,0.001830831197363603,0.0
4.5,76,0,0.009276211399975589,0.0
5.5,104,1,0.012693762968387649,0.0070921985815602835
6.5,101,0,0.012327596728914928,0.0
7.5,143,0,0.017453924081533016,0.0
8.5,573,1,0.06993775173928964,0.0070921985815602835
9.5,722,5,0.08812400829976809,0.03546099290780142
10.5,581,9,0.07091419504455022,0.06382978723404255
11.5,491,6,0.05992920786036861,0.0425531914893617
12.5,495,9,0.0604174295129989,0.06382978723404255
13.5,512,3,0.06249237153667765,0.02127659574468085
14.5,452,13,0.05516904674722324,0.09219858156028368
15.5,378,9,0.046136946173562794,0.06382978723404255
16.5,331,10,0.04040034175515684,0.07092198581560284
17.5,286,4,0.03490784816306603,0.028368794326241134
18.5,284,14,0.034663737336750884,0.09929078014184398
19.5,258,5,0.03149029659465397,0.03546099290780142
20.5,237,5,0.02892713291834493,0.03546099290780142
21.5,223,6,0.0272183571341389,0.0425531914893617
22.5,145,7,0.017698034907848163,0.04964539007092199
23.5,127,4,0.01550103747101184,0.028368794326241134
24.5,125,3,0.015256926644696692,0.02127659574468085
25.5,125,4,0.015256926644696692,0.028368794326241134
26.5,106,4,0.012937873794702796,0.028368794326241134
27.5,79,0,0.009642377639448309,0.0
28.5,76,1,0.009276211399975589,0.0070921985815602835
29.5,82,0,0.01000854387892103,0.0
30.5,70,3,0.008543878921030148,0.02127659574468085
31.5,65,0,0.00793360185524228,0.0
32.5,52,1,0.006346881484193824,0.0070921985815602835
33.5,44,0,0.005370438178933235,0.0
34.5,36,1,0.004393994873672647,0.0070921985815602835
35.5,47,1,0.005736604418405956,0.0070921985815602835
36.5,35,0,0.004271939460515074,0.0
37.5,34,0,0.0041498840473575,0.0
38.5,30,1,0.003661662394727206,0.0070921985815602835
39.5,21,2,0.002563163676309044,0.014184397163120567
40.5,22,0,0.0026852190894666177,0.0
41.5,29,0,0.0035396069815696327,0.0
42.5,20,0,0.0024411082631514707,0.0
43.5,25,1,0.0030513853289393386,0.0070921985815602835
44.5,24,3,0.0029293299157817647,0.02127659574468085
45.5,21,0,0.002563163676309044,0.0
46.5,20,1,0.0024411082631514707,0.0070921985815602835
47.5,17,1,0.00207494202367875,0.0070921985815602835
48.5,28,0,0.003417551568412059,0.0
49.5,18,0,0.0021969974368363236,0.0
50.5,7,0,0.0008543878921030148,0.0
51.5,13,0,0.001586720371048456,0.0
52.5,8,0,0.0009764433052605883,0.0
53.5,6,0,0.0007323324789454412,0.0
54.5,7,0,0.0008543878921030148,0.0
55.5,8,0,0.0009764433052605883,0.0
56.5,6,1,0.0007323324789454412,0.0070921985815602835
57.5,11,0,0.0013426095447333088,0.0
58.5,5,0,0.0006102770657878677,0.0
59.5,1,0,0.00012205541315757354,0.0
60.5,4,0,0.00048822165263029415,0.0
61.5,11,0,0.0013426095447333088,0.0
62.5,13,0,0.001586720371048456,0.0
63.5,19,0,0.002319052849993897,0.0
64.5,11,0,0.0013426095447333088,0.0
65.5,3,0,0.0003661662394727206,0.0
66.5,4,0,0.00048822165263029415,0.0
67.5,10,0,0.0012205541315757353,0.0
68.5,13,0,0.001586720371048456,0.0
69.5,4,0,0.00048822165263029415,0.0
70.5,5,0,0.0006102770657878677,0.0
71.5,9,0,0.0010984987184181618,0.0
72.5,5,0,0.0006102770657878677,0.0
73.5,10,0,0.0012205541315757353,0.0
74.5,3,0,0.0003661662394727206,0.0
75.5,4,0,0.00048822165263029415,0.0
76.5,4,0,0.00048822165263029415,0.0
77.5,5,0,0.0006102770657878677,0.0
78.5,2,0,0.00024411082631514708,0.0
79.5,5,0,0.0006102770657878677,0.0
80.5,4,0,0.00048822165263029415,0.0
81.5,1,0,0.00012205541315757354,0.0
82.5,2,0,0.00024411082631514708,0.0
83.5,1,0,0.00012205541315757354,0.0
84.5,2,0,0.00024411082631514708,0.0
85.5,3,0,0.0003661662394727206,0.0
86.5,2,0,0.00024411082631514708,0.0
87.5,2,0,0.00024411082631514708,0.0
88.5,1,0,0.00012205541315757354,0.0
89.5,2,0,0.00024411082631514708,0.0
90.5,1,0,0.00012205541315757354,0.0
91.5,0,0,0.0,0.0
92.5,3,0,0.0003661662394727206,0.0
93.5,0,0,0.0,0.0
94.5,0,0,0.0,0.0
95.5,0,0,0.0,0.0
96.5,1,0,0.00012205541315757354,0.0
97.5,0,0,0.0,0.0
98.5,3,0,0.0003661662394727206,0.0
99.5,1,0,0.00012205541315757354,0.0
100.5,3,0,0.0003661662394727206,0.0
101.5,2,0,0.00024411082631514708,0.0
102.5,3,0,0.0003661662394727206,0.0
103.5,2,0,0.00024411082631514708,0.0
104.5,0,0,0.0,0.0
105.5,2,0,0.00024411082631514708,0.0
106.5,0,0,0.0,0.0
107.5,2,0,0.00024411082631514708,0.0
108.5,0,0,0.0,0.0
109.5,0,0,0.0,0.0
110.5,0,0,0.0,0.0
111.5,2,0,0.00024411082631514708,0.0
112.5,0,0,0.0,0.0
113.5,2,0,0.00024411082631514708,0.0
114.5,0,0,0.0,0.0
115.5,2,0,0.00024411082631514708,0.0
116.5,5,0,0.0006102770657878677,0.0
117.5,6,0,0.0007323324789454412,0.0
118.5,7,0,0.0008543878921030148,0.0
119.5,7,0,0.0008543878921030148,0.0
120.5,5,0,0.0006102770657878677,0.0
121.5,7,0,0.0008543878921030148,0.0
122.5,5,1,0.0006102770657878677,0.0070921985815602835
123.5,11,0,0.0013426095447333088,0.0
124.5,8,0,0.0009764433052605883,0.0
125.5,6,0,0.0007323324789454412,0.0
126.5,5,0,0.0006102770657878677,0.0
127.5,11,0,0.0013426095447333088,0.0
128.5,2,0,0.00024411082631514708,0.0
129.5,1,0,0.00012205541315757354,0.0
130.5,6,0,0.0007323324789454412,0.0
131.5,1,0,0.00012205541315757354,0.0
132.5,4,0,0.00048822165263029415,0.0
133.5,2,0,0.00024411082631514708,0.0
134.5,0,0,0.0,0.0
135.5,4,0,0.00048822165263029415,0.0
136.5,4,0,0.00048822165263029415,0.0
137.5,2,0,0.00024411082631514708,0.0
138.5,2,0,0.00024411082631514708,0.0
139.5,1,0,0.00012205541315757354,0.0
140.5,2,0,0.00024411082631514708,0.0
141.5,0,1,0.0,0.0070921985815602835
142.5,0,0,0.0,0.0
143.5,1,0,0.00012205541315757354,0.0
144.5,0,0,0.0,0.0
145.5,1,0,0.00012205541315757354,0.0
146.5,1,0,0.00012205541315757354,0.0
147.5,1,0,0.00012205541315757354,0.0
148.5,0,0,0.0,0.0
149.5,0,0,0.0,0.0
150.5,0,0,0.0,0.0
151.5,0,0,0.0,0.0
152.5,0,0,0.0,0.0
153.5,0,0,0.0,0.0
154.5,2,0,0.00024411082631514708,0.0
155.5,0,0,0.0,0.0
156.5,0,0,0.0,0.0
157.5,1,0,0.00012205541315757354,0.0
158.5,0,0,0.0,0.0
159.5,0,0,0.0,0.0
160.5,1,0,0.00012205541315757354,0.0
161.5,1,0,0.00012205541315757354,0.0
162.5,1,0,0.00012205541315757354,0.0
163.5,0,0,0.0,0.0
164.5,0,0,0.0,0.0
165.5,0,0,0.0,0.0
166.5,0,0,0.0,0.0
167.5,0,0,0.0,0.0
168.5,0,0,0.0,0.0
169.5,0,0,0.0,0.0
170.5,0,0,0.0,0.0
171.5,0,0,0.0,0.0
172.5,1,0,0.00012205541315757354,0.0
173.5,1,0,0.00012205541315757354,0.0
174.5,0,0,0.0,0.0
175.5,0,0,0.0,0.0
176.5,0,0,0.0,0.0
177.5,0,0,0.0,0.0
178.5,0,0,0.0,0.0
179.5,2,0,0.00024411082631514708,0.0
180.5,0,0,0.0,0.0
181.5,0,0,0.0,0.0
182.5,0,0,0.0,0.0
183.5,1,0,0.00012205541315757354,0.0
184.5,0,0,0.0,0.0
185.5,0,0,0.0,0.0
186.5,0,0,0.0,0.0
187.5,0,0,0.0,0.0
188.5,0,0,0.0,0.0
189.5,0,0,0.0,0.0
190.5,0,0,0.0,0.0
191.5,0,0,0.0,0.0
192.5,0,0,0.0,0.0
193.5,0,0,0.0,0.0
194.5,0,0,0.0,0.0
195.5,0,0,0.0,0.0
196.5,0,0,0.0,0.0
197.5,0,0,0.0,0.0
198.5,0,0,0.0,0.0
199.5,1,0,0.00012205541315757354,0.0
200.5,0,0,0.0,0.0
201.5,0,0,0.0,0.0
202.5,0,0,0.0,0.0
203.5,0,0,0.0,0.0
204.5,0,0,0.0,0.0
205.5,0,0,0.0,0.0
206.5,0,0,0.0,0.0
207.5,0,0,0.0,0.0
208.5,0,0,0.0,0.0
209.5,0,0,0.0,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,1,0,0.00012205541315757354,0.0
213.5,0,0,0.0,0.0
214.5,0,0,0.0,0.0
215.5,0,0,0.0,0.0
216.5,0,0,0.0,0.0
217.5,0,0,0.0,0.0
218.5,0,0,0.0,0.0
219.5,0,0,0.0,0.0
220.5,0,0,0.0,0.0
221.5,0,0,0.0,0.0
222.5,0,0,0.0,0.0
223.5,0,0,0.0,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,0,0,0.0,0.0
228.5,0,0,0.0,0.0
229.5,0,0,0.0,0.0
230.5,0,0,0.0,0.0
231.5,0,0,0.0,0.0
232.5,0,0,0.0,0.0
233.5,1,0,0.00012205541315757354,0.0
234.5,0,0,0.0,0.0
235.5,0,0,0.0,0.0
236.5,0,0,0.0,0.0
237.5,0,0,0.0,0.0
238.5,0,0,0.0,0.0
239.5,0,0,0.0,0.0
240.5,0,0,0.0,0.0
241.5,0,0,0.0,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,0,0,0.0,0.0
245.5,0,0,0.0,0.0
246.5,0,0,0.0,0.0
247.5,0,0,0.0,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,0,0,0.0,0.0
251.5,0,0,0.0,0.0
252.5,0,0,0.0,0.0
253.5,1,0,0.00012205541315757354,0.0
254.5,0,0,0.0,0.0
255.5,0,0,0.0,0.0
256.5,0,0,0.0,0.0
257.5,0,0,0.0,0.0
258.5,0,0,0.0,0.0
259.5,0,0,0.0,0.0
260.5,0,0,0.0,0.0
261.5,0,0,0.0,0.0
262.5,0,0,0.0,0.0
263.5,0,0,0.0,0.0
264.5,0,0,0.0,0.0
265.5,0,0,0.0,0.0
266.5,0,0,0.0,0.0
267.5,0,0,0.0,0.0
268.5,0,0,0.0,0.0
269.5,0,0,0.0,0.0
270.5,0,0,0.0,0.0
271.5,0,0,0.0,0.0
272.5,0,0,0.0,0.0
273.5,1,0,0.00012205541315757354,0.0
274.5,0,0,0.0,0.0
275.5,0,0,0.0,0.0
276.5,0,0,0.0,0.0
277.5,0,0,0.0,0.0
278.5,0,0,0.0,0.0
279.5,0,0,0.0,0.0
280.5,0,0,0.0,0.0
281.5,0,0,0.0,0.0
282.5,0,0,0.0,0.0
283.5,0,0,0.0,0.0
284.5,0,0,0.0,0.0
285.5,0,0,0.0,0.0
286.5,0,0,0.0,0.0
287.5,0,0,0.0,0.0
288.5,0,0,0.0,0.0
289.5,1,0,0.00012205541315757354,0.0
290.5,0,0,0.0,0.0
291.5,0,0,0.0,0.0
292.5,0,0,0.0,0.0
293.5,0,0,0.0,0.0
294.5,0,0,0.0,0.0
295.5,0,0,0.0,0.0
296.5,0,0,0.0,0.0
297.5,0,0,0.0,0.0
298.5,0,0,0.0,0.0
299.5,0,0,0.0,0.0
300.5,0,0,0.0,0.0
301.5,0,0,0.0,0.0
302.5,0,0,0.0,0.0
303.5,0,0,0.0,0.0
304.5,0,0,0.0,0.0
305.5,0,0,0.0,0.0
306.5,0,0,0.0,0.0
307.5,0,0,0.0,0.0
308.5,0,0,0.0,0.0
309.5,0,0,0.0,0.0
310.5,0,0,0.0,0.0
311.5,0,0,0.0,0.0
312.5,0,0,0.0,0.0
313.5,0,0,0.0,0.0
314.5,0,0,0.0,0.0
315.5,0,0,0.0,0.0
316.5,0,0,0.0,0.0
317.5,0,0,0.0,0.0
318.5,0,0,0.0,0.0
319.5,0,0,0.0,0.0
320.5,0,0,0.0,0.0
321.5,0,0,0.0,0.0
322.5,0,0,0.0,0.0
323.5,0,0,0.0,0.0
324.5,0,0,0.0,0.0
325.5,0,0,0.0,0.0
326.5,0,0,0.0,0.0
327.5,0,0,0.0,0.0
328.5,0,0,0.0,0.0
329.5,0,0,0.0,0.0
330.5,0,0,0.0,0.0
331.5,0,0,0.0,0.0
332.5,0,0,0.0,0.0
333.5,0,0,0.0,0.0
334.5,0,0,0.0,0.0
335.5,0,0,0.0,0.0
336.5,0,0,0.0,0.0
337.5,0,0,0.0,0.0
338.5,0,0,0.0,0.0
339.5,0,0,0.0,0.0
340.5,0,0,0.0,0.0
341.5,0,0,0.0,0.0
342.5,0,0,0.0,0.0
343.5,0,0,0.0,0.0
344.5,0,0,0.0,0.0
345.5,0,0,0.0,0.0
346.5,0,0,0.0,0.0
347.5,0,0,0.0,0.0
348.5,0,0,0.0,0.0
349.5,0,0,0.0,0.0
350.5,0,0,0.0,0.0
351.5,0,0,0.0,0.0
352.5,0,0,0.0,0.0
353.5,0,0,0.0,0.0
354.5,0,0,0.0,0.0
355.5,0,0,0.0,0.0
356.5,0,0,0.0,0.0
357.5,0,0,0.0,0.0
358.5,0,0,0.0,0.0
359.5,0,0,0.0,0.0
360.5,0,0,0.0,0.0
361.5,0,0,0.0,0.0
362.5,0,0,0.0,0.0
363.5,0,0,0.0,0.0
364.5,0,0,0.0,0.0
365.5,0,0,0.0,0.0
366.5,0,0,0.0,0.0
367.5,0,0,0.0,0.0
368.5,0,0,0.0,0.0
369.5,0,0,0.0,0.0
370.5,0,0,0.0,0.0
371.5,0,0,0.0,0.0
372.5,0,0,0.0,0.0
373.5,0,0,0.0,0.0
374.5,0,0,0.0,0.0
375.5,0,0,0.0,0.0
376.5,0,0,0.0,0.0
377.5,0,0,0.0,0.0
378.5,0,0,0.0,0.0
379.5,0,0,0.0,0.0
380.5,0,0,0.0,0.0
381.5,0,0,0.0,0.0
382.5,0,0,0.0,0.0
383.5,0,0,0.0,0.0
384.5,0,0,0.0,0.0
385.5,0,0,0.0,0.0
386.5,0,0,0.0,0.0
387.5,0,0,0.0,0.0
388.5,0,0,0.0,0.0
389.5,0,0,0.0,0.0
390.5,0,0,0.0,0.0
391.5,0,0,0.0,0.0
392.5,0,0,0.0,0.0
393.5,0,0,0.0,0.0
394.5,0,0,0.0,0.0
395.5,0,0,0.0,0.0
396.5,0,0,0.0,0.0
397.5,0,0,0.0,0.0
398.5,0,0,0.0,0.0
399.5,0,0,0.0,0.0
400.5,0,0,0.0,0.0
401.5,0,0,0.0,0.0
402.5,0,0,0.0,0.0
403.5,0,0,0.0,0.0
404.5,0,0,0.0,0.0
405.5,0,0,0.0,0.0
406.5,0,0,0.0,0.0
407.5,0,0,0.0,0.0
408.5,0,0,0.0,0.0
409.5,0,0,0.0,0.0
410.5,0,0,0.0,0.0
411.5,0,0,0.0,0.0
412.5,0,0,0.0,0.0
413.5,0,0,0.0,0.0
414.5,0,0,0.0,0.0
415.5,0,0,0.0,0.0
416.5,0,0,0.0,0.0
417.5,0,0,0.0,0.0
418.5,0,0,0.0,0.0
419.5,0,0,0.0,0.0
420.5,0,0,0.0,0.0
421.5,0,0,0.0,0.0
422.5,0,0,0.0,0.0
423.5,0,0,0.0,0.0
424.5,0,0,0.0,0.0
425.5,0,0,0.0,0.0
426.5,0,0,0.0,0.0
427.5,0,0,0.0,0.0
428.5,0,0,0.0,0.0
429.5,0,0,0.0,0.0
430.5,0,0,0.0,0.0
431.5,0,0,0.0,0.0
432.5,0,0,0.0,0.0
433.5,0,0,0.0,0.0
434.5,0,0,0.0,0.0
435.5,0,0,0.0,0.0
436.5,0,0,0.0,0.0
437.5,0,0,0.0,0.0
438.5,0,0,0.0,0.0
439.5,0,0,0.0,0.0
440.5,0,0,0.0,0.0
441.5,0,0,0.0,0.0
442.5,0,0,0.0,0.0
443.5,0,0,0.0,0.0
444.5,0,0,0.0,0.0
445.5,0,0,0.0,0.0
446.5,0,0,0.0,0.0
447.5,0,0,0.0,0.0
448.5,0,0,0.0,0.0
449.5,0,0,0.0,0.0
450.5,0,0,0.0,0.0
451.5,0,0,0.0,0.0
452.5,0,0,0.0,0.0
453.5,0,0,0.0,0.0
454.5,0,0,0.0,0.0
455.5,0,0,0.0,0.0
456.5,0,0,0.0,0.0
457.5,0,0,0.0,0.0
458.5,0,0,0.0,0.0
459.5,0,0,0.0,0.0
460.5,0,0,0.0,0.0
461.5,0,0,0.0,0.0
462.5,0,0,0.0,0.0
463.5,0,0,0.0,0.0
464.5,0,0,0.0,0.0
465.5,0,0,0.0,0.0
466.5,0,0,0.0,0.0
467.5,0,0,0.0,0.0
468.5,0,0,0.0,0.0
469.5,0,0,0.0,0.0
470.5,0,0,0.0,0.0
471.5,0,0,0.0,0.0
472.5,0,0,0.0,0.0
473.5,0,0,0.0,0.0
474.5,0,0,0.0,0.0
475.5,0,0,0.0,0.0
476.5,0,0,0.0,0.0
477.5,0,0,0.0,0.0
478.5,0,0,0.0,0.0
479.5,0,0,0.0,0.0
480.5,0,0,0.0,0.0
481.5,0,0,0.0,0.0
482.5,0,0,0.0,0.0
483.5,0,0,0.0,0.0
484.5,0,0,0.0,0.0
485.5,0,0,0.0,0.0
486.5,0,0,0.0,0.0
487.5,0,0,0.0,0.0
488.5,0,0,0.0,0.0
489.5,0,0,0.0,0.0
490.5,0,0,0.0,0.0
491.5,0,0,0.0,0.0
492.5,0,0,0.0,0.0
493.5,0,0,0.0,0.0
494.5,0,0,0.0,0.0
495.5,0,0,0.0,0.0
496.5,0,0,0.0,0.0
497.5,0,0,0.0,0.0
498.5,0,0,0.0,0.0
499.5,0,0,0.0,0.0
500.5,0,0,0.0,0.0
501.5,0,0,0.0,0.0
502.5,0,0,0.0,0.0
503.5,0,0,0.0,0.0
504.5,0,0,0.0,0.0
505.5,0,0,0.0,0.0
506.5,0,0,0.0,0.0
507.5,0,0,0.0,0.0
508.5,0,0,0.0,0.0
509.5,0,0,0.0,0.0
510.5,0,0,0.0,0.0
511.5,0,0,0.0,0.0
512.5,0,0,0.0,0.0
513.5,0,0,0.0,0.0
514.5,0,0,0.0,0.0
515.5,0,0,0.0,0.0
516.5,0,0,0.0,0.0
517.5,0,0,0.0,0.0
518.5,0,0,0.0,0.0
519.5,0,0,0.0,0.0
520.5,0,0,0.0,0.0
521.5,0,0,0.0,0.0
522.5,0,0,0.0,0.0
523.5,0,0,0.0,0.0
524.5,0,0,0.0,0.0
525.5,0,0,0.0,0.0
526.5,0,0,0.0,0.0
527.5,0,0,0.0,0.0
528.5,0,0,0.0,0.0
529.5,0,0,0.0,0.0
530.5,0,0,0.0,0.0
531.5,0,0,0.0,0.0
532.5,0,0,0.0,0.0
533.5,0,0,0.0,0.0
534.5,0,0,0.0,0.0
535.5,0,0,0.0,0.0
536.5,0,0,0.0,0.0
537.5,0,0,0.0,0.0
538.5,0,0,0.0,0.0
539.5,0,0,0.0,0.0
540.5,0,0,0.0,0.0
541.5,0,0,0.0,0.0
542.5,0,0,0.0,0.0
543.5,0,0,0.0,0.0
544.5,0,0,0.0,0.0
545.5,0,0,0.0,0.0
546.5,0,0,0.0,0.0
547.5,0,0,0.0,0.0
548.5,0,0,0.0,0.0
549.5,0,0,0.0,0.0
550.5,0,0,0.0,0.0
551.5,0,0,0.0,0.0
552.5,0,0,0.0,0.0
553.5,0,0,0.0,0.0
554.5,0,0,0.0,0.0
555.5,0,0,0.0,0.0
556.5,0,0,0.0,0.0
557.5,0,0,0.0,0.0
558.5,0,0,0.0,0.0
559.5,0,0,0.0,0.0
560.5,0,0,0.0,0.0
561.5,0,0,0.0,0.0
562.5,0,0,0.0,0.0
563.5,0,0,0.0,0.0
564.5,0,0,0.0,0.0
565.5,0,0,0.0,0.0
566.5,0,0,0.0,0.0
567.5,0,0,0.0,0.0
568.5,0,0,0.0,0.0
569.5,0,0,0.0,0.0
570.5,0,0,0.0,0.0
571.5,0,0,0.0,0.0
572.5,0,0,0.0,0.0
573.5,0,0,0.0,0.0
574.5,0,0,0.0,0.0
575.5,0,0,0.0,0.0
576.5,0,0,0.0,0.0
577.5,0,0,0.0,0.0
578.5,0,0,0.0,0.0
579.5,0,0,0.0,0.0
580.5,0,0,0.0,0.0
581.5,0,0,0.0,0.0
582.5,0,0,0.0,0.0
583.5,0,0,0.0,0.0
584.5,0,0,0.0,0.0
585.5,0,0,0.0,0.0
586.5,0,0,0.0,0.0
587.5,0,0,0.0,0.0
588.5,0,0,0.0,0.0
589.5,0,0,0.0,0.0
590.5,0,0,0.0,0.0
591.5,0,0,0.0,0.0
592.5,0,0,0.0,0.0
593.5,0,0,0.0,0.0
594.5,0,0,0.0,0.0
595.5,0,0,0.0,0.0
596.5,0,0,0.0,0.0
597.5,0,0,0.0,0.0
598.5,0,0,0.0,0.0
599.5,0,0,0.0,0.0
600.5,0,0,0.0,0.0
601.5,0,0,0.0,0.0
602.5,0,0,0.0,0.0
603.5,0,0,0.0,0.0
604.5,0,0,0.0,0.0
605.5,0,0,0.0,0.0
606.5,0,0,0.0,0.0
607.5,0,0,0.0,0.0
608.5,0,0,0.0,0.0
609.5,0,0,0.0,0.0
610.5,0,0,0.0,0.0
611.5,0,0,0.0,0.0
612.5,0,0,0.0,0.0
613.5,0,0,0.0,0.0
614.5,0,0,0.0,0.0
615.5,0,0,0.0,0.0
616.5,0,0,0.0,0.0
617.5,0,0,0.0,0.0
618.5,0,0,0.0,0.0
619.5,0,0,0.0,0.0
620.5,0,0,0.0,0.0
621.5,0,0,0.0,0.0
622.5,0,0,0.0,0.0
623.5,0,0,0.0,0.0
624.5,0,0,0.0,0.0
625.5,0,0,0.0,0.0
626.5,0,0,0.0,0.0
627.5,0,0,0.0,0.0
628.5,0,0,0.0,0.0
629.5,0,0,0.0,0.0
630.5,0,0,0.0,0.0
631.5,0,0,0.0,0.0
632.5,0,0,0.0,0.0
633.5,0,0,0.0,0.0
634.5,0,0,0.0,0.0
635.5,0,0,0.0,0.0
636.5,0,0,0.0,0.0
637.5,0,0,0.0,0.0
638.5,0,0,0.0,0.0
639.5,0,0,0.0,0.0
640.5,0,0,0.0,0.0
641.5,0,0,0.0,0.0
642.5,0,0,0.0,0.0
643.5,0,0,0.0,0.0
644.5,0,0,0.0,0.0
645.5,0,0,0.0,0.0
646.5,0,0,0.0,0.0
647.5,0,0,0.0,0.0
648.5,0,0,0.0,0.0
649.5,0,0,0.0,0.0
650.5,0,0,0.0,0.0
651.5,0,0,0.0,0.0
652.5,0,0,0.0,0.0
653.5,0,0,0.0,0.0
654.5,0,0,0.0,0.0
655.5,0,0,0.0,0.0
656.5,0,0,0.0,0.0
657.5,0,0,0.0,0.0
658.5,0,0,0.0,0.0
659.5,0,0,0.0,0.0
660.5,0,0,0.0,0.0
661.5,0,0,0.0,0.0
662.5,0,0,0.0,0.0
663.5,0,0,0.0,0.0
664.5,0,0,0.0,0.0
665.5,0,0,0.0,0.0
666.5,0,0,0.0,0.0
667.5,0,0,0.0,0.0
668.5,0,0,0.0,0.0
669.5,0,0,0.0,0.0
670.5,0,0,0.0,0.0
671.5,0,0,0.0,0.0
672.5,0,0,0.0,0.0
673.5,0,0,0.0,0.0
674.5,0,0,0.0,0.0
675.5,0,0,0.0,0.0
676.5,0,0,0.0,0.0
677.5,0,0,0.0,0.0
678.5,0,0,0.0,0.0
679.5,0,0,0.0,0.0
680.5,0,0,0.0,0.0
681.5,0,0,0.0,0.0
682.5,0,0,0.0,0.0
683.5,0,0,0.0,0.0
684.5,0,0,0.0,0.0
685.5,0,0,0.0,0.0
686.5,0,0,0.0,0.0
687.5,0,0,0.0,0.0
688.5,0,0,0.0,0.0
689.5,0,0,0.0,0.0
690.5,0,0,0.0,0.0
691.5,0,0,0.0,0.0
692.5,0,0,0.0,0.0
693.5,0,0,0.0,0.0
694.5,0,0,0.0,0.0
695.5,0,0,0.0,0.0
696.5,0,0,0.0,0.0
697.5,0,0,0.0,0.0
698.5,0,0,0.0,0.0
699.5,0,0,0.0,0.0
700.5,0,0,0.0,0.0
701.5,0,0,0.0,0.0
702.5,0,0,0.0,0.0
703.5,0,0,0.0,0.0
704.5,0,0,0.0,0.0
705.5,0,0,0.0,0.0
706.5,0,0,0.0,0.0
707.5,0,0,0.0,0.0
708.5,0,0,0.0,0.0
709.5,0,0,0.0,0.0
710.5,0,0,0.0,0.0
711.5,0,0,0.0,0.0
712.5,0,0,0.0,0.0
713.5,0,0,0.0,0.0
714.5,0,0,0.0,0.0
715.5,0,0,0.0,0.0
716.5,0,0,0.0,0.0
717.5,0,0,0.0,0.0
718.5,0,0,0.0,0.0
719.5,0,0,0.0,0.0
720.5,0,0,0.0,0.0
721.5,0,0,0.0,0.0
722.5,0,0,0.0,0.0
723.5,0,0,0.0,0.0
724.5,0,0,0.0,0.0
725.5,0,0,0.0,0.0
726.5,0,0,0.0,0.0
727.5,0,0,0.0,0.0
728.5,0,0,0.0,0.0
729.5,0,0,0.0,0.0
730.5,0,0,0.0,0.0
731.5,0,0,0.0,0.0
732.5,0,0,0.0,0.0
733.5,0,0,0.0,0.0
734.5,0,0,0.0,0.0
735.5,0,0,0.0,0.0
736.5,0,0,0.0,0.0
737.5,0,0,0.0,0.0
738.5,0,0,0.0,0.0
739.5,0,0,0.0,0.0
740.5,0,0,0.0,0.0
741.5,0,0,0.0,0.0
742.5,0,0,0.0,0.0
743.5,0,0,0.0,0.0
744.5,0,0,0.0,0.0
745.5,0,0,0.0,0.0
746.5,0,0,0.0,0.0
747.5,0,0,0.0,0.0
748.5,0,0,0.0,0.0
749.5,0,0,0.0,0.0
750.5,0,0,0.0,0.0
751.5,0,0,0.0,0.0
752.5,0,0,0.0,0.0
753.5,0,0,0.0,0.0
754.5,0,0,0.0,0.0
755.5,0,0,0.0,0.0
756.5,0,0,0.0,0.0
757.5,0,0,0.0,0.0
758.5,0,0,0.0,0.0
759.5,0,0,0.0,0.0
760.5,0,0,0.0,0.0
761.5,0,0,0.0,0.0
762.5,0,0,0.0,0.0
763.5,0,0,0.0,0.0
764.5,0,0,0.0,0.0
765.5,0,0,0.0,0.0
766.5,0,0,0.0,0.0
767.5,0,0,0.0,0.0
768.5,0,0,0.0,0.0
769.5,0,0,0.0,0.0
770.5,0,0,0.0,0.0
771.5,0,0,0.0,0.0
772.5,0,0,0.0,0.0
773.5,0,0,0.0,0.0
774.5,0,0,0.0,0.0
775.5,0,0,0.0,0.0
776.5,0,0,0.0,0.0
777.5,0,0,0.0,0.0
778.5,0,0,0.0,0.0
779.5,0,0,0.0,0.0
780.5,0,0,0.0,0.0
781.5,0,0,0.0,0.0
782.5,0,0,0.0,0.0
783.5,0,0,0.0,0.0
784.5,0,0,0.0,0.0
785.5,0,0,0.0,0.0
786.5,0,0,0.0,0.0
787.5,0,0,0.0,0.0
788.5,0,0,0.0,0.0
789.5,0,0,0.0,0.0
790.5,0,0,0.0,0.0
791.5,0,0,0.0,0.0
792.5,0,0,0.0,0.0
793.5,0,0,0.0,0.0
794.5,0,0,0.0,0.0
795.5,0,0,0.0,0.0
796.5,0,0,0.0,0.0
797.5,0,0,0.0,0.0
798.5,0,0,0.0,0.0
799.5,0,0,0.0,0.0
800.5,0,0,0.0,0.0
801.5,0,0,0.0,0.0
802.5,0,0,0.0,0.0
803.5,0,0,0.0,0.0
804.5,0,0,0.0,0.0
805.5,0,0,0.0,0.0
806.5,0,0,0.0,0.0
807.5,0,0,0.0,0.0
808.5,0,0,0.0,0.0
809.5,0,0,0.0,0.0
810.5,0,0,0.0,0.0
811.5,0,0,0.0,0.0
812.5,0,0,0.0,0.0
813.5,0,0,0.0,0.0
814.5,0,0,0.0,0.0
815.5,0,0,0.0,0.0
816.5,0,0,0.0,0.0
817.5,0,0,0.0,0.0
818.5,0,0,0.0,0.0
819.5,0,0,0.0,0.0
820.5,0,0,0.0,0.0
821.5,0,0,0.0,0.0
822.5,0,0,0.0,0.0
823.5,0,0,0.0,0.0
824.5,0,0,0.0,0.0
825.5,0,0,0.0,0.0
826.5,0,0,0.0,0.0
827.5,0,0,0.0,0.0
828.5,0,0,0.0,0.0
829.5,0,0,0.0,0.0
830.5,0,0,0.0,0.0
831.5,0,0,0.0,0.0
832.5,0,0,0.0,0.0
833.5,0,0,0.0,0.0
834.5,0,0,0.0,0.0
835.5,0,0,0.0,0.0
836.5,0,0,0.0,0.0
837.5,0,0,0.0,0.0
838.5,0,0,0.0,0.0
839.5,0,0,0.0,0.0
840.5,0,0,0.0,0.0
841.5,0,0,0.0,0.0
842.5,0,0,0.0,0.0
843.5,0,0,0.0,0.0
844.5,0,0,0.0,0.0
845.5,0,0,0.0,0.0
846.5,0,0,0.0,0.0
847.5,0,0,0.0,0.0
848.5,0,0,0.0,0.0
849.5,0,0,0.0,0.0
850.5,0,0,0.0,0.0
851.5,0,0,0.0,0.0
852.5,0,0,0.0,0.0
853.5,0,0,0.0,0.0
854.5,0,0,0.0,0.0
855.5,0,0,0.0,0.0
856.5,0,0,0.0,0.0
857.5,0,0,0.0,0.0
858.5,0,0,0.0,0.0
859.5,0,0,0.0,0.0
860.5,0,0,0.0,0.0
861.5,0,0,0.0,0.0
862.5,0,0,0.0,0.0
863.5,0,0,0.0,0.0
864.5,0,0,0.0,0.0
865.5,0,0,0.0,0.0
866.5,0,0,0.0,0.0
867.5,0,0,0.0,0.0
868.5,0,0,0.0,0.0
869.5,0,0,0.0,0.0
870.5,0,0,0.0,0.0
871.5,0,0,0.0,0.0
872.5,0,0,0.0,0.0
873.5,0,0,0.0,0.0
874.5,0,0,0.0,0.0
875.5,0,0,0.0,0.0
876.5,0,0,0.0,0.0
877.5,0,0,0.0,0.0
878.5,0,0,0.0,0.0
879.5,0,0,0.0,0.0
880.5,0,0,0.0,0.0
881.5,0,0,0.0,0.0
882.5,0,0,0.0,0.0
883.5,0,0,0.0,0.0
884.5,0,0,0.0,0.0
885.5,0,0,0.0,0.0
886.5,0,0,0.0,0.0
887.5,0,0,0.0,0.0
888.5,0,0,0.0,0.0
889.5,0,0,0.0,0.0
890.5,0,0,0.0,0.0
891.5,0,0,0.0,0.0
892.5,0,0,0.0,0.0
893.5,0,0,0.0,0.0
894.5,0,0,0.0,0.0
895.5,0,0,0.0,0.0
896.5,0,0,0.0,0.0
897.5,0,0,0.0,0.0
898.5,0,0,0.0,0.0
899.5,0,0,0.0,0.0
900.5,0,0,0.0,0.0
901.5,0,0,0.0,0.0
902.5,0,0,0.0,0.0
903.5,0,0,0.0,0.0
904.5,0,0,0.0,0.0
905.5,0,0,0.0,0.0
906.5,0,0,0.0,0.0
907.5,0,0,0.0,0.0
908.5,0,0,0.0,0.0
909.5,0,0,0.0,0.0
910.5,0,0,0.0,0.0
911.5,0,0,0.0,0.0
912.5,0,0,0.0,0.0
913.5,0,0,0.0,0.0
914.5,0,0,0.0,0.0
915.5,0,0,0.0,0.0
916.5,0,0,0.0,0.0
917.5,0,0,0.0,0.0
918.5,0,0,0.0,0.0
919.5,0,0,0.0,0.0
920.5,0,0,0.0,0.0
921.5,0,0,0.0,0.0
922.5,0,0,0.0,0.0
923.5,0,0,0.0,0.0
924.5,0,0,0.0,0.0
925.5,0,0,0.0,0.0
926.5,0,0,0.0,0.0
927.5,0,0,0.0,0.0
928.5,0,0,0.0,0.0
929.5,0,0,0.0,0.0
930.5,0,0,0.0,0.0
931.5,0,0,0.0,0.0
932.5,0,0,0.0,0.0
933.5,0,0,0.0,0.0
934.5,0,0,0.0,0.0
935.5,0,0,0.0,0.0
936.5,0,0,0.0,0.0
937.5,0,0,0.0,0.0
938.5,0,0,0.0,0.0
939.5,0,0,0.0,0.0
940.5,0,0,0.0,0.0
941.5,0,0,0.0,0.0
942.5,0,0,0.0,0.0
943.5,0,0,0.0,0.0
944.5,0,0,0.0,0.0
945.5,0,0,0.0,0.0
946.5,0,0,0.0,0.0
947.5,0,0,0.0,0.0
948.5,0,0,0.0,0.0
949.5,0,0,0.0,0.0
950.5,0,0,0.0,0.0
951.5,0,0,0.0,0.0
952.5,0,0,0.0,0.0
953.5,0,0,0.0,0.0
954.5,0,0,0.0,0.0
955.5,0,0,0.0,0.0
956.5,0,0,0.0,0.0
957.5,0,0,0.0,0.0
958.5,0,0,0.0,0.0
959.5,0,0,0.0,0.0
960.5,0,0,0.0,0.0
961.5,0,0,0.0,0.0
962.5,0,0,0.0,0.0
963.5,0,0,0.0,0.0
964.5,0,0,0.0,0.0
965.5,0,0,0.0,0.0
966.5,0,0,0.0,0.0
967.5,0,0,0.0,0.0
968.5,0,0,0.0,0.0
969.5,0,0,0.0,0.0
970.5,0,0,0.0,0.0
971.5,0,0,0.0,0.0
972.5,0,0,0.0,0.0
973.5,0,0,0.0,0.0
974.5,0,0,0.0,0.0
975.5,0,0,0.0,0.0
976.5,0,0,0.0,0.0
977.5,0,0,0.0,0.0
978.5,0,0,0.0,0.0
979.5,0,0,0.0,0.0
980.5,0,0,0.0,0.0
981.5,0,0,0.0,0.0
982.5,0,0,0.0,0.0
983.5,0,0,0.0,0.0
984.5,0,0,0.0,0.0
985.5,0,0,0.0,0.0
986.5,0,0,0.0,0.0
987.5,0,0,0.0,0.0
988.5,0,0,0.0,0.0
989.5,0,0,0.0,0.0
990.5,0,0,0.0,0.0
991.5,0,0,0.0,0.0
992.5,0,0,0.0,0.0
993.5,0,0,0.0,0.0
994.5,0,0,0.0,0.0
995.5,0,0,0.0,0.0
996.5,0,0,0.0,0.0
997.5,0,0,0.0,0.0
998.5,0,0,0.0,0.0
999.5,0,0,0.0,0.0
1000.5,0,0,0.0,0.0
1001.5,0,0,0.0,0.0
1002.5,0,0,0.0,0.0
1003.5,0,0,0.0,0.0
1004.5,0,0,0.0,0.0
1005.5,0,0,0.0,0.0
1006.5,0,0,0.0,0.0
1007.5,0,0,0.0,0.0
1008.5,0,0,0.0,0.0
1009.5,0,0,0.0,0.0
1010.5,0,0,0.0,0.0
1011.5,0,0,0.0,0.0
1012.5,0,0,0.0,0.0
1013.5,0,0,0.0,0.0
1014.5,0,0,0.0,0.0
1015.5,0,0,0.0,0.0
1016.5,0,0,0.0,0.0
1017.5,0,0,0.0,0.0
1018.5,0,0,0.0,0.0
1019.5,0,0,0.0,0.0
1020.5,0,0,0.0,0.0
1021.5,0,0,0.0,0.0
1022.5,0,0,0.0,0.0
1023.5,0,0,0.0,0.0
1024.5,0,0,0.0,0.0
1025.5,0,0,0.0,0.0
1026.5,0,0,0.0,0.0
1027.5,0,0,0.0,0.0
1028.5,0,0,0.0,0.0
1029.5,0,0,0.0,0.0
1030.5,0,0,0.0,0.0
1031.5,0,0,0.0,0.0
1032.5,0,0,0.0,0.0
1033.5,0,0,0.0,0.0
1034.5,0,0,0.0,0.0
1035.5,0,0,0.0,0.0
1036.5,0,0,0.0,0.0
1037.5,0,0,0.0,0.0
1038.5,0,0,0.0,0.0
1039.5,0,0,0.0,0.0
1040.5,0,0,0.0,0.0
1041.5,0,0,0.0,0.0
1042.5,0,0,0.0,0.0
1043.5,0,0,0.0,0.0
1044.5,0,0,0.0,0.0
1045.5,0,0,0.0,0.0
1046.5,0,0,0.0,0.0
1047.5,0,0,0.0,0.0
1048.5,0,0,0.0,0.0
1049.5,0,0,0.0,0.0
1050.5,0,0,0.0,0.0
1051.5,0,0,0.0,0.0
1052.5,0,0,0.0,0.0
1053.5,0,0,0.0,0.0
1054.5,0,0,0.0,0.0
1055.5,0,0,0.0,0.0
1056.5,0,0,0.0,0.0
1057.5,0,0,0.0,0.0
1058.5,0,0,0.0,0.0
1059.5,0,0,0.0,0.0
1060.5,0,0,0.0,0.0
1061.5,0,0,0.0,0.0
1062.5,0,0,0.0,0.0
1063.5,0,0,0.0,0.0
1064.5,0,0,0.0,0.0
1065.5,0,0,0.0,0.0
1066.5,0,0,0.0,0.0
1067.5,0,0,0.0,0.0
1068.5,0,0,0.0,0.0
1069.5,0,0,0.0,0.0
1070.5,0,0,0.0,0.0
1071.5,0,0,0.0,0.0
1072.5,0,0,0.0,0.0
1073.5,0,0,0.0,0.0
1074.5,0,0,0.0,0.0
1075.5,0,0,0.0,0.0
1076.5,0,0,0.0,0.0
1077.5,0,0,0.0,0.0
1078.5,0,0,0.0,0.0
1079.5,0,0,0.0,0.0
1080.5,0,0,0.0,0.0
1081.5,0,0,0.0,0.0
1082.5,0,0,0.0,0.0
1083.5,0,0,0.0,0.0
1084.5,0,0,0.0,0.0
1085.5,0,0,0.0,0.0
1086.5,0,0,0.0,0.0
1087.5,0,0,0.0,0.0
1088.5,0,0,0.0,0.0
1089.5,0,0,0.0,0.0
1090.5,0,0,0.0,0.0
1091.5,0,0,0.0,0.0
1092.5,0,0,0.0,0.0
1093.5,0,0,0.0,0.0
1094.5,0,0,0.0,0.0
1095.5,0,0,0.0,0.0
1096.5,0,0,0.0,0.0
1097.5,0,0,0.0,0.0
1098.5,0,0,0.0,0.0
1099.5,0,0,0.0,0.0
1100.5,0,0,0.0,0.0
1101.5,0,0,0.0,0.0
1102.5,0,0,0.0,0.0
1103.5,0,0,0.0,0.0
1104.5,0,0,0.0,0.0
1105.5,0,0,0.0,0.0
1106.5,0,0,0.0,0.0
1107.5,0,0,0.0,0.0
1108.5,0,0,0.0,0.0
1109.5,0,0,0.0,0.0
1110.5,0,0,0.0,0.0
1111.5,0,0,0.0,0.0
1112.5,0,0,0.0,0.0
1113.5,0,0,0.0,0.0
1114.5,0,0,0.0,0.0
1115.5,0,0,0.0,0.0
1116.5,0,0,0.0,0.0
1117.5,0,0,0.0,0.0
1118.5,0,0,0.0,0.0
1119.5,0,0,0.0,0.0
1120.5,0,0,0.0,0.0
1121.5,0,0,0.0,0.0
1122.5,0,0,0.0,0.0
1123.5,0,0,0.0,0.0
1124.5,0,0,0.0,0.0
1125.5,0,0,0.0,0.0
1126.5,0,0,0.0,0.0
1127.5,0,0,0.0,0.0
1128.5,0,0,0.0,0.0
1129.5,0,0,0.0,0.0
1130.5,0,0,0.0,0.0
1131.5,0,0,0.0,0.0
1132.5,0,0,0.0,0.0
1133.5,0,0,0.0,0.0
1134.5,0,0,0.0,0.0
1135.5,0,0,0.0,0.0
1136.5,0,0,0.0,0.0
1137.5,0,0,0.0,0.0
1138.5,0,0,0.0,0.0
1139.5,0,0,0.0,0.0
1140.5,0,0,0.0,0.0
1141.5,0,0,0.0,0.0
1142.5,0,0,0.0,0.0
1143.5,0,0,0.0,0.0
1144.5,0,0,0.0,0.0
1145.5,0,0,0.0,0.0
1146.5,0,0,0.0,0.0
1147.5,0,0,0.0,0.0
1148.5,0,0,0.0,0.0
1149.5,0,0,0.0,0.0
1150.5,0,0,0.0,0.0
1151.5,0,0,0.0,0.0
1152.5,0,0,0.0,0.0
1153.5,0,0,0.0,0.0
1154.5,0,0,0.0,0.0
1155.5,0,0,0.0,0.0
1156.5,0,0,0.0,0.0
1157.5,0,0,0.0,0.0
1158.5,0,0,0.0,0.0
1159.5,0,0,0.0,0.0
1160.5,0,0,0.0,0.0
1161.5,0,0,0.0,0.0
1162.5,0,0,0.0,0.0
1163.5,0,0,0.0,0.0
1164.5,0,0,0.0,0.0
1165.5,0,0,0.0,0.0
1166.5,0,0,0.0,0.0
1167.5,0,0,0.0,0.0
1168.5,0,0,0.0,0.0
1169.5,0,0,0.0,0.0
1170.5,0,0,0.0,0.0
1171.5,0,0,0.0,0.0
1172.5,0,0,0.0,0.0
1173.5,0,0,0.0,0.0
1174.5,0,0,0.0,0.0
1175.5,0,0,0.0,0.0
1176.5,0,0,0.0,0.0
1177.5,1,0,0.00012205541315757354,0.0


==> data/no_dist_change/c2/pattern_hist.csv <==
pattern,count
periodical,73206
forward,24950
fan out,15989
fan in,15972
mutual,15568
single,12585
bipartite (sar),177
fan out (sar),104
fan in (sar),61


==> data/no_dist_change/c2/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.10807025105053335,1.0,1.5683918051903472,1,0.38957816377171217,1.0,0.1697280220975651
2,0.10174909312933232,2.0,0.39730264413491084,2,0.09181141439205956,2.0,0.08697977913021579
7,0.09309341665768775,3.0,0.1779462944299832,10,0.03722084367245657,3.0,0.05882786224519526
6,0.09126171748733973,4.0,0.10064410596524016,14,0.03722084367245657,4.0,0.0445741480048135
8,0.07703911216463744,5.0,0.06468624846720035,4,0.034739454094292806,5.0,0.03594313689323247
9,0.05929677118126639,6.0,0.04507708664191942,18,0.034739454094292806,6.0,0.03014725795748992
4,0.056674927270768234,7.0,0.03321512380300084,9,0.03225806451612903,7.0,0.025982411569342712
5,0.044463599468448085,8.0,0.025495012970774333,12,0.02729528535980149,8.0,0.02284271919546423
10,0.04216499658801135,9.0,0.020189396295346797,16,0.02481389578163772,9.0,0.02038978203817363
11,0.03404805516646913,10.0,0.01638622279849738,15,0.022332506203473945,10.0,0.018419622579607737
12,0.029199439715547892,11.0,0.013566910241024618,3,0.022332506203473945,11.0,0.016801908190532643
13,0.027762812915274934,12.0,0.011418859530804234,11,0.019851116625310174,12.0,0.015449433783048435
14,0.023883920554537946,13.0,0.009744506338110043,5,0.019851116625310174,13.0,0.014301627444398158
15,0.019897281183780483,14.0,0.008414005013625448,22,0.017369727047146403,14.0,0.01331509312158663
16,0.017814172323384694,15.0,0.007339159881620586,7,0.017369727047146403,15.0,0.012457918731886342
17,0.015192328412886542,16.0,0.006458358193419125,8,0.01488833746898263,16.0,0.011706108666092344
1,0.014869087382825127,17.0,0.005727500557520843,21,0.01488833746898263,17.0,0.011041269372314788
18,0.014330352332722767,18.0,0.005114347387612979,20,0.01240694789081886,18.0,0.010449062660814605
19,0.011995833782279208,19.0,0.004594886024810133,19,0.01240694789081886,19.0,0.00991814503453109
20,0.010990195022088136,20.0,0.004150933219417484,23,0.009925558312655087,20.0,0.009439423636924599
21,0.00966131523183565,21.0,0.003768515099490593,17,0.009925558312655087,21.0,0.009005523717943498
23,0.00685989297130338,22.0,0.0034367492189529172,26,0.009925558312655087,22.0,0.00861040060043013
24,0.006536651941241964,23.0,0.003147058377870502,25,0.009925558312655087,23.0,0.00824905235562859
22,0.006249326581187372,24.0,0.002892608256164059,30,0.007444168734491315,24.0,0.007917303940323977
25,0.005351434831016772,25.0,0.0026678988801860986,6,0.007444168734491315,25.0,0.00761164287287233
27,0.004704952770893941,26.0,0.002468463633327039,13,0.007444168734491315,26.0,0.007329092632690438
26,0.004669037100887117,27.0,0.0022906446244147366,24,0.007444168734491315,27.0,0.007067114045915949
28,0.0036993140107028696,28.0,0.002131423046597771,44,0.007444168734491315,28.0,0.006823527691544785
29,0.0036274826706892216,29.0,0.0019882896593082784,28,0.004962779156327543,29.0,0.006596452276633015
33,0.003052831950580038,30.0,0.0018591449005580817,32,0.004962779156327543,30.0,0.006384255271052246
31,0.003016916280573214,31.0,0.0017422211264265868,39,0.004962779156327543,31.0,0.0061855130459063925
32,0.00298100061056639,32.0,0.001636021546736131,37,0.0024813895781637717,32.0,0.005998978446032478
30,0.0026936752505117983,33.0,0.001539271881085559,56,0.0024813895781637717,33.0,0.00582355422677875
41,0.0021549402004094388,34.0,0.0014508817938582864,122,0.0024813895781637717,34.0,0.005658271153181217
34,0.0019394461803684947,35.0,0.001369913910592624,38,0.0024813895781637717,35.0,0.005502269833300494
35,0.0017239521603275509,36.0,0.0012955587585950848,43,0.0024813895781637717,36.0,0.005354785562946106
42,0.001616205150307079,37.0,0.0012271143713831608,35,0.0024813895781637717,37.0,0.0052151356146747
36,0.001508458140286607,38.0,0.0011639695904519579,34,0.0024813895781637717,38.0,0.005082708522868814
60,0.0013647954602593112,39.0,0.0011055903175327553,141,0.0024813895781637717,39.0,0.004956955008275139
37,0.0013647954602593112,40.0,0.0010515081360692603,46,0.0024813895781637717,40.0,0.004837380256421538
115,0.0012929641202456632,41.0,0.0010013108463920856,47,0.0024813895781637717,41.0,0.004723537319832748
61,0.0012570484502388392,42.0,0.0009546345553037603,,,42.0,0.004615021457613995
43,0.0012211327802320153,43.0,0.0009111570349452777,,,43.0,0.004511465260517361
40,0.0012211327802320153,44.0,0.0008705921233456515,,,44.0,0.004412534437110101
38,0.0011133857702115434,45.0,0.0008326849839699834,,,45.0,0.004317924158687059
116,0.0010415544301978954,46.0,0.0007972080768575093,,,46.0,0.004227355878298745
48,0.0010056387601910714,47.0,0.0007639577218065241,,,47.0,0.004140574553613108
44,0.0010056387601910714,48.0,0.0007327511561952958,,,48.0,0.004057346214995137
39,0.0009697230901842474,49.0,0.0007034240076986237,,,49.0,0.003977455829719463
45,0.0008978917501705994,50.0,0.0006758281163384826,,,50.0,0.003900705421052653
49,0.0008619760801637754,51.0,0.0006498296517385868,,,51.0,0.0038269124073881844
62,0.0008260604101569515,52.0,0.000625307480711222,,,52.0,0.003755908131951603
63,0.0008260604101569515,53.0,0.0006021517478362273,,,53.0,0.0036875365580253394
46,0.0008260604101569515,54.0,0.000580262637844466,,,54.0,0.0036216531083386344
114,0.0006105663901160076,55.0,0.0005595492936642927,,,55.0,0.003558123630361343
59,0.0006105663901160076,56.0,0.0005399288681444034,,,56.0,0.003496823471838426
47,0.0006105663901160076,57.0,0.0005213256909002061,,,57.0,0.0034376366530911966
68,0.0005387350501023597,58.0,0.000503670534578831,,,58.0,0.003380455124462208
117,0.0005028193800955357,59.0,0.00048689996720819375,,,59.0,0.0033251780988501666
123,0.0005028193800955357,60.0,0.00047095577927482,,,60.0,0.0032717114506161833
51,0.0005028193800955357,61.0,0.00045578447583325185,,,61.0,0.003219967173281375
64,0.0004309880400818877,62.0,0.0004413368253431919,,,62.0,0.0031698628894098486
127,0.0004309880400818877,63.0,0.0004275674581048988,,,63.0,0.0031213214069064376
58,0.00039507237007506375,64.0,0.00041443450815599296,,,64.0,0.0030742703166769278
67,0.00039507237007506375,65.0,0.0004018992933342282,,,65.0,0.003028641627217712
57,0.00039507237007506375,66.0,0.0003899260289259095,,,66.0,0.0029843714322369216
73,0.00039507237007506375,67.0,0.0003784815709290213,,,67.0,0.002941399607872574
52,0.0003591567000682398,68.0,0.00036753518548073553,,,68.0,0.002899669536475639
50,0.0003232410300614158,69.0,0.0003570583414448054,,,69.0,0.0028591278542760084
71,0.0003232410300614158,70.0,0.00034702452353708275,,,70.0,0.002819724220554574
118,0.0003232410300614158,71.0,0.00033740906369669326,,,71.0,0.0027814111062113324
55,0.0003232410300614158,72.0,0.0003281889886943779,,,72.0,0.002744143599852875
121,0.0003232410300614158,73.0,0.0003193428822149191,,,73.0,0.0027078792297274452
124,0.0003232410300614158,74.0,0.00031085075986310017,,,74.0,0.0026725778000157054
54,0.00028732536005459183,75.0,0.00030269395572709017,,,75.0,0.0026382012401438308
119,0.00028732536005459183,76.0,0.00029485501929351596,,,76.0,0.002604713465925301
70,0.00028732536005459183,77.0,0.0002873176216482096,,,77.0,0.002572080251461271
56,0.00025140969004776786,78.0,0.0002800664700185739,,,78.0,0.0025402691108386746
120,0.00025140969004776786,79.0,0.00027308722982015665,,,79.0,0.0025092491887621217
66,0.00025140969004776786,80.0,0.00026636645346344857,,,80.0,0.002478991159341673
69,0.00025140969004776786,81.0,0.00025989151525890135,,,81.0,0.0024494671323350807
53,0.00025140969004776786,82.0,0.0002536505518302293,,,82.0,0.002420650566211235
72,0.00025140969004776786,83.0,0.00024763240750950776,,,83.0,0.0023925161874623195
130,0.00021549402004094386,84.0,0.0002418265842435384,,,84.0,0.0023650399156464955
125,0.00021549402004094386,85.0,0.00023622319559037571,,,85.0,0.002338198793691467
77,0.0001795783500341199,86.0,0.00023081292442863122,,,86.0,0.0023119709230328147
65,0.0001795783500341199,87.0,0.00022558698404090551,,,87.0,0.00228633540319998
76,0.0001795783500341199,88.0,0.00022053708226706475,,,88.0,0.002261272275497834
132,0.0001795783500341199,89.0,0.00021565538845361206,,,89.0,0.002236762470463276
75,0.0001795783500341199,90.0,0.0002109345029525702,,,90.0,0.0022127877588046857
122,0.0001795783500341199,91.0,0.0002063674289474944,,,91.0,0.0021893307055576108
126,0.0001795783500341199,92.0,0.0002019475464058265,,,92.0,0.0021663746272131876
79,0.0001795783500341199,93.0,0.00019766858797608724,,,93.0,0.00214390355159662
74,0.00014366268002729592,94.0,0.00019352461666565375,,,94.0,0.0021219021802919287
102,0.00014366268002729592,95.0,0.0001895100051503152,,,95.0,0.0021003558534262736
135,0.00014366268002729592,96.0,0.0001856194165806496,,,96.0,0.002079250516642631
98,0.00014366268002729592,97.0,0.00018184778676269534,,,97.0,0.002058572690103675
136,0.00014366268002729592,98.0,0.0001781903076015633,,,98.0,0.0020383094393824973
113,0.00014366268002729592,99.0,0.00017464241170668594,,,99.0,0.00201844834810739
92,0.00014366268002729592,100.0,0.00017119975806645322,,,100.0,0.001998977492238522
100,0.00014366268002729592,101.0,0.00016785821870814727,,,101.0,0.001979885415863953
80,0.00014366268002729592,102.0,0.00016461386626645568,,,102.0,0.0019611611084112313
108,0.00010774701002047193,103.0,0.00016146296239050116,,,103.0,0.0019427939831788417
84,0.00010774701002047193,104.0,0.00015840194692534555,,,104.0,0.0019247738570991014
111,0.00010774701002047193,105.0,0.00015542742780937929,,,105.0,0.0019070909316508116
86,0.00010774701002047193,106.0,0.00015253617163394728,,,106.0,0.001889735774846112
133,0.00010774701002047193,107.0,0.00014972509481604433,,,107.0,0.0018726993042216021
101,0.00010774701002047193,108.0,0.00014699125533898408,,,108.0,0.0018559727707689643
85,0.00010774701002047193,109.0,0.0001443318450196424,,,109.0,0.0018395477437450451
103,7.183134001364796e-05,110.0,0.0001417441822642427,,,110.0,0.0018234160963057086
154,7.183134001364796e-05,111.0,0.0001392257052777131,,,111.0,0.0018075699919117613
87,7.183134001364796e-05,112.0,0.00013677396569443728,,,112.0,0.0017920018714589383
140,7.183134001364796e-05,113.0,0.00013438662260076715,,,113.0,0.0017767044410873132
128,7.183134001364796e-05,114.0,0.00013206143692199004,,,114.0,0.00176167066062862
89,7.183134001364796e-05,115.0,0.00012979626614856575,,,115.0,0.0017468937326528457
105,7.183134001364796e-05,116.0,0.00012758905937839137,,,116.0,0.0017323670920781154
83,7.183134001364796e-05,117.0,0.00012543785265362666,,,117.0,0.001718084396310325
78,7.183134001364796e-05,118.0,0.00012334076457224232,,,118.0,0.0017040395158812586
82,7.183134001364796e-05,119.0,0.00012129599215594143,,,119.0,0.0016902265255560097
107,7.183134001364796e-05,120.0,0.00011930180695747431,,,120.0,0.0016766396958824631
137,7.183134001364796e-05,121.0,0.0001173565513916213,,,121.0,0.0016632734851573915
112,7.183134001364796e-05,122.0,0.00011545863527527046,,,122.0,0.0016501225317853817
95,7.183134001364796e-05,123.0,0.00011360653256307792,,,123.0,0.0016371816470083407
179,7.183134001364796e-05,124.0,0.0001117987782661724,,,124.0,0.0016244458079847715
138,7.183134001364796e-05,125.0,0.0001100339655422638,,,125.0,0.0016119101511993187
145,3.591567000682398e-05,126.0,0.00010831074294634076,,,126.0,0.0015995699661843354
162,3.591567000682398e-05,127.0,0.00010662781183190532,,,127.0,0.001587420689536354
161,3.591567000682398e-05,128.0,0.00010498392389339466,,,128.0,0.0015754578992114104
146,3.591567000682398e-05,129.0,0.00010337787884108791,,,129.0,0.0015636773090841709
157,3.591567000682398e-05,130.0,0.00010180852220039624,,,130.0,0.0015520747637567216
143,3.591567000682398e-05,131.0,0.00010027474322798634,,,131.0,0.0015406462336037489
88,3.591567000682398e-05,132.0,9.877547293769998e-05,,,132.0,0.0015293878100416344
183,3.591567000682398e-05,133.0,9.730968222970558e-05,,,133.0,0.001518295701009742
199,3.591567000682398e-05,134.0,9.587638011675607e-05,,,134.0,0.0015073662266528595
131,3.591567000682398e-05,135.0,9.447461204183321e-05,,,135.0,0.0014965958151944257
173,3.591567000682398e-05,136.0,9.310345828183484e-05,,,136.0,0.0014859809989907645
273,3.591567000682398e-05,137.0,9.176203243231106e-05,,,137.0,0.001475518410757124
90,3.591567000682398e-05,138.0,9.044947996857851e-05,,,138.0,0.0014652047799568544
1178,3.591567000682398e-05,139.0,8.916497687884289e-05,,,139.0,0.0014550369293455422
96,3.591567000682398e-05,140.0,8.790772836523946e-05,,,140.0,0.0014450117716623954
172,3.591567000682398e-05,141.0,8.667696760896057e-05,,,141.0,0.001435126306461608
99,3.591567000682398e-05,142.0,8.547195459588073e-05,,,142.0,0.0014253776170768298
233,3.591567000682398e-05,143.0,8.429197499931449e-05,,,143.0,0.0014157628677122672
212,3.591567000682398e-05,144.0,8.313633911675148e-05,,,144.0,0.0014062793006542817
289,3.591567000682398e-05,145.0,8.200438085760791e-05,,,145.0,0.0013969242335977047
81,3.591567000682398e-05,146.0,8.089545677921502e-05,,,146.0,0.0013876950570813902
139,3.591567000682398e-05,147.0,7.980894516843427e-05,,,147.0,0.0013785892320278329
147,3.591567000682398e-05,148.0,7.874424516644753e-05,,,148.0,0.0013696042873819535
129,3.591567000682398e-05,149.0,7.770077593441667e-05,,,149.0,0.0013607378178444125
253,3.591567000682398e-05,150.0,7.667797585784575e-05,,,150.0,0.0013519874816950675
160,3.591567000682398e-05,151.0,7.567530178760655e-05,,,151.0,0.0013433509987024136
168,3.591567000682398e-05,152.0,7.469222831570878e-05,,,152.0,0.0013348261481150657
109,3.591567000682398e-05,153.0,7.37282470840085e-05,,,153.0,0.0013264107667315497
,,154.0,7.278286612415294e-05,,,154.0,0.00131810274704486
,,155.0,7.185560922715888e-05,,,155.0,0.0013099000354584245
,,156.0,7.094601534111291e-05,,,156.0,0.0013018006305702853
,,157.0,7.005363799556881e-05,,,157.0,0.0012938025815224742
,,158.0,6.917804475129765e-05,,,158.0,0.0012859039864127043
,,159.0,6.831881667412182e-05,,,159.0,0.0012781029907656494
,,160.0,6.747554783163574e-05,,,160.0,0.0012703977860612187
,,161.0,6.66478448116818e-05,,,161.0,0.0012627866083173595
,,162.0,6.583532626151314e-05,,,162.0,0.0012552677367250417
,,163.0,6.503762244663366e-05,,,163.0,0.0012478394923331987
,,164.0,6.425437482836039e-05,,,164.0,0.0012405002367814988
,,165.0,6.348523565920514e-05,,,165.0,0.001233248371078932
,,166.0,6.272986759522169e-05,,,166.0,0.0012260823344262838
,,167.0,6.198794332450976e-05,,,167.0,0.0012190006030806733
,,168.0,6.125914521111073e-05,,,168.0,0.0012120016892604056
,,169.0,6.0543164953570124e-05,,,169.0,0.0012050841400884787
,,170.0,5.983970325748046e-05,,,170.0,0.0011982465365731638
,,171.0,5.91484695213539e-05,,,171.0,0.001191487492624143
,,172.0,5.846918153520772e-05,,,172.0,0.001184805654102772
,,173.0,5.780156519127805e-05,,,173.0,0.0011781996979050875
,,174.0,5.714535420630704e-05,,,174.0,0.001171668331076251
,,175.0,5.650028985487712e-05,,,175.0,0.0011652102899551802
,,176.0,5.586612071329282e-05,,,176.0,0.0011588243393481678
,,177.0,5.524260241353603e-05,,,177.0,0.001152509271730352
,,178.0,5.4629497406843966e-05,,,178.0,0.0011462639064739484
,,179.0,5.402657473648232e-05,,,179.0,0.0011400870891021958
,,180.0,5.343360981930684e-05,,,180.0,0.001133977690568032
,,181.0,5.285038423572685e-05,,,181.0,0.0011279346065565363
,,182.0,5.227668552770342e-05,,,182.0,0.0011219567568102377
,,183.0,5.171230700443256e-05,,,183.0,0.001116043084476414
,,184.0,5.1157047555381025e-05,,,184.0,0.0011101925554755515
,,185.0,5.061071147035859e-05,,,185.0,0.0011044041578901656
,,186.0,5.007310826632535e-05,,,186.0,0.0010986769013732257
,,187.0,4.9544052520647525e-05,,,187.0,0.001093009816575447
,,188.0,4.902336371052883e-05,,,188.0,0.0010874019545907558
,,189.0,4.85108660583571e-05,,,189.0,0.0010818523864192557
,,190.0,4.800638838271852e-05,,,190.0,0.0010763602024470536
,,191.0,4.7509763954843086e-05,,,191.0,0.0010709245119423334
,,192.0,4.7020830360256385e-05,,,192.0,0.0010655444425670805
,,193.0,4.653942936542256e-05,,,193.0,0.0010602191399039036
,,194.0,4.6065406789174015e-05,,,194.0,0.001054947766997401
,,195.0,4.559861237873223e-05,,,195.0,0.0010497295039095585
,,196.0,4.513889969013332e-05,,,196.0,0.0010445635472886774
,,197.0,4.46861259728802e-05,,,197.0,0.0010394491099513553
,,198.0,4.4240152058651596e-05,,,198.0,0.0010343854204770606
,,199.0,4.380084225390546e-05,,,199.0,0.0010293717228148595
,,200.0,4.336806423622184e-05,,,200.0,0.0010244072759018714
,,201.0,4.2941688954237025e-05,,,201.0,0.0010194913532930487
,,202.0,4.252159053102755e-05,,,202.0,0.0010146232428018885
,,203.0,4.2107646170808547e-05,,,203.0,0.0010098022461517008
,,204.0,4.1699736068817336e-05,,,204.0,0.0010050276786370755
,,205.0,4.1297743324258334e-05,,,205.0,0.0010002988687951987
,,206.0,4.090155385619111e-05,,,206.0,0.0009956151580866861
,,207.0,4.051105632224828e-05,,,207.0,0.0009909759005856148
,,208.0,4.012614204007505e-05,,,208.0,0.0009863804626784435
,,209.0,3.974670491138649e-05,,,209.0,0.0009818282227715255
,,210.0,3.9372641348543584e-05,,,210.0,0.0009773185710069306
,,211.0,3.9003850203552735e-05,,,211.0,0.0009728509089862998
,,212.0,3.864023269939795e-05,,,212.0,0.0009684246495024705
,,213.0,3.8281692363618235e-05,,,213.0,0.0009640392162786168
,,214.0,3.79281349640469e-05,,,214.0,0.000959694043714662
,,215.0,3.757946844663259e-05,,,215.0,0.0009553885766407247
,,216.0,3.7235602875265286e-05,,,216.0,0.0009511222700773759
,,217.0,3.6896450373533755e-05,,,217.0,0.0009468945890024846
,,218.0,3.656192506834389e-05,,,218.0,0.0009427050081244436
,,219.0,3.623194303533025e-05,,,219.0,0.0009385530116615721
,,220.0,3.5906422245995904e-05,,,220.0,0.0009344380931274994
,,221.0,3.5585282516518317e-05,,,221.0,0.0009303597551223412
,,222.0,3.526844545816151e-05,,,222.0,0.0009263175091294865
,,223.0,3.495583442923712e-05,,,223.0,0.0009223108753178206
,,224.0,3.4647374488559305e-05,,,224.0,0.0009183393823492147
,,225.0,3.434299235034067e-05,,,225.0,0.0009144025671911195
,,226.0,3.404261634047829e-05,,,226.0,0.0009104999749341037
,,227.0,3.3746176354181263e-05,,,227.0,0.0009066311586141887
,,228.0,3.345360381489278e-05,,,228.0,0.000902795679039831
,,229.0,3.316483163446178e-05,,,229.0,0.0008989931046234099
,,230.0,3.287979417452084e-05,,,230.0,0.0008952230112170886
,,231.0,3.259842720902881e-05,,,231.0,0.0008914849819529095
,,232.0,3.2320667887938174e-05,,,232.0,0.0008877786070870047
,,233.0,3.204645470194859e-05,,,233.0,0.0008841034838477927
,,234.0,3.1775727448309896e-05,,,234.0,0.0008804592162880453
,,235.0,3.1508427197638664e-05,,,235.0,0.0008768454151407087
,,236.0,3.124449626171447e-05,,,236.0,0.0008732616976783707
,,237.0,3.0983878162222605e-05,,,237.0,0.000869707687576262
,,238.0,3.0726517600411855e-05,,,238.0,0.0008661830147786943
,,239.0,3.0472360427636666e-05,,,239.0,0.0008626873153688283
,,240.0,3.022135361675439e-05,,,240.0,0.0008592202314416821
,,241.0,2.99734452343494e-05,,,241.0,0.0008557814109802799
,,242.0,2.972858441375683e-05,,,242.0,0.0008523705077348547
,,243.0,2.9486721328859675e-05,,,243.0,0.0008489871811050157
,,244.0,2.9247807168634123e-05,,,244.0,0.0008456310960247973
,,245.0,2.9011794112418686e-05,,,245.0,0.0008423019228505055
,,246.0,2.8778635305883772e-05,,,246.0,0.000838999337251284
,,247.0,2.8548284837679015e-05,,,247.0,0.0008357230201023243
,,248.0,2.8320697716736756e-05,,,248.0,0.0008324726573806421
,,249.0,2.8095829850210482e-05,,,249.0,0.0008292479400633529
,,250.0,2.787363802202818e-05,,,250.0,0.0008260485640283721
,,251.0,2.765407987204096e-05,,,251.0,0.0008228742299574782
,,252.0,2.743711387574819e-05,,,252.0,0.0008197246432416665
,,253.0,2.7222699324581003e-05,,,253.0,0.0008165995138887379
,,254.0,2.7010796306726617e-05,,,254.0,0.0008134985564330553
,,255.0,2.680136568847664e-05,,,255.0,0.000810421489847413
,,256.0,2.6594369096082965e-05,,,256.0,0.0008073680374569575
,,257.0,2.6389768898105624e-05,,,257.0,0.0008043379268551079
,,258.0,2.6187528188237348e-05,,,258.0,0.0008013308898214192
,,259.0,2.598761076859017e-05,,,259.0,0.0007983466622413378
,,260.0,2.5789981133429953e-05,,,260.0,0.0007953849840277976
,,261.0,2.559460445334515e-05,,,261.0,0.0007924455990446078
,,262.0,2.5401446559836577e-05,,,262.0,0.0007895282550315852
,,263.0,2.5210473930315485e-05,,,263.0,0.0007866327035313853
,,264.0,2.502165367349757e-05,,,264.0,0.0007837586998179847
,,265.0,2.4834953515181054e-05,,,265.0,0.0007809060028267748
,,266.0,2.465034178439733e-05,,,266.0,0.0007780743750862223
,,267.0,2.4467787399922992e-05,,,267.0,0.000775263582651058
,,268.0,2.4287259857142633e-05,,,268.0,0.0007724733950369494
,,269.0,2.4108729215251886e-05,,,269.0,0.000769703585156626
,,270.0,2.3932166084790784e-05,,,270.0,0.0007669539292574119
,,271.0,2.3757541615497653e-05,,,271.0,0.000764224206860136
,,272.0,2.358482748447416e-05,,,272.0,0.0007615142006993805
,,273.0,2.3413995884652492e-05,,,273.0,0.0007588236966650359
,,274.0,2.3245019513555802e-05,,,274.0,0.0007561524837451272
,,275.0,2.3077871562343495e-05,,,275.0,0.0007535003539698806
,,276.0,2.2912525705133075e-05,,,276.0,0.0007508671023570005
,,277.0,2.274895608859065e-05,,,277.0,0.0007482525268581218
,,278.0,2.2587137321782342e-05,,,278.0,0.000745656428306415
,,279.0,2.2427044466279224e-05,,,279.0,0.0007430786103653071
,,280.0,2.226865302650849e-05,,,280.0,0.0007405188794782996
,,281.0,2.2111938940343924e-05,,,281.0,0.0007379770448198474
,,282.0,2.1956878569928913e-05,,,282.0,0.0007354529182472798
,,283.0,2.1803448692725418e-05,,,283.0,0.0007329463142537334
,,284.0,2.1651626492782612e-05,,,284.0,0.000730457049922074
,,285.0,2.1501389552218997e-05,,,285.0,0.0007279849448797819
,,286.0,2.135271584291211e-05,,,286.0,0.000725529821254781
,,287.0,2.1205583718389967e-05,,,287.0,0.0007230915036321813
,,288.0,2.1059971905918795e-05,,,288.0,0.0007206698190119221
,,289.0,2.0915859498781485e-05,,,289.0,0.0007182645967672859
,,290.0,2.077322594874166e-05,,,290.0,0.0007158756686042677
,,291.0,2.0632051058688193e-05,,,291.0,0.0007135028685217757
,,292.0,2.04923149754553e-05,,,292.0,0.0007111460327726465
,,293.0,2.0353998182813403e-05,,,293.0,0.0007088049998254527
,,294.0,2.021708149462614e-05,,,294.0,0.0007064796103270854
,,295.0,2.0081546048169042e-05,,,295.0,0.0007041697070660944
,,296.0,1.994737329760554e-05,,,296.0,0.0007018751349367661
,,297.0,1.9814545007616027e-05,,,297.0,0.000699595740903923
,,298.0,1.9683043247175973e-05,,,298.0,0.0006973313739684281
,,299.0,1.9552850383479012e-05,,,299.0,0.0006950818851333776
,,300.0,1.942394907600125e-05,,,300.0,0.000692847127370965
,,301.0,1.929632227070299e-05,,,301.0,0.0006906269555900024
,,302.0,1.9169953194364262e-05,,,302.0,0.0006884212266040835
,,303.0,1.9044825349050686e-05,,,303.0,0.0006862297991003729
,,304.0,1.892092250670617e-05,,,304.0,0.0006840525336090081
,,305.0,1.87982287038692e-05,,,305.0,0.0006818892924730994
,,306.0,1.867672823650946e-05,,,306.0,0.0006797399398193155
,,307.0,1.8556405654981712e-05,,,307.0,0.0006776043415290394
,,308.0,1.8437245759093797e-05,,,308.0,0.0006754823652100837
,,309.0,1.8319233593285965e-05,,,309.0,0.0006733738801689523
,,310.0,1.820235444191852e-05,,,310.0,0.0006712787573836347
,,311.0,1.8086593824665133e-05,,,311.0,0.0006691968694769229
,,312.0,1.7971937492009022e-05,,,312.0,0.0006671280906902376
,,313.0,1.7858371420839442e-05,,,313.0,0.0006650722968579552
,,314.0,1.7745881810145943e-05,,,314.0,0.000663029365382219
,,315.0,1.7634455076807862e-05,,,315.0,0.0006609991752082316
,,316.0,1.7524077851476713e-05,,,316.0,0.0006589816068000098
,,317.0,1.7414736974549112e-05,,,317.0,0.0006569765421165986
,,318.0,1.730641949222797e-05,,,318.0,0.0006549838645887292
,,319.0,1.7199112652669737e-05,,,319.0,0.0006530034590959152
,,320.0,1.70928039022156e-05,,,320.0,0.0006510352119439749
,,321.0,1.6987480881704467e-05,,,321.0,0.0006490790108429707
,,322.0,1.6883131422865806e-05,,,322.0,0.0006471347448855587
,,323.0,1.677974354479032e-05,,,323.0,0.0006452023045257364
,,324.0,1.667730545047653e-05,,,324.0,0.0006432815815579831
,,325.0,1.657580552345144e-05,,,325.0,0.0006413724690967823
,,326.0,1.6475232324463447e-05,,,326.0,0.000639474861556519
,,327.0,1.6375574588245786e-05,,,327.0,0.0006375886546317429
,,328.0,1.6276821220348696e-05,,,328.0,0.0006357137452777934
,,329.0,1.6178961294038738e-05,,,329.0,0.0006338500316917711
,,330.0,1.6081984047263607e-05,,,330.0,0.000631997413293858
,,331.0,1.5985878879680862e-05,,,331.0,0.0006301557907089714
,,332.0,1.5890635349749037e-05,,,332.0,0.000628325065748748
,,333.0,1.5796243171879638e-05,,,333.0,0.0006265051413938517
,,334.0,1.5702692213648594e-05,,,334.0,0.0006246959217765957
,,335.0,1.5609972493065707e-05,,,335.0,0.0006228973121638758
,,336.0,1.5518074175900796e-05,,,336.0,0.0006211092189404054
,,337.0,1.5426987573065088e-05,,,337.0,0.0006193315495922475
,,338.0,1.533670313804667e-05,,,338.0,0.0006175642126906376
,,339.0,1.5247211464398643e-05,,,339.0,0.0006158071178760914
,,340.0,1.515850328327879e-05,,,340.0,0.0006140601758427903
,,341.0,1.5070569461039533e-05,,,341.0,0.0006123232983232418
,,342.0,1.4983400996867005e-05,,,342.0,0.0006105963980732049
,,343.0,1.4896989020468138e-05,,,343.0,0.0006088793888568807
,,344.0,1.4811324789804575e-05,,,344.0,0.0006071721854323569
,,345.0,1.4726399688872398e-05,,,345.0,0.0006054747035373062
,,346.0,1.4642205225526597e-05,,,346.0,0.0006037868598749295
,,347.0,1.4558733029349218e-05,,,347.0,0.0006021085721001423
,,348.0,1.4475974849560232e-05,,,348.0,0.0006004397588059967
,,349.0,1.4393922552970138e-05,,,349.0,0.0005987803395103358
,,350.0,1.4312568121973322e-05,,,350.0,0.0005971302346426756
,,351.0,1.4231903652581313e-05,,,351.0,0.0005954893655313102
,,352.0,1.4151921352494934e-05,,,352.0,0.0005938576543906349
,,353.0,1.4072613539214581e-05,,,353.0,0.0005922350243086835
,,354.0,1.3993972638187664e-05,,,354.0,0.0005906213992348762
,,355.0,1.391599118099247e-05,,,355.0,0.0005890167039679729
,,356.0,1.383866180355757e-05,,,356.0,0.0005874208641442282
,,357.0,1.3761977244415997e-05,,,357.0,0.0005858338062257452
,,358.0,1.3685930342993421e-05,,,358.0,0.0005842554574890216
,,359.0,1.361051403792958e-05,,,359.0,0.0005826857460136882
,,360.0,1.3535721365432188e-05,,,360.0,0.0005811246006714327
,,361.0,1.3461545457662668e-05,,,361.0,0.0005795719511151065
,,362.0,1.3387979541152935e-05,,,362.0,0.0005780277277680114
,,363.0,1.3315016935252619e-05,,,363.0,0.0005764918618133626
,,364.0,1.3242651050606002e-05,,,364.0,0.0005749642851839236
,,365.0,1.3170875387658072e-05,,,365.0,0.000573444930551811
,,366.0,1.3099683535188989e-05,,,366.0,0.0005719337313184649
,,367.0,1.302906916887645e-05,,,367.0,0.0005704306216047837
,,368.0,1.2959026049885247e-05,,,368.0,0.0005689355362414172
,,369.0,1.2889548023483486e-05,,,369.0,0.0005674484107592169
,,370.0,1.2820629017684877e-05,,,370.0,0.0005659691813798415
,,371.0,1.2752263041916542e-05,,,371.0,0.0005644977850065118
,,372.0,1.2684444185711793e-05,,,372.0,0.0005630341592149148
,,373.0,1.261716661742733e-05,,,373.0,0.0005615782422442533
,,374.0,1.2550424582984363e-05,,,374.0,0.0005601299729884375
,,375.0,1.2484212404633144e-05,,,375.0,0.0005586892909874174
,,376.0,1.2418524479740383e-05,,,376.0,0.000557256136418653
,,377.0,1.2353355279599124e-05,,,377.0,0.0005558304500887177
,,378.0,1.228869934826053e-05,,,378.0,0.0005544121734250367
,,379.0,1.2224551301387205e-05,,,379.0,0.0005530012484677534
,,380.0,1.2160905825127502e-05,,,380.0,0.0005515976178617248
,,381.0,1.2097757675010487e-05,,,381.0,0.0005502012248486408
,,382.0,1.2035101674861016e-05,,,382.0,0.0005488120132592683
,,383.0,1.1972932715734607e-05,,,383.0,0.0005474299275058149
,,384.0,1.1911245754871617e-05,,,384.0,0.0005460549125744107
,,385.0,1.1850035814670387e-05,,,385.0,0.000544686914017709
,,386.0,1.1789297981678908e-05,,,386.0,0.0005433258779475982
,,387.0,1.1729027405604667e-05,,,387.0,0.0005419717510280281
,,388.0,1.1669219298342294e-05,,,388.0,0.0005406244804679466
,,389.0,1.160986893301861e-05,,,389.0,0.0005392840140143429
,,390.0,1.1550971643054778e-05,,,390.0,0.0005379502999453986
,,391.0,1.1492522821245148e-05,,,391.0,0.0005366232870637437
,,392.0,1.143451791885252e-05,,,392.0,0.0005353029246898134
,,393.0,1.137695244471942e-05,,,393.0,0.0005339891626553071
,,394.0,1.1319821964395129e-05,,,394.0,0.0005326819512967465
,,395.0,1.126312209927812e-05,,,395.0,0.0005313812414491297
,,396.0,1.1206848525773575e-05,,,396.0,0.0005300869844396828
,,397.0,1.1150996974465723e-05,,,397.0,0.0005287991320817035
,,398.0,1.1095563229304656e-05,,,398.0,0.0005275176366684982
,,399.0,1.1040543126807371e-05,,,399.0,0.0005262424509674093
,,400.0,1.098593255527273e-05,,,400.0,0.000524973528213931
,,401.0,1.0931727454010064e-05,,,401.0,0.0005237108221059144
,,402.0,1.0877923812581182e-05,,,402.0,0.0005224542867978563
,,403.0,1.082451767005546e-05,,,403.0,0.0005212038768952742
,,404.0,1.0771505114277811e-05,,,404.0,0.0005199595474491634
,,405.0,1.0718882281149243e-05,,,405.0,0.0005187212539505367
,,406.0,1.0666645353919792e-05,,,406.0,0.0005174889523250431
,,407.0,1.0614790562493535e-05,,,407.0,0.0005162625989276662
,,408.0,1.0563314182745518e-05,,,408.0,0.0005150421505375004
,,409.0,1.0512212535850307e-05,,,409.0,0.0005138275643526019
,,410.0,1.0461481987621954e-05,,,410.0,0.000512618797984916
,,411.0,1.0411118947865176e-05,,,411.0,0.0005114158094552777
,,412.0,1.0361119869737508e-05,,,412.0,0.0005102185571884843
,,413.0,1.0311481249122215e-05,,,413.0,0.0005090270000084389
,,414.0,1.0262199624011783e-05,,,414.0,0.0005078410971333649
,,415.0,1.0213271573901756e-05,,,415.0,0.0005066608081710889
,,416.0,1.0164693719194742e-05,,,416.0,0.0005054860931143903
,,417.0,1.0116462720614369e-05,,,417.0,0.0005043169123364186
,,418.0,1.0068575278629039e-05,,,418.0,0.0005031532265861756
,,419.0,1.0021028132885252e-05,,,419.0,0.0005019949969840623
,,420.0,9.973818061650351e-06,,,420.0,0.0005008421850174877
,,421.0,9.926941881264493e-06,,,421.0,0.0004996947525365423
,,422.0,9.880396445601664e-06,,,422.0,0.0004985526617497296
,,423.0,9.834178645539599e-06,,,423.0,0.0004974158752197614
,,424.0,9.788285408438408e-06,,,424.0,0.0004962843558594084
,,425.0,9.742713697627753e-06,,,425.0,0.0004951580669274121
,,426.0,9.697460511902422e-06,,,426.0,0.0004940369720244526
,,427.0,9.652522885026154e-06,,,427.0,0.0004929210350891727
,,428.0,9.607897885243517e-06,,,428.0,0.0004918102203942579
,,429.0,9.563582614799749e-06,,,429.0,0.0004907044925425703
,,430.0,9.519574209468378e-06,,,430.0,0.0004896038164633371
,,431.0,9.475869838086472e-06,,,431.0,0.00048850815740839
,,432.0,9.432466702097404e-06,,,432.0,0.00048741748094845925
,,433.0,9.389362035100977e-06,,,433.0,0.00048633175296951606
,,434.0,9.346553102410779e-06,,,434.0,0.0004852509396691668
,,435.0,9.304037200618617e-06,,,435.0,0.00048417500755309665
,,436.0,9.261811657165952e-06,,,436.0,0.00048310392343156106
,,437.0,9.219873829922135e-06,,,437.0,0.00048203765441592574
,,438.0,9.178221106769381e-06,,,438.0,0.0004809761679152539
,,439.0,9.136850905194328e-06,,,439.0,0.000479919431632939
,,440.0,9.095760671886069e-06,,,440.0,0.00047886741356338423
,,441.0,9.05494788234054e-06,,,441.0,0.0004778200819887262
,,442.0,9.014410040471153e-06,,,442.0,0.00047677740547560297
,,443.0,8.97414467822555e-06,,,443.0,0.0004757393528719658
,,444.0,8.934149355208385e-06,,,444.0,0.0004747058933039334
,,445.0,8.894421658310012e-06,,,445.0,0.0004736769961726888
,,446.0,8.854959201340982e-06,,,446.0,0.0004726526311514172
,,447.0,8.815759624672235e-06,,,447.0,0.0004716327681822852
,,448.0,8.776820594880899e-06,,,448.0,0.0004706173774734596
,,449.0,8.738139804401588e-06,,,449.0,0.00046960642949616673
,,450.0,8.699714971183109e-06,,,450.0,0.0004685998949817897
,,451.0,8.661543838350464e-06,,,451.0,0.0004675977449190047
,,452.0,8.62362417387208e-06,,,452.0,0.0004665999505509555
,,453.0,8.58595377023215e-06,,,453.0,0.0004656064833724635
,,454.0,8.54853044410802e-06,,,454.0,0.00046461731512727666
,,455.0,8.511352036052516e-06,,,455.0,0.0004636324178053526
,,456.0,8.474416410181104e-06,,,456.0,0.0004626517636401785
,,457.0,8.437721453863878e-06,,,457.0,0.0004616753251061251
,,458.0,8.401265077422186e-06,,,458.0,0.0004607030749158359
,,459.0,8.365045213829885e-06,,,459.0,0.00045973498601764964
,,460.0,8.329059818419133e-06,,,460.0,0.0004587710315930567
,,461.0,8.293306868590619e-06,,,461.0,0.00045781118505418814
,,462.0,8.257784363528171e-06,,,462.0,0.00045685542004133726
,,463.0,8.222490323917663e-06,,,463.0,0.000455903710420513
,,464.0,8.18742279167015e-06,,,464.0,0.000454956030281025
,,465.0,8.152579829649144e-06,,,465.0,0.00045401235393309903
,,466.0,8.117959521401982e-06,,,466.0,0.0004530726559055242
,,467.0,8.083559970895208e-06,,,467.0,0.00045213691094332865
,,468.0,8.049379302253882e-06,,,468.0,0.000451205094005486
,,469.0,8.015415659504786e-06,,,469.0,0.0004502771802626507
,,470.0,7.98166720632342e-06,,,470.0,0.00044935314509492153
,,471.0,7.948132125784757e-06,,,471.0,0.00044843296408963464
,,472.0,7.914808620117684e-06,,,472.0,0.0004475166130391831
,,473.0,7.88169491046305e-06,,,473.0,0.00044660406793886495
,,474.0,7.848789236635274e-06,,,474.0,0.00044569530498475785
,,475.0,7.816089856887475e-06,,,475.0,0.00044479030057162074
,,476.0,7.783595047680017e-06,,,476.0,0.00044388903129082116
,,477.0,7.751303103452448e-06,,,477.0,0.0004429914739282896
,,478.0,7.719212336398774e-06,,,478.0,0.0004420976054624982
,,479.0,7.687321076245987e-06,,,479.0,0.00044120740306246496
,,480.0,7.655627670035832e-06,,,480.0,0.0004403208440857837
,,481.0,7.624130481909717e-06,,,481.0,0.0004394379060766769
,,482.0,7.592827892896755e-06,,,482.0,0.0004385585667640737
,,483.0,7.561718300704846e-06,,,483.0,0.0004376828040597115
,,484.0,7.530800119514793e-06,,,484.0,0.00043681059605626043
,,485.0,7.500071779777351e-06,,,485.0,0.0004359419210254715
,,486.0,7.4695317280132155e-06,,,486.0,0.00043507675741634737
,,487.0,7.439178426615855e-06,,,487.0,0.00043421508385333487
,,488.0,7.409010353657168e-06,,,488.0,0.0004333568791345407
,,489.0,7.379026002695916e-06,,,489.0,0.0004325021222299679
,,490.0,7.349223882588879e-06,,,490.0,0.0004316507922797744
,,491.0,7.319602517304691e-06,,,491.0,0.0004308028685925525
,,492.0,7.290160445740316e-06,,,492.0,0.0004299583306436293
,,493.0,7.260896221540127e-06,,,493.0,0.00042911715807338757
,,494.0,7.231808412917525e-06,,,494.0,0.0004282793306856068
,,495.0,7.202895602479086e-06,,,495.0,0.0004274448284458247
,,496.0,7.174156387051171e-06,,,496.0,0.0004266136314797179
,,497.0,7.14558937750897e-06,,,497.0,0.00042578572007150246
,,498.0,7.117193198607949e-06,,,498.0,0.000424961074662353
,,499.0,7.088966488817635e-06,,,499.0,0.0004241396758488414
,,500.0,7.06090790015774e-06,,,500.0,0.00042332150438139396
,,501.0,7.033016098036556e-06,,,501.0,0.0004225065411627663
,,502.0,7.005289761091587e-06,,,502.0,0.00042169476724653737
,,503.0,6.977727581032407e-06,,,503.0,0.00042088616383562024
,,504.0,6.950328262485681e-06,,,504.0,0.00042008071228079167
,,505.0,6.9230905228423344e-06,,,505.0,0.0004192783940792382
,,506.0,6.89601309210682e-06,,,506.0,0.0004184791908731196
,,507.0,6.869094712748462e-06,,,507.0,0.00041768308444814923
,,508.0,6.842334139554849e-06,,,508.0,0.0004168900567321913
,,509.0,6.815730139487218e-06,,,509.0,0.00041610008979387435
,,510.0,6.789281491537839e-06,,,510.0,0.0004153131658412206
,,511.0,6.762986986589322e-06,,,511.0,0.0004145292672202921
,,512.0,6.73684542727586e-06,,,512.0,0.000413748376413852
,,513.0,6.710855627846345e-06,,,513.0,0.0004129704760400418
,,514.0,6.685016414029353e-06,,,514.0,0.00041219554885107333
,,515.0,6.659326622899946e-06,,,515.0,0.0004114235777319369
,,516.0,6.633785102748282e-06,,,516.0,0.0004106545456991232
,,517.0,6.608390712949994e-06,,,517.0,0.0004098884358993609
,,518.0,6.583142323838319e-06,,,518.0,0.00040912523160836826
,,519.0,6.558038816577934e-06,,,519.0,0.00040836491622961934
,,520.0,6.533079083040499e-06,,,520.0,0.0004076074732931242
,,521.0,6.508262025681856e-06,,,521.0,0.00040685288645422315
,,522.0,6.483586557420873e-06,,,522.0,0.0004061011394923946
,,523.0,6.459051601519899e-06,,,523.0,0.0004053522163100772
,,524.0,6.434656091466819e-06,,,524.0,0.00040460610093150405
,,525.0,6.410398970858659e-06,,,525.0,0.0004038627775015516
,,526.0,6.386279193286762e-06,,,526.0,0.00040312223028460064
,,527.0,6.3622957222234545e-06,,,527.0,0.0004023844436634107
,,528.0,6.338447530910226e-06,,,528.0,0.0004016494021380067
,,529.0,6.314733602247382e-06,,,529.0,0.00040091709032457875
,,530.0,6.291152928685145e-06,,,530.0,0.0004001874929543938
,,531.0,6.267704512116183e-06,,,531.0,0.0003994605948727197
,,532.0,6.244387363769561e-06,,,532.0,0.00039873638103776136
,,533.0,6.2212005041060654e-06,,,533.0,0.00039801483651960893
,,534.0,6.198142962714895e-06,,,534.0,0.0003972959464991974
,,535.0,6.1752137782117154e-06,,,535.0,0.00039657969626727814
,,536.0,6.1524119981380235e-06,,,536.0,0.00039586607122340167
,,537.0,6.1297366788618215e-06,,,537.0,0.00039515505687491185
,,538.0,6.1071868854795895e-06,,,538.0,0.0003944466388359511
,,539.0,6.084761691719514e-06,,,539.0,0.0003937408028264766
,,540.0,6.0624601798459695e-06,,,540.0,0.00039303753467128776
,,541.0,6.040281440565236e-06,,,541.0,0.000392336820299064
,,542.0,6.018224572932429e-06,,,542.0,0.00039163864574141285
,,543.0,5.996288684259618e-06,,,543.0,0.00039094299713192935
,,544.0,5.974472890025129e-06,,,544.0,0.00039024986070526515
,,545.0,5.9527763137840086e-06,,,545.0,0.00038955922279620807
,,546.0,5.931198087079631e-06,,,546.0,0.000388871069838771
,,547.0,5.909737349356425e-06,,,547.0,0.00038818538836529217
,,548.0,5.888393247873723e-06,,,548.0,0.0003875021650055438
,,549.0,5.867164937620699e-06,,,549.0,0.0003868213864858511
,,550.0,5.84605158123238e-06,,,550.0,0.00038614303962822093
,,551.0,5.825052348906737e-06,,,551.0,0.00038546711134947946
,,552.0,5.804166418322798e-06,,,552.0,0.0003847935886604194
,,553.0,5.78339297455982e-06,,,553.0,0.00038412245866495647
,,554.0,5.7627312100174635e-06,,,554.0,0.0003834537085592949
,,555.0,5.742180324336973e-06,,,555.0,0.0003827873256311021
,,556.0,5.721739524323347e-06,,,556.0,0.0003821232972586911
,,557.0,5.7014080238684825e-06,,,557.0,0.0003814616109102138
,,558.0,5.681185043875282e-06,,,558.0,0.00038080225414286096
,,559.0,5.661069812182704e-06,,,559.0,0.0003801452146020713
,,560.0,5.64106156349175e-06,,,560.0,0.00037949048002074967
,,561.0,5.621159539292367e-06,,,561.0,0.00037883803821849265
,,562.0,5.601362987791266e-06,,,562.0,0.00037818787710082284
,,563.0,5.581671163840625e-06,,,563.0,0.00037753998465843094
,,564.0,5.56208332886768e-06,,,564.0,0.00037689434896642657
,,565.0,5.5425987508051844e-06,,,565.0,0.00037625095818359574
,,566.0,5.52321670402272e-06,,,566.0,0.00037560980055166766
,,567.0,5.503936469258862e-06,,,567.0,0.00037497086439458805
,,568.0,5.4847573335541685e-06,,,568.0,0.00037433413811780033
,,569.0,5.465678590184997e-06,,,569.0,0.00037369961020753523
,,570.0,5.446699538598131e-06,,,570.0,0.0003730672692301064
,,571.0,5.4278194843461975e-06,,,571.0,0.0003724371038312146
,,572.0,5.409037739023883e-06,,,572.0,0.0003718091027352584
,,573.0,5.390353620204917e-06,,,573.0,0.0003711832547446527
,,574.0,5.371766451379825e-06,,,574.0,0.0003705595487391533
,,575.0,5.353275561894441e-06,,,575.0,0.0003699379736751899
,,576.0,5.3348802868891536e-06,,,576.0,0.00036931851858520445
,,577.0,5.3165799672388945e-06,,,577.0,0.00036870117257699776
,,578.0,5.298373949493854e-06,,,578.0,0.00036808592483308206
,,579.0,5.280261585820901e-06,,,579.0,0.0003674727646100402
,,580.0,5.2622422339457135e-06,,,580.0,0.0003668616812378917
,,581.0,5.244315257095606e-06,,,581.0,0.0003662526641194653
,,582.0,5.226480023943035e-06,,,582.0,0.0003656457027297778
,,583.0,5.208735908549789e-06,,,583.0,0.0003650407866154197
,,584.0,5.191082290311835e-06,,,584.0,0.00036443790539394597
,,585.0,5.173518553904837e-06,,,585.0,0.00036383704875327463
,,586.0,5.1560440892303045e-06,,,586.0,0.00036323820645109005
,,587.0,5.138658291362395e-06,,,587.0,0.00036264136831425315
,,588.0,5.121360560495344e-06,,,588.0,0.00036204652423821743
,,589.0,5.104150301891518e-06,,,589.0,0.0003614536641864506
,,590.0,5.087026925830073e-06,,,590.0,0.0003608627781898621
,,591.0,5.069989847556237e-06,,,591.0,0.00036027385634623723
,,592.0,5.053038487231171e-06,,,592.0,0.00035968688881967553
,,593.0,5.03617226988243e-06,,,593.0,0.0003591018658400361
,,594.0,5.019390625355007e-06,,,594.0,0.00035851877770238773
,,595.0,5.002692988262945e-06,,,595.0,0.0003579376147664651
,,596.0,4.986078797941519e-06,,,596.0,0.00035735836745612987
,,597.0,4.969547498399975e-06,,,597.0,0.00035678102625883714
,,598.0,4.953098538274821e-06,,,598.0,0.0003562055817251083
,,599.0,4.936731370783665e-06,,,599.0,0.0003556320244680075
,,600.0,4.920445453679582e-06,,,600.0,0.00035506034516262453
,,601.0,4.904240249206016e-06,,,601.0,0.00035449053454556244
,,602.0,4.88811522405221e-06,,,602.0,0.00035392258341443027
,,603.0,4.872069849309137e-06,,,603.0,0.0003533564826273407
,,604.0,4.856103600425951e-06,,,604.0,0.0003527922231024127
,,605.0,4.840215957166942e-06,,,605.0,0.00035222979581727906
,,606.0,4.8244064035689744e-06,,,606.0,0.0003516691918085992
,,607.0,4.808674427899428e-06,,,607.0,0.00035111040217157606
,,608.0,4.793019522614611e-06,,,608.0,0.0003505534180594779
,,609.0,4.777441184318659e-06,,,609.0,0.00034999823068316546
,,610.0,4.761938913722894e-06,,,610.0,0.0003494448313106229
,,611.0,4.746512215605652e-06,,,611.0,0.00034889321126649363
,,612.0,4.731160598772573e-06,,,612.0,0.0003483433619316207
,,613.0,4.715883576017335e-06,,,613.0,0.000347795274742592
,,614.0,4.70068066408284e-06,,,614.0,0.00034724894119128884
,,615.0,4.685551383622834e-06,,,615.0,0.00034670435282444016
,,616.0,4.67049525916397e-06,,,616.0,0.0003461615012431805
,,617.0,4.655511819068291e-06,,,617.0,0.0003456203781026116
,,618.0,4.640600595496144e-06,,,618.0,0.00034508097511136974
,,619.0,4.625761124369508e-06,,,619.0,0.00034454328403119564
,,620.0,4.610992945335734e-06,,,620.0,0.00034400729667650965
,,621.0,4.596295601731695e-06,,,621.0,0.00034347300491399056
,,622.0,4.5816686405483355e-06,,,622.0,0.00034294040066215804
,,623.0,4.5671116123956195e-06,,,623.0,0.00034240947589096044
,,624.0,4.552624071467871e-06,,,624.0,0.0003418802226213646
,,625.0,4.5382055755094975e-06,,,625.0,0.0003413526329249512
,,626.0,4.5238556857811e-06,,,626.0,0.0003408266989235134
,,627.0,4.50957396702596e-06,,,627.0,0.00034030241278865873
,,628.0,4.495359987436891e-06,,,628.0,0.0003397797667414159
,,629.0,4.481213318623471e-06,,,629.0,0.00033925875305184435
,,630.0,4.467133535579626e-06,,,630.0,0.000338739364038648
,,631.0,4.4531202166515736e-06,,,631.0,0.0003382215920687924
,,632.0,4.43917294350613e-06,,,632.0,0.0003377054295571258
,,633.0,4.425291301099354e-06,,,633.0,0.00033719086896600355
,,634.0,4.4114748776455436e-06,,,634.0,0.000336677902804916
,,635.0,4.3977232645865686e-06,,,635.0,0.00033616652363011994
,,636.0,4.384036056561545e-06,,,636.0,0.0003356567240442739
,,637.0,4.3704128513768355e-06,,,637.0,0.000335148496696076
,,638.0,4.3568532499763815e-06,,,638.0,0.000334641834279906
,,639.0,4.3433568564123585e-06,,,639.0,0.0003341367295354705
,,640.0,4.329923277816152e-06,,,640.0,0.00033363317524745095
,,641.0,4.316552124369647e-06,,,641.0,0.0003331311642451556
,,642.0,4.303243009276831e-06,,,642.0,0.00033263068940217423
,,643.0,4.289995548735705e-06,,,643.0,0.0003321317436360365
,,644.0,4.276809361910499e-06,,,644.0,0.00033163431990787295
,,645.0,4.263684070904188e-06,,,645.0,0.00033113841122207964
,,646.0,4.250619300731301e-06,,,646.0,0.0003306440106259853
,,647.0,4.237614679291033e-06,,,647.0,0.00033015111120952227
,,648.0,4.224669837340634e-06,,,648.0,0.0003296597061048999
,,649.0,4.2117844084690905e-06,,,649.0,0.00032916978848628124
,,650.0,4.198958029071094e-06,,,650.0,0.00032868135156946245
,,651.0,4.186190338321279e-06,,,651.0,0.0003281943886115554
,,652.0,4.173480978148742e-06,,,652.0,0.0003277088929106732
,,653.0,4.160829593211831e-06,,,653.0,0.0003272248578056182
,,654.0,4.1482358308732055e-06,,,654.0,0.0003267422766755734
,,655.0,4.135699341175162e-06,,,655.0,0.00032626114293979607
,,656.0,4.1232197768152204e-06,,,656.0,0.0003257814500573148
,,657.0,4.1107967931219696e-06,,,657.0,0.0003253031915266288
,,658.0,4.098430048031171e-06,,,658.0,0.00032482636088541005
,,659.0,4.086119202062112e-06,,,659.0,0.00032435095171020825
,,660.0,4.073863918294216e-06,,,660.0,0.00032387695761615837
,,661.0,4.061663862343886e-06,,,661.0,0.00032340437225669087
,,662.0,4.049518702341612e-06,,,662.0,0.00032293318932324455
,,663.0,4.037428108909297e-06,,,663.0,0.0003224634025449817
,,664.0,4.02539175513784e-06,,,664.0,0.00032199500568850647
,,665.0,4.013409316564942e-06,,,665.0,0.0003215279925575848
,,666.0,4.001480471153151e-06,,,666.0,0.000321062356992868
,,667.0,3.989604899268135e-06,,,667.0,0.0003205980928716177
,,668.0,3.977782283657178e-06,,,668.0,0.00032013519410743405
,,669.0,3.966012309427906e-06,,,669.0,0.00031967365464998594
,,670.0,3.954294664027234e-06,,,670.0,0.00031921346848474383
,,671.0,3.942629037220527e-06,,,671.0,0.0003187546296327147
,,672.0,3.931015121070979e-06,,,672.0,0.00031829713215017973
,,673.0,3.91945260991921e-06,,,673.0,0.00031784097012843386
,,674.0,3.907941200363072e-06,,,674.0,0.0003173861376935281
,,675.0,3.896480591237658e-06,,,675.0,0.0003169326290060136
,,676.0,3.885070483595529e-06,,,676.0,0.00031648043826068876
,,677.0,3.873710580687131e-06,,,677.0,0.0003160295596863475
,,678.0,3.862400587941423e-06,,,678.0,0.0003155799875455309
,,679.0,3.851140212946707e-06,,,679.0,0.00031513171613427993
,,680.0,3.839929165431639e-06,,,680.0,0.00031468473978189137
,,681.0,3.828767157246452e-06,,,681.0,0.00031423905285067486
,,682.0,3.81765390234436e-06,,,682.0,0.00031379464973571304
,,683.0,3.8065891167631598e-06,,,683.0,0.0003133515248646231
,,684.0,3.79557251860701e-06,,,684.0,0.00031290967269732053
,,685.0,3.784603828028407e-06,,,685.0,0.00031246908772578546
,,686.0,3.773682767210338e-06,,,686.0,0.00031202976447383
,,687.0,3.7628090603486147e-06,,,687.0,0.00031159169749686886
,,688.0,3.751982433634388e-06,,,688.0,0.0003111548813816906
,,689.0,3.741202615236841e-06,,,689.0,0.0003107193107462323
,,690.0,3.7304693352860557e-06,,,690.0,0.0003102849802393549
,,691.0,3.7197823258560497e-06,,,691.0,0.00030985188454062124
,,692.0,3.7091413209479893e-06,,,692.0,0.0003094200183600757
,,693.0,3.6985460564735664e-06,,,693.0,0.000308989376438026
,,694.0,3.6879962702385485e-06,,,694.0,0.0003085599535448266
,,695.0,3.6774917019264874e-06,,,695.0,0.0003081317444806641
,,696.0,3.6670320930825955e-06,,,696.0,0.0003077047440753442
,,697.0,3.65661718709778e-06,,,697.0,0.0003072789471880813
,,698.0,3.6462467291928426e-06,,,698.0,0.00030685434870728864
,,699.0,3.6359204664028295e-06,,,699.0,0.0003064309435503714
,,700.0,3.625638147561544e-06,,,700.0,0.00030600872666352105
,,701.0,3.6153995232862054e-06,,,701.0,0.00030558769302151107
,,702.0,3.6052043459622707e-06,,,702.0,0.00030516783762749543
,,703.0,3.595052369728398e-06,,,703.0,0.00030474915551280765
,,704.0,3.5849433504615623e-06,,,704.0,0.0003043316417367623
,,705.0,3.5748770457623203e-06,,,705.0,0.0003039152913864579
,,706.0,3.564853214940217e-06,,,706.0,0.00030350009957658174
,,707.0,3.554871618999338e-06,,,707.0,0.0003030860614492158
,,708.0,3.5449320206240077e-06,,,708.0,0.00030267317217364496
,,709.0,3.535034184164622e-06,,,709.0,0.0003022614269461663
,,710.0,3.5251778756236242e-06,,,710.0,0.0003018508209899004
,,711.0,3.515362862641616e-06,,,711.0,0.0003014413495546039
,,712.0,3.505588914483609e-06,,,712.0,0.00030103300791648396
,,713.0,3.4958558020254045e-06,,,713.0,0.00030062579137801374
,,714.0,3.486163297740113e-06,,,714.0,0.0003002196952677501
,,715.0,3.4765111756847983e-06,,,715.0,0.0002998147149401525
,,716.0,3.466899211487259e-06,,,716.0,0.0002994108457754031
,,717.0,3.457327182332932e-06,,,717.0,0.00029900808317922893
,,718.0,3.4477948669519258e-06,,,718.0,0.00029860642258272503
,,719.0,3.4383020456061845e-06,,,719.0,0.00029820585944217954
,,720.0,3.4288485000767665e-06,,,720.0,0.00029780638923889986
,,721.0,3.4194340136512543e-06,,,721.0,0.0002974080074790402
,,722.0,3.410058371111281e-06,,,722.0,0.0002970107096934312
,,723.0,3.400721358720182e-06,,,723.0,0.00029661449143740987
,,724.0,3.3914227642107603e-06,,,724.0,0.0002962193482906521
,,725.0,3.382162376773175e-06,,,725.0,0.0002958252758570057
,,726.0,3.3729399870429397e-06,,,726.0,0.000295432269764325
,,727.0,3.363755387089043e-06,,,727.0,0.0002950403256643073
,,728.0,3.354608370402178e-06,,,728.0,0.0002946494392323301
,,729.0,3.3454987318830854e-06,,,729.0,0.00029425960616728943
,,730.0,3.33642626783101e-06,,,730.0,0.00029387082219144053
,,731.0,3.3273907759322654e-06,,,731.0,0.00029348308305023903
,,732.0,3.318392055248908e-06,,,732.0,0.0002930963845121831
,,733.0,3.309429906207519e-06,,,733.0,0.00029271072236865833
,,734.0,3.3005041305880945e-06,,,734.0,0.0002923260924337819
,,735.0,3.291614531513036e-06,,,735.0,0.0002919424905442498
,,736.0,3.2827609134362534e-06,,,736.0,0.00029155991255918413
,,737.0,3.2739430821323628e-06,,,737.0,0.00029117835435998223
,,738.0,3.265160844685993e-06,,,738.0,0.0002907978118501666
,,739.0,3.2564140094811886e-06,,,739.0,0.0002904182809552367
,,740.0,3.2477023861909143e-06,,,740.0,0.00029003975762252095
,,741.0,3.2390257857666606e-06,,,741.0,0.0002896622378210309
,,742.0,3.2303840204281413e-06,,,742.0,0.0002892857175413159
,,743.0,3.2217769036530946e-06,,,743.0,0.0002889101927953194
,,744.0,3.213204250167175e-06,,,744.0,0.0002885356596162361
,,745.0,3.2046658759339415e-06,,,745.0,0.00028816211405837023
,,746.0,3.19616159814494e-06,,,746.0,0.00028778955219699526
,,747.0,3.187691235209876e-06,,,747.0,0.00028741797012821424
,,748.0,3.179254606746884e-06,,,748.0,0.000287047363968822
,,749.0,3.1708515335728817e-06,,,749.0,0.0002866777298561676
,,750.0,3.162481837694014e-06,,,750.0,0.0002863090639480184
,,751.0,3.154145342296195e-06,,,751.0,0.0002859413624224251
,,752.0,3.145841871735724e-06,,,752.0,0.00028557462147758795
,,753.0,3.1375712515299998e-06,,,753.0,0.0002852088373317237
,,754.0,3.129333308348314e-06,,,754.0,0.0002848440062229339
,,755.0,3.1211278700027323e-06,,,755.0,0.0002844801244090741
,,756.0,3.1129547654390623e-06,,,756.0,0.00028411718816762424
,,757.0,3.104813824727897e-06,,,757.0,0.00028375519379555974
,,758.0,3.096704879055749e-06,,,758.0,0.00028339413760922406
,,759.0,3.0886277607162607e-06,,,759.0,0.00028303401594420184
,,760.0,3.0805823031014988e-06,,,760.0,0.0002826748251551933
,,761.0,3.0725683406933252e-06,,,761.0,0.00028231656161588944
,,762.0,3.064585709054851e-06,,,762.0,0.00028195922171884855
,,763.0,3.056634244821963e-06,,,763.0,0.00028160280187537295
,,764.0,3.0487137856949343e-06,,,764.0,0.0002812472985153878
,,765.0,3.0408241704301064e-06,,,765.0,0.0002808927080873198
,,766.0,3.032965238831646e-06,,,766.0,0.0002805390270579775
,,767.0,3.0251368317433857e-06,,,767.0,0.0002801862519124322
,,768.0,3.017338791040727e-06,,,768.0,0.0002798343791538999
,,769.0,3.0095709596226244e-06,,,769.0,0.00027948340530362445
,,770.0,3.0018331814036398e-06,,,770.0,0.0002791333269007607
,,771.0,2.9941253013060686e-06,,,771.0,0.00027878414050225975
,,772.0,2.986447165252139e-06,,,772.0,0.0002784358426827542
,,773.0,2.9787986201562783e-06,,,773.0,0.0002780884300344449
,,774.0,2.9711795139174503e-06,,,774.0,0.00027774189916698774
,,775.0,2.9635896954115643e-06,,,775.0,0.00027739624670738235
,,776.0,2.956029014483948e-06,,,776.0,0.00027705146929986085
,,777.0,2.9484973219418923e-06,,,777.0,0.0002767075636057778
,,778.0,2.940994469547257e-06,,,778.0,0.0002763645263035011
,,779.0,2.9335203100091515e-06,,,779.0,0.0002760223540883032
,,780.0,2.926074696976671e-06,,,780.0,0.00027568104367225386
,,781.0,2.9186574850317057e-06,,,781.0,0.00027534059178411336
,,782.0,2.9112685296818108e-06,,,782.0,0.0002750009951692262
,,783.0,2.9039076873531385e-06,,,783.0,0.00027466225058941636
,,784.0,2.8965748153834363e-06,,,784.0,0.0002743243548228826
,,785.0,2.8892697720151043e-06,,,785.0,0.0002739873046640952
,,786.0,2.8819924163883173e-06,,,786.0,0.00027365109692369295
,,787.0,2.8747426085342044e-06,,,787.0,0.00027331572842838136
,,788.0,2.867520209368093e-06,,,788.0,0.00027298119602083107
,,789.0,2.860325080682808e-06,,,789.0,0.000272647496559578
,,790.0,2.8531570851420344e-06,,,790.0,0.0002723146269189231
,,791.0,2.8460160862737357e-06,,,791.0,0.0002719825839888335
,,792.0,2.8389019484636314e-06,,,792.0,0.00027165136467484466
,,793.0,2.8318145369487306e-06,,,793.0,0.00027132096589796244
,,794.0,2.824753717810926e-06,,,794.0,0.0002709913845945667
,,795.0,2.817719357970638e-06,,,795.0,0.0002706626177163152
,,796.0,2.810711325180521e-06,,,796.0,0.00027033466223004815
,,797.0,2.803729488019221e-06,,,797.0,0.00027000751511769384
,,798.0,2.796773715885188e-06,,,798.0,0.00026968117337617477
,,799.0,2.7898438789905437e-06,,,799.0,0.00026935563401731433
,,800.0,2.782939848355002e-06,,,800.0,0.0002690308940677445
,,801.0,2.7760614957998424e-06,,,801.0,0.00026870695056881394
,,802.0,2.7692086939419356e-06,,,802.0,0.00026838380057649694
,,803.0,2.7623813161878215e-06,,,803.0,0.000268061441161303
,,804.0,2.755579236727839e-06,,,804.0,0.00026773986940818706
,,805.0,2.7488023305303053e-06,,,805.0,0.00026741908241646045
,,806.0,2.7420504733357475e-06,,,806.0,0.00026709907729970236
,,807.0,2.735323541651181e-06,,,807.0,0.0002667798511856723
,,808.0,2.728621412744441e-06,,,808.0,0.00026646140121622263
,,809.0,2.7219439646385603e-06,,,809.0,0.00026614372454721236
,,810.0,2.715291076106197e-06,,,810.0,0.00026582681834842124
,,811.0,2.7086626266641096e-06,,,811.0,0.00026551067980346433
,,812.0,2.702058496567677e-06,,,812.0,0.00026519530610970776
,,813.0,2.6954785668054722e-06,,,813.0,0.0002648806944781845
,,814.0,2.6889227190938743e-06,,,814.0,0.00026456684213351113
,,815.0,2.682390835871734e-06,,,815.0,0.000264253746313805
,,816.0,2.6758828002950783e-06,,,816.0,0.00026394140427060225
,,817.0,2.669398496231866e-06,,,817.0,0.00026362981326877603
,,818.0,2.6629378082567834e-06,,,818.0,0.00026331897058645573
,,819.0,2.656500621646088e-06,,,819.0,0.0002630088735149467
,,820.0,2.650086822372493e-06,,,820.0,0.00026269951935865013
,,821.0,2.643696297100097e-06,,,821.0,0.0002623909054349844
,,822.0,2.6373289331793583e-06,,,822.0,0.00026208302907430593
,,823.0,2.6309846186421054e-06,,,823.0,0.0002617758876198313
,,824.0,2.6246632421966e-06,,,824.0,0.00026146947842756006
,,825.0,2.618364693222631e-06,,,825.0,0.00026116379886619744
,,826.0,2.6120888617666585e-06,,,826.0,0.00026085884631707804
,,827.0,2.605835638536993e-06,,,827.0,0.0002605546181740903
,,828.0,2.599604914899018e-06,,,828.0,0.0002602511118436007
,,829.0,2.593396582870452e-06,,,829.0,0.00025994832474437974
,,830.0,2.5872105351166523e-06,,,830.0,0.000259646254307527
,,831.0,2.5810466649459543e-06,,,831.0,0.00025934489797639805
,,832.0,2.574904866305053e-06,,,832.0,0.00025904425320653115
,,833.0,2.5687850337744224e-06,,,833.0,0.0002587443174655744
,,834.0,2.562687062563772e-06,,,834.0,0.0002584450882332139
,,835.0,2.5566108485075444e-06,,,835.0,0.00025814656300110234
,,836.0,2.5505562880604456e-06,,,836.0,0.0002578487392727875
,,837.0,2.544523278293019e-06,,,837.0,0.00025755161456364207
,,838.0,2.538511716887249e-06,,,838.0,0.0002572551864007933
,,839.0,2.532521502132206e-06,,,839.0,0.0002569594523230538
,,840.0,2.526552532919728e-06,,,840.0,0.000256664409880852
,,841.0,2.5206047087401346e-06,,,841.0,0.00025637005663616414
,,842.0,2.5146779296779784e-06,,,842.0,0.0002560763901624457
,,843.0,2.5087720964078316e-06,,,843.0,0.000255783408044564
,,844.0,2.5028871101901087e-06,,,844.0,0.0002554911078787312
,,845.0,2.497022872866919e-06,,,845.0,0.0002551994872724373
,,846.0,2.4911792868579605e-06,,,846.0,0.0002549085438443845
,,847.0,2.4853562551564417e-06,,,847.0,0.0002546182752244207
,,848.0,2.479553681325037e-06,,,848.0,0.000254328679053475
,,849.0,2.4737714694918814e-06,,,849.0,0.0002540397529834927
,,850.0,2.4680095243465912e-06,,,850.0,0.0002537514946773705
,,851.0,2.462267751136321e-06,,,851.0,0.00025346390180889324
,,852.0,2.456546055661852e-06,,,852.0,0.00025317697206267
,,853.0,2.450844344273711e-06,,,853.0,0.00025289070313407156
,,854.0,2.4451625238683257e-06,,,854.0,0.0002526050927291673
,,855.0,2.439500501884205e-06,,,855.0,0.00025232013856466343
,,856.0,2.4338581862981546e-06,,,856.0,0.00025203583836784125
,,857.0,2.4282354856215233e-06,,,857.0,0.00025175218987649576
,,858.0,2.4226323088964774e-06,,,858.0,0.00025146919083887507
,,859.0,2.417048565692308e-06,,,859.0,0.0002511868390136196
,,860.0,2.4114841661017677e-06,,,860.0,0.0002509051321697026
,,861.0,2.4059390207374334e-06,,,861.0,0.00025062406808637006
,,862.0,2.400413040728106e-06,,,862.0,0.00025034364455308185
,,863.0,2.394906137715231e-06,,,863.0,0.00025006385936945295
,,864.0,2.3894182238493535e-06,,,864.0,0.000249784710345195
,,865.0,2.3839492117866006e-06,,,865.0,0.00024950619530005833
,,866.0,2.3784990146851893e-06,,,866.0,0.00024922831206377455
,,867.0,2.373067546201968e-06,,,867.0,0.00024895105847599924
,,868.0,2.367654720488979e-06,,,868.0,0.0002486744323862553
,,869.0,2.3622604521900555e-06,,,869.0,0.0002483984316538766
,,870.0,2.3568846564374418e-06,,,870.0,0.0002481230541479518
,,871.0,2.3515272488484395e-06,,,871.0,0.00024784829774726906
,,872.0,2.3461881455220833e-06,,,872.0,0.0002475741603402605
,,873.0,2.340867263035845e-06,,,873.0,0.0002473006398249476
,,874.0,2.3355645184423566e-06,,,874.0,0.00024702773410888645
,,875.0,2.330279829266169e-06,,,875.0,0.0002467554411091141
,,876.0,2.325013113500528e-06,,,876.0,0.00024648375875209434
,,877.0,2.3197642896041824e-06,,,877.0,0.00024621268497366464
,,878.0,2.3145332764982125e-06,,,878.0,0.0002459422177189831
,,879.0,2.3093199935628873e-06,,,879.0,0.00024567235494247575
,,880.0,2.304124360634545e-06,,,880.0,0.0002454030946077842
,,881.0,2.2989462980024993e-06,,,881.0,0.00024513443468771403
,,882.0,2.293785726405968e-06,,,882.0,0.0002448663731641826
,,883.0,2.288642567031029e-06,,,883.0,0.00024459890802816856
,,884.0,2.283516741507596e-06,,,884.0,0.00024433203727966036
,,885.0,2.2784081719064237e-06,,,885.0,0.00024406575892760597
,,886.0,2.273316780736131e-06,,,886.0,0.00024380007098986285
,,887.0,2.268242490940253e-06,,,887.0,0.0002435349714931476
,,888.0,2.2631852258943095e-06,,,888.0,0.0002432704584729869
,,889.0,2.258144909402904e-06,,,889.0,0.00024300652997366807
,,890.0,2.2531214656968395e-06,,,890.0,0.00024274318404819023
,,891.0,2.248114819430259e-06,,,891.0,0.00024248041875821584
,,892.0,2.243124895677811e-06,,,892.0,0.00024221823217402238
,,893.0,2.238151619931831e-06,,,893.0,0.00024195662237445453
,,894.0,2.2331949180995535e-06,,,894.0,0.0002416955874468765
,,895.0,2.2282547165003347e-06,,,895.0,0.00024143512548712497
,,896.0,2.2233309418629083e-06,,,896.0,0.00024117523459946187
,,897.0,2.2184235213226555e-06,,,897.0,0.00024091591289652803
,,898.0,2.2135323824188968e-06,,,898.0,0.00024065715849929658
,,899.0,2.2086574530922083e-06,,,899.0,0.0002403989695370272
,,900.0,2.203798661681755e-06,,,900.0,0.00024014134414722025
,,901.0,2.198955936922647e-06,,,901.0,0.00023988428047557134
,,902.0,2.194129207943316e-06,,,902.0,0.00023962777667592633
,,903.0,2.18931840426291e-06,,,903.0,0.00023937183091023653
,,904.0,2.184523455788712e-06,,,904.0,0.00023911644134851404
,,905.0,2.179744292813573e-06,,,905.0,0.00023886160616878768
,,906.0,2.1749808460133714e-06,,,906.0,0.00023860732355705897
,,907.0,2.170233046444487e-06,,,907.0,0.00023835359170725856
,,908.0,2.165500825541296e-06,,,908.0,0.00023810040882120282
,,909.0,2.160784115113686e-06,,,909.0,0.00023784777310855077
,,910.0,2.1560828473445875e-06,,,910.0,0.00023759568278676135
,,911.0,2.1513969547875276e-06,,,911.0,0.00023734413608105092
,,912.0,2.1467263703642016e-06,,,912.0,0.00023709313122435087
,,913.0,2.1420710273620602e-06,,,913.0,0.00023684266645726594
,,914.0,2.1374308594319193e-06,,,914.0,0.00023659274002803228
,,915.0,2.1328058005855852e-06,,,915.0,0.00023634335019247614
,,916.0,2.1281957851934997e-06,,,916.0,0.00023609449521397286
,,917.0,2.1236007479823996e-06,,,917.0,0.00023584617336340586
,,918.0,2.1190206240330006e-06,,,918.0,0.00023559838291912596
,,919.0,2.114455348777692e-06,,,919.0,0.0002353511221669112
,,920.0,2.109904857998252e-06,,,920.0,0.00023510438939992678
,,921.0,2.105369087823581e-06,,,921.0,0.0002348581829186851
,,922.0,2.10084797472745e-06,,,922.0,0.00023461250103100622
,,923.0,2.096341455526268e-06,,,923.0,0.00023436734205197865
,,924.0,2.0918494673768628e-06,,,924.0,0.00023412270430392027
,,925.0,2.087371947774286e-06,,,925.0,0.00023387858611633946
,,926.0,2.082908834549624e-06,,,926.0,0.0002336349858258966
,,927.0,2.078460065867836e-06,,,927.0,0.00023339190177636577
,,928.0,2.0740255802255988e-06,,,928.0,0.00023314933231859662
,,929.0,2.0696053164491755e-06,,,929.0,0.0002329072758104768
,,930.0,2.0651992136922963e-06,,,930.0,0.000232665730616894
,,931.0,2.0608072114340542e-06,,,931.0,0.00023242469510969898
,,932.0,2.0564292494768216e-06,,,932.0,0.00023218416766766824
,,933.0,2.0520652679441746e-06,,,933.0,0.00023194414667646735
,,934.0,2.047715207278842e-06,,,934.0,0.00023170463052861413
,,935.0,2.04337900824066e-06,,,935.0,0.00023146561762344247
,,936.0,2.0390566119045507e-06,,,936.0,0.00023122710636706612
,,937.0,2.03474795965851e-06,,,937.0,0.00023098909517234258
,,938.0,2.0304529932016132e-06,,,938.0,0.00023075158245883769
,,939.0,2.026171654542034e-06,,,939.0,0.00023051456665279
,,940.0,2.02190388599508e-06,,,940.0,0.00023027804618707561
,,941.0,2.01764963018124e-06,,,941.0,0.00023004201950117302
,,942.0,2.013408830024247e-06,,,942.0,0.00022980648504112845
,,943.0,2.00918142874916e-06,,,943.0,0.00022957144125952127
,,944.0,2.00496736988045e-06,,,944.0,0.0002293368866154295
,,945.0,2.00076659724011e-06,,,945.0,0.0002291028195743959
,,946.0,1.9965790549457734e-06,,,946.0,0.0002288692386083938
,,947.0,1.9924046874088483e-06,,,947.0,0.00022863614219579363
,,948.0,1.988243439332665e-06,,,948.0,0.00022840352882132916
,,949.0,1.984095255710636e-06,,,949.0,0.00022817139697606448
,,950.0,1.9799600818244333e-06,,,950.0,0.00022793974515736065
,,951.0,1.9758378632421735e-06,,,951.0,0.00022770857186884302
,,952.0,1.971728545816621e-06,,,952.0,0.00022747787562036852
,,953.0,1.967632075683401e-06,,,953.0,0.0002272476549279932
,,954.0,1.9635483992592288e-06,,,954.0,0.00022701790831393984
,,955.0,1.9594774632401492e-06,,,955.0,0.00022678863430656605
,,956.0,1.9554192145997904e-06,,,956.0,0.00022655983144033245
,,957.0,1.9513736005876287e-06,,,957.0,0.00022633149825577087
,,958.0,1.9473405687272694e-06,,,958.0,0.00022610363329945293
,,959.0,1.9433200668147367e-06,,,959.0,0.0002258762351239587
,,960.0,1.9393120429167764e-06,,,960.0,0.00022564930228784587
,,961.0,1.9353164453691744e-06,,,961.0,0.00022542283335561864
,,962.0,1.9313332227750826e-06,,,962.0,0.00022519682689769703
,,963.0,1.9273623240033607e-06,,,963.0,0.00022497128149038663
,,964.0,1.923403698186927e-06,,,964.0,0.00022474619571584794
,,965.0,1.9194572947211243e-06,,,965.0,0.0002245215681620665
,,966.0,1.9155230632620945e-06,,,966.0,0.00022429739742282288
,,967.0,1.9116009537251678e-06,,,967.0,0.00022407368209766292
,,968.0,1.90769091628326e-06,,,968.0,0.00022385042079186814
,,969.0,1.9037929013652858e-06,,,969.0,0.00022362761211642643
,,970.0,1.8999068596545786e-06,,,970.0,0.00022340525468800274
,,971.0,1.8960327420873275e-06,,,971.0,0.0002231833471289102
,,972.0,1.8921704998510185e-06,,,972.0,0.0002229618880670811
,,973.0,1.8883200843828928e-06,,,973.0,0.00022274087613603823
,,974.0,1.8844814473684137e-06,,,974.0,0.00022252030997486663
,,975.0,1.8806545407397443e-06,,,975.0,0.000222300188228185
,,976.0,1.8768393166742366e-06,,,976.0,0.00022208050954611766
,,977.0,1.8730357275929307e-06,,,977.0,0.0002218612725842665
,,978.0,1.8692437261590663e-06,,,978.0,0.0002216424760036833
,,979.0,1.8654632652766037e-06,,,979.0,0.00022142411847084204
,,980.0,1.861694298088754e-06,,,980.0,0.00022120619865761135
,,981.0,1.8579367779765228e-06,,,981.0,0.00022098871524122733
,,982.0,1.854190658557262e-06,,,982.0,0.00022077166690426633
,,983.0,1.8504558936832323e-06,,,983.0,0.00022055505233461802
,,984.0,1.8467324374401762e-06,,,984.0,0.00022033887022545866
,,985.0,1.8430202441459011e-06,,,985.0,0.00022012311927522418
,,986.0,1.8393192683488718e-06,,,986.0,0.00021990779818758401
,,987.0,1.8356294648268151e-06,,,987.0,0.00021969290567141466
,,988.0,1.83195078858533e-06,,,988.0,0.0002194784404407735
,,989.0,1.828283194856513e-06,,,989.0,0.0002192644012148727
,,990.0,1.8246266390975884e-06,,,990.0,0.00021905078671805356
,,991.0,1.820981076989551e-06,,,991.0,0.00021883759567976066
,,992.0,1.8173464644358187e-06,,,992.0,0.0002186248268345164
,,993.0,1.8137227575608914e-06,,,993.0,0.00021841247892189557
,,994.0,1.8101099127090223e-06,,,994.0,0.00021820055068650016
,,995.0,1.806507886442899e-06,,,995.0,0.0002179890408779342
,,996.0,1.8029166355423294e-06,,,996.0,0.00021777794825077898
,,997.0,1.7993361170029436e-06,,,997.0,0.00021756727156456803
,,998.0,1.795766288034897e-06,,,998.0,0.0002173570095837627
,,999.0,1.7922071060615904e-06,,,999.0,0.0002171471610777276
,,1000.0,1.7886585287183935e-06,,,1000.0,0.00021693772482070622


==> data/no_dist_change/c2/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,482899,8395,0.9440305437228388,0.9504132231404959
4500.0,2627,74,0.0051355837107964555,0.008377674629231292
7500.0,4136,95,0.00808556308635483,0.010755122834823955
10500.0,5219,71,0.010202745103405672,0.008038039171289483
13500.0,5041,68,0.009854768742339145,0.007698403713347674
16500.0,3987,59,0.007794279503214871,0.006679497339522246
19500.0,2793,29,0.005460100991341644,0.0032831427601041547
22500.0,1693,11,0.0033096852768855723,0.0012453300124533001
25500.0,1021,11,0.0019959767676905904,0.0012453300124533001
28500.0,719,10,0.0014055899079035597,0.0011321181931393638
31500.0,473,3,0.000924678757216111,0.0003396354579418091
34500.0,287,3,0.000561063009135357,0.0003396354579418091
37500.0,205,0,0.00040075929223954066,0.0
40500.0,123,0,0.0002404555753437244,0.0
43500.0,96,4,0.00018767264417071173,0.0004528472772557455
46500.0,67,0,0.00013097986624414256,0.0
49500.0,46,0,8.992647533179937e-05,0.0
52500.0,15,0,2.9323850651673708e-05,0.0
55500.0,22,0,4.300831428912144e-05,0.0
58500.0,23,0,4.4963237665899686e-05,0.0
61500.0,4,0,7.81969350711299e-06,0.0
64500.0,4,0,7.81969350711299e-06,0.0
67500.0,13,0,2.5414003898117212e-05,0.0
70500.0,0,0,0.0,0.0
73500.0,0,0,0.0,0.0
76500.0,8,0,1.563938701422598e-05,0.0
79500.0,0,0,0.0,0.0
82500.0,0,0,0.0,0.0
85500.0,0,0,0.0,0.0
88500.0,8,0,1.563938701422598e-05,0.0


==> data/no_dist_change/c3/amount_hist.csv <==
amount(binwidth=100),count_neg,count_pos,proportion_neg,proportion_pos
50.0,3807,1,0.024145060632198487,0.00390625
150.0,5398,4,0.034235628393119895,0.015625
250.0,9582,9,0.060771728651884925,0.03515625
350.0,12502,9,0.07929118676746665,0.03515625
450.0,17963,22,0.11392637881171039,0.0859375
550.0,20322,31,0.12888781774823685,0.12109375
650.0,21926,37,0.13906083515145365,0.14453125
750.0,19569,38,0.12411208077528033,0.1484375
850.0,17057,31,0.1081802729717388,0.12109375
950.0,12542,32,0.0795448779745294,0.125
1050.0,7772,18,0.04929220153229489,0.0703125
1150.0,4513,9,0.02862271043685626,0.03515625
1250.0,2575,9,0.016331371454665383,0.03515625
1350.0,1404,3,0.008904561367902988,0.01171875
1450.0,464,2,0.002942818001928053,0.0078125
1550.0,201,1,0.001274798315490385,0.00390625
1650.0,75,0,0.00047567101324268103,0.0


==> data/no_dist_change/c3/balance_curves.csv <==
step,32956,32643,29801,26770(sar),32661(sar),25177(sar)
0,90444.89,61217.11,33814.57,64065.18,194468.04,47320.51
1,89180.15,61322.47,34317.18,63564.34,193852.76,48018.3
2,89045.59,60486.51,33960.244999999995,63064.81,193325.6,47082.72
3,88911.03,60350.64,33603.31,62613.55,192868.48,46903.51666666667
4,88776.47,60147.115,33285.435,62143.49,192519.495,46724.31333333333
5,88641.91,59943.59,32967.56,61495.825,192170.51,46545.11
6,88135.9,59654.16,32482.42,60848.16,191767.7,45961.88
7,87861.655,59526.16666666667,31933.52,60354.99,191640.25666666668,45637.615
8,87587.41,59398.17333333333,33253.55,60116.92,191512.81333333332,45313.35
9,86978.54,59270.18,32902.223333333335,59621.42,191385.37,45047.405
10,86532.73,59129.776666666665,32550.896666666667,59168.75,190961.82,44781.46
11,86108.36,58989.37333333334,32199.57,58876.705,190735.695,44648.68
12,85570.9,57664.69,31972.364999999998,58584.66,190509.57,44515.899999999994
13,85606.61249999999,57536.0,31745.16,58008.14,189939.93,44383.119999999995
14,85642.325,57407.31,31510.629999999997,57712.5,189836.54,44250.34
15,85678.0375,57278.62,31276.1,57416.86,189353.51,43966.53
16,86197.4,57149.93,30600.4,57098.075,189181.79,43682.72
17,85213.6,57006.9275,30440.756666666668,56779.29,189010.07,43466.815
18,84979.525,56863.925,30281.113333333335,56339.51,188591.23,43250.91
19,84745.45,56720.9225,30121.47,56165.395000000004,187924.03,43230.14
20,84299.63,56577.92,29682.44,55991.28,188316.67,42715.75
21,83781.03,56257.63,29328.29,55525.07,188166.7,42134.57
22,83550.07,56111.58333333333,29117.670000000002,55250.55,188016.73,41869.59
23,83319.11,55965.53666666667,28907.05,54976.03,187866.76,41604.61
24,82945.84,55819.49,28696.43,62236.995,187310.57,42247.69
25,119507.1,73263.33,40408.63,70076.14,221082.01,69539.15
26,95597.71,61813.25,35509.07,62683.44,212322.17,54140.88
27,95075.48,61205.04,35369.003333333334,62157.55,211604.15,52760.21
28,94889.94,60938.39,35228.93666666667,61987.14,211035.6,52107.18
29,94704.4,60671.74,35088.87,61816.73,209889.26,51368.14
30,94480.70499999999,60765.628333333334,34686.83,61624.59,210109.89500000002,51153.65
31,92992.28,60859.51666666666,33996.1,61432.45,210330.53,50939.16
32,92547.14,60953.405,33379.83,60765.29,209807.03,51082.943333333336
33,92036.7,61047.293333333335,33053.17,60091.34,209273.84,51226.72666666667
34,91618.71,61141.181666666664,33192.45,59903.21,208749.62,51370.51
35,91535.54000000001,61754.66,33331.73,59715.08,208593.465,51160.55666666667
36,90969.21,61557.97,33471.01,59580.287500000006,208437.31,50950.60333333333
37,90801.39,61361.28,33274.66,59445.495,208281.155,50740.65
38,90633.57,61164.590000000004,33078.31,59310.7025,208125.0,50595.793333333335
39,90465.75,60967.9,32421.95,59175.91,207431.95,50450.93666666667
40,90369.988,60771.21,32082.43,58856.89,207253.48666666666,50306.08
41,90274.226,60566.346666666665,31725.89,58379.32,207075.02333333335,50128.68
42,90178.464,60361.48333333334,31568.82,58153.2,206896.56,49951.28
43,90082.702,60156.62,31411.75,57927.08,206508.98,50108.02
44,89986.94,60075.284,31254.68,57437.03,205929.84,50264.76
45,89676.595,59993.948000000004,31199.510000000002,56478.32,205626.495,50842.23
46,89366.25,59912.612,31144.34,56445.035,205323.15,49972.84
47,88972.67,59831.276000000005,31089.170000000002,56411.75,204800.31,50921.23
48,88292.16,59749.94,31034.0,56208.11666666667,204536.60499999998,50467.35
49,87773.07,59221.51,30978.83,56004.48333333333,204272.9,50142.33
50,87056.33,58926.51,30923.66,55800.85,203756.42,50108.43
51,99243.42,58631.51,30868.49,55482.925,203524.55,50636.13
52,111430.51000000001,58024.39,36387.31,55165.0,203292.68,64431.55
53,122239.71,64518.76,41301.17,54940.26,237401.78,62208.26
54,121650.24,64167.19,37010.51,69444.71,236212.73,61726.83
55,109923.03,64010.41666666667,36672.37,62630.19,227452.89,61166.71
56,98195.82,63853.64333333333,36542.630000000005,62416.48333333334,226847.5,60915.165
57,97609.93,63696.87,36412.89,62202.776666666665,226294.54,60178.34
58,97467.64249999999,63189.87,36283.15,61989.07,225810.01,59612.24
59,97325.355,63008.95,36153.41,61411.23,225811.814,59127.96
60,97183.0675,62828.03,35913.82000000001,61138.770000000004,225813.61800000002,58567.56
61,95776.04,62344.0,35674.23,60866.31,225815.422,58500.85333333333
62,95135.2,62136.634999999995,35133.31,60609.91499999999,225817.226,58434.14666666667
63,94652.77,61929.27,34856.91,60353.52,225819.03,58367.44
64,95046.85,61519.43,34580.51,60020.675,225241.2,58300.73333333333
65,94713.985,60926.64,34133.7,59687.83,225085.01666666666,58234.026666666665
66,94381.12,60138.76,33921.17333333333,59403.692500000005,224928.83333333334,57587.35
67,94214.44666666667,60001.7275,33708.64666666667,59119.555,224772.65,57124.79
68,94047.77333333333,59864.695,33496.12,58835.417499999996,224543.75,56609.05
69,93881.1,59727.6625,32926.96,58551.28,224314.85,56209.8
70,93483.1,60244.12,32454.2,58209.18,224082.08000000002,56653.64
71,92827.64,58957.33,32295.263333333332,57924.435,223849.31,56261.375
72,92475.33,58000.34,32136.326666666668,57639.69,223363.67,55869.11
73,91966.85,58224.1,31977.39,57272.96,227153.57111111112,55295.33
74,91845.445,58447.86,31860.495,56983.29,230943.47222222222,54617.94
75,91724.04000000001,58671.62,30657.36,56693.62,234733.37333333335,54395.025
76,91602.635,58110.05,31255.87,56218.59,238523.27444444445,54172.11
77,91481.23,57873.17,30927.495,59238.611999999994,242313.17555555556,53696.07
78,91151.61,57636.29,30599.12,62258.634,246103.07666666666,54331.6
79,90821.99,59727.43,30388.59,65278.655999999995,249892.97777777776,63715.74333333333
80,109102.62,61818.57,30178.06,68298.678,253682.8788888889,73099.88666666666
81,103928.84,75593.53,41215.71,71318.7,257472.78,82099.96
82,103696.31,63350.78,40840.77,70879.51,257109.06,81599.32
83,103463.78,62744.53,35917.7,64064.99,247775.79,82791.73
84,103100.35,62211.11,35698.255,63901.33666666666,247311.0,67393.46
85,102687.07,61901.75,35478.81,63737.683333333334,246959.73,66362.29
86,102169.71,61215.68,34930.87,63574.03,246298.21,65693.11
87,101990.395,60701.9,34835.236000000004,62941.87,246116.03999999998,65318.69
88,101811.08,60292.99,34739.602,62421.64,245933.87,64205.02
89,101008.33,59809.83,34643.968,62268.1625,245476.75,64050.13333333333
90,100475.42,59689.950000000004,34548.333999999995,62114.685,246735.65,63895.246666666666
91,99210.69,59570.07,34452.7,61961.207500000004,246468.035,63740.36
92,98884.13500000001,59450.19,33898.2,61807.73,246200.42,63188.67
93,98557.58,59330.31,33546.455,61741.16,246026.80000000002,62905.405
94,98800.46,59210.43,33194.71,61555.76,245853.18,62622.14
95,99043.34,59111.03,33031.763333333336,61370.36,245679.56,62493.244999999995
96,99286.22,59011.630000000005,32868.816666666666,60915.94,245365.09,62831.48
97,99529.1,58912.23,32705.87,60526.57,245050.62,62260.380000000005
98,99258.78,58812.83,32572.32,60236.485,244811.15,61689.28
99,98988.46,58791.441666666666,32438.77,59946.4,244571.68,61461.19
100,98692.625,58770.05333333334,32305.22,59703.455,244792.315,61233.1
101,98396.79,58748.665,31594.51,59460.51,245012.95,61430.91
102,98187.95666666667,58727.276666666665,31889.675,58867.71,244827.41,61628.72
103,97979.12333333332,58705.888333333336,32788.76,58758.536,244641.87,61211.73
104,97770.29,58300.53,32738.11,58649.362,244438.68666666668,61274.02250000001
105,97673.97499999999,58278.725,32687.46,58540.187999999995,244235.50333333333,61336.315
106,97577.66,58256.92,33280.97,58431.013999999996,244032.32,61398.6075
107,97481.345,57945.024999999994,36960.18666666667,58321.84,243814.065,60655.23
108,97385.03,57633.13,40639.403333333335,58011.61,243595.81,75134.28
109,133946.29,75051.98,40027.96,73111.71,277182.18,89613.33
110,133370.43,74478.39,39606.74,72529.0,268422.34,89180.92
111,132938.95,63603.19,39606.74,71945.24,268422.34,88662.67


==> data/no_dist_change/c3/n_spending_hist.csv <==
n_spending_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,0,0,0.0,0.0
2.5,0,0,0.0,0.0
3.5,0,0,0.0,0.0
4.5,0,0,0.0,0.0
5.5,0,0,0.0,0.0
6.5,1,0,0.00012147716229348882,0.0
7.5,0,0,0.0,0.0
8.5,0,0,0.0,0.0
9.5,0,0,0.0,0.0
10.5,1,0,0.00012147716229348882,0.0
11.5,0,0,0.0,0.0
12.5,6,0,0.0007288629737609329,0.0
13.5,5,0,0.0006073858114674441,0.0
14.5,9,0,0.0010932944606413995,0.0
15.5,10,0,0.0012147716229348883,0.0
16.5,9,0,0.0010932944606413995,0.0
17.5,7,0,0.0008503401360544217,0.0
18.5,1,0,0.00012147716229348882,0.0
19.5,3,0,0.00036443148688046647,0.0
20.5,0,0,0.0,0.0
21.5,0,0,0.0,0.0
22.5,0,0,0.0,0.0
23.5,0,0,0.0,0.0
24.5,0,0,0.0,0.0
25.5,0,0,0.0,0.0
26.5,0,0,0.0,0.0
27.5,0,0,0.0,0.0
28.5,0,0,0.0,0.0
29.5,0,0,0.0,0.0
30.5,0,0,0.0,0.0
31.5,0,0,0.0,0.0
32.5,0,0,0.0,0.0
33.5,0,0,0.0,0.0
34.5,1,0,0.00012147716229348882,0.0
35.5,1,0,0.00012147716229348882,0.0
36.5,1,0,0.00012147716229348882,0.0
37.5,0,0,0.0,0.0
38.5,1,0,0.00012147716229348882,0.0
39.5,0,0,0.0,0.0
40.5,1,0,0.00012147716229348882,0.0
41.5,1,0,0.00012147716229348882,0.0
42.5,0,0,0.0,0.0
43.5,0,0,0.0,0.0
44.5,1,0,0.00012147716229348882,0.0
45.5,3,0,0.00036443148688046647,0.0
46.5,6,0,0.0007288629737609329,0.0
47.5,8,0,0.0009718172983479105,0.0
48.5,12,0,0.0014577259475218659,0.0
49.5,19,1,0.0023080660835762875,0.009615384615384616
50.5,33,0,0.004008746355685131,0.0
51.5,49,1,0.005952380952380952,0.009615384615384616
52.5,79,1,0.009596695821185617,0.009615384615384616
53.5,109,1,0.013241010689990281,0.009615384615384616
54.5,130,3,0.015792031098153546,0.028846153846153848
55.5,199,2,0.024173955296404277,0.019230769230769232
56.5,269,3,0.03267735665694849,0.028846153846153848
57.5,342,2,0.04154518950437318,0.019230769230769232
58.5,403,1,0.048955296404276,0.009615384615384616
59.5,466,4,0.056608357628765794,0.038461538461538464
60.5,531,3,0.06450437317784256,0.028846153846153848
61.5,564,6,0.06851311953352769,0.057692307692307696
62.5,591,7,0.07179300291545189,0.0673076923076923
63.5,606,6,0.07361516034985423,0.057692307692307696
64.5,609,11,0.07397959183673469,0.10576923076923077
65.5,551,5,0.06693391642371234,0.04807692307692308
66.5,528,11,0.0641399416909621,0.10576923076923077
67.5,461,9,0.05600097181729835,0.08653846153846154
68.5,400,6,0.04859086491739553,0.057692307692307696
69.5,315,6,0.03826530612244898,0.057692307692307696
70.5,254,5,0.030855199222546162,0.04807692307692308
71.5,174,2,0.021137026239067054,0.019230769230769232
72.5,156,3,0.018950437317784258,0.028846153846153848
73.5,115,1,0.013969873663751214,0.009615384615384616
74.5,69,2,0.008381924198250729,0.019230769230769232
75.5,45,0,0.005466472303206997,0.0
76.5,34,1,0.00413022351797862,0.009615384615384616
77.5,21,0,0.002551020408163265,0.0
78.5,13,1,0.0015792031098153547,0.009615384615384616
79.5,3,0,0.00036443148688046647,0.0
80.5,3,0,0.00036443148688046647,0.0
81.5,1,0,0.00012147716229348882,0.0
82.5,2,0,0.00024295432458697764,0.0


==> data/no_dist_change/c3/n_txs_hist.csv <==
n_txs(binwidth=1),count_neg,count_pos,proportion_neg,proportion_pos
0.5,0,0,0.0,0.0
1.5,2,0,0.00024295432458697764,0.0
2.5,3,0,0.00036443148688046647,0.0
3.5,18,0,0.002186588921282799,0.0
4.5,76,0,0.00923226433430515,0.0
5.5,87,0,0.010568513119533527,0.0
6.5,76,1,0.00923226433430515,0.009615384615384616
7.5,127,0,0.015427599611273081,0.0
8.5,530,3,0.06438289601554907,0.028846153846153848
9.5,756,2,0.09183673469387756,0.019230769230769232
10.5,585,4,0.07106413994169096,0.038461538461538464
11.5,515,3,0.06256073858114675,0.028846153846153848
12.5,465,7,0.0564868804664723,0.0673076923076923
13.5,487,11,0.059159378036929056,0.10576923076923077
14.5,469,5,0.05697278911564626,0.04807692307692308
15.5,397,3,0.04822643343051506,0.028846153846153848
16.5,372,3,0.04518950437317784,0.028846153846153848
17.5,318,4,0.038629737609329445,0.038461538461538464
18.5,265,4,0.032191448007774535,0.038461538461538464
19.5,260,5,0.03158406219630709,0.04807692307692308
20.5,226,1,0.027453838678328474,0.009615384615384616
21.5,209,8,0.025388726919339164,0.07692307692307693
22.5,175,6,0.021258503401360544,0.057692307692307696
23.5,160,0,0.019436345966958212,0.0
24.5,123,7,0.014941690962099125,0.0673076923076923
25.5,106,2,0.012876579203109815,0.019230769230769232
26.5,116,2,0.014091350826044704,0.019230769230769232
27.5,85,1,0.01032555879494655,0.009615384615384616
28.5,74,2,0.008989310009718173,0.019230769230769232
29.5,82,2,0.009961127308066083,0.019230769230769232
30.5,67,1,0.008138969873663752,0.009615384615384616
31.5,69,1,0.008381924198250729,0.009615384615384616
32.5,53,0,0.006438289601554907,0.0
33.5,50,2,0.0060738581146744415,0.019230769230769232
34.5,48,3,0.0058309037900874635,0.028846153846153848
35.5,59,0,0.0071671525753158405,0.0
36.5,27,1,0.0032798833819241984,0.009615384615384616
37.5,32,1,0.003887269193391642,0.009615384615384616
38.5,39,2,0.0047376093294460644,0.019230769230769232
39.5,32,0,0.003887269193391642,0.0
40.5,19,0,0.0023080660835762875,0.0
41.5,15,0,0.0018221574344023323,0.0
42.5,28,2,0.003401360544217687,0.019230769230769232
43.5,24,0,0.0029154518950437317,0.0
44.5,27,0,0.0032798833819241984,0.0
45.5,15,0,0.0018221574344023323,0.0
46.5,17,0,0.00206511175898931,0.0
47.5,20,0,0.0024295432458697765,0.0
48.5,14,0,0.0017006802721088435,0.0
49.5,19,0,0.0023080660835762875,0.0
50.5,5,0,0.0006073858114674441,0.0
51.5,18,0,0.002186588921282799,0.0
52.5,13,0,0.0015792031098153547,0.0
53.5,7,0,0.0008503401360544217,0.0
54.5,9,0,0.0010932944606413995,0.0
55.5,8,0,0.0009718172983479105,0.0
56.5,11,0,0.001336248785228377,0.0
57.5,13,0,0.0015792031098153547,0.0
58.5,10,1,0.0012147716229348883,0.009615384615384616
59.5,8,0,0.0009718172983479105,0.0
60.5,6,0,0.0007288629737609329,0.0
61.5,7,0,0.0008503401360544217,0.0
62.5,14,0,0.0017006802721088435,0.0
63.5,9,0,0.0010932944606413995,0.0
64.5,9,1,0.0010932944606413995,0.009615384615384616
65.5,10,0,0.0012147716229348883,0.0
66.5,14,0,0.0017006802721088435,0.0
67.5,7,0,0.0008503401360544217,0.0
68.5,15,0,0.0018221574344023323,0.0
69.5,8,0,0.0009718172983479105,0.0
70.5,7,0,0.0008503401360544217,0.0
71.5,5,0,0.0006073858114674441,0.0
72.5,7,0,0.0008503401360544217,0.0
73.5,6,0,0.0007288629737609329,0.0
74.5,5,0,0.0006073858114674441,0.0
75.5,4,0,0.00048590864917395527,0.0
76.5,4,0,0.00048590864917395527,0.0
77.5,4,0,0.00048590864917395527,0.0
78.5,4,0,0.00048590864917395527,0.0
79.5,2,0,0.00024295432458697764,0.0
80.5,0,0,0.0,0.0
81.5,2,0,0.00024295432458697764,0.0
82.5,0,0,0.0,0.0
83.5,2,0,0.00024295432458697764,0.0
84.5,0,0,0.0,0.0
85.5,3,0,0.00036443148688046647,0.0
86.5,1,1,0.00012147716229348882,0.009615384615384616
87.5,2,0,0.00024295432458697764,0.0
88.5,2,1,0.00024295432458697764,0.009615384615384616
89.5,0,0,0.0,0.0
90.5,0,0,0.0,0.0
91.5,2,0,0.00024295432458697764,0.0
92.5,1,0,0.00012147716229348882,0.0
93.5,2,0,0.00024295432458697764,0.0
94.5,0,0,0.0,0.0
95.5,2,0,0.00024295432458697764,0.0
96.5,1,0,0.00012147716229348882,0.0
97.5,1,0,0.00012147716229348882,0.0
98.5,0,0,0.0,0.0
99.5,0,0,0.0,0.0
100.5,2,0,0.00024295432458697764,0.0
101.5,2,0,0.00024295432458697764,0.0
102.5,1,0,0.00012147716229348882,0.0
103.5,0,0,0.0,0.0
104.5,0,0,0.0,0.0
105.5,1,0,0.00012147716229348882,0.0
106.5,0,0,0.0,0.0
107.5,1,0,0.00012147716229348882,0.0
108.5,3,0,0.00036443148688046647,0.0
109.5,3,0,0.00036443148688046647,0.0
110.5,2,0,0.00024295432458697764,0.0
111.5,2,0,0.00024295432458697764,0.0
112.5,1,0,0.00012147716229348882,0.0
113.5,0,0,0.0,0.0
114.5,0,0,0.0,0.0
115.5,0,0,0.0,0.0
116.5,4,0,0.00048590864917395527,0.0
117.5,6,0,0.0007288629737609329,0.0
118.5,6,0,0.0007288629737609329,0.0
119.5,0,0,0.0,0.0
120.5,4,0,0.00048590864917395527,0.0
121.5,2,0,0.00024295432458697764,0.0
122.5,8,0,0.0009718172983479105,0.0
123.5,5,0,0.0006073858114674441,0.0
124.5,1,0,0.00012147716229348882,0.0
125.5,7,0,0.0008503401360544217,0.0
126.5,4,0,0.00048590864917395527,0.0
127.5,6,0,0.0007288629737609329,0.0
128.5,3,0,0.00036443148688046647,0.0
129.5,4,0,0.00048590864917395527,0.0
130.5,3,0,0.00036443148688046647,0.0
131.5,2,0,0.00024295432458697764,0.0
132.5,3,0,0.00036443148688046647,0.0
133.5,2,0,0.00024295432458697764,0.0
134.5,1,0,0.00012147716229348882,0.0
135.5,0,0,0.0,0.0
136.5,2,0,0.00024295432458697764,0.0
137.5,0,0,0.0,0.0
138.5,1,0,0.00012147716229348882,0.0
139.5,0,0,0.0,0.0
140.5,2,0,0.00024295432458697764,0.0
141.5,0,0,0.0,0.0
142.5,0,0,0.0,0.0
143.5,1,0,0.00012147716229348882,0.0
144.5,0,1,0.0,0.009615384615384616
145.5,2,0,0.00024295432458697764,0.0
146.5,0,0,0.0,0.0
147.5,0,0,0.0,0.0
148.5,0,0,0.0,0.0
149.5,1,0,0.00012147716229348882,0.0
150.5,0,0,0.0,0.0
151.5,0,0,0.0,0.0
152.5,0,0,0.0,0.0
153.5,1,0,0.00012147716229348882,0.0
154.5,3,0,0.00036443148688046647,0.0
155.5,0,0,0.0,0.0
156.5,0,0,0.0,0.0
157.5,0,0,0.0,0.0
158.5,0,0,0.0,0.0
159.5,0,0,0.0,0.0
160.5,0,0,0.0,0.0
161.5,0,0,0.0,0.0
162.5,0,0,0.0,0.0
163.5,2,0,0.00024295432458697764,0.0
164.5,0,0,0.0,0.0
165.5,0,0,0.0,0.0
166.5,0,0,0.0,0.0
167.5,0,0,0.0,0.0
168.5,0,0,0.0,0.0
169.5,0,0,0.0,0.0
170.5,0,0,0.0,0.0
171.5,1,0,0.00012147716229348882,0.0
172.5,0,0,0.0,0.0
173.5,1,0,0.00012147716229348882,0.0
174.5,0,0,0.0,0.0
175.5,0,0,0.0,0.0
176.5,1,0,0.00012147716229348882,0.0
177.5,0,0,0.0,0.0
178.5,0,0,0.0,0.0
179.5,0,0,0.0,0.0
180.5,0,0,0.0,0.0
181.5,0,0,0.0,0.0
182.5,0,0,0.0,0.0
183.5,1,0,0.00012147716229348882,0.0
184.5,1,0,0.00012147716229348882,0.0
185.5,0,0,0.0,0.0
186.5,0,0,0.0,0.0
187.5,0,0,0.0,0.0
188.5,0,0,0.0,0.0
189.5,0,0,0.0,0.0
190.5,2,0,0.00024295432458697764,0.0
191.5,0,0,0.0,0.0
192.5,1,0,0.00012147716229348882,0.0
193.5,1,0,0.00012147716229348882,0.0
194.5,0,0,0.0,0.0
195.5,0,0,0.0,0.0
196.5,0,0,0.0,0.0
197.5,0,0,0.0,0.0
198.5,0,0,0.0,0.0
199.5,0,0,0.0,0.0
200.5,0,0,0.0,0.0
201.5,1,0,0.00012147716229348882,0.0
202.5,0,0,0.0,0.0
203.5,0,0,0.0,0.0
204.5,1,0,0.00012147716229348882,0.0
205.5,0,0,0.0,0.0
206.5,0,0,0.0,0.0
207.5,0,0,0.0,0.0
208.5,0,0,0.0,0.0
209.5,0,0,0.0,0.0
210.5,0,0,0.0,0.0
211.5,0,0,0.0,0.0
212.5,0,0,0.0,0.0
213.5,0,0,0.0,0.0
214.5,0,0,0.0,0.0
215.5,0,0,0.0,0.0
216.5,0,0,0.0,0.0
217.5,0,0,0.0,0.0
218.5,0,0,0.0,0.0
219.5,0,0,0.0,0.0
220.5,0,0,0.0,0.0
221.5,1,0,0.00012147716229348882,0.0
222.5,0,0,0.0,0.0
223.5,0,0,0.0,0.0
224.5,0,0,0.0,0.0
225.5,0,0,0.0,0.0
226.5,0,0,0.0,0.0
227.5,0,0,0.0,0.0
228.5,1,0,0.00012147716229348882,0.0
229.5,0,0,0.0,0.0
230.5,1,0,0.00012147716229348882,0.0
231.5,0,0,0.0,0.0
232.5,0,0,0.0,0.0
233.5,0,0,0.0,0.0
234.5,0,0,0.0,0.0
235.5,0,0,0.0,0.0
236.5,0,0,0.0,0.0
237.5,0,0,0.0,0.0
238.5,0,0,0.0,0.0
239.5,0,0,0.0,0.0
240.5,0,0,0.0,0.0
241.5,0,0,0.0,0.0
242.5,0,0,0.0,0.0
243.5,0,0,0.0,0.0
244.5,0,0,0.0,0.0
245.5,0,0,0.0,0.0
246.5,0,0,0.0,0.0
247.5,0,0,0.0,0.0
248.5,0,0,0.0,0.0
249.5,0,0,0.0,0.0
250.5,1,0,0.00012147716229348882,0.0
251.5,0,0,0.0,0.0
252.5,0,0,0.0,0.0
253.5,0,0,0.0,0.0
254.5,0,0,0.0,0.0
255.5,0,0,0.0,0.0
256.5,0,0,0.0,0.0
257.5,0,0,0.0,0.0
258.5,0,0,0.0,0.0
259.5,0,0,0.0,0.0
260.5,0,0,0.0,0.0
261.5,0,0,0.0,0.0
262.5,0,0,0.0,0.0
263.5,0,0,0.0,0.0
264.5,0,0,0.0,0.0
265.5,0,0,0.0,0.0
266.5,0,0,0.0,0.0
267.5,0,0,0.0,0.0
268.5,0,0,0.0,0.0
269.5,0,0,0.0,0.0
270.5,0,0,0.0,0.0
271.5,0,0,0.0,0.0
272.5,0,0,0.0,0.0
273.5,0,0,0.0,0.0
274.5,0,0,0.0,0.0
275.5,0,0,0.0,0.0
276.5,0,0,0.0,0.0
277.5,0,0,0.0,0.0
278.5,0,0,0.0,0.0
279.5,0,0,0.0,0.0
280.5,0,0,0.0,0.0
281.5,1,0,0.00012147716229348882,0.0
282.5,0,0,0.0,0.0
283.5,0,0,0.0,0.0
284.5,0,0,0.0,0.0
285.5,0,0,0.0,0.0
286.5,0,0,0.0,0.0
287.5,0,0,0.0,0.0
288.5,0,0,0.0,0.0
289.5,0,0,0.0,0.0
290.5,0,0,0.0,0.0
291.5,0,0,0.0,0.0
292.5,0,0,0.0,0.0
293.5,0,0,0.0,0.0
294.5,0,0,0.0,0.0
295.5,0,0,0.0,0.0
296.5,0,0,0.0,0.0
297.5,1,0,0.00012147716229348882,0.0
298.5,0,0,0.0,0.0
299.5,0,0,0.0,0.0
300.5,0,0,0.0,0.0
301.5,0,0,0.0,0.0
302.5,0,0,0.0,0.0
303.5,0,0,0.0,0.0
304.5,0,0,0.0,0.0
305.5,0,0,0.0,0.0
306.5,0,0,0.0,0.0
307.5,0,0,0.0,0.0
308.5,0,0,0.0,0.0
309.5,0,0,0.0,0.0
310.5,0,0,0.0,0.0
311.5,0,0,0.0,0.0
312.5,0,0,0.0,0.0
313.5,0,0,0.0,0.0
314.5,0,0,0.0,0.0
315.5,0,0,0.0,0.0
316.5,1,0,0.00012147716229348882,0.0
317.5,0,0,0.0,0.0
318.5,0,0,0.0,0.0
319.5,0,0,0.0,0.0
320.5,0,0,0.0,0.0
321.5,0,0,0.0,0.0
322.5,0,0,0.0,0.0
323.5,0,0,0.0,0.0
324.5,0,0,0.0,0.0
325.5,0,0,0.0,0.0
326.5,0,0,0.0,0.0
327.5,0,0,0.0,0.0
328.5,0,0,0.0,0.0
329.5,0,0,0.0,0.0
330.5,0,0,0.0,0.0
331.5,0,0,0.0,0.0
332.5,0,0,0.0,0.0
333.5,0,0,0.0,0.0
334.5,0,0,0.0,0.0
335.5,0,0,0.0,0.0
336.5,0,0,0.0,0.0
337.5,0,0,0.0,0.0
338.5,0,0,0.0,0.0
339.5,0,0,0.0,0.0
340.5,0,0,0.0,0.0
341.5,0,0,0.0,0.0
342.5,0,0,0.0,0.0
343.5,0,0,0.0,0.0
344.5,0,0,0.0,0.0
345.5,0,0,0.0,0.0
346.5,0,0,0.0,0.0
347.5,0,0,0.0,0.0
348.5,0,0,0.0,0.0
349.5,0,0,0.0,0.0
350.5,0,0,0.0,0.0
351.5,0,0,0.0,0.0
352.5,0,0,0.0,0.0
353.5,0,0,0.0,0.0
354.5,0,0,0.0,0.0
355.5,0,0,0.0,0.0
356.5,1,0,0.00012147716229348882,0.0
357.5,0,0,0.0,0.0
358.5,0,0,0.0,0.0
359.5,0,0,0.0,0.0
360.5,0,0,0.0,0.0
361.5,0,0,0.0,0.0
362.5,0,0,0.0,0.0
363.5,0,0,0.0,0.0
364.5,0,0,0.0,0.0
365.5,0,0,0.0,0.0
366.5,0,0,0.0,0.0
367.5,0,0,0.0,0.0
368.5,0,0,0.0,0.0
369.5,0,0,0.0,0.0
370.5,0,0,0.0,0.0
371.5,0,0,0.0,0.0
372.5,0,0,0.0,0.0
373.5,0,0,0.0,0.0
374.5,0,0,0.0,0.0
375.5,0,0,0.0,0.0
376.5,0,0,0.0,0.0
377.5,0,0,0.0,0.0
378.5,0,0,0.0,0.0
379.5,0,0,0.0,0.0
380.5,0,0,0.0,0.0
381.5,0,0,0.0,0.0
382.5,0,0,0.0,0.0
383.5,0,0,0.0,0.0
384.5,0,0,0.0,0.0
385.5,0,0,0.0,0.0
386.5,0,0,0.0,0.0
387.5,0,0,0.0,0.0
388.5,0,0,0.0,0.0
389.5,0,0,0.0,0.0
390.5,0,0,0.0,0.0
391.5,0,0,0.0,0.0
392.5,0,0,0.0,0.0
393.5,0,0,0.0,0.0
394.5,0,0,0.0,0.0
395.5,0,0,0.0,0.0
396.5,0,0,0.0,0.0
397.5,0,0,0.0,0.0
398.5,0,0,0.0,0.0
399.5,0,0,0.0,0.0
400.5,0,0,0.0,0.0
401.5,0,0,0.0,0.0
402.5,0,0,0.0,0.0
403.5,0,0,0.0,0.0
404.5,0,0,0.0,0.0
405.5,0,0,0.0,0.0
406.5,0,0,0.0,0.0
407.5,0,0,0.0,0.0
408.5,0,0,0.0,0.0
409.5,0,0,0.0,0.0
410.5,0,0,0.0,0.0
411.5,0,0,0.0,0.0
412.5,0,0,0.0,0.0
413.5,0,0,0.0,0.0
414.5,0,0,0.0,0.0
415.5,0,0,0.0,0.0
416.5,0,0,0.0,0.0
417.5,0,0,0.0,0.0
418.5,0,0,0.0,0.0
419.5,0,0,0.0,0.0
420.5,0,0,0.0,0.0
421.5,0,0,0.0,0.0
422.5,0,0,0.0,0.0
423.5,0,0,0.0,0.0
424.5,0,0,0.0,0.0
425.5,0,0,0.0,0.0
426.5,0,0,0.0,0.0
427.5,0,0,0.0,0.0
428.5,0,0,0.0,0.0
429.5,0,0,0.0,0.0
430.5,0,0,0.0,0.0
431.5,0,0,0.0,0.0
432.5,0,0,0.0,0.0
433.5,0,0,0.0,0.0
434.5,0,0,0.0,0.0
435.5,0,0,0.0,0.0
436.5,0,0,0.0,0.0
437.5,0,0,0.0,0.0
438.5,0,0,0.0,0.0
439.5,0,0,0.0,0.0
440.5,0,0,0.0,0.0
441.5,0,0,0.0,0.0
442.5,0,0,0.0,0.0
443.5,0,0,0.0,0.0
444.5,0,0,0.0,0.0
445.5,0,0,0.0,0.0
446.5,0,0,0.0,0.0
447.5,0,0,0.0,0.0
448.5,0,0,0.0,0.0
449.5,0,0,0.0,0.0
450.5,0,0,0.0,0.0
451.5,0,0,0.0,0.0
452.5,0,0,0.0,0.0
453.5,0,0,0.0,0.0
454.5,0,0,0.0,0.0
455.5,0,0,0.0,0.0
456.5,0,0,0.0,0.0
457.5,0,0,0.0,0.0
458.5,0,0,0.0,0.0
459.5,0,0,0.0,0.0
460.5,0,0,0.0,0.0
461.5,0,0,0.0,0.0
462.5,0,0,0.0,0.0
463.5,0,0,0.0,0.0
464.5,0,0,0.0,0.0
465.5,0,0,0.0,0.0
466.5,0,0,0.0,0.0
467.5,0,0,0.0,0.0
468.5,0,0,0.0,0.0
469.5,0,0,0.0,0.0
470.5,0,0,0.0,0.0
471.5,0,0,0.0,0.0
472.5,0,0,0.0,0.0
473.5,0,0,0.0,0.0
474.5,0,0,0.0,0.0
475.5,0,0,0.0,0.0
476.5,0,0,0.0,0.0
477.5,0,0,0.0,0.0
478.5,0,0,0.0,0.0
479.5,0,0,0.0,0.0
480.5,0,0,0.0,0.0
481.5,0,0,0.0,0.0
482.5,0,0,0.0,0.0
483.5,0,0,0.0,0.0
484.5,0,0,0.0,0.0
485.5,0,0,0.0,0.0
486.5,0,0,0.0,0.0
487.5,0,0,0.0,0.0
488.5,0,0,0.0,0.0
489.5,0,0,0.0,0.0
490.5,0,0,0.0,0.0
491.5,0,0,0.0,0.0
492.5,0,0,0.0,0.0
493.5,0,0,0.0,0.0
494.5,0,0,0.0,0.0
495.5,0,0,0.0,0.0
496.5,0,0,0.0,0.0
497.5,0,0,0.0,0.0
498.5,0,0,0.0,0.0
499.5,0,0,0.0,0.0
500.5,0,0,0.0,0.0
501.5,0,0,0.0,0.0
502.5,0,0,0.0,0.0
503.5,0,0,0.0,0.0
504.5,0,0,0.0,0.0
505.5,0,0,0.0,0.0
506.5,0,0,0.0,0.0
507.5,0,0,0.0,0.0
508.5,0,0,0.0,0.0
509.5,0,0,0.0,0.0
510.5,0,0,0.0,0.0
511.5,0,0,0.0,0.0
512.5,0,0,0.0,0.0
513.5,0,0,0.0,0.0
514.5,0,0,0.0,0.0
515.5,0,0,0.0,0.0
516.5,0,0,0.0,0.0
517.5,0,0,0.0,0.0
518.5,0,0,0.0,0.0
519.5,0,0,0.0,0.0
520.5,0,0,0.0,0.0
521.5,0,0,0.0,0.0
522.5,0,0,0.0,0.0
523.5,0,0,0.0,0.0
524.5,0,0,0.0,0.0
525.5,0,0,0.0,0.0
526.5,0,0,0.0,0.0
527.5,0,0,0.0,0.0
528.5,0,0,0.0,0.0
529.5,0,0,0.0,0.0
530.5,0,0,0.0,0.0
531.5,0,0,0.0,0.0
532.5,0,0,0.0,0.0
533.5,0,0,0.0,0.0
534.5,0,0,0.0,0.0
535.5,0,0,0.0,0.0
536.5,0,0,0.0,0.0
537.5,0,0,0.0,0.0
538.5,0,0,0.0,0.0
539.5,0,0,0.0,0.0
540.5,0,0,0.0,0.0
541.5,0,0,0.0,0.0
542.5,0,0,0.0,0.0
543.5,0,0,0.0,0.0
544.5,0,0,0.0,0.0
545.5,0,0,0.0,0.0
546.5,0,0,0.0,0.0
547.5,0,0,0.0,0.0
548.5,0,0,0.0,0.0
549.5,0,0,0.0,0.0
550.5,0,0,0.0,0.0
551.5,0,0,0.0,0.0
552.5,0,0,0.0,0.0
553.5,0,0,0.0,0.0
554.5,0,0,0.0,0.0
555.5,0,0,0.0,0.0
556.5,0,0,0.0,0.0
557.5,0,0,0.0,0.0
558.5,0,0,0.0,0.0
559.5,0,0,0.0,0.0
560.5,0,0,0.0,0.0
561.5,0,0,0.0,0.0
562.5,0,0,0.0,0.0
563.5,0,0,0.0,0.0
564.5,0,0,0.0,0.0
565.5,0,0,0.0,0.0
566.5,0,0,0.0,0.0
567.5,0,0,0.0,0.0
568.5,0,0,0.0,0.0
569.5,0,0,0.0,0.0
570.5,0,0,0.0,0.0
571.5,0,0,0.0,0.0
572.5,0,0,0.0,0.0
573.5,0,0,0.0,0.0
574.5,0,0,0.0,0.0
575.5,0,0,0.0,0.0
576.5,0,0,0.0,0.0
577.5,0,0,0.0,0.0
578.5,0,0,0.0,0.0
579.5,0,0,0.0,0.0
580.5,0,0,0.0,0.0
581.5,0,0,0.0,0.0
582.5,0,0,0.0,0.0
583.5,0,0,0.0,0.0
584.5,0,0,0.0,0.0
585.5,0,0,0.0,0.0
586.5,0,0,0.0,0.0
587.5,0,0,0.0,0.0
588.5,0,0,0.0,0.0
589.5,0,0,0.0,0.0
590.5,0,0,0.0,0.0
591.5,0,0,0.0,0.0
592.5,0,0,0.0,0.0
593.5,0,0,0.0,0.0
594.5,0,0,0.0,0.0
595.5,0,0,0.0,0.0
596.5,0,0,0.0,0.0
597.5,0,0,0.0,0.0
598.5,0,0,0.0,0.0
599.5,0,0,0.0,0.0
600.5,0,0,0.0,0.0
601.5,0,0,0.0,0.0
602.5,0,0,0.0,0.0
603.5,0,0,0.0,0.0
604.5,0,0,0.0,0.0
605.5,0,0,0.0,0.0
606.5,0,0,0.0,0.0
607.5,0,0,0.0,0.0
608.5,0,0,0.0,0.0
609.5,0,0,0.0,0.0
610.5,0,0,0.0,0.0
611.5,0,0,0.0,0.0
612.5,0,0,0.0,0.0
613.5,0,0,0.0,0.0
614.5,0,0,0.0,0.0
615.5,0,0,0.0,0.0
616.5,0,0,0.0,0.0
617.5,0,0,0.0,0.0
618.5,0,0,0.0,0.0
619.5,0,0,0.0,0.0
620.5,0,0,0.0,0.0
621.5,0,0,0.0,0.0
622.5,0,0,0.0,0.0
623.5,0,0,0.0,0.0
624.5,0,0,0.0,0.0
625.5,0,0,0.0,0.0
626.5,0,0,0.0,0.0
627.5,0,0,0.0,0.0
628.5,0,0,0.0,0.0
629.5,0,0,0.0,0.0
630.5,0,0,0.0,0.0
631.5,0,0,0.0,0.0
632.5,0,0,0.0,0.0
633.5,0,0,0.0,0.0
634.5,0,0,0.0,0.0
635.5,0,0,0.0,0.0
636.5,0,0,0.0,0.0
637.5,0,0,0.0,0.0
638.5,0,0,0.0,0.0
639.5,0,0,0.0,0.0
640.5,0,0,0.0,0.0
641.5,0,0,0.0,0.0
642.5,0,0,0.0,0.0
643.5,0,0,0.0,0.0
644.5,0,0,0.0,0.0
645.5,0,0,0.0,0.0
646.5,0,0,0.0,0.0
647.5,0,0,0.0,0.0
648.5,0,0,0.0,0.0
649.5,0,0,0.0,0.0
650.5,0,0,0.0,0.0
651.5,0,0,0.0,0.0
652.5,0,0,0.0,0.0
653.5,0,0,0.0,0.0
654.5,0,0,0.0,0.0
655.5,0,0,0.0,0.0
656.5,0,0,0.0,0.0
657.5,0,0,0.0,0.0
658.5,0,0,0.0,0.0
659.5,0,0,0.0,0.0
660.5,0,0,0.0,0.0
661.5,0,0,0.0,0.0
662.5,0,0,0.0,0.0
663.5,0,0,0.0,0.0
664.5,0,0,0.0,0.0
665.5,0,0,0.0,0.0
666.5,0,0,0.0,0.0
667.5,0,0,0.0,0.0
668.5,0,0,0.0,0.0
669.5,0,0,0.0,0.0
670.5,0,0,0.0,0.0
671.5,0,0,0.0,0.0
672.5,0,0,0.0,0.0
673.5,0,0,0.0,0.0
674.5,0,0,0.0,0.0
675.5,0,0,0.0,0.0
676.5,0,0,0.0,0.0
677.5,0,0,0.0,0.0
678.5,0,0,0.0,0.0
679.5,0,0,0.0,0.0
680.5,0,0,0.0,0.0
681.5,0,0,0.0,0.0
682.5,0,0,0.0,0.0
683.5,0,0,0.0,0.0
684.5,0,0,0.0,0.0
685.5,0,0,0.0,0.0
686.5,0,0,0.0,0.0
687.5,0,0,0.0,0.0
688.5,0,0,0.0,0.0
689.5,0,0,0.0,0.0
690.5,0,0,0.0,0.0
691.5,0,0,0.0,0.0
692.5,0,0,0.0,0.0
693.5,0,0,0.0,0.0
694.5,0,0,0.0,0.0
695.5,0,0,0.0,0.0
696.5,0,0,0.0,0.0
697.5,0,0,0.0,0.0
698.5,0,0,0.0,0.0
699.5,0,0,0.0,0.0
700.5,0,0,0.0,0.0
701.5,0,0,0.0,0.0
702.5,0,0,0.0,0.0
703.5,0,0,0.0,0.0
704.5,0,0,0.0,0.0
705.5,0,0,0.0,0.0
706.5,0,0,0.0,0.0
707.5,0,0,0.0,0.0
708.5,0,0,0.0,0.0
709.5,0,0,0.0,0.0
710.5,0,0,0.0,0.0
711.5,0,0,0.0,0.0
712.5,0,0,0.0,0.0
713.5,0,0,0.0,0.0
714.5,0,0,0.0,0.0
715.5,0,0,0.0,0.0
716.5,0,0,0.0,0.0
717.5,0,0,0.0,0.0
718.5,0,0,0.0,0.0
719.5,0,0,0.0,0.0
720.5,0,0,0.0,0.0
721.5,0,0,0.0,0.0
722.5,0,0,0.0,0.0
723.5,0,0,0.0,0.0
724.5,0,0,0.0,0.0
725.5,0,0,0.0,0.0
726.5,0,0,0.0,0.0
727.5,0,0,0.0,0.0
728.5,0,0,0.0,0.0
729.5,0,0,0.0,0.0
730.5,0,0,0.0,0.0
731.5,0,0,0.0,0.0
732.5,0,0,0.0,0.0
733.5,0,0,0.0,0.0
734.5,0,0,0.0,0.0
735.5,0,0,0.0,0.0
736.5,0,0,0.0,0.0
737.5,0,0,0.0,0.0
738.5,0,0,0.0,0.0
739.5,0,0,0.0,0.0
740.5,0,0,0.0,0.0
741.5,0,0,0.0,0.0
742.5,0,0,0.0,0.0
743.5,0,0,0.0,0.0
744.5,0,0,0.0,0.0
745.5,0,0,0.0,0.0
746.5,0,0,0.0,0.0
747.5,0,0,0.0,0.0
748.5,0,0,0.0,0.0
749.5,0,0,0.0,0.0
750.5,0,0,0.0,0.0
751.5,0,0,0.0,0.0
752.5,0,0,0.0,0.0
753.5,0,0,0.0,0.0
754.5,0,0,0.0,0.0
755.5,0,0,0.0,0.0
756.5,0,0,0.0,0.0
757.5,0,0,0.0,0.0
758.5,0,0,0.0,0.0
759.5,0,0,0.0,0.0
760.5,0,0,0.0,0.0
761.5,0,0,0.0,0.0
762.5,0,0,0.0,0.0
763.5,0,0,0.0,0.0
764.5,0,0,0.0,0.0
765.5,0,0,0.0,0.0
766.5,0,0,0.0,0.0
767.5,0,0,0.0,0.0
768.5,0,0,0.0,0.0
769.5,0,0,0.0,0.0
770.5,0,0,0.0,0.0
771.5,0,0,0.0,0.0
772.5,0,0,0.0,0.0
773.5,0,0,0.0,0.0
774.5,0,0,0.0,0.0
775.5,0,0,0.0,0.0
776.5,0,0,0.0,0.0
777.5,0,0,0.0,0.0
778.5,0,0,0.0,0.0
779.5,0,0,0.0,0.0
780.5,0,0,0.0,0.0
781.5,0,0,0.0,0.0
782.5,0,0,0.0,0.0
783.5,0,0,0.0,0.0
784.5,0,0,0.0,0.0
785.5,0,0,0.0,0.0
786.5,0,0,0.0,0.0
787.5,0,0,0.0,0.0
788.5,0,0,0.0,0.0
789.5,0,0,0.0,0.0
790.5,0,0,0.0,0.0
791.5,0,0,0.0,0.0
792.5,0,0,0.0,0.0
793.5,0,0,0.0,0.0
794.5,0,0,0.0,0.0
795.5,0,0,0.0,0.0
796.5,0,0,0.0,0.0
797.5,0,0,0.0,0.0
798.5,0,0,0.0,0.0
799.5,0,0,0.0,0.0
800.5,0,0,0.0,0.0
801.5,0,0,0.0,0.0
802.5,0,0,0.0,0.0
803.5,0,0,0.0,0.0
804.5,0,0,0.0,0.0
805.5,0,0,0.0,0.0
806.5,0,0,0.0,0.0
807.5,0,0,0.0,0.0
808.5,0,0,0.0,0.0
809.5,0,0,0.0,0.0
810.5,0,0,0.0,0.0
811.5,0,0,0.0,0.0
812.5,0,0,0.0,0.0
813.5,0,0,0.0,0.0
814.5,0,0,0.0,0.0
815.5,0,0,0.0,0.0
816.5,0,0,0.0,0.0
817.5,0,0,0.0,0.0
818.5,0,0,0.0,0.0
819.5,0,0,0.0,0.0
820.5,0,0,0.0,0.0
821.5,0,0,0.0,0.0
822.5,0,0,0.0,0.0
823.5,0,0,0.0,0.0
824.5,0,0,0.0,0.0
825.5,0,0,0.0,0.0
826.5,0,0,0.0,0.0
827.5,0,0,0.0,0.0
828.5,0,0,0.0,0.0
829.5,0,0,0.0,0.0
830.5,0,0,0.0,0.0
831.5,0,0,0.0,0.0
832.5,0,0,0.0,0.0
833.5,0,0,0.0,0.0
834.5,0,0,0.0,0.0
835.5,0,0,0.0,0.0
836.5,0,0,0.0,0.0
837.5,0,0,0.0,0.0
838.5,0,0,0.0,0.0
839.5,0,0,0.0,0.0
840.5,0,0,0.0,0.0
841.5,0,0,0.0,0.0
842.5,0,0,0.0,0.0
843.5,0,0,0.0,0.0
844.5,0,0,0.0,0.0
845.5,0,0,0.0,0.0
846.5,0,0,0.0,0.0
847.5,0,0,0.0,0.0
848.5,0,0,0.0,0.0
849.5,0,0,0.0,0.0
850.5,0,0,0.0,0.0
851.5,0,0,0.0,0.0
852.5,0,0,0.0,0.0
853.5,0,0,0.0,0.0
854.5,0,0,0.0,0.0
855.5,0,0,0.0,0.0
856.5,1,0,0.00012147716229348882,0.0


==> data/no_dist_change/c3/pattern_hist.csv <==
pattern,count
periodical,71728
forward,25305
fan in,16126
fan out,16028
mutual,15827
single,12658
bipartite (sar),108
fan out (sar),78
fan in (sar),70


==> data/no_dist_change/c3/powerlaw_degree_dist.csv <==
degrees_pos,probs_pos,fit_pos_x,fit_pos_y,degrees_neg,probs_neg,fit_neg_x,fit_neg_y
3,0.10752188672503127,1.0,1.7085473210284179,1,0.4528301886792453,1.0,0.10744270242531191
2,0.10301947471859925,2.0,0.425487556205089,2,0.05660377358490566,2.0,0.06101211829464423
7,0.09304984813292835,3.0,0.1886781095295946,12,0.03773584905660377,3.0,0.04381827130297473
6,0.08901197069858853,4.0,0.10596116259537161,13,0.03773584905660377,4.0,0.03464617414465461
8,0.0765410041093443,5.0,0.06773073661399692,3,0.03459119496855346,5.0,0.028876062391902088
9,0.061139896373056994,6.0,0.04698739493198271,8,0.03459119496855346,6.0,0.024882523352968866
4,0.0564588172235126,7.0,0.03449166299372171,4,0.02830188679245283,7.0,0.021940123940415352
10,0.042272646060389496,8.0,0.026388005512318416,21,0.025157232704402517,8.0,0.019674081418790918
5,0.04155797748793997,9.0,0.02083608020539548,7,0.0220125786163522,9.0,0.01787037050111246
11,0.035769162051098806,10.0,0.016867303145290388,24,0.0220125786163522,10.0,0.016397481585712664
12,0.02948007861354297,11.0,0.013932506439066536,22,0.018867924528301886,11.0,0.015169950831458487
13,0.026442737180632482,12.0,0.011701491434266324,14,0.018867924528301886,12.0,0.014129721460942457
14,0.024584598892263713,13.0,0.009966048277418472,18,0.018867924528301886,13.0,0.013235910598973586
15,0.021046989458638556,14.0,0.008589620677181147,10,0.015723270440251572,14.0,0.012458858601237301
16,0.018760050026800073,15.0,0.007479633244037775,11,0.015723270440251572,15.0,0.01177650140482603
17,0.016294443451849206,16.0,0.006571528830588376,19,0.015723270440251572,16.0,0.011172069910435789
18,0.013507236019296051,17.0,0.005819177289640212,16,0.012578616352201259,17.0,0.01063258112811223
1,0.012864034304091478,18.0,0.005188906820649595,15,0.012578616352201259,18.0,0.010147819576121658
19,0.012077898874396998,19.0,0.004655674656863283,17,0.012578616352201259,19.0,0.009709632123565244
20,0.010934429158477756,20.0,0.0042005436470674415,9,0.009433962264150943,20.0,0.009311428916609802
21,0.009648025728068608,21.0,0.003808979527865852,34,0.009433962264150943,21.0,0.008947823179618054
23,0.007754154011077363,22.0,0.003469677452657155,33,0.006289308176100629,22.0,0.008614366669493187
22,0.007754154011077363,23.0,0.003173737800061304,38,0.006289308176100629,23.0,0.008307352313655444
24,0.005860282294086118,24.0,0.0029140773176383966,25,0.006289308176100629,24.0,0.008023664872397142
26,0.005145613721636591,25.0,0.0026850018292225697,42,0.006289308176100629,25.0,0.007760666480263296
25,0.004716812578166875,26.0,0.002481891765238496,26,0.006289308176100629,26.0,0.007516107887953353
27,0.004502412006432017,27.0,0.002300967713785457,5,0.006289308176100629,27.0,0.007288058893034206
28,0.004466678577809541,28.0,0.0021391135414748747,29,0.006289308176100629,28.0,0.007074853271894787
29,0.0034661425763802037,29.0,0.001993741478222064,28,0.006289308176100629,29.0,0.006875044793068594
32,0.003180275147400393,30.0,0.0018626881627137803,86,0.0031446540880503146,30.0,0.006687371785978268
33,0.003073074861532964,31.0,0.0017441337876182314,144,0.0031446540880503146,31.0,0.006510728378048851
30,0.002930141147043059,32.0,0.0016365386596230117,6,0.0031446540880503146,32.0,0.006344140975468998
31,0.002930141147043059,33.0,0.0015385930161709897,58,0.0031446540880503146,33.0,0.006186748901329166
35,0.002322672860460961,34.0,0.001449177025195186,27,0.0031446540880503146,34.0,0.006037788355302548
34,0.002286939431838485,35.0,0.001367328673226519,30,0.0031446540880503146,35.0,0.005896579046212121
42,0.0021440057173485795,36.0,0.0012922178129460146,64,0.0031446540880503146,36.0,0.005762512990041665
41,0.0016080042880114347,37.0,0.001223125056139907,31,0.0031446540880503146,37.0,0.0056350450734264056
60,0.001536537430766482,38.0,0.0011594245051652135,36,0.0031446540880503146,38.0,0.005513685065137364
38,0.0014650705735215295,39.0,0.0011005695454382523,20,0.0031446540880503146,39.0,0.005397990821860693
39,0.0012864034304091478,40.0,0.0010460810942290609,88,0.0031446540880503146,40.0,0.005287562484267241
61,0.0012864034304091478,41.0,0.0009955378321887581,37,0.0031446540880503146,41.0,0.005182037498350626
37,0.0012506700017866715,42.0,0.000948568044326294,,,42.0,0.0050810863277933
36,0.0012149365731641952,43.0,0.0009048427743867313,,,43.0,0.0049844087475760844
43,0.0012149365731641952,44.0,0.0008640700564631515,,,44.0,0.00489173062859167
44,0.0011434697159192425,45.0,0.0008259900343938341,,,45.0,0.004802801138730125
116,0.001107736287296766,46.0,0.0007903708161685379,,,46.0,0.0047173902985953396
40,0.0010720028586742897,47.0,0.0007570049395191069,,,47.0,0.004635286840316646
59,0.0008576022869394318,48.0,0.000725706347851292,,,48.0,0.0045562963263286954
62,0.0008576022869394318,49.0,0.0006963077940132067,,,49.0,0.004480239491885523
47,0.0007861354296944792,50.0,0.0006686586041026037,,,50.0,0.0044069507807498725
49,0.0007504020010720029,51.0,0.0006426227453659173,,,51.0,0.0043362770481911415
115,0.0007504020010720029,52.0,0.0006180771518351744,,,52.0,0.004268076409320522
51,0.0007146685724495265,53.0,0.000594910269148658,,,53.0,0.0042022172140380246
46,0.0006789351438270502,54.0,0.0005730207863696042,,,54.0,0.004138577132581333
45,0.0006789351438270502,55.0,0.000552316527837941,,,55.0,0.0040770423379455556
52,0.0005717348579596213,56.0,0.0005327134823866076,,,56.0,0.00401750677336281
117,0.0005360014293371449,57.0,0.0005141349508031551,,,57.0,0.003959871494652843
68,0.0005360014293371449,58.0,0.0004965107953596551,,,58.0,0.003904044078631254
48,0.0005002680007146686,59.0,0.00047977677768165855,,,59.0,0.00384993808993138
66,0.0005002680007146686,60.0,0.00046387397326998073,,,60.0,0.003797472599593242
114,0.0005002680007146686,61.0,0.0004487482526998407,,,61.0,0.003746571749625974
57,0.00046453457209219226,62.0,0.00043434982095884474,,,62.0,0.0036971643584816547
58,0.0004288011434697159,63.0,0.0004206328075959116,,,63.0,0.0036491835630074586
118,0.0004288011434697159,64.0,0.00040755490137610616,,,64.0,0.003602566492985253
56,0.0004288011434697159,65.0,0.00039507702400300154,,,65.0,0.003557253974836345
54,0.0003930677148472396,66.0,0.0003831630382064921,,,66.0,0.0035131902614749366
65,0.0003930677148472396,67.0,0.0003717794861211585,,,67.0,0.00347032278564628
69,0.00035733428622476324,68.0,0.00036089535441588425,,,68.0,0.003428601934392149
67,0.00035733428622476324,69.0,0.00035048186309392904,,,69.0,0.003387980842553647
63,0.00035733428622476324,70.0,0.00034051227527611544,,,70.0,0.003348415203455079
55,0.00032160085760228694,71.0,0.0003309617256181886,,,71.0,0.003309863095117227
64,0.00032160085760228694,72.0,0.0003218070653051227,,,72.0,0.0032722848205279154
122,0.00032160085760228694,73.0,0.00031302672181715726,,,73.0,0.003235642760655577
125,0.00032160085760228694,74.0,0.000304600571880517,,,74.0,0.003199901239030529
72,0.00028586742897981064,75.0,0.0002965098262050371,,,75.0,0.0031650263968413194
53,0.00028586742897981064,76.0,0.000288736924775428,,,76.0,0.0031309860776018864
70,0.0002501340003573343,77.0,0.0002812654416061958,,,77.0,0.0030977497205412455
127,0.00021440057173485795,78.0,0.0002740799979952554,,,78.0,0.0030652882619525406
50,0.00021440057173485795,79.0,0.0002671661834205631,,,79.0,0.0030335740438138764
123,0.00021440057173485795,80.0,0.00026051048331980343,,,80.0,0.0030025807290606156
71,0.00021440057173485795,81.0,0.0002541002130771257,,,81.0,0.0029722832229487585
73,0.00021440057173485795,82.0,0.000247923457614705,,,82.0,0.002942657600002495
74,0.00017866714311238162,83.0,0.00024196901605184312,,,83.0,0.0029136810360868085
75,0.00017866714311238162,84.0,0.0002362263509515768,,,84.0,0.002885331745188782
77,0.00017866714311238162,85.0,0.00023068554172531348,,,85.0,0.0028575889205295943
129,0.00014293371448990532,86.0,0.00022533724181072266,,,86.0,0.0028304326796635736
78,0.00014293371448990532,87.0,0.00022017263927770464,,,87.0,0.002803844013251594
76,0.00014293371448990532,88.0,0.00021518342055237963,,,88.0,0.0027778047372239005
126,0.00014293371448990532,89.0,0.00021036173698023273,,,89.0,0.0027522974480724965
120,0.00014293371448990532,90.0,0.00020570017397729677,,,90.0,0.002727305481035826
124,0.00010720028586742898,91.0,0.00020119172254296682,,,91.0,0.0027028128709588777
154,0.00010720028586742898,92.0,0.00019682975293007957,,,92.0,0.0026788043156302835
79,0.00010720028586742898,93.0,0.0001926079902875724,,,93.0,0.0026552651414146794
128,0.00010720028586742898,94.0,0.00018852049210863422,,,94.0,0.002632181271013724
132,0.00010720028586742898,95.0,0.00018456162733301472,,,95.0,0.0026095391932028913
85,0.00010720028586742898,96.0,0.00018072605696627976,,,96.0,0.002587325934403611
108,0.00010720028586742898,97.0,0.0001770087160914724,,,97.0,0.0025655290319616586
109,0.00010720028586742898,98.0,0.00017340479716002437,,,98.0,0.0025441365090130056
100,0.00010720028586742898,99.0,0.0001699097344590029,,,99.0,0.0025231368508277286
130,0.00010720028586742898,100.0,0.00016651918966099905,,,100.0,0.002502518982531124
81,0.00010720028586742898,101.0,0.00016322903837127505,,,101.0,0.002482272248109011
101,0.00010720028586742898,102.0,0.0001600353575942902,,,102.0,0.002462386390611308
93,0.00010720028586742898,103.0,0.00015693441404849881,,,103.0,0.002442851533474527
136,7.146685724495266e-05,104.0,0.00015392265326444297,,,104.0,0.002423658162889773
119,7.146685724495266e-05,105.0,0.00015099668940670645,,,105.0,0.0024047971111483195
133,7.146685724495266e-05,106.0,0.00014815329576532346,,,106.0,0.002386259540901844
190,7.146685724495266e-05,107.0,0.00014538939586679185,,,107.0,0.0023680369302789992
140,7.146685724495266e-05,108.0,0.00014270205515897795,,,108.0,0.0023501210588042294
102,7.146685724495266e-05,109.0,0.00014008847322795944,,,109.0,0.0023325039940686218
105,7.146685724495266e-05,110.0,0.00013754597650827183,,,110.0,0.002315178079106148
113,7.146685724495266e-05,111.0,0.00013507201145113523,,,111.0,0.0022981359204319414
145,7.146685724495266e-05,112.0,0.00013266413811807462,,,112.0,0.002281370376702293
88,7.146685724495266e-05,113.0,0.0001303200241699311,,,113.0,0.0022648745479588203
163,7.146685724495266e-05,114.0,0.00012803743922362194,,,114.0,0.0022486417654218596
111,7.146685724495266e-05,115.0,0.00012581424955116172,,,115.0,0.002232665581800498
110,7.146685724495266e-05,116.0,0.0001236484130974274,,,116.0,0.0022169397620888623
107,7.146685724495266e-05,117.0,0.00012153797479495207,,,117.0,0.0022014582748203122
96,7.146685724495266e-05,118.0,0.00011948106215568247,,,118.0,0.00218621528375307
83,7.146685724495266e-05,119.0,0.0001174758811211473,,,119.0,0.0021712051399625466
95,7.146685724495266e-05,120.0,0.00011552071215386957,,,120.0,0.002156422374317251
131,7.146685724495266e-05,121.0,0.00011361390655412922,,,121.0,0.0021418616903166564
92,7.146685724495266e-05,122.0,0.00011175388298734933,,,122.0,0.002127517957270782
121,7.146685724495266e-05,123.0,0.00010993912420845466,,,123.0,0.0021133862038025426
91,7.146685724495266e-05,124.0,0.00010816817397053698,,,124.0,0.0020994616116551046
87,7.146685724495266e-05,125.0,0.00010643963410607169,,,125.0,0.00208573950978761
201,3.573342862247633e-05,126.0,0.0001047521617697664,,,126.0,0.0020722153687436533
162,3.573342862247633e-05,127.0,0.00010310446683289327,,,127.0,0.0020588847952778583
86,3.573342862247633e-05,128.0,0.0001014953094196688,,,128.0,0.002045743527226808
250,3.573342862247633e-05,129.0,9.992349757689989e-05,,,129.0,0.002032787428611397
153,3.573342862247633e-05,130.0,9.838788506872175e-05,,,130.0,0.002020012484958477
171,3.573342862247633e-05,131.0,9.688736928881252e-05,,,131.0,0.002007414798830354
149,3.573342862247633e-05,132.0,9.542088928298745e-05,,,132.0,0.001994990585551428
204,3.573342862247633e-05,133.0,9.398742387555352e-05,,,133.0,0.0019827361691218313
138,3.573342862247633e-05,134.0,9.258598989324946e-05,,,134.0,0.001970647978308569
184,3.573342862247633e-05,135.0,9.12156404810056e-05,,,135.0,0.00195872254290519
228,3.573342862247633e-05,136.0,8.987546350413902e-05,,,136.0,0.0019469564901515232
192,3.573342862247633e-05,137.0,8.85645800319516e-05,,,137.0,0.0019353465413055242
193,3.573342862247633e-05,138.0,8.728214289802633e-05,,,138.0,0.0019238895083597061
356,3.573342862247633e-05,139.0,8.602733533282024e-05,,,139.0,0.0019125822908950636
857,3.573342862247633e-05,140.0,8.479936966443501e-05,,,140.0,0.0019014218730657865
316,3.573342862247633e-05,141.0,8.359748608370824e-05,,,141.0,0.00189040532070844
221,3.573342862247633e-05,142.0,8.2420951470012e-05,,,142.0,0.0018795297785696337
230,3.573342862247633e-05,143.0,8.126905827437209e-05,,,143.0,0.0018687924676465215
97,3.573342862247633e-05,144.0,8.01411234567326e-05,,,144.0,0.0018581906826347983
281,3.573342862247633e-05,145.0,7.903648747438671e-05,,,145.0,0.0018477217894791237
176,3.573342862247633e-05,146.0,7.79545133187781e-05,,,146.0,0.0018373832230212
173,3.573342862247633e-05,147.0,7.689458559804737e-05,,,147.0,0.001827172484740967
112,3.573342862247633e-05,148.0,7.585610966285788e-05,,,148.0,0.0018170871405866213
183,3.573342862247633e-05,149.0,7.483851077318342e-05,,,149.0,0.0018071248188893994
297,3.573342862247633e-05,150.0,7.384123330387901e-05,,,150.0,0.0017972832083592632
143,3.573342862247633e-05,151.0,7.286373998698533e-05,,,151.0,0.001787560056157841
134,3.573342862247633e-05,152.0,7.19055111888388e-05,,,152.0,0.0017779531660451517
98,3.573342862247633e-05,153.0,7.096604422017213e-05,,,153.0,0.001768460396596826
106,3.573342862247633e-05,154.0,7.004485267749565e-05,,,154.0,0.0017590796594887015
103,3.573342862247633e-05,155.0,6.914146581414963e-05,,,155.0,0.0017498089178458257
,,156.0,6.825542793950934e-05,,,156.0,0.0017406461846530559
,,157.0,6.738629784491236e-05,,,157.0,0.0017315895212245713
,,158.0,6.653364825495823e-05,,,158.0,0.0017226370357297644
,,159.0,6.569706530290717e-05,,,159.0,0.001713786881773085
,,160.0,6.487614802897586e-05,,,160.0,0.001705037257025542
,,161.0,6.407050790039516e-05,,,161.0,0.0016963864019056718
,,162.0,6.327976835215812e-05,,,162.0,0.0016878325983078935
,,163.0,6.250356434744475e-05,,,163.0,0.0016793741683762645
,,164.0,6.174154195676635e-05,,,164.0,0.0016710094733217511
,,165.0,6.09933579549238e-05,,,165.0,0.0016627369122812167
,,166.0,6.025867943492346e-05,,,166.0,0.001654554921216408
,,167.0,5.9537183438039867e-05,,,167.0,0.0016464619718513124
,,168.0,5.88285565992587e-05,,,168.0,0.001638456570646326
,,169.0,5.813249480737308e-05,,,169.0,0.001630537257807742
,,170.0,5.744870287904549e-05,,,170.0,0.0016227026063311545
,,171.0,5.67768942461834e-05,,,171.0,0.0016149512210774104
,,172.0,5.611679065601067e-05,,,172.0,0.0016072817378798303
,,173.0,5.546812188324907e-05,,,173.0,0.0015996928226814605
,,174.0,5.483062545385418e-05,,,174.0,0.001592183170701178
,,175.0,5.420404637977881e-05,,,175.0,0.0015847515056275298
,,176.0,5.358813690426375e-05,,,176.0,0.0015773965788392233
,,177.0,5.298265625718087e-05,,,177.0,0.0015701171686512496
,,178.0,5.2387370419978075e-05,,,178.0,0.0015629120795856515
,,179.0,5.180205189979762e-05,,,179.0,0.0015557801416659987
,,180.0,5.122647951236108e-05,,,180.0,0.0015487202097346753
,,181.0,5.066043817323425e-05,,,181.0,0.0015417311627921142
,,182.0,5.010371869710446e-05,,,182.0,0.0015348119033571609
,,183.0,4.9556117604720685e-05,,,183.0,0.0015279613568477779
,,184.0,4.9017436937164023e-05,,,184.0,0.001521178470981333
,,185.0,4.848748407713217e-05,,,185.0,0.0015144622151937557
,,186.0,4.7966071576936796e-05,,,186.0,0.0015078115800768622
,,187.0,4.7453016992927344e-05,,,187.0,0.0015012255768331929
,,188.0,4.6948142726068145e-05,,,188.0,0.0014947032367477245
,,189.0,4.6451275868409055e-05,,,189.0,0.001488243610675847
,,190.0,4.596224805520188e-05,,,190.0,0.0014818457685470215
,,191.0,4.54808953224266e-05,,,191.0,0.0014755087988835643
,,192.0,4.5007057969502426e-05,,,192.0,0.0014692318083340107
,,193.0,4.454058042696917e-05,,,193.0,0.0014630139212205527
,,194.0,4.408131112893437e-05,,,194.0,0.0014568542791000482
,,195.0,4.362910239009105e-05,,,195.0,0.0014507520403381337
,,196.0,4.318381028711978e-05,,,196.0,0.0014447063796959785
,,197.0,4.274529454429759e-05,,,197.0,0.0014387164879292476
,,198.0,4.231341842314375e-05,,,198.0,0.0014327815713988503
,,199.0,4.188804861594071e-05,,,199.0,0.0014269008516930705
,,200.0,4.1469055142975315e-05,,,200.0,0.0014210735652606923
,,201.0,4.105631125335252e-05,,,201.0,0.001415298963054747
,,202.0,4.064969332924045e-05,,,202.0,0.0014095763101865202
,,203.0,4.024908079341175e-05,,,203.0,0.0014039048855894807
,,204.0,3.985435601995216e-05,,,204.0,0.0013982839816927938
,,205.0,3.946540424801306e-05,,,205.0,0.001392712904104101
,,206.0,3.9082113498489825e-05,,,206.0,0.001387190971301262
,,207.0,3.8704374493513275e-05,,,207.0,0.0013817175143327623
,,208.0,3.833208057864603e-05,,,208.0,0.0013762918765265004
,,209.0,3.796512764768058e-05,,,209.0,0.001370913413206686
,,210.0,3.7603414069940044e-05,,,210.0,0.0013655814914185786
,,211.0,3.724684061998685e-05,,,211.0,0.0013602954896608209
,,212.0,3.689531040964873e-05,,,212.0,0.0013550547976251173
,,213.0,3.6548728822275083e-05,,,213.0,0.0013498588159430247
,,214.0,3.6207003449140415e-05,,,214.0,0.001344706955939628
,,215.0,3.587004402791521e-05,,,215.0,0.0013395986393938818
,,216.0,3.553776238312772e-05,,,216.0,0.0013345332983054098
,,217.0,3.521007236854334e-05,,,217.0,0.0013295103746675564
,,218.0,3.488688981139147e-05,,,218.0,0.0013245293202464956
,,219.0,3.4568132458372326e-05,,,219.0,0.0013195895963662105
,,220.0,3.4253719923379136e-05,,,220.0,0.0013146906736991582
,,221.0,3.394357363687378e-05,,,221.0,0.0013098320320624479
,,222.0,3.363761679685629e-05,,,222.0,0.001305013160219361
,,223.0,3.3335774321371194e-05,,,223.0,0.0013002335556860489
,,224.0,3.303797280249582e-05,,,224.0,0.0012954927245432534
,,225.0,3.2744140461758114e-05,,,225.0,0.0012907901812528974
,,226.0,3.245420710693318e-05,,,226.0,0.0012861254484793944
,,227.0,3.216810409017035e-05,,,227.0,0.0012814980569155418
,,228.0,3.188576426740386e-05,,,228.0,0.001276907545112856
,,229.0,3.16071219590026e-05,,,229.0,0.001272353459316218
,,230.0,3.1332112911615764e-05,,,230.0,0.0012678353533027043
,,231.0,3.1060674261173076e-05,,,231.0,0.0012633527882244756
,,232.0,3.079274449699988e-05,,,232.0,0.0012589053324556063
,,233.0,3.052826342700881e-05,,,233.0,0.0012544925614427405
,,234.0,3.026717214393135e-05,,,234.0,0.0012501140575594599
,,235.0,3.0009412992553862e-05,,,235.0,0.0012457694099642577
,,236.0,2.975492953792417e-05,,,236.0,0.0012414582144620167
,,237.0,2.9503666534495903e-05,,,237.0,0.0012371800733688842
,,238.0,2.925556989617915e-05,,,238.0,0.0012329345953804541
,,239.0,2.901058666726718e-05,,,239.0,0.0012287213954431564
,,240.0,2.8768664994209983e-05,,,240.0,0.001224540094628765
,,241.0,2.8529754098206626e-05,,,241.0,0.0012203903200119358
,,242.0,2.829380424858934e-05,,,242.0,0.001216271704550688
,,243.0,2.80607667369734e-05,,,243.0,0.0012121838869697502
,,244.0,2.7830593852147598e-05,,,244.0,0.001208126511646684
,,245.0,2.760323885568125e-05,,,245.0,0.0012040992285007159
,,246.0,2.737865595822445e-05,,,246.0,0.0012001016928841967
,,247.0,2.7156800296479127e-05,,,247.0,0.0011961335654766183
,,248.0,2.6937627910819324e-05,,,248.0,0.001192194512181117
,,249.0,2.672109572353983e-05,,,249.0,0.001188284204023395
,,250.0,2.6507161517713103e-05,,,250.0,0.0011844023170529954
,,251.0,2.629578391663516e-05,,,251.0,0.0011805485322468644
,,252.0,2.6086922363841697e-05,,,252.0,0.0011767225354151413
,,253.0,2.5880537103676455e-05,,,253.0,0.0011729240171091141
,,254.0,2.5676589162394485e-05,,,254.0,0.0011691526725312853
,,255.0,2.5475040329783532e-05,,,255.0,0.0011654082014474882
,,256.0,2.5275853141287353e-05,,,256.0,0.0011616903081010006
,,257.0,2.507899086061539e-05,,,257.0,0.0011579987011286043
,,258.0,2.4884417462823734e-05,,,258.0,0.0011543330934785372
,,259.0,2.469209761785282e-05,,,259.0,0.001150693202330287
,,260.0,2.4501996674507846e-05,,,260.0,0.0011470787490161832
,,261.0,2.4314080644868318e-05,,,261.0,0.0011434894589447326
,,262.0,2.412831618911371e-05,,,262.0,0.0011399250615256615
,,263.0,2.3944670600752506e-05,,,263.0,0.0011363852900966138
,,264.0,2.3763111792242482e-05,,,264.0,0.0011328698818514657
,,265.0,2.3583608280990408e-05,,,265.0,0.0011293785777702129
,,266.0,2.340612917571977e-05,,,266.0,0.001125911122550394
,,267.0,2.3230644163195498e-05,,,267.0,0.0011224672645400052
,,268.0,2.3057123495295068e-05,,,268.0,0.001119046755671874
,,269.0,2.288553797641568e-05,,,269.0,0.001115649351399452
,,270.0,2.271585895120755e-05,,,270.0,0.0011122748106339887
,,271.0,2.254805829262374e-05,,,271.0,0.0011089228956830581
,,272.0,2.2382108390277195e-05,,,272.0,0.001105593372190398
,,273.0,2.2217982139095994e-05,,,273.0,0.001102286009077031
,,274.0,2.2055652928268142e-05,,,274.0,0.0010990005784836383
,,275.0,2.1895094630467463e-05,,,275.0,0.0010957368557141488
,,276.0,2.173628159135248e-05,,,276.0,0.0010924946191805222
,,277.0,2.1579188619330378e-05,,,277.0,0.001089273650348688
,,278.0,2.142379097557847e-05,,,278.0,0.0010860737336856176
,,279.0,2.127006436431574e-05,,,279.0,0.0010828946566075002
,,280.0,2.1117984923317368e-05,,,280.0,0.001079736209428995
,,281.0,2.096752921466532e-05,,,281.0,0.0010765981853135345
,,282.0,2.0818674215728284e-05,,,282.0,0.0010734803802246542
,,283.0,2.0671397310364512e-05,,,283.0,0.0010703825928783202
,,284.0,2.052567628034129e-05,,,284.0,0.0010673046246962364
,,285.0,2.038148929696491e-05,,,285.0,0.0010642462797601036
,,286.0,2.023881491291537e-05,,,286.0,0.0010612073647668088
,,287.0,2.0097632054279985e-05,,,287.0,0.0010581876889845232
,,288.0,1.995792001278045e-05,,,288.0,0.001055187064209688
,,289.0,1.981965843818801e-05,,,289.0,0.0010522053047248654
,,290.0,1.9682827330921544e-05,,,290.0,0.0010492422272574342
,,291.0,1.95474070348235e-05,,,291.0,0.0010462976509391137
,,292.0,1.9413378230108897e-05,,,292.0,0.001043371397266292
,,293.0,1.928072192648257e-05,,,293.0,0.0010404632900611432
,,294.0,1.914941945642021e-05,,,294.0,0.0010375731554335135
,,295.0,1.901945246860861e-05,,,295.0,0.0010347008217435586
,,296.0,1.889080292154097e-05,,,296.0,0.001031846119565118
,,297.0,1.8763453077262977e-05,,,297.0,0.0010290088816498019
,,298.0,1.8637385495265664e-05,,,298.0,0.0010261889428917858
,,299.0,1.8512583026521137e-05,,,299.0,0.0010233861402932842
,,300.0,1.838902880765732e-05,,,300.0,0.0010206003129306967
,,301.0,1.826670625526807e-05,,,301.0,0.001017831301921409
,,302.0,1.8145599060355057e-05,,,302.0,0.0010150789503912318
,,303.0,1.802569118289793e-05,,,303.0,0.0010123431034424661
,,304.0,1.790696684654942e-05,,,304.0,0.0010096236081225793
,,305.0,1.7789410533452067e-05,,,305.0,0.0010069203133934793
,,306.0,1.7673006979173443e-05,,,306.0,0.0010042330701013709
,,307.0,1.755774116775675e-05,,,307.0,0.001001561730947187
,,308.0,1.7443598326883802e-05,,,308.0,0.0009989061504575754
,,309.0,1.73305639231475e-05,,,309.0,0.0009962661849564319
,,310.0,1.7218623657430976e-05,,,310.0,0.0009936416925369698
,,311.0,1.7107763460390638e-05,,,311.0,0.0009910325330343105
,,312.0,1.69979694880405e-05,,,312.0,0.0009884385679985847
,,313.0,1.6889228117435152e-05,,,313.0,0.0009858596606685357
,,314.0,1.678152594244893e-05,,,314.0,0.0009832956759456082
,,315.0,1.6674849769648765e-05,,,315.0,0.0009807464803685204
,,316.0,1.656918661425843e-05,,,316.0,0.0009782119420883
,,317.0,1.6464523696211776e-05,,,317.0,0.0009756919308437808
,,318.0,1.6360848436292846e-05,,,318.0,0.0009731863179375477
,,319.0,1.6258148452360555e-05,,,319.0,0.0009706949762123176
,,320.0,1.6156411555655945e-05,,,320.0,0.000968217780027754
,,321.0,1.6055625747189868e-05,,,321.0,0.0009657546052376985
,,322.0,1.5955779214209167e-05,,,322.0,0.0009633053291678155
,,323.0,1.585686032673934e-05,,,323.0,0.000960869830593638
,,324.0,1.57588576342019e-05,,,324.0,0.0009584479897190093
,,325.0,1.5661759862104493e-05,,,325.0,0.0009560396881549102
,,326.0,1.5565555908802045e-05,,,326.0,0.0009536448088986623
,,327.0,1.547023484232719e-05,,,327.0,0.0009512632363135044
,,328.0,1.5375785897288315e-05,,,328.0,0.0009488948561085288
,,329.0,1.5282198471833505e-05,,,329.0,0.0009465395553189729
,,330.0,1.51894621246789e-05,,,330.0,0.0009441972222868589
,,331.0,1.5097566572199802e-05,,,331.0,0.0009418677466419734
,,332.0,1.5006501685583094e-05,,,332.0,0.0009395510192831803
,,333.0,1.4916257488039488e-05,,,333.0,0.0009372469323600599
,,334.0,1.4826824152074121e-05,,,334.0,0.0009349553792548684
,,335.0,1.4738191996814164e-05,,,335.0,0.000932676254564811
,,336.0,1.4650351485392084e-05,,,336.0,0.0009304094540846199
,,337.0,1.4563293222383178e-05,,,337.0,0.0009281548747894366
,,338.0,1.4477007951296184e-05,,,338.0,0.0009259124148179854
,,339.0,1.439148655211564e-05,,,339.0,0.000923681973456037
,,340.0,1.4306720038894819e-05,,,340.0,0.0009214634511201563
,,341.0,1.4222699557398058e-05,,,341.0,0.0009192567493417253
,,342.0,1.4139416382791274e-05,,,342.0,0.00091706177075124
,,343.0,1.4056861917379612e-05,,,343.0,0.0009148784190628711
,,344.0,1.3975027688391087e-05,,,344.0,0.0009127065990592882
,,345.0,1.3893905345805171e-05,,,345.0,0.0009105462165767386
,,346.0,1.3813486660225268e-05,,,346.0,0.0009083971784903776
,,347.0,1.3733763520794092e-05,,,347.0,0.0009062593926998444
,,348.0,1.3654727933150952e-05,,,348.0,0.0009041327681150792
,,349.0,1.3576372017429966e-05,,,349.0,0.0009020172146423768
,,350.0,1.3498688006298297e-05,,,350.0,0.0008999126431706718
,,351.0,1.3421668243033497e-05,,,351.0,0.000897818965558052
,,352.0,1.3345305179639026e-05,,,352.0,0.0008957360946184931
,,353.0,1.3269591374997167e-05,,,353.0,0.0008936639441088141
,,354.0,1.3194519493058394e-05,,,354.0,0.000891602428715845
,,355.0,1.3120082301066452e-05,,,355.0,0.0008895514640438061
,,356.0,1.3046272667818307e-05,,,356.0,0.0008875109666018935
,,357.0,1.2973083561958186e-05,,,357.0,0.0008854808537920661
,,358.0,1.290050805030496e-05,,,358.0,0.0008834610438970324
,,359.0,1.2828539296212129e-05,,,359.0,0.00088145145606843
,,360.0,1.2757170557959654e-05,,,360.0,0.0008794520103151986
,,361.0,1.2686395187176982e-05,,,361.0,0.0008774626274921384
,,362.0,1.2616206627296522e-05,,,362.0,0.0008754832292886531
,,363.0,1.254659841203694e-05,,,363.0,0.0008735137382176732
,,364.0,1.2477564163915607e-05,,,364.0,0.0008715540776047574
,,365.0,1.2409097592789543e-05,,,365.0,0.0008696041715773654
,,366.0,1.2341192494424262e-05,,,366.0,0.0008676639450543034
,,367.0,1.227384274908991e-05,,,367.0,0.000865733323735336
,,368.0,1.2207042320184053e-05,,,368.0,0.0008638122340909622
,,369.0,1.2140785252880622e-05,,,369.0,0.0008619006033523529
,,370.0,1.2075065672804379e-05,,,370.0,0.0008599983595014468
,,371.0,1.2009877784730374e-05,,,371.0,0.0008581054312612011
,,372.0,1.194521587130788e-05,,,372.0,0.000856221748085995
,,373.0,1.1881074291808249e-05,,,373.0,0.0008543472401521826
,,374.0,1.1817447480896195e-05,,,374.0,0.0008524818383487936
,,375.0,1.1754329947423993e-05,,,375.0,0.0008506254742683767
,,376.0,1.1691716273248137e-05,,,376.0,0.0008487780801979865
,,377.0,1.1629601112067925e-05,,,377.0,0.0008469395891103081
,,378.0,1.1567979188285566e-05,,,378.0,0.0008451099346549187
,,379.0,1.150684529588732e-05,,,379.0,0.0008432890511496839
,,380.0,1.1446194297345233e-05,,,380.0,0.0008414768735722852
,,381.0,1.1386021122539059e-05,,,381.0,0.0008396733375518767
,,382.0,1.1326320767697888e-05,,,382.0,0.0008378783793608688
,,383.0,1.1267088294361154e-05,,,383.0,0.0008360919359068379
,,384.0,1.1208318828358542e-05,,,384.0,0.0008343139447245571
,,385.0,1.1150007558808444e-05,,,385.0,0.0008325443439681481
,,386.0,1.1092149737134567e-05,,,386.0,0.0008307830724033515
,,387.0,1.103474067610031e-05,,,387.0,0.0008290300693999134
,,388.0,1.097777574886058e-05,,,388.0,0.0008272852749240847
,,389.0,1.0921250388030631e-05,,,389.0,0.0008255486295312349
,,390.0,1.0865160084771618e-05,,,390.0,0.0008238200743585748
,,391.0,1.080950038789253e-05,,,391.0,0.0008220995511179868
,,392.0,1.075426690296813e-05,,,392.0,0.0008203870020889633
,,393.0,1.0699455291472606e-05,,,393.0,0.0008186823701116483
,,394.0,1.0645061269928615e-05,,,394.0,0.000816985598579982
,,395.0,1.0591080609071392e-05,,,395.0,0.0008152966314349472
,,396.0,1.0537509133027619e-05,,,396.0,0.0008136154131579133
,,397.0,1.048434271850879e-05,,,397.0,0.0008119418887640803
,,398.0,1.043157729401873e-05,,,398.0,0.0008102760037960157
,,399.0,1.0379208839075031e-05,,,399.0,0.0008086177043172874
,,400.0,1.032723338344409e-05,,,400.0,0.0008069669369061897
,,401.0,1.027564700638951e-05,,,401.0,0.0008053236486495586
,,402.0,1.0224445835933568e-05,,,402.0,0.0008036877871366781
,,403.0,1.0173626048131515e-05,,,403.0,0.0008020593004532734
,,404.0,1.012318386635845e-05,,,404.0,0.0008004381371755916
,,405.0,1.0073115560608486e-05,,,405.0,0.0007988242463645665
,,406.0,1.0023417446806032e-05,,,406.0,0.0007972175775600676
,,407.0,9.974085886128892e-06,,,407.0,0.0007956180807752313
,,408.0,9.925117284342968e-06,,,408.0,0.0007940257064908726
,,409.0,9.876508091148365e-06,,,409.0,0.0007924404056499761
,,410.0,9.828254799536638e-06,,,410.0,0.0007908621296522664
,,411.0,9.78035394515899e-06,,,411.0,0.0007892908303488537
,,412.0,9.732802105705195e-06,,,412.0,0.000787726460036956
,,413.0,9.685595900293046e-06,,,413.0,0.0007861689714546958
,,414.0,9.638731988868119e-06,,,414.0,0.000784618317775969
,,415.0,9.59220707161367e-06,,,415.0,0.0007830744526053869
,,416.0,9.54601788837043e-06,,,416.0,0.0007815373299732875
,,417.0,9.500161218066167e-06,,,417.0,0.0007800069043308182
,,418.0,9.454633878154779e-06,,,418.0,0.0007784831305450849
,,419.0,9.409432724064757e-06,,,419.0,0.0007769659638943708
,,420.0,9.364554648656832e-06,,,420.0,0.0007754553600634187
,,421.0,9.319996581690654e-06,,,421.0,0.0007739512751387813
,,422.0,9.275755489300287e-06,,,422.0,0.0007724536656042328
,,423.0,9.231828373478404e-06,,,423.0,0.0007709624883362468
,,424.0,9.188212271568984e-06,,,424.0,0.0007694777005995327
,,425.0,9.144904255768358e-06,,,425.0,0.0007679992600426362
,,426.0,9.10190143263446e-06,,,426.0,0.000766527124693598
,,427.0,9.059200942604115e-06,,,427.0,0.000765061252955673
,,428.0,9.016799959518208e-06,,,428.0,0.0007636016036031061
,,429.0,8.974695690154631e-06,,,429.0,0.0007621481357769672
,,430.0,8.932885373768783e-06,,,430.0,0.0007607008089810405
,,431.0,8.89136628164157e-06,,,431.0,0.000759259583077771
,,432.0,8.850135716634711e-06,,,432.0,0.0007578244182842651
,,433.0,8.809191012753224e-06,,,433.0,0.0007563952751683439
,,434.0,8.768529534714978e-06,,,434.0,0.0007549721146446511
,,435.0,8.728148677527165e-06,,,435.0,0.0007535548979708116
,,436.0,8.688045866069566e-06,,,436.0,0.0007521435867436419
,,437.0,8.64821855468449e-06,,,437.0,0.0007507381428954114
,,438.0,8.608664226773276e-06,,,438.0,0.0007493385286901519
,,439.0,8.569380394399206e-06,,,439.0,0.0007479447067200183
,,440.0,8.530364597896755e-06,,,440.0,0.0007465566399016948
,,441.0,8.49161440548702e-06,,,441.0,0.0007451742914728506
,,442.0,8.453127412899259e-06,,,442.0,0.000743797624988641
,,443.0,8.41490124299839e-06,,,443.0,0.0007424266043182554
,,444.0,8.376933545418367e-06,,,444.0,0.0007410611936415095
,,445.0,8.339221996201332e-06,,,445.0,0.0007397013574454829
,,446.0,8.301764297442405e-06,,,446.0,0.0007383470605212003
,,447.0,8.26455817694006e-06,,,447.0,0.0007369982679603555
,,448.0,8.22760138785195e-06,,,448.0,0.0007356549451520785
,,449.0,8.190891708356083e-06,,,449.0,0.0007343170577797445
,,450.0,8.154426941317302e-06,,,450.0,0.0007329845718178232
,,451.0,8.1182049139589e-06,,,451.0,0.0007316574535287702
,,452.0,8.082223477539344e-06,,,452.0,0.0007303356694599574
,,453.0,8.046480507033994e-06,,,453.0,0.0007290191864406431
,,454.0,8.01097390082171e-06,,,454.0,0.0007277079715789808
,,455.0,7.975701580376293e-06,,,455.0,0.000726401992259066
,,456.0,7.940661489962654e-06,,,456.0,0.0007251012161380225
,,457.0,7.905851596337647e-06,,,457.0,0.0007238056111431223
,,458.0,7.871269888455454e-06,,,458.0,0.0007225151454689458
,,459.0,7.836914377177488e-06,,,459.0,0.0007212297875745752
,,460.0,7.802783094986674e-06,,,460.0,0.000719949506180825
,,461.0,7.7688740957061e-06,,,461.0,0.0007186742702675073
,,462.0,7.735185454221918e-06,,,462.0,0.0007174040490707301
,,463.0,7.70171526621042e-06,,,463.0,0.0007161388120802316
,,464.0,7.668461647869255e-06,,,464.0,0.0007148785290367465
,,465.0,7.63542273565267e-06,,,465.0,0.0007136231699294064
,,466.0,7.602596686010739e-06,,,466.0,0.0007123727049931705
,,467.0,7.569981675132488e-06,,,467.0,0.0007111271047062913
,,468.0,7.537575898692882e-06,,,468.0,0.0007098863397878092
,,469.0,7.50537757160356e-06,,,469.0,0.0007086503811950801
,,470.0,7.473384927767308e-06,,,470.0,0.0007074192001213318
,,471.0,7.44159621983615e-06,,,471.0,0.0007061927679932527
,,472.0,7.4100097189730665e-06,,,472.0,0.0007049710564686076
,,473.0,7.378623714617195e-06,,,473.0,0.0007037540374338855
,,474.0,7.347436514252525e-06,,,474.0,0.0007025416830019747
,,475.0,7.3164464431799945e-06,,,475.0,0.0007013339655098663
,,476.0,7.285651844292929e-06,,,476.0,0.0007001308575163865
,,477.0,7.255051077855793e-06,,,477.0,0.0006989323317999566
,,478.0,7.224642521286152e-06,,,478.0,0.000697738361356379
,,479.0,7.194424568939859e-06,,,479.0,0.0006965489193966519
,,480.0,7.16439563189933e-06,,,480.0,0.0006953639793448089
,,481.0,7.134554137764933e-06,,,481.0,0.000694183514835786
,,482.0,7.104898530449396e-06,,,482.0,0.0006930074997133132
,,483.0,7.0754272699751846e-06,,,483.0,0.0006918359080278323
,,484.0,7.046138832274818e-06,,,484.0,0.0006906687140344397
,,485.0,7.017031708994069e-06,,,485.0,0.0006895058921908531
,,486.0,6.988104407297992e-06,,,486.0,0.0006883474171554034
,,487.0,6.959355449679739e-06,,,487.0,0.0006871932637850503
,,488.0,6.930783373772121e-06,,,488.0,0.0006860434071334219
,,489.0,6.902386732161861e-06,,,489.0,0.0006848978224488761
,,490.0,6.874164092206507e-06,,,490.0,0.0006837564851725875
,,491.0,6.846114035853944e-06,,,491.0,0.0006826193709366549
,,492.0,6.818235159464489e-06,,,492.0,0.0006814864555622316
,,493.0,6.790526073635493e-06,,,493.0,0.0006803577150576792
,,494.0,6.7629854030284425e-06,,,494.0,0.000679233125616741
,,495.0,6.7356117861985e-06,,,495.0,0.0006781126636167382
,,496.0,6.708403875426446e-06,,,496.0,0.0006769963056167871
,,497.0,6.681360336552999e-06,,,497.0,0.0006758840283560367
,,498.0,6.654479848815444e-06,,,498.0,0.0006747758087519276
,,499.0,6.627761104686574e-06,,,499.0,0.0006736716238984702
,,500.0,6.6012028097158774e-06,,,500.0,0.0006725714510645444
,,501.0,6.574803682372932e-06,,,501.0,0.0006714752676922171
,,502.0,6.548562453893007e-06,,,502.0,0.0006703830513950813
,,503.0,6.522477868124786e-06,,,503.0,0.0006692947799566127
,,504.0,6.4965486813802274e-06,,,504.0,0.0006682104313285459
,,505.0,6.4707736622864914e-06,,,505.0,0.00066712998362927
,,506.0,6.445151591639919e-06,,,506.0,0.0006660534151422413
,,507.0,6.419681262262032e-06,,,507.0,0.0006649807043144156
,,508.0,6.394361478857506e-06,,,508.0,0.0006639118297546968
,,509.0,6.369191057874106e-06,,,509.0,0.0006628467702324051
,,510.0,6.344168827364538e-06,,,510.0,0.0006617855046757616
,,511.0,6.3192936268502e-06,,,511.0,0.0006607280121703897
,,512.0,6.2945643071867835e-06,,,512.0,0.0006596742719578349
,,513.0,6.269979730431721e-06,,,513.0,0.0006586242634341003
,,514.0,6.245538769713431e-06,,,514.0,0.0006575779661481989
,,515.0,6.221240309102342e-06,,,515.0,0.0006565353598007227
,,516.0,6.197083243483664e-06,,,516.0,0.0006554964242424271
,,517.0,6.173066478431887e-06,,,517.0,0.0006544611394728324
,,518.0,6.149188930086971e-06,,,518.0,0.0006534294856388395
,,519.0,6.1254495250322065e-06,,,519.0,0.0006524014430333628
,,520.0,6.1018472001737196e-06,,,520.0,0.0006513769920939766
,,521.0,6.078380902621595e-06,,,521.0,0.0006503561134015786
,,522.0,6.055049589572593e-06,,,522.0,0.0006493387876790665
,,523.0,6.031852228194439e-06,,,523.0,0.0006483249957900303
,,524.0,6.008787795511648e-06,,,524.0,0.0006473147187374587
,,525.0,5.985855278292891e-06,,,525.0,0.0006463079376624604
,,526.0,5.963053672939836e-06,,,526.0,0.000645304633842999
,,527.0,5.940381985377486e-06,,,527.0,0.0006443047886926416
,,528.0,5.917839230945957e-06,,,528.0,0.0006433083837593225
,,529.0,5.895424434293693e-06,,,529.0,0.0006423154007241188
,,530.0,5.8731366292720944e-06,,,530.0,0.0006413258214000405
,,531.0,5.850974858831528e-06,,,531.0,0.0006403396277308338
,,532.0,5.828938174918711e-06,,,532.0,0.0006393568017897971
,,533.0,5.8070256383754386e-06,,,533.0,0.0006383773257786102
,,534.0,5.785236318838641e-06,,,534.0,0.000637401182026176
,,535.0,5.763569294641751e-06,,,535.0,0.0006364283529874753
,,536.0,5.74202365271735e-06,,,536.0,0.0006354588212424332
,,537.0,5.720598488501093e-06,,,537.0,0.0006344925694947986
,,538.0,5.6992929058368785e-06,,,538.0,0.0006335295805710358
,,539.0,5.678106016883251e-06,,,539.0,0.000632569837419227
,,540.0,5.657036942021014e-06,,,540.0,0.0006316133231079879
,,541.0,5.6360848097620454e-06,,,541.0,0.0006306600208253942
,,542.0,5.61524875665928e-06,,,542.0,0.0006297099138779202
,,543.0,5.594527927217862e-06,,,543.0,0.0006287629856893878
,,544.0,5.5739214738074346e-06,,,544.0,0.0006278192197999282
,,545.0,5.553428556575556e-06,,,545.0,0.0006268785998649533
,,546.0,5.533048343362234e-06,,,546.0,0.0006259411096541382
,,547.0,5.512780009615538e-06,,,547.0,0.0006250067330504162
,,548.0,5.4926227383083054e-06,,,548.0,0.0006240754540489818
,,549.0,5.4725757198558985e-06,,,549.0,0.0006231472567563068
,,550.0,5.452638152035014e-06,,,550.0,0.0006222221253891648
,,551.0,5.432809239903525e-06,,,551.0,0.0006213000442736676
,,552.0,5.413088195721329e-06,,,552.0,0.0006203809978443103
,,553.0,5.393474238872212e-06,,,553.0,0.0006194649706430281
,,554.0,5.3739665957866875e-06,,,554.0,0.0006185519473182607
,,555.0,5.35456449986582e-06,,,555.0,0.0006176419126240292
,,556.0,5.335267191405994e-06,,,556.0,0.0006167348514190211
,,557.0,5.316073917524645e-06,,,557.0,0.0006158307486656842
,,558.0,5.296983932086904e-06,,,558.0,0.000614929589429332
,,559.0,5.277996495633172e-06,,,559.0,0.0006140313588772563
,,560.0,5.259110875307602e-06,,,560.0,0.0006131360422778508
,,561.0,5.2403263447874614e-06,,,561.0,0.0006122436249997423
,,562.0,5.221642184213385e-06,,,562.0,0.000611354092510932
,,563.0,5.203057680120491e-06,,,563.0,0.0006104674303779447
,,564.0,5.184572125370352e-06,,,564.0,0.000609583624264988
,,565.0,5.166184819083805e-06,,,565.0,0.000608702659933119
,,566.0,5.1478950665746026e-06,,,566.0,0.0006078245232394199
,,567.0,5.1297021792838735e-06,,,567.0,0.0006069492001361825
,,568.0,5.111605474715392e-06,,,568.0,0.0006060766766701009
,,569.0,5.093604276371647e-06,,,569.0,0.0006052069389814716
,,570.0,5.075697913690701e-06,,,570.0,0.0006043399733034031
,,571.0,5.057885721983805e-06,,,571.0,0.0006034757659610325
,,572.0,5.040167042373796e-06,,,572.0,0.0006026143033707506
,,573.0,5.02254122173424e-06,,,573.0,0.0006017555720394353
,,574.0,5.005007612629315e-06,,,574.0,0.0006008995585636909
,,575.0,4.987565573254426e-06,,,575.0,0.0006000462496290976
,,576.0,4.970214467377547e-06,,,576.0,0.0005991956320094669
,,577.0,4.952953664281264e-06,,,577.0,0.0005983476925661049
,,578.0,4.935782538705537e-06,,,578.0,0.0005975024182470835
,,579.0,4.918700470791132e-06,,,579.0,0.0005966597960865182
,,580.0,4.901706846023755e-06,,,580.0,0.0005958198132038535
,,581.0,4.88480105517885e-06,,,581.0,0.0005949824568031551
,,582.0,4.867982494267058e-06,,,582.0,0.0005941477141724104
,,583.0,4.851250564480339e-06,,,583.0,0.0005933155726828344
,,584.0,4.834604672138736e-06,,,584.0,0.0005924860197881834
,,585.0,4.818044228637772e-06,,,585.0,0.0005916590430240747
,,586.0,4.801568650396481e-06,,,586.0,0.0005908346300073149
,,587.0,4.78517735880606e-06,,,587.0,0.0005900127684352327
,,588.0,4.768869780179122e-06,,,588.0,0.0005891934460850194
,,589.0,4.752645345699563e-06,,,589.0,0.0005883766508130759
,,590.0,4.736503491373022e-06,,,590.0,0.0005875623705543659
,,591.0,4.720443657977921e-06,,,591.0,0.0005867505933217755
,,592.0,4.70446529101709e-06,,,592.0,0.0005859413072054791
,,593.0,4.688567840669961e-06,,,593.0,0.000585134500372312
,,594.0,4.67275076174533e-06,,,594.0,0.000584330161065148
,,595.0,4.657013513634661e-06,,,595.0,0.0005835282776022841
,,596.0,4.6413555602659614e-06,,,596.0,0.0005827288383768312
,,597.0,4.6257763700581694e-06,,,597.0,0.00058193183185611
,,598.0,4.6102754158761014e-06,,,598.0,0.0005811372465810533
,,599.0,4.594852174985913e-06,,,599.0,0.0005803450711656145
,,600.0,4.5795061290110754e-06,,,600.0,0.0005795552942961804
,,601.0,4.564236763888883e-06,,,601.0,0.0005787679047309915
,,602.0,4.54904356982744e-06,,,602.0,0.0005779828912995667
,,603.0,4.533926041263173e-06,,,603.0,0.0005772002429021337
,,604.0,4.518883676818815e-06,,,604.0,0.0005764199485090655
,,605.0,4.50391597926189e-06,,,605.0,0.0005756419971603212
,,606.0,4.489022455463669e-06,,,606.0,0.000574866377964894
,,607.0,4.474202616358601e-06,,,607.0,0.0005740930801002622
,,608.0,4.459455976904214e-06,,,608.0,0.000573322092811847
,,609.0,4.4447820560414745e-06,,,609.0,0.0005725534054124754
,,610.0,4.430180376655598e-06,,,610.0,0.0005717870072818474
,,611.0,4.415650465537317e-06,,,611.0,0.0005710228878660091
,,612.0,4.401191853344587e-06,,,612.0,0.0005702610366768306
,,613.0,4.386804074564728e-06,,,613.0,0.000569501443291488
,,614.0,4.372486667477002e-06,,,614.0,0.0005687440973519521
,,615.0,4.358239174115613e-06,,,615.0,0.0005679889885644801
,,616.0,4.34406114023313e-06,,,616.0,0.000567236106699113
,,617.0,4.329952115264323e-06,,,617.0,0.0005664854415891781
,,618.0,4.315911652290409e-06,,,618.0,0.0005657369831307951
,,619.0,4.3019393080037025e-06,,,619.0,0.0005649907212823878
,,620.0,4.288034642672669e-06,,,620.0,0.0005642466460641998
,,621.0,4.274197220107362e-06,,,621.0,0.0005635047475578152
,,622.0,4.260426607625261e-06,,,622.0,0.0005627650159056834
,,623.0,4.246722376017486e-06,,,623.0,0.0005620274413106484
,,624.0,4.233084099515394e-06,,,624.0,0.000561292014035483
,,625.0,4.219511355757548e-06,,,625.0,0.0005605587244024262
,,626.0,4.206003725757054e-06,,,626.0,0.0005598275627927263
,,627.0,4.192560793869269e-06,,,627.0,0.0005590985196461869
,,628.0,4.17918214775986e-06,,,628.0,0.0005583715854607184
,,629.0,4.165867378373227e-06,,,629.0,0.0005576467507918927
,,630.0,4.1526160799012696e-06,,,630.0,0.0005569240062525021
,,631.0,4.139427849752507e-06,,,631.0,0.0005562033425121225
,,632.0,4.126302288521531e-06,,,632.0,0.0005554847502966813
,,633.0,4.113238999958809e-06,,,633.0,0.0005547682203880276
,,634.0,4.100237590940806e-06,,,634.0,0.0005540537436235077
,,635.0,4.0872976714404516e-06,,,635.0,0.0005533413108955446
,,636.0,4.074418854497919e-06,,,636.0,0.0005526309131512198
,,637.0,4.061600756191729e-06,,,637.0,0.0005519225413918611
,,638.0,4.0488429956101774e-06,,,638.0,0.000551216186672632
,,639.0,4.036145194823065e-06,,,639.0,0.0005505118401021266
,,640.0,4.023506978853744e-06,,,640.0,0.0005498094928419672
,,641.0,4.010927975651472e-06,,,641.0,0.0005491091361064057
,,642.0,3.998407816064053e-06,,,642.0,0.0005484107611619287
,,643.0,3.985946133810795e-06,,,643.0,0.0005477143593268661
,,644.0,3.973542565455753e-06,,,644.0,0.0005470199219710043
,,645.0,3.961196750381254e-06,,,645.0,0.0005463274405151999
,,646.0,3.948908330761727e-06,,,646.0,0.000545636906431001
,,647.0,3.9366769515378006e-06,,,647.0,0.0005449483112402682
,,648.0,3.924502260390687e-06,,,648.0,0.0005442616465148019
,,649.0,3.912383907716841e-06,,,649.0,0.0005435769038759702
,,650.0,3.900321546602896e-06,,,650.0,0.0005428940749943429
,,651.0,3.8883148328008605e-06,,,651.0,0.0005422131515893266
,,652.0,3.8763634247035915e-06,,,652.0,0.0005415341254288044
,,653.0,3.864466983320521e-06,,,653.0,0.0005408569883287777
,,654.0,3.852625172253648e-06,,,654.0,0.0005401817321530122
,,655.0,3.840837657673789e-06,,,655.0,0.0005395083488126868
,,656.0,3.829104108297075e-06,,,656.0,0.0005388368302660449
,,657.0,3.817424195361707e-06,,,657.0,0.0005381671685180498
,,658.0,3.8057975926049473e-06,,,658.0,0.0005374993556200423
,,659.0,3.7942239762403725e-06,,,659.0,0.0005368333836694023
,,660.0,3.78270302493535e-06,,,660.0,0.0005361692448092115
,,661.0,3.771234419788764e-06,,,661.0,0.0005355069312279222
,,662.0,3.759817844308972e-06,,,662.0,0.0005348464351590256
,,663.0,3.7484529843920004e-06,,,663.0,0.0005341877488807254
,,664.0,3.7371395282999585e-06,,,664.0,0.000533530864715613
,,665.0,3.725877166639694e-06,,,665.0,0.000532875775030346
,,666.0,3.7146655923416583e-06,,,666.0,0.0005322224722353299
,,667.0,3.7035045006390084e-06,,,667.0,0.0005315709487844017
,,668.0,3.6923935890469133e-06,,,668.0,0.000530921197174517
,,669.0,3.6813325573420887e-06,,,669.0,0.0005302732099454392
,,670.0,3.670321107542539e-06,,,670.0,0.0005296269796794321
,,671.0,3.6593589438875117e-06,,,671.0,0.0005289824990009546
,,672.0,3.648445772817663e-06,,,672.0,0.0005283397605763581
,,673.0,3.6375813029554263e-06,,,673.0,0.0005276987571135869
,,674.0,3.6267652450855878e-06,,,674.0,0.000527059481361881
,,675.0,3.6159973121360604e-06,,,675.0,0.0005264219261114809
,,676.0,3.6052772191588603e-06,,,676.0,0.0005257860841933362
,,677.0,3.5946046833112766e-06,,,677.0,0.0005251519484788151
,,678.0,3.583979423837238e-06,,,678.0,0.000524519511879418
,,679.0,3.5734011620488697e-06,,,679.0,0.000523888767346492
,,680.0,3.5628696213082434e-06,,,680.0,0.0005232597078709497
,,681.0,3.5523845270093105e-06,,,681.0,0.0005226323264829882
,,682.0,3.541945606560022e-06,,,682.0,0.0005220066162518124
,,683.0,3.531552589364638e-06,,,683.0,0.0005213825702853594
,,684.0,3.521205206806205e-06,,,684.0,0.0005207601817300262
,,685.0,3.5109031922292264e-06,,,685.0,0.0005201394437703989
,,686.0,3.5006462809225004e-06,,,686.0,0.0005195203496289845
,,687.0,3.4904342101021364e-06,,,687.0,0.0005189028925659452
,,688.0,3.4802667188947448e-06,,,688.0,0.000518287065878835
,,689.0,3.470143548320795e-06,,,689.0,0.0005176728629023376
,,690.0,3.4600644412781455e-06,,,690.0,0.0005170602770080076
,,691.0,3.450029142525736e-06,,,691.0,0.0005164493016040137
,,692.0,3.440037398667454e-06,,,692.0,0.0005158399301348833
,,693.0,3.430088958136149e-06,,,693.0,0.0005152321560812504
,,694.0,3.4201835711778232e-06,,,694.0,0.0005146259729596039
,,695.0,3.410320989835976e-06,,,695.0,0.0005140213743220407
,,696.0,3.4005009679360994e-06,,,696.0,0.0005134183537560178
,,697.0,3.39072326107034e-06,,,697.0,0.0005128169048841088
,,698.0,3.3809876265823073e-06,,,698.0,0.0005122170213637608
,,699.0,3.3712938235520376e-06,,,699.0,0.0005116186968870549
,,700.0,3.3616416127811057e-06,,,700.0,0.0005110219251804676
,,701.0,3.352030756777889e-06,,,701.0,0.0005104267000046338
,,702.0,3.342461019742975e-06,,,702.0,0.0005098330151541137
,,703.0,3.332932167554714e-06,,,703.0,0.0005092408644571588
,,704.0,3.3234439677549212e-06,,,704.0,0.0005086502417754827
,,705.0,3.3139961895347116e-06,,,705.0,0.0005080611410040316
,,706.0,3.304588603720483e-06,,,706.0,0.000507473556070758
,,707.0,3.2952209827600358e-06,,,707.0,0.0005068874809363959
,,708.0,3.285893100708826e-06,,,708.0,0.0005063029095942372
,,709.0,3.276604733216361e-06,,,709.0,0.0005057198360699111
,,710.0,3.267355657512722e-06,,,710.0,0.0005051382544211643
,,711.0,3.258145652395227e-06,,,711.0,0.0005045581587376437
,,712.0,3.2489744982152177e-06,,,712.0,0.0005039795431406803
,,713.0,3.2398419768649804e-06,,,713.0,0.0005034024017830755
,,714.0,3.230747871764793e-06,,,714.0,0.0005028267288488883
,,715.0,3.221691967850102e-06,,,715.0,0.0005022525185532252
,,716.0,3.21267405155882e-06,,,716.0,0.0005016797651420311
,,717.0,3.203693910818752e-06,,,717.0,0.0005011084628918818
,,718.0,3.1947513350351405e-06,,,718.0,0.0005005386061097795
,,719.0,3.185846115078336e-06,,,719.0,0.0004999701891329474
,,720.0,3.1769780432715815e-06,,,720.0,0.0004994032063286294
,,721.0,3.168146913378922e-06,,,721.0,0.0004988376520938875
,,722.0,3.1593525205932266e-06,,,722.0,0.0004982735208554046
,,723.0,3.1505946615243303e-06,,,723.0,0.0004977108070692861
,,724.0,3.141873134187285e-06,,,724.0,0.0004971495052208648
,,725.0,3.1331877379907315e-06,,,725.0,0.000496589609824506
,,726.0,3.124538273725376e-06,,,726.0,0.0004960311154234155
,,727.0,3.115924543552582e-06,,,727.0,0.000495474016589448
,,728.0,3.1073463509930742e-06,,,728.0,0.0004949183079229182
,,729.0,3.098803500915741e-06,,,729.0,0.0004943639840524121
,,730.0,3.0902957995265593e-06,,,730.0,0.0004938110396346008
,,731.0,3.0818230543576087e-06,,,731.0,0.000493259469354055
,,732.0,3.0733850742562062e-06,,,732.0,0.0004927092679230622
,,733.0,3.064981669374134e-06,,,733.0,0.0004921604300814437
,,734.0,3.0566126511569733e-06,,,734.0,0.0004916129505963747
,,735.0,3.048277832333543e-06,,,735.0,0.000491066824262204
,,736.0,3.039977026905433e-06,,,736.0,0.0004905220459002774
,,737.0,3.031710050136641e-06,,,737.0,0.0004899786103587601
,,738.0,3.0234767185433077e-06,,,738.0,0.0004894365125124628
,,739.0,3.0152768498835447e-06,,,739.0,0.0004888957472626665
,,740.0,3.007110263147367e-06,,,740.0,0.000488356309536952
,,741.0,2.9989767785467096e-06,,,741.0,0.0004878181942890272
,,742.0,2.9908762175055495e-06,,,742.0,0.0004872813964985589
,,743.0,2.9828084026501137e-06,,,743.0,0.0004867459111710037
,,744.0,2.9747731577991784e-06,,,744.0,0.0004862117333374411
,,745.0,2.9667703079544665e-06,,,745.0,0.00048567885805440793
,,746.0,2.958799679291129e-06,,,746.0,0.0004851472804037343
,,747.0,2.9508610991483168e-06,,,747.0,0.0004846169954923798
,,748.0,2.942954396019842e-06,,,748.0,0.0004840879984522725
,,749.0,2.9350793995449263e-06,,,749.0,0.0004835602844401474
,,750.0,2.927235940499035e-06,,,750.0,0.0004830338486373881
,,751.0,2.9194238507847958e-06,,,751.0,0.00048250868624986795
,,752.0,2.911642963423006e-06,,,752.0,0.0004819847925077936
,,753.0,2.9038931125437166e-06,,,753.0,0.0004814621626655491
,,754.0,2.8961741333774057e-06,,,754.0,0.0004809407920015418
,,755.0,2.8884858622462318e-06,,,755.0,0.0004804206758180484
,,756.0,2.8808281365553627e-06,,,756.0,0.0004799018094410636
,,757.0,2.8732007947843965e-06,,,757.0,0.0004793841882201489
,,758.0,2.865603676478847e-06,,,758.0,0.0004788678075282826
,,759.0,2.858036622241722e-06,,,759.0,0.0004783526627617113
,,760.0,2.8504994737251675e-06,,,760.0,0.00047783874933980295
,,761.0,2.8429920736221953e-06,,,761.0,0.00047732606270489957
,,762.0,2.835514265658486e-06,,,762.0,0.00047681459832217267
,,763.0,2.828065894584266e-06,,,763.0,0.00047630435167947925
,,764.0,2.8206468061662572e-06,,,764.0,0.0004757953182872179
,,765.0,2.8132568471797045e-06,,,765.0,0.00047528749367818787
,,766.0,2.8058958654004728e-06,,,766.0,0.00047478087340744777
,,767.0,2.798563709597218e-06,,,767.0,0.00047427545305217544
,,768.0,2.7912602295236285e-06,,,768.0,0.0004737712282115298
,,769.0,2.783985275910738e-06,,,769.0,0.00047326819450651294
,,770.0,2.7767387004593047e-06,,,770.0,0.00047276634757983347
,,771.0,2.769520355832268e-06,,,771.0,0.00047226568309577047
,,772.0,2.7623300956472643e-06,,,772.0,0.0004717661967400399
,,773.0,2.7551677744692157e-06,,,773.0,0.0004712678842196601
,,774.0,2.748033247802985e-06,,,774.0,0.00047077074126281954
,,775.0,2.7409263720860965e-06,,,775.0,0.00047027476361874524
,,776.0,2.7338470046815225e-06,,,776.0,0.00046977994705757226
,,777.0,2.726795003870535e-06,,,777.0,0.0004692862873702139
,,778.0,2.719770228845621e-06,,,778.0,0.0004687937803682333
,,779.0,2.7127725397034656e-06,,,779.0,0.0004683024218837155
,,780.0,2.705801797437989e-06,,,780.0,0.00046781220776914066
,,781.0,2.6988578639334556e-06,,,781.0,0.0004673231338972586
,,782.0,2.6919406019576413e-06,,,782.0,0.00046683519616096364
,,783.0,2.6850498751550573e-06,,,783.0,0.0004663483904731709
,,784.0,2.678185548040242e-06,,,784.0,0.00046586271276669315
,,785.0,2.671347485991108e-06,,,785.0,0.00046537815899411867
,,786.0,2.6645355552423514e-06,,,786.0,0.0004648947251276902
,,787.0,2.6577496228789125e-06,,,787.0,0.0004644124071591844
,,788.0,2.6509895568295073e-06,,,788.0,0.00046393120109979285
,,789.0,2.6442552258602034e-06,,,789.0,0.00046345110298000314
,,790.0,2.6375464995680613e-06,,,790.0,0.0004629721088494814
,,791.0,2.630863248374827e-06,,,791.0,0.00046249421477695537
,,792.0,2.6242053435206866e-06,,,792.0,0.00046201741685009877
,,793.0,2.6175726570580666e-06,,,793.0,0.00046154171117541564
,,794.0,2.610965061845499e-06,,,794.0,0.00046106709387812685
,,795.0,2.604382431541532e-06,,,795.0,0.00046059356110205607
,,796.0,2.5978246405987023e-06,,,796.0,0.0004601211090095176
,,797.0,2.5912915642575497e-06,,,797.0,0.00045964973378120416
,,798.0,2.5847830785406967e-06,,,798.0,0.00045917943161607664
,,799.0,2.5782990602469706e-06,,,799.0,0.0004587101987312533
,,800.0,2.5718393869455798e-06,,,800.0,0.0004582420313619007
,,801.0,2.565403936970344e-06,,,801.0,0.0004577749257611254
,,802.0,2.5589925894139692e-06,,,802.0,0.0004573088781998656
,,803.0,2.552605224122378e-06,,,803.0,0.0004568438849667851
,,804.0,2.5462417216890845e-06,,,804.0,0.00045637994236816595
,,805.0,2.5399019634496238e-06,,,805.0,0.0004559170467278041
,,806.0,2.5335858314760233e-06,,,806.0,0.00045545519438690393
,,807.0,2.527293208571326e-06,,,807.0,0.00045499438170397503
,,808.0,2.5210239782641634e-06,,,808.0,0.00045453460505472836
,,809.0,2.514778024803368e-06,,,809.0,0.0004540758608319743
,,810.0,2.5085552331526393e-06,,,810.0,0.00045361814544552084
,,811.0,2.5023554889852533e-06,,,811.0,0.0004531614553220724
,,812.0,2.496178678678819e-06,,,812.0,0.0004527057869051301
,,813.0,2.490024689310074e-06,,,813.0,0.0004522511366548916
,,814.0,2.483893408649736e-06,,,814.0,0.0004517975010481527
,,815.0,2.4777847251573874e-06,,,815.0,0.00045134487657820955
,,816.0,2.47169852797641e-06,,,816.0,0.0004508932597547603
,,817.0,2.465634706928962e-06,,,817.0,0.00045044264710380924
,,818.0,2.4595931525109975e-06,,,818.0,0.0004499930351675705
,,819.0,2.4535737558873296e-06,,,819.0,0.00044954442050437277
,,820.0,2.4475764088867317e-06,,,820.0,0.00044909679968856446
,,821.0,2.4416010039970874e-06,,,821.0,0.00044865016931041967
,,822.0,2.435647434360575e-06,,,822.0,0.00044820452597604533
,,823.0,2.4297155937688987e-06,,,823.0,0.00044775986630728816
,,824.0,2.423805376658554e-06,,,824.0,0.00044731618694164257
,,825.0,2.4179166781061408e-06,,,825.0,0.00044687348453215954
,,826.0,2.412049393823709e-06,,,826.0,0.00044643175574735576
,,827.0,2.4062034201541478e-06,,,827.0,0.0004459909972711238
,,828.0,2.4003786540666147e-06,,,828.0,0.0004455512058026421
,,829.0,2.3945749931519977e-06,,,829.0,0.0004451123780562868
,,830.0,2.3887923356184227e-06,,,830.0,0.0004446745107615432
,,831.0,2.383030580286794e-06,,,831.0,0.000444237600662918
,,832.0,2.377289626586374e-06,,,832.0,0.0004438016445198529
,,833.0,2.3715693745504007e-06,,,833.0,0.0004433666391066377
,,834.0,2.365869724811738e-06,,,834.0,0.0004429325812123248
,,835.0,2.3601905785985696e-06,,,835.0,0.00044249946764064393
,,836.0,2.3545318377301236e-06,,,836.0,0.0004420672952099176
,,837.0,2.348893404612433e-06,,,837.0,0.0004416360607529771
,,838.0,2.343275182234134e-06,,,838.0,0.0004412057611170794
,,839.0,2.337677074162297e-06,,,839.0,0.000440776393163824
,,840.0,2.3320989845382973e-06,,,840.0,0.0004403479537690704
,,841.0,2.3265408180737106e-06,,,841.0,0.0004399204398228571
,,842.0,2.321002480046253e-06,,,842.0,0.00043949384822932033
,,843.0,2.3154838762957484e-06,,,843.0,0.00043906817590661293
,,844.0,2.309984913220132e-06,,,844.0,0.00043864341978682494
,,845.0,2.304505497771484e-06,,,845.0,0.00043821957681590407
,,846.0,2.299045537452102e-06,,,846.0,0.00043779664395357656
,,847.0,2.2936049403105973e-06,,,847.0,0.00043737461817326906
,,848.0,2.2881836149380323e-06,,,848.0,0.00043695349646203046
,,849.0,2.2827814704640837e-06,,,849.0,0.00043653327582045514
,,850.0,2.277398416553239e-06,,,850.0,0.00043611395326260586
,,851.0,2.272034363401024e-06,,,851.0,0.00043569552581593744
,,852.0,2.2666892217302657e-06,,,852.0,0.00043527799052122117
,,853.0,2.2613629027873764e-06,,,853.0,0.00043486134443246983
,,854.0,2.2560553183386783e-06,,,854.0,0.0004344455846168627
,,855.0,2.2507663806667506e-06,,,855.0,0.0004340307081546714
,,856.0,2.2454960025668125e-06,,,856.0,0.0004336167121391865
,,857.0,2.24024409734313e-06,,,857.0,0.0004332035936766437
,,858.0,2.235010578805458e-06,,,858.0,0.0004327913498861521
,,859.0,2.2297953612655057e-06,,,859.0,0.0004323799778996213
,,860.0,2.224598359533434e-06,,,860.0,0.0004319694748616899
,,861.0,2.2194194889143833e-06,,,861.0,0.00043155983792965424
,,862.0,2.2142586652050218e-06,,,862.0,0.0004311510642733979
,,863.0,2.209115804690133e-06,,,863.0,0.00043074315107532107
,,864.0,2.203990824139219e-06,,,864.0,0.0004303360955302712
,,865.0,2.198883640803142e-06,,,865.0,0.0004299298948454732
,,866.0,2.1937941724107852e-06,,,866.0,0.00042952454624046093
,,867.0,2.188722337165745e-06,,,867.0,0.0004291200469470088
,,868.0,2.183668053743047e-06,,,868.0,0.0004287163942090637
,,869.0,2.1786312412858913e-06,,,869.0,0.00042831358528267773
,,870.0,2.1736118194024216e-06,,,870.0,0.000427911617435941
,,871.0,2.168609708162522e-06,,,871.0,0.0004275104879489147
,,872.0,2.163624828094638e-06,,,872.0,0.00042711019411356596
,,873.0,2.1586571001826245e-06,,,873.0,0.00042671073323370136
,,874.0,2.1537064458626177e-06,,,874.0,0.0004263121026249017
,,875.0,2.1487727870199325e-06,,,875.0,0.0004259142996144578
,,876.0,2.143856045985986e-06,,,876.0,0.00042551732154130507
,,877.0,2.1389561455352437e-06,,,877.0,0.0004251211657559607
,,878.0,2.1340730088821894e-06,,,878.0,0.0004247258296204594
,,879.0,2.129206559678324e-06,,,879.0,0.00042433131050829026
,,880.0,2.1243567220091804e-06,,,880.0,0.00042393760580433475
,,881.0,2.1195234203913703e-06,,,881.0,0.00042354471290480337
,,882.0,2.114706579769649e-06,,,882.0,0.0004231526292171747
,,883.0,2.1099061255140037e-06,,,883.0,0.00042276135216013364
,,884.0,2.10512198341677e-06,,,884.0,0.00042237087916351004
,,885.0,2.1003540796897633e-06,,,885.0,0.00042198120766821843
,,886.0,2.0956023409614403e-06,,,886.0,0.0004215923351261975
,,887.0,2.090866694274078e-06,,,887.0,0.0004212042590003505
,,888.0,2.0861470670809763e-06,,,888.0,0.0004208169767644856
,,889.0,2.0814433872436842e-06,,,889.0,0.00042043048590325666
,,890.0,2.076755583029246e-06,,,890.0,0.0004200447839121048
,,891.0,2.0720835831074697e-06,,,891.0,0.00041965986829719984
,,892.0,2.0674273165482165e-06,,,892.0,0.0004192757365753827
,,893.0,2.062786712818713e-06,,,893.0,0.00041889238627410756
,,894.0,2.05816170178088e-06,,,894.0,0.00041850981493138454
,,895.0,2.053552213688692e-06,,,895.0,0.0004181280200957234
,,896.0,2.0489581791855432e-06,,,896.0,0.00041774699932607657
,,897.0,2.044379529301648e-06,,,897.0,0.00041736675019178344
,,898.0,2.0398161954514515e-06,,,898.0,0.00041698727027251434
,,899.0,2.035268109431066e-06,,,899.0,0.00041660855715821535
,,900.0,2.0307352034157257e-06,,,900.0,0.0004162306084490535
,,901.0,2.02621740995726e-06,,,901.0,0.0004158534217553617
,,902.0,2.0217146619815886e-06,,,902.0,0.00041547699469758473
,,903.0,2.017226892786234e-06,,,903.0,0.00041510132490622526
,,904.0,2.0127540360378545e-06,,,904.0,0.0004147264100217903
,,905.0,2.0082960257697964e-06,,,905.0,0.0004143522476947378
,,906.0,2.003852796379665e-06,,,906.0,0.0004139788355854238
,,907.0,1.999424282626912e-06,,,907.0,0.00041360617136405
,,908.0,1.9950104196304464e-06,,,908.0,0.00041323425271061145
,,909.0,1.9906111428662585e-06,,,909.0,0.0004128630773148445
,,910.0,1.986226388165067e-06,,,910.0,0.0004124926428761755
,,911.0,1.981856091709978e-06,,,911.0,0.00041212294710366926
,,912.0,1.977500190034171e-06,,,912.0,0.00041175398771597856
,,913.0,1.973158620018594e-06,,,913.0,0.0004113857624412931
,,914.0,1.9688313188896785e-06,,,914.0,0.00041101826901728954
,,915.0,1.9645182242170776e-06,,,915.0,0.00041065150519108156
,,916.0,1.960219273911413e-06,,,916.0,0.00041028546871917
,,917.0,1.9559344062220453e-06,,,917.0,0.00040992015736739383
,,918.0,1.9516635597348578e-06,,,918.0,0.00040955556891088095
,,919.0,1.9474066733700595e-06,,,919.0,0.00040919170113399954
,,920.0,1.943163686380004e-06,,,920.0,0.00040882855183030993
,,921.0,1.938934538347024e-06,,,921.0,0.00040846611880251596
,,922.0,1.9347191691812844e-06,,,922.0,0.00040810439986241787
,,923.0,1.930517519118648e-06,,,923.0,0.0004077433928308644
,,924.0,1.9263295287185627e-06,,,924.0,0.0004073830955377057
,,925.0,1.9221551388619603e-06,,,925.0,0.00040702350582174664
,,926.0,1.9179942907491718e-06,,,926.0,0.0004066646215306999
,,927.0,1.9138469258978618e-06,,,927.0,0.00040630644052113996
,,928.0,1.909712986140973e-06,,,928.0,0.00040594896065845697
,,929.0,1.9055924136246907e-06,,,929.0,0.00040559217981681116
,,930.0,1.9014851508064224e-06,,,930.0,0.00040523609587908723
,,931.0,1.8973911404527881e-06,,,931.0,0.00040488070673684953
,,932.0,1.893310325637632e-06,,,932.0,0.0004045260102902967
,,933.0,1.8892426497400437e-06,,,933.0,0.0004041720044482175
,,934.0,1.8851880564423977e-06,,,934.0,0.0004038186871279465
,,935.0,1.881146489728407e-06,,,935.0,0.00040346605625531974
,,936.0,1.8771178938811891e-06,,,936.0,0.0004031141097646314
,,937.0,1.8731022134813498e-06,,,937.0,0.00040276284559859
,,938.0,1.8690993934050768e-06,,,938.0,0.00040241226170827516
,,939.0,1.865109378822254e-06,,,939.0,0.000402062356053095
,,940.0,1.861132115194583e-06,,,940.0,0.0004017131266007431
,,941.0,1.857167548273723e-06,,,941.0,0.0004013645713271564
,,942.0,1.8532156240994438e-06,,,942.0,0.0004010166882164728
,,943.0,1.8492762889977904e-06,,,943.0,0.0004006694752609893
,,944.0,1.8453494895792634e-06,,,944.0,0.0004003229304611204
,,945.0,1.8414351727370126e-06,,,945.0,0.00039997705182535703
,,946.0,1.837533285645044e-06,,,946.0,0.00039963183737022476
,,947.0,1.8336437757564375e-06,,,947.0,0.00039928728512024356
,,948.0,1.8297665908015822e-06,,,948.0,0.0003989433931078869
,,949.0,1.8259016787864217e-06,,,949.0,0.00039860015937354137
,,950.0,1.822048987990712e-06,,,950.0,0.0003982575819654666
,,951.0,1.818208466966296e-06,,,951.0,0.00039791565893975545
,,952.0,1.8143800645353837e-06,,,952.0,0.0003975743883602942
,,953.0,1.8105637297888544e-06,,,953.0,0.0003972337682987234
,,954.0,1.806759412084562e-06,,,954.0,0.0003968937968343985
,,955.0,1.8029670610456593e-06,,,955.0,0.0003965544720543511
,,956.0,1.799186626558931e-06,,,956.0,0.0003962157920532501
,,957.0,1.7954180587731415e-06,,,957.0,0.0003958777549333635
,,958.0,1.7916613080973929e-06,,,958.0,0.00039554035880451984
,,959.0,1.7879163251994946e-06,,,959.0,0.00039520360178407066
,,960.0,1.7841830610043473e-06,,,960.0,0.00039486748199685245
,,961.0,1.780461466692336e-06,,,961.0,0.0003945319975751491
,,962.0,1.7767514936977362e-06,,,962.0,0.0003941971466586549
,,963.0,1.7730530937071323e-06,,,963.0,0.00039386292739443705
,,964.0,1.7693662186578443e-06,,,964.0,0.0003935293379368994
,,965.0,1.7656908207363713e-06,,,965.0,0.00039319637644774516
,,966.0,1.7620268523768401e-06,,,966.0,0.0003928640410959411
,,967.0,1.7583742662594703e-06,,,967.0,0.00039253233005768096
,,968.0,1.754733015309048e-06,,,968.0,0.0003922012415163496
,,969.0,1.7511030526934088e-06,,,969.0,0.00039187077366248743
,,970.0,1.7474843318219369e-06,,,970.0,0.0003915409246937545
,,971.0,1.74387680634407e-06,,,971.0,0.0003912116928148958
,,972.0,1.7402804301478162e-06,,,972.0,0.0003908830762377053
,,973.0,1.736695157358285e-06,,,973.0,0.00039055507318099187
,,974.0,1.7331209423362227e-06,,,974.0,0.00039022768187054407
,,975.0,1.7295577396765644e-06,,,975.0,0.00038990090053909576
,,976.0,1.726005504206993e-06,,,976.0,0.0003895747274262921
,,977.0,1.722464190986508e-06,,,977.0,0.00038924916077865524
,,978.0,1.7189337553040079e-06,,,978.0,0.0003889241988495503
,,979.0,1.7154141526768782e-06,,,979.0,0.000388599839899152
,,980.0,1.7119053388495943e-06,,,980.0,0.0003882760821944111
,,981.0,1.7084072697923307e-06,,,981.0,0.0003879529240090211
,,982.0,1.7049199016995815e-06,,,982.0,0.00038763036362338506
,,983.0,1.7014431909887906e-06,,,983.0,0.0003873083993245829
,,984.0,1.6979770942989923e-06,,,984.0,0.0003869870294063387
,,985.0,1.6945215684894598e-06,,,985.0,0.0003866662521689881
,,986.0,1.6910765706383657e-06,,,986.0,0.000386346065919446
,,987.0,1.68764205804145e-06,,,987.0,0.00038602646897117454
,,988.0,1.6842179882106987e-06,,,988.0,0.00038570745964415124
,,989.0,1.6808043188730306e-06,,,989.0,0.000385389036264837
,,990.0,1.677401007968995e-06,,,990.0,0.0003850711971661449
,,991.0,1.6740080136514771e-06,,,991.0,0.00038475394068740855
,,992.0,1.6706252942844138e-06,,,992.0,0.000384437265174351
,,993.0,1.6672528084415172e-06,,,993.0,0.000384121168979054
,,994.0,1.6638905149050083e-06,,,994.0,0.0003838056504599267
,,995.0,1.6605383726643587e-06,,,995.0,0.00038349070798167535
,,996.0,1.6571963409150428e-06,,,996.0,0.0003831763399152729
,,997.0,1.6538643790572957e-06,,,997.0,0.00038286254463792843
,,998.0,1.6505424466948825e-06,,,998.0,0.0003825493205330573
,,999.0,1.647230503633876e-06,,,999.0,0.0003822366659902512
,,1000.0,1.6439285098814414e-06,,,1000.0,0.0003819245794052483


==> data/no_dist_change/c3/spending_hist.csv <==
amount(binwidth=3000),count_neg,count_pos,proportion_neg,proportion_pos
1500.0,486666,6308,0.9441044155048023,0.9451603236439916
4500.0,2501,50,0.004851798036389455,0.0074917590650284685
7500.0,4497,42,0.008723924737962168,0.006293077614623914
10500.0,5111,61,0.009915049885640346,0.009139946059334731
13500.0,5019,93,0.009736575107812345,0.013934671860952952
16500.0,4103,47,0.007959587102481382,0.007042253521126761
19500.0,2740,50,0.005315444470094805,0.0074917590650284685
22500.0,1639,8,0.003179566965870579,0.001198681450404555
25500.0,1034,15,0.0020059013073277475,0.0022475277195085405
28500.0,705,0,0.0013676599822689188,0.0
31500.0,481,0,0.0009331126971224822,0.0
34500.0,324,0,0.0006285416088725244,0.0
37500.0,207,0,0.0004015682501130017,0.0
40500.0,151,0,0.00029293142882639255,0.0
43500.0,61,0,0.00011833653747291355,0.0
46500.0,37,0,7.177789977865248e-05,0.0
49500.0,83,0,0.00016101528869265285,0.0
52500.0,28,0,5.4318410643304575e-05,0.0
55500.0,34,0,6.595807006686985e-05,0.0
58500.0,15,0,2.9099148558913168e-05,0.0
61500.0,12,0,2.3279318847130534e-05,0.0
64500.0,7,0,1.3579602660826144e-05,0.0
67500.0,8,0,1.551954589808702e-05,0.0
70500.0,12,0,2.3279318847130534e-05,0.0
73500.0,4,0,7.75977294904351e-06,0.0


==> data/no_dist_change/edge_label_hist.csv <==
bank,neg_count,pos_count,neg_ratio,pos_ratio
c0,157249,396,0.9974880268958737,0.0025119731041263597
c1,159591,283,0.9982298560116092,0.0017701439883908577
c10,157740,363,0.9977040283865581,0.00229597161344187
c11,159194,272,0.9982943072504483,0.0017056927495516286
c2,158270,342,0.9978437949209391,0.002156205079060853
c3,157672,256,0.9983790081556152,0.001620991844384783
c4,158961,330,0.9979283198674125,0.0020716801325875284
c5,162543,277,0.9982987347991648,0.0017012652008352783
c6,160456,265,0.9983511799951469,0.0016488200048531305
c7,158645,256,0.9983889339903462,0.0016110660096538096
c8,159560,303,0.9981046270869431,0.0018953729130568048
c9,158611,337,0.9978798097491003,0.0021201902508996653
all,994237,1910,0.998082612305212,0.0019173876947880181


==> data/no_dist_change/node_label_hist.csv <==
bank,neg_count,pos_count,neg_ratio,pos_ratio
c0,8197,140,0.9832073887489504,0.016792611251049538
c1,8228,110,0.9868073878627969,0.013192612137203167
c10,8216,120,0.9856046065259118,0.014395393474088292
c11,8225,109,0.9869210463162947,0.013078953683705303
c2,8193,141,0.9830813534917207,0.016918646508279338
c3,8232,104,0.9875239923224568,0.012476007677543186
c4,8217,117,0.9859611231101512,0.014038876889848811
c5,8220,113,0.9864394575783031,0.013560542421696868
c6,8236,103,0.9876483990886198,0.012351600911380262
c7,8238,100,0.9880067162389062,0.011993283761093787
c8,8219,115,0.986201103911687,0.013798896088312935
c9,8215,120,0.9856028794241152,0.014397120575884824
all,98604,1392,0.9860794431777271,0.013920556822272891


==> data/no_dist_change/sar_account_participation_hist.csv <==
n_patterns,n_accounts,fraction
1,1224,0.8793103448275862
2,164,0.11781609195402298
3,4,0.0028735632183908046


==> data/no_dist_change/sar_over_n_banks_hist.csv <==
n_banks,sar_pattern_count,sar_pattern_ratio
1,0,0.0
2,5,0.046296296296296294
3,22,0.2037037037037037
4,39,0.3611111111111111
5,42,0.3888888888888889


==> data/no_dist_change/sar_pattern_account_hist.csv <==
sar_pattern_account_size,count
9,33
8,26
7,26
10,23
12,23
6,20
11,18
5,10
3,1


==> data/no_dist_change/sar_pattern_txs_hist.csv <==
sar_pattern_txs_size,count
11,25
6,23
10,19
5,18
7,18
9,17
8,15
20,15
12,9
25,9
16,7
19,2
2,1
18,1
15,1


==> figures/experiments/easy/dist_change.csv <==
,overlap,LogisticRegressor,MLP,GCN,GAT,GraphSAGE
0,0.875,0.2256252195052791,0.21090867082427248,0.3715792358064636,0.2232576604665526,0.31584465203665874
1,0.75,0.21013207181408913,0.20249074564150174,0.19139804743602243,0.24663954622978146,0.23092827070422675
2,0.625,0.22935939344957418,0.22031687534601632,0.21201401207782689,0.26759722948034,0.24928293508241472
3,0.5,0.2830784600506814,0.265384003755623,0.4428900425016363,0.2829923205806516,0.3701393465475
4,0.375,0.28799674617667864,0.27174745886387697,0.49566178764129437,0.29231569771216703,0.3709425114460783
5,0.25,0.23500600076098155,0.22699882329208335,0.22827352765442546,0.2822363947184871,0.2656603950306826
6,0.125,0.23314482572139075,0.2213283243915126,0.211553035986594,0.27805202012662505,0.25760208455940237
7,0.0,0.21125958274731446,0.20215196797012613,0.288099240466298,0.28134795397755696,0.2189712810882882


==> figures/experiments/easy/fl.csv <==
,n_clients,LogisticRegressor,MLP,GCN,GAT,GraphSAGE
0,1,0.0269704727492701,0.025555117053818726,0.0309291343762499,0.022610558158439927,0.022738192595265494
1,2,0.02619050601808677,0.029944894219734487,0.02908276803548626,0.026947329300756433,0.022358060547934204
2,3,0.026505882484426358,0.029205850119322595,0.026589440862490876,0.025226409556309396,0.022405576092174223
3,4,0.027587205896156472,0.03177090038836716,0.025057605126235366,0.025270400091368578,0.020839517826576438
4,5,0.02671976006555405,0.031174308733010286,0.02928568093030374,0.02850149900393655,0.022319150009298166
5,6,0.026696249706173902,0.030646420675637002,0.029185518585913225,0.027702856420093902,0.024451097993564968
6,7,0.026258494138784578,0.02914631809617749,0.0328721290450046,0.029307774586589442,0.024809985415017326
7,8,0.026266675156053423,0.029579168445097715,0.030652999246434914,0.03174135909392236,0.02356053350957204
8,9,0.026918379054370507,0.030850624290741886,0.032920623514300536,0.03233115098479776,0.024228167314842244
9,10,0.026722601793574042,0.03250125957186426,0.03533852169547105,0.031289876541081604,0.024599292581359896
10,11,0.026452227287921914,0.03053484276109433,0.03516542346475804,0.02980676834284137,0.025029483585744174
11,12,0.025697796239192886,0.029358487981074512,0.03484530646771767,0.033174089891964555,0.024720408921505302


==> figures/experiments/easy/no_dist_change.csv <==
,overlap,LogisticRegressor,MLP,GCN,GAT,GraphSAGE
0,0.875,0.22781396007450896,0.2135326201133264,0.34051950950012855,0.22126690943165234,0.34089516457894703
1,0.75,0.1622071255380016,0.18927702152685308,0.18284455030769242,0.21474161676080447,0.2247634865705909
2,0.625,0.16467539138843512,0.1915277950187503,0.1871002399313311,0.21913820180526697,0.22876231610916192
3,0.5,0.22767765941637116,0.21201955275080495,0.3643630690662214,0.22034302017120408,0.30378233567987123
4,0.375,0.2311876881769783,0.21571892817557636,0.30473157009121055,0.22470206454031663,0.2960520410159817
5,0.25,0.1681428872358181,0.19080113289463202,0.19665303522113,0.218175379022482,0.2290688325724196
6,0.125,0.16356940634382627,0.19109834287424157,0.19010356312788707,0.21845515499561596,0.22545935946937934
7,0.0,0.20029609118915012,0.1896870148174399,0.20262756411255553,0.21141082593414953,0.2106028396279938


==> figures/experiments/easy/weak.csv <==
,n_clients,LogisticRegressor,MLP,GCN,GAT,GraphSAGE
0,0.6,0.029435351863182545,0.027093635147632817,0.13983384846544794,0.03348270239103376,0.13409776114486738
1,0.18,0.026784439648757565,0.025383168757263017,0.10243730820053473,0.035756351684600604,0.07044901842819543
2,0.054,0.023958122002016587,0.023572288334750356,0.07871527549219172,0.032692421681799304,0.044047704525129995
3,0.0162,0.021435076084375594,0.022678714511964564,0.049933365314515664,0.03206986306098141,0.02960065171114687
4,0.00486,0.021831212624846417,0.02290298014164584,0.023017548108892907,0.029659734668120632,0.024690428675786535
5,0.001458,0.022366833229670223,0.023064613441682428,0.02881372388625898,0.021300542002644324,0.0204985200690984


==> figures/experiments/mid/dist_change.csv <==
,overlap,LogisticRegressor,MLP,GCN,GAT,GraphSAGE
0,0.875,0.013599912087760718,0.012624355447232536,0.02485007843696142,0.01520373173931334,0.018257652419388398
1,0.75,0.010967736229641657,0.011555176446394637,0.011128528771582127,0.015007734068499614,0.013034546690268451
2,0.625,0.012071345520366305,0.012510014437188854,0.012105241742150176,0.016452430135408196,0.013933732463443002
3,0.5,0.016844118679014752,0.015846083119113508,0.03276805256990932,0.01903416132527921,0.01875917523165514
4,0.375,0.01735956854737662,0.015925241935772185,0.033218766579955136,0.020215901454911245,0.01901303317254438
5,0.25,0.012560798859689437,0.012890039872812944,0.013394935496579236,0.01826374152775249,0.01514166013924038
6,0.125,0.012481798139236213,0.012829238746496732,0.013380087068939612,0.019589617907453005,0.01483061917853526
7,0.0,0.012911175262763508,0.011864902233872727,0.02146282651936814,0.018200310230403662,0.01175230855127724


==> figures/experiments/mid/dist_change_upd.csv <==
,overlap,DecisionTree,LogisticRegressor,MLP,GCN,GAT,GraphSAGE
0,0.982,0.011064526958850615,0.012845052186023585,0.015270231125142976,0.0802760249883083,0.0149978018225849,0.0751988464868479
1,0.964,0.008811585486599504,0.012109332520480624,0.01229802212824909,0.04181005889379354,0.015620583316828229,0.025429085876384552
2,0.929,0.009429362618920616,0.0132660030639216,0.012266803851391164,0.03145753232508903,0.015518210735094962,0.02030436478003925
3,0.875,0.009921061763134112,0.013599912087760718,0.012624355447232536,0.02485007843696142,0.01520373173931334,0.018257652419388398
4,0.75,0.009933504059663811,0.010967736229641657,0.011555176446394637,0.011128528771582127,0.015007734068499614,0.013034546690268451
5,0.625,0.01057287681449797,0.012071345520366305,0.012510014437188854,0.012105241742150176,0.016452430135408196,0.013933732463443002
6,0.5,0.012510442996848333,0.016844118679014752,0.015846083119113508,0.03276805256990932,0.01903416132527921,0.01875917523165514
7,0.375,0.012800389416669566,0.01735956854737662,0.015925241935772185,0.033218766579955136,0.020215901454911245,0.01901303317254438
8,0.25,0.011499636252621454,0.012560798859689437,0.012890039872812944,0.013394935496579236,0.01826374152775249,0.01514166013924038
9,0.125,0.010787429849282408,0.012481798139236213,0.012829238746496732,0.013380087068939612,0.019589617907453005,0.01483061917853526
10,0.0,0.010848280186586675,0.012911175262763508,0.011864902233872727,0.02146282651936814,0.018200310230403662,0.01175230855127724





==> figures/experiments/mid/fl.csv <==
,n_clients,LogisticRegressor,MLP,GCN,GAT,GraphSAGE
0,1,0.026667916866929285,0.025086247635663268,0.02664445604608458,0.026834605801246005,0.02212396597844598
1,2,0.02705814496559882,0.026229751274580004,0.03293706118388238,0.02815196008027579,0.021962918167311322
2,3,0.02645132953908282,0.02711721048438292,0.031021414302841145,0.029015608315565978,0.022753505864391652
3,4,0.025533596946475844,0.027936867301875425,0.030142850511648424,0.028165462120576034,0.02241786557868991
4,5,0.024793772123804785,0.028101553143563808,0.03039349541085791,0.027593960219711115,0.023105825002493984
5,6,0.025774496408608884,0.0291133564132517,0.031130592807725396,0.02745067220947488,0.024069339391535407
6,7,0.02479720065928962,0.028441730642453693,0.02966107947306436,0.027158363622028708,0.02306508354830676
7,8,0.024563224263288812,0.02764727422977411,0.030518704641512896,0.02679192218073171,0.022884726669458698
8,9,0.025112182385416536,0.028323570537814587,0.03119906998180154,0.028185442596151133,0.023268009782768894
9,10,0.024652804128646157,0.028195490548630273,0.030732634964610248,0.027916809416969578,0.02376926500018012
10,11,0.024862235862606174,0.029039685084305565,0.030934707948777836,0.029465236363939065,0.024066831472818694
11,12,0.024787203521100667,0.028541879475703223,0.03205590725055399,0.028977348874076894,0.024388237117921093


==> figures/experiments/mid/no_dist_change.csv <==
,overlap,LogisticRegressor,MLP,GCN,GAT,GraphSAGE
0,0.875,0.015798298539465266,0.014189980810799483,0.027617322535239897,0.016021036433985926,0.024190712247804468
1,0.75,0.011718329377730017,0.011685225364212723,0.010771538068020389,0.014840149867541647,0.013299000296002539
2,0.625,0.01196983140708353,0.011928940684367796,0.010896222997760519,0.014291311760498101,0.013446228199500889
3,0.5,0.015561215480970262,0.013621496520076604,0.02524857870788614,0.01528431089286007,0.020237881484374786
4,0.375,0.014949622984972422,0.013645694071914762,0.02461630056704205,0.016119638585274345,0.018724240140380058
5,0.25,0.010919194042368399,0.010949795550015936,0.011145334696360858,0.014357765986184105,0.012509618515549562
6,0.125,0.011322451428073267,0.011309258399183123,0.010513899469465194,0.01461746852780941,0.012683029588285682
7,0.0,0.011242962404848258,0.011049578421959121,0.011054493348939699,0.013691497260213995,0.011044697853885769


==> figures/experiments/mid/patterns_phase1_filtered.csv <==
step,fan_in,fan_out,bipartite
0,0,0,0
1,6,30,12
2,8,0,5
3,9,0,5
4,6,0,8
5,7,0,7
6,4,11,9
7,4,3,7
8,6,5,6
9,4,3,7
10,8,5,7
11,7,11,11
12,4,3,3
13,6,3,4
14,4,0,9
15,5,5,8
16,3,11,2
17,4,3,11
18,3,0,5
19,2,8,10
20,1,0,9
21,4,11,5
22,8,5,4
23,3,3,5
24,7,0,6
25,5,6,7
26,3,11,7
27,4,0,5
28,2,4,9
29,4,5,10
30,5,0,4
31,3,14,10
32,3,0,8
33,8,3,6
34,3,3,13
35,6,0,12
36,3,16,5
37,1,8,13
38,6,0,5
39,2,0,2
40,3,0,6
41,4,14,5
42,5,0,10
43,10,7,11
44,4,0,15
45,2,3,7
46,5,16,9
47,6,0,10
48,3,0,4
49,4,6,10
50,3,5,3
51,7,7,9
52,5,0,8
53,4,0,4
54,3,0,7
55,8,0,8


==> figures/experiments/mid/patterns_phase1_step_lt_56.csv <==
step,fan_in,fan_out,bipartite,stack,scatter_gather,gather_scatter
0,0,0,0,0,0,0
1,6,30,12,0,0,0
2,8,0,5,0,0,0
3,9,0,5,0,0,0
4,6,0,8,0,0,0
5,7,0,7,0,0,0
6,4,11,9,0,0,0
7,4,3,7,0,0,0
8,6,5,6,0,0,0
9,4,3,7,0,0,0
10,8,5,7,0,0,0
11,7,11,11,0,0,0
12,4,3,3,0,0,0
13,6,3,4,0,0,0
14,4,0,9,0,0,0
15,5,5,8,0,0,0
16,3,11,2,0,0,0
17,4,3,11,0,0,0
18,3,0,5,0,0,0
19,2,8,10,0,0,0
20,1,0,9,0,0,0
21,4,11,5,0,0,0
22,8,5,4,0,0,0
23,3,3,5,0,0,0
24,7,0,6,0,0,0
25,5,6,7,0,0,0
26,3,11,7,0,0,0
27,4,0,5,0,0,0
28,2,4,9,0,0,0
29,4,5,10,0,0,0
30,5,0,4,0,0,0
31,3,14,10,0,0,0
32,3,0,8,0,0,0
33,8,3,6,0,0,0
34,3,3,13,0,0,0
35,6,0,12,0,0,0
36,3,16,5,0,0,0
37,1,8,13,0,0,0
38,6,0,5,0,0,0
39,2,0,2,0,0,0
40,3,0,6,0,0,0
41,4,14,5,0,0,0
42,5,0,10,0,0,0
43,10,7,11,0,0,0
44,4,0,15,0,0,0
45,2,3,7,0,0,0
46,5,16,9,0,0,0
47,6,0,10,0,0,0
48,3,0,4,0,0,0
49,4,6,10,0,0,0
50,3,5,3,0,0,0
51,7,7,9,0,0,0
52,5,0,8,0,0,0
53,4,0,4,0,0,0
54,3,0,7,0,0,0
55,8,0,8,0,0,0
56,0,0,0,0,0,0
57,0,0,0,8,5,5
58,0,0,0,6,6,5
59,0,0,0,13,14,12
60,0,0,0,11,10,6
61,0,0,0,12,7,4
62,0,0,0,20,8,5
63,0,0,0,6,6,7
64,0,0,0,16,6,7
65,0,0,0,15,9,5
66,0,0,0,14,7,3
67,0,0,0,8,6,12
68,0,0,0,15,8,7
69,0,0,0,14,8,1
70,0,0,0,10,17,5
71,0,0,0,11,7,3
72,0,0,0,15,5,9
73,0,0,0,13,5,7
74,0,0,0,15,7,3
75,0,0,0,9,3,5
76,0,0,0,20,9,8
77,0,0,0,9,8,4
78,0,0,0,13,8,12
79,0,0,0,17,7,9
80,0,0,0,17,6,9
81,0,0,0,13,2,3
82,0,0,0,17,10,9
83,0,0,0,17,16,9
84,0,0,0,17,10,0
85,0,0,0,14,5,4
86,0,0,0,7,8,7
87,0,0,0,14,13,5
88,0,0,0,13,7,8
89,0,0,0,16,9,6
90,0,0,0,14,5,8
91,0,0,0,9,7,8
92,0,0,0,13,7,6
93,0,0,0,14,12,7
94,0,0,0,16,5,6
95,0,0,0,13,10,5
96,0,0,0,14,6,3
97,0,0,0,12,6,6
98,0,0,0,13,8,12
99,0,0,0,12,8,6
100,0,0,0,16,7,8
101,0,0,0,13,9,9
102,0,0,0,11,11,12
103,0,0,0,16,4,6
104,0,0,0,7,9,8
105,0,0,0,20,13,13
106,0,0,0,11,9,11
107,0,0,0,12,13,9
108,0,0,0,17,7,2
109,0,0,0,16,10,7
110,0,0,0,16,9,7
111,0,0,0,17,2,7


==> figures/experiments/mid/patterns_phase2_filtered.csv <==
step,stack,scatter_gather,gather_scatter
56,0,0,0
57,8,5,5
58,6,6,5
59,13,14,12
60,11,10,6
61,12,7,4
62,20,8,5
63,6,6,7
64,16,6,7
65,15,9,5
66,14,7,3
67,8,6,12
68,15,8,7
69,14,8,1
70,10,17,5
71,11,7,3
72,15,5,9
73,13,5,7
74,15,7,3
75,9,3,5
76,20,9,8
77,9,8,4
78,13,8,12
79,17,7,9
80,17,6,9
81,13,2,3
82,17,10,9
83,17,16,9
84,17,10,0
85,14,5,4
86,7,8,7
87,14,13,5
88,13,7,8
89,16,9,6
90,14,5,8
91,9,7,8
92,13,7,6
93,14,12,7
94,16,5,6
95,13,10,5
96,14,6,3
97,12,6,6
98,13,8,12
99,12,8,6
100,16,7,8
101,13,9,9
102,11,11,12
103,16,4,6
104,7,9,8
105,20,13,13
106,11,9,11
107,12,13,9
108,17,7,2
109,16,10,7
110,16,9,7
111,17,2,7


==> figures/experiments/mid/patterns_phase2_step_ge_56.csv <==
step,fan_in,fan_out,bipartite,stack,scatter_gather,gather_scatter
0,0,0,0,0,0,0
1,6,30,12,0,0,0
2,8,0,5,0,0,0
3,9,0,5,0,0,0
4,6,0,8,0,0,0
5,7,0,7,0,0,0
6,4,11,9,0,0,0
7,4,3,7,0,0,0
8,6,5,6,0,0,0
9,4,3,7,0,0,0
10,8,5,7,0,0,0
11,7,11,11,0,0,0
12,4,3,3,0,0,0
13,6,3,4,0,0,0
14,4,0,9,0,0,0
15,5,5,8,0,0,0
16,3,11,2,0,0,0
17,4,3,11,0,0,0
18,3,0,5,0,0,0
19,2,8,10,0,0,0
20,1,0,9,0,0,0
21,4,11,5,0,0,0
22,8,5,4,0,0,0
23,3,3,5,0,0,0
24,7,0,6,0,0,0
25,5,6,7,0,0,0
26,3,11,7,0,0,0
27,4,0,5,0,0,0
28,2,4,9,0,0,0
29,4,5,10,0,0,0
30,5,0,4,0,0,0
31,3,14,10,0,0,0
32,3,0,8,0,0,0
33,8,3,6,0,0,0
34,3,3,13,0,0,0
35,6,0,12,0,0,0
36,3,16,5,0,0,0
37,1,8,13,0,0,0
38,6,0,5,0,0,0
39,2,0,2,0,0,0
40,3,0,6,0,0,0
41,4,14,5,0,0,0
42,5,0,10,0,0,0
43,10,7,11,0,0,0
44,4,0,15,0,0,0
45,2,3,7,0,0,0
46,5,16,9,0,0,0
47,6,0,10,0,0,0
48,3,0,4,0,0,0
49,4,6,10,0,0,0
50,3,5,3,0,0,0
51,7,7,9,0,0,0
52,5,0,8,0,0,0
53,4,0,4,0,0,0
54,3,0,7,0,0,0
55,8,0,8,0,0,0
56,5,0,11,0,0,0
57,0,0,0,8,5,5
58,0,0,0,6,6,5
59,0,0,0,13,14,12
60,0,0,0,11,10,6
61,0,0,0,12,7,4
62,0,0,0,20,8,5
63,0,0,0,6,6,7
64,0,0,0,16,6,7
65,0,0,0,15,9,5
66,0,0,0,14,7,3
67,0,0,0,8,6,12
68,0,0,0,15,8,7
69,0,0,0,14,8,1
70,0,0,0,10,17,5
71,0,0,0,11,7,3
72,0,0,0,15,5,9
73,0,0,0,13,5,7
74,0,0,0,15,7,3
75,0,0,0,9,3,5
76,0,0,0,20,9,8
77,0,0,0,9,8,4
78,0,0,0,13,8,12
79,0,0,0,17,7,9
80,0,0,0,17,6,9
81,0,0,0,13,2,3
82,0,0,0,17,10,9
83,0,0,0,17,16,9
84,0,0,0,17,10,0
85,0,0,0,14,5,4
86,0,0,0,7,8,7
87,0,0,0,14,13,5
88,0,0,0,13,7,8
89,0,0,0,16,9,6
90,0,0,0,14,5,8
91,0,0,0,9,7,8
92,0,0,0,13,7,6
93,0,0,0,14,12,7
94,0,0,0,16,5,6
95,0,0,0,13,10,5
96,0,0,0,14,6,3
97,0,0,0,12,6,6
98,0,0,0,13,8,12
99,0,0,0,12,8,6
100,0,0,0,16,7,8
101,0,0,0,13,9,9
102,0,0,0,11,11,12
103,0,0,0,16,4,6
104,0,0,0,7,9,8
105,0,0,0,20,13,13
106,0,0,0,11,9,11
107,0,0,0,12,13,9
108,0,0,0,17,7,2
109,0,0,0,16,10,7
110,0,0,0,16,9,7
111,0,0,0,17,2,7


==> figures/experiments/mid/weak.csv <==
n_clients,DecisionTree,LogisticRegressor,MLP,GCN,GAT,GraphSAGE
0.6,0.028847693348979856,0.02926431041871329,0.026586871821526442,0.14297249565273915,0.050502683380132085,0.12801856985338309
0.18,0.022463895584766833,0.02688646611710881,0.024771362478762094,0.11484294993017993,0.04236130741179099,0.08440446044349297
0.054,0.019366834787466897,0.023497149009138015,0.02283751357881717,0.08187653944778281,0.03783477656798471,0.05257245885306676
0.0162,0.018795301174706323,0.021095949418936825,0.022022561921848212,0.050287127481641866,0.03253001697808884,0.029868552427062954
0.00486,0.018795301174706323,0.019803938220703726,0.020447071427064232,0.030546279220207605,0.023780354488161345,0.022975209779207275
0.001458,0.018795301174706323,0.019423778501229918,0.020052854704336723,0.021049931964424326,0.019974234311535936,0.020740628516942895


==> figures/synthetic_sim/age_distribution.csv <==
age,cdf
16,0.013883884540348931
17,0.02773254212014284
18,0.041415867831731845
19,0.05485101960621072
20,0.0679332559475292
21,0.08132278880808932
22,0.09523456135887766
23,0.10880557177789707
24,0.12230536502499441
25,0.13647893260430746
26,0.15173942805154572
27,0.1681358755534816
28,0.1852113227201155
29,0.20304784836954068
30,0.22130269417555673
31,0.23988673592795945
32,0.2577125760660163
33,0.2752883634957333
34,0.2920482945189961
35,0.30860602278867305
36,0.3248529905546538
37,0.3405280486160237
38,0.35582852666349196
39,0.37115337002534404
40,0.38620179917004105
41,0.4017301956523003
42,0.4167571363510587
43,0.4313110963927651
44,0.4460161213836516
45,0.46081537849402276
46,0.47611286224984384
47,0.4920363878063285
48,0.5076441623730383
49,0.5234809121833559
50,0.5392213162565553
51,0.5545446918283844
52,0.5695641761538254
53,0.5851505209861976
54,0.6013951402881412
55,0.6177025810030747
56,0.6339768496634857
57,0.6500962371206562
58,0.6650696915509721
59,0.6792921071822547
60,0.6929502456170469
61,0.7064132854019651
62,0.7198143844479075
63,0.7330757498836483
64,0.7463752191483894
65,0.7595914940746198
66,0.7724767529948348
67,0.7849907197507998
68,0.7976538139731144
69,0.8101175235986876
70,0.8222792794607034
71,0.8348174941078506
72,0.8476140985106687
73,0.860662047277047
74,0.8735811827909957
75,0.8863648706416104
76,0.8987908874193897
77,0.9106587917187756
78,0.9214303742940884
79,0.9310530295508991
80,0.9392290896725178
81,0.9467046616835
82,0.9538377102146854
83,0.9603325636438157
84,0.9660912910205479
85,0.9713283658230611
86,0.975891431446955
87,0.979919399540018
88,0.9834969322307843
89,0.9867207275259771
90,0.9895252632789643
91,0.9919282703932251
92,0.9938593536592504
93,0.9954653507909539
94,0.9967233642639747
95,0.9976950999708849
96,0.9984277620388284
97,0.9989740734854359
98,0.999346833439709
99,0.9995960054740348
100,1.0


==> figures/synthetic_sim/balance.csv <==
time,amount
-5.0,1.5
-4.769230769230769,1.6490142459033699
-4.538461538461538,1.6075349555520144
-4.3076923076923075,1.8018415169822222
-4.076923076923077,2.25875047390463
-3.846153846153846,2.188504461487629
-3.6153846153846154,2.1182633744028747
-3.3846153846153846,2.592027219055092
-3.1538461538461537,3.1126117133508946
-2.923076923076923,3.3428421320967674
-2.692307692307692,3.1685786918897128
-2.4615384615384612,3.0110277497362685
-2.230769230769231,2.839613700010026
-2.0,2.5623888486858943
-1.7692307692307692,1.778624144877814
-1.5384615384615383,2.0637350495968847
-1.3076923076923075,2.8549641897949267
-1.0769230769230766,2.5511148536945996
-0.8461538461538458,2.6453890534731817
-0.615384615384615,2.3729818308168182
-0.38461538461538414,1.9492907204162309
-0.1538461538461533,2.388985351092697
0.07692307692307754,2.321252460946736
0.3076923076923084,2.3415109223531134
0.5384615384615383,3.433925491215156
0.7692307692307692,3.006501035351119
1.0,3.043166784917923
1.2307692307692308,2.8885360862901868
1.4615384615384617,2.7084599312584134
1.6923076923076925,2.992691877572405
1.9230769230769234,3.0800020779510597
2.153846153846154,2.889334155868668
2.384615384615385,3.8294866496082696
2.615384615384616,3.8254374821868895
2.8461538461538467,3.5081242035001194
3.0769230769230766,3.754887677131076
3.3076923076923084,3.3886345821397694
3.5384615384615383,3.451293660641196
3.76923076923077,2.8633926234772638
4.0,2.464936808807735


==> figures/synthetic_sim/scb_statistics_2021.csv <==
age, average year income (tkr), median year income (tkr), population size
16, 5.7, 0.0, 118238.0
17, 11.5, 5.3, 117938.0
18, 24.2, 11.7, 116530.0
19, 72.3, 55.9, 114416.5
20, 133.3, 109.0, 111411.0
21, 153.4, 124.1, 114028.0
22, 167.1, 139.2, 118475.5
23, 184.5, 161.0, 115573.5
24, 205.4, 194.5, 114967.0
25, 231.4, 234.4, 120705.0
26, 257.3, 271.4, 129961.5
27, 278.3, 295.3, 139635.5
28, 294.9, 311.1, 145418.0
29, 308.6, 322.9, 151899.5
30, 320.2, 330.8, 155462.0
31, 329.5, 336.8, 158265.5
32, 337.2, 341.6, 151808.5
33, 345.4, 347.2, 149679.0
34, 352.9, 352.1, 142731.0
35, 362.2, 358.8, 141009.0
36, 371.7, 364.1, 138362.5
37, 380.9, 369.2, 133492.0
38, 388.9, 375.1, 130302.0
39, 400.2, 382.0, 130509.5
40, 413.8, 391.0, 128155.5
41, 421.0, 395.5, 132243.0
42, 431.1, 402.5, 127972.5
43, 438.9, 405.3, 123944.5
44, 445.9, 409.9, 125231.0
45, 459.3, 414.8, 126033.5
46, 462.4, 418.2, 130276.5
47, 465.0, 421.5, 135608.0
48, 469.6, 423.7, 132919.0
49, 468.7, 423.2, 134869.0
50, 472.3, 423.8, 134048.5
51, 462.1, 417.5, 130497.0
52, 461.2, 415.5, 127909.0
53, 457.6, 413.1, 132736.5
54, 457.4, 412.8, 138342.5
55, 450.4, 407.9, 138877.5
56, 445.6, 403.5, 138595.0
57, 439.2, 399.6, 137276.0
58, 431.0, 392.9, 127517.0
59, 422.5, 386.8, 121121.0
60, 418.0, 383.1, 116315.5
61, 404.3, 372.9, 114654.0
62, 400.3, 371.5, 114126.5
63, 392.8, 364.2, 112936.5
64, 380.7, 353.8, 113261.0
65, 379.2, 343.4, 112552.5
66, 371.3, 321.4, 109733.5
67, 357.7, 305.4, 106571.5
68, 346.6, 294.2, 107841.5
69, 331.6, 279.0, 106143.5
70, 309.0, 252.7, 103572.0
71, 287.7, 232.6, 106778.0
72, 281.4, 228.9, 108978.5
73, 274.0, 224.6, 111119.0
74, 268.6, 223.0, 110022.0
75, 259.7, 218.3, 108868.5
76, 253.9, 213.8, 105822.5
77, 251.1, 214.9, 101069.5
78, 248.6, 214.5, 91733.0
79, 246.5, 215.3, 81948.5
80, 238.4, 211.1, 69629.0
81, 231.2, 207.4, 63663.5
82, 228.9, 207.4, 60746.5
83, 226.2, 206.2, 55311.5
84, 226.7, 209.4, 49042.5
85, 223.3, 208.8, 44600.0
86, 220.4, 207.2, 38860.0
87, 214.8, 201.5, 34303.0
88, 215.2, 201.8, 30467.0
89, 213.4, 200.4, 27454.5
90, 212.9, 199.0, 23884.0
91, 210.4, 196.3, 20464.5
92, 210.6, 195.8, 16445.5
93, 207.4, 192.7, 13677.0
94, 207.6, 192.1, 10713.5
95, 211.4, 185.4, 8275.5
96, 204.4, 186.3, 6239.5
97, 199.6, 180.2, 4652.5
98, 195.3, 175.2, 3174.5
99, 191.9, 173.3, 2122.0
100, 187.3, 164.8, 3440.5

==> figures/synthetic_sim/sigmoid_function.csv <==
d,P_t
-10.0,4.5397868702434395e-05
-9.797979797979798,5.556064893935847e-05
-9.595959595959595,6.7998317442358e-05
-9.393939393939394,8.322001972209245e-05
-9.191919191919192,0.00010184881542721271
-8.98989898989899,0.00012464714594414533
-8.787878787878787,0.0001525479862464965
-8.585858585858587,0.00018669294496130814
-8.383838383838384,0.00022847885532128423
-8.181818181818182,0.0002796147386491923
-7.979797979797979,0.00034219143371662803
-7.777777777777778,0.0004187666844443735
-7.575757575757576,0.0005124690821944584
-7.373737373737374,0.0006271249872756847
-7.171717171717171,0.0007674134299182661
-6.96969696969697,0.0009390550390618304
-6.767676767676768,0.0011490422948808722
-6.565656565656566,0.0014059198755086322
-6.363636363636363,0.0017201255952192596
-6.161616161616162,0.0021044044291184333
-5.959595959595959,0.002574310393137531
-5.757575757575758,0.0031488135776798513
-5.555555555555555,0.003851032355930255
-5.353535353535354,0.004709113572114011
-5.151515151515151,0.0057572861219081835
-4.94949494949495,0.007037115364564376
-4.747474747474747,0.008598986610189428
-4.545454545454546,0.010503844513285414
-4.343434343434343,0.012825210092764685
-4.141414141414142,0.015651486142818367
-3.9393939393939394,0.019088541989923387
-3.737373737373738,0.0232625358308855
-3.5353535353535355,0.0283228820443032
-3.333333333333333,0.03444519566621118
-3.1313131313131315,0.04183394000551971
-2.929292929292929,0.05072436056205437
-2.7272727272727275,0.06138310740349217
-2.525252525252525,0.07410673632504733
-2.3232323232323235,0.08921706025119844
-2.121212121212121,0.10705214621417712
-1.9191919191919187,0.12795170492445268
-1.717171717171718,0.15223582314389053
-1.5151515151515156,0.18017659335766972
-1.3131313131313131,0.21196333386923713
-1.1111111111111107,0.2476638011390717
-0.9090909090909101,0.28718590138250244
-0.7070707070707076,0.33024642963181144
-0.5050505050505052,0.37635451749670706
-0.30303030303030276,0.42481686806284763
-0.10101010101010033,0.4747689239079115
0.10101010101010033,0.5252310760920885
0.30303030303030276,0.5751831319371523
0.5050505050505052,0.623645482503293
0.7070707070707076,0.6697535703681886
0.9090909090909083,0.7128140986174972
1.1111111111111107,0.7523361988609284
1.3131313131313131,0.7880366661307628
1.5151515151515156,0.8198234066423302
1.7171717171717162,0.8477641768561092
1.9191919191919187,0.8720482950755473
2.121212121212121,0.8929478537858229
2.3232323232323235,0.9107829397488015
2.525252525252524,0.9258932636749527
2.7272727272727266,0.9386168925965077
2.929292929292929,0.9492756394379457
3.1313131313131315,0.9581660599944802
3.333333333333334,0.9655548043337889
3.5353535353535346,0.9716771179556968
3.737373737373737,0.9767374641691144
3.9393939393939394,0.9809114580100765
4.141414141414142,0.9843485138571816
4.3434343434343425,0.9871747899072354
4.545454545454545,0.9894961554867145
4.747474747474747,0.9914010133898106
4.94949494949495,0.9929628846354357
5.1515151515151505,0.9942427138780918
5.353535353535353,0.995290886427886
5.555555555555555,0.9961489676440697
5.757575757575758,0.9968511864223202
5.9595959595959584,0.9974256896068625
6.161616161616163,0.9978955955708816
6.363636363636363,0.9982798744047808
6.565656565656564,0.9985940801244912
6.767676767676768,0.9988509577051191
6.969696969696969,0.9990609449609381
7.171717171717173,0.9992325865700818
7.373737373737374,0.9993728750127243
7.575757575757574,0.9994875309178055
7.777777777777779,0.9995812333155556
7.979797979797979,0.9996578085662833
8.18181818181818,0.9997203852613508
8.383838383838384,0.9997715211446788
8.585858585858585,0.9998133070550387
8.787878787878789,0.9998474520137535
8.98989898989899,0.9998753528540559
9.19191919191919,0.9998981511845727
9.393939393939394,0.999916779980278
9.595959595959595,0.9999320016825577
9.7979797979798,0.9999444393510606
10.0,0.9999546021312976

